Charge diffusion in relativistic resistive second-order dissipative magnetohydrodynamics

We study charge diffusion in relativistic resistive second-order dissipative magnetohydrodynamics. In this theory, charge diffusion is not simply given by the standard Navier-Stokes form of Ohm's law, but by an evolution equation which ensures causality and stability. This, in turn, leads to transient effects in the charge diffusion current, the nature of which depends on the particular values of the electrical conductivity and the charge-diffusion relaxation time. The ensuing equations of motion are of so-called stiff character, which requires special care when solving them numerically. To this end, we specifically develop an implicit-explicit Runge-Kutta method for solving relativistic resistive second-order dissipative magnetohydrodynamics and subject it to various tests. We then study the system's evolution in a simplified 1+1-dimensional scenario for a heavy-ion collision, where matter and electromagnetic fields are assumed to be transversely homogeneous, and investigate the cases of an initially non-expanding fluid and a fluid initially expanding according to a Bjorken scaling flow. In the latter case, the scale invariance is broken by the ensuing self-consistent dynamics of matter and electromagnetic fields. However, the breaking becomes quantitatively important only if the electromagnetic fields are sufficiently strong. The breaking of scale invariance is larger for smaller values of the conductivity. Aspects of entropy production from charge diffusion currents and stability are also discussed.

==> DataFiles/Fig23456/Entropy/NormsM1tauM1.txt <==
7.599999999999999117e-03 -1.875894022134491878e-05 3.828224854582599427e-03 5.604801639012095809e-04 2.090412540649731543e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.961242757892372874e-05 8.126927941950577315e-06 2.620738344052378661e-03
1.493333333333334012e-02 -1.332525199679820461e-04 3.720932539090435198e-03 1.047231861996900104e-03 7.783824597954315693e-06 0.000000000000000000e+00 0.000000000000000000e+00 3.636408815393131125e-05 2.770427143094244098e-05 2.065722817695298495e-03
2.226666666666666378e-02 -3.793432515604554939e-04 3.577587271566427460e-03 1.454975454199022421e-03 1.612717386875956580e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.816585533915360753e-05 5.012236880309336946e-05 1.656034493522267129e-03
2.959999999999998743e-02 -7.371103613826082137e-04 3.425343227060933388e-03 1.776876394391265455e-03 2.617047923769752184e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.548452355109719620e-05 6.985055803761603874e-05 1.586806606720896897e-03
3.693333333333333884e-02 -1.162668860243540629e-03 3.283748283954085467e-03 2.020163118956815919e-03 3.710941244151147206e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.955751064995847477e-05 8.593063187484175551e-05 1.684427572801721913e-03
4.426666666666669719e-02 -1.615249977547263864e-03 3.162521079347391240e-03 2.199369401097244891e-03 4.834663232476784435e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.167204957905662800e-05 1.000564381373635536e-04 1.774265800891874001e-03
5.160000000000005554e-02 -2.066354463145636707e-03 3.063958083456277785e-03 2.329401567001439331e-03 5.948098680772873835e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.270925249147543960e-05 1.137117811318486801e-04 1.825040755254138522e-03
5.893333333333341389e-02 -2.499154955687349529e-03 2.986190345396540907e-03 2.422817682767263586e-03 7.026129066573742060e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.315956565075935545e-05 1.273185378798530061e-04 1.846337433383028878e-03
6.626666666666676531e-02 -2.905565660875832935e-03 2.925701560297561555e-03 2.489737512077742302e-03 8.054446058258154801e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.328868024765256712e-05 1.407815370821825264e-04 1.847054729684001690e-03
7.360000000000012366e-02 -3.282838036737539822e-03 2.878817775285308703e-03 2.537758023112626597e-03 9.025744882516120011e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.323612885242843107e-05 1.539069788375126038e-04 1.836760006380088513e-03
8.093333333333348201e-02 -3.631056989825669039e-03 2.842320328960905567e-03 2.572347595143735944e-03 9.937222059018648100e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.307701143371927967e-05 1.666092343222775273e-04 1.821192532846291953e-03
8.826666666666684036e-02 -3.951583623414975724e-03 2.813646564192508626e-03 2.597334630814725296e-03 1.078880419286112527e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.285228363079166467e-05 1.788899208552146734e-04 1.802922818267687971e-03
9.560000000000019871e-02 -4.246329145577215289e-03 2.790829011746028508e-03 2.615417726420366223e-03 1.158208615775825926e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.258609189696677521e-05 1.908047694843019177e-04 1.783738938078186518e-03
1.029333333333335571e-01 -4.517292115293685198e-03 2.772409164307110003e-03 2.628477675122633736e-03 1.231955896090364418e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.229473024018458845e-05 2.024247653392143790e-04 1.763582644544028260e-03
1.102666666666669154e-01 -4.766415630933796069e-03 2.757297801260529847e-03 2.637850848238989208e-03 1.300417691320772113e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.198910253851109425e-05 2.138008772143280248e-04 1.742640300935141117e-03
1.176000000000002738e-01 -4.995504230480398225e-03 2.744694891538165121e-03 2.644480914873571700e-03 1.363909339437523996e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.167632513631962523e-05 2.249609096354348344e-04 1.722179154850905650e-03
1.249333333333336321e-01 -5.206222256937915321e-03 2.734008475529637380e-03 2.649054403932567161e-03 1.422753507216459551e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.136133757879759542e-05 2.359213165766299212e-04 1.702151259886997394e-03
1.322666666666669766e-01 -5.400069893094327188e-03 2.724798015316143383e-03 2.652064760124713157e-03 1.477262811054499676e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.104685442720449650e-05 2.466859546635058139e-04 1.682647084630088316e-03
1.396000000000003349e-01 -5.578398182435574497e-03 2.716737229622981104e-03 2.653879353628264739e-03 1.527733606784032231e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.073499840162137152e-05 2.572600762343543734e-04 1.663749676071635264e-03
1.469333333333336933e-01 -5.742437000514342450e-03 2.709578293271550954e-03 2.654768462140571095e-03 1.574448578786263376e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.042662915642829755e-05 2.676402545049440078e-04 1.645380674498201322e-03
1.542666666666670516e-01 -5.893292623010805767e-03 2.703135147037715076e-03 2.654935417762259442e-03 1.617672271938374717e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.012248392372060581e-05 2.778306812864291962e-04 1.627636066389432376e-03
1.616000000000004100e-01 -6.031982203069439705e-03 2.697264501359721098e-03 2.654535558016024414e-03 1.657652793209031137e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.982280301653718744e-05 2.878314513572436837e-04 1.610426350513500041e-03
1.689333333333337683e-01 -6.159429092736130526e-03 2.691857222975998533e-03 2.653686185503738824e-03 1.694623259114112193e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.952781898713838896e-05 2.976496216932621739e-04 1.593809301134837403e-03
1.762666666666671267e-01 -6.276481754092348014e-03 2.686826409935472951e-03 2.652479498835621369e-03 1.728798485658988588e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.923742880961666913e-05 3.072857349662337840e-04 1.577709942176832051e-03
1.836000000000004850e-01 -6.383919230965663313e-03 2.682107186979768021e-03 2.650986554014367943e-03 1.760380454859892944e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.895179504809776972e-05 3.167504447446253791e-04 1.562214899754080190e-03
1.909333333333338434e-01 -6.482456909136321069e-03 2.677644492989857128e-03 2.649263483397744801e-03 1.789555304699316633e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.867063902398419903e-05 3.260433456948908806e-04 1.547220507975394796e-03
1.982666666666672017e-01 -6.572754947034804840e-03 2.673398808900743703e-03 2.647354572777369137e-03 1.816496506148452107e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.839408114934101441e-05 3.351755213220467856e-04 1.532762594212567185e-03
2.056000000000005601e-01 -6.655423248635444419e-03 2.669335083791304301e-03 2.645296424182382033e-03 1.841364840744818068e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.812197190168847072e-05 3.441498050429465049e-04 1.518902887761584223e-03
2.129333333333339184e-01 -6.731017682188379300e-03 2.665425942385431322e-03 2.643114368674921982e-03 1.864309786161516449e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.785402938818298691e-05 3.529672349748484272e-04 1.505405110705409924e-03
2.202666666666672768e-01 -6.800062221912235930e-03 2.661649869726035855e-03 2.640834676373859154e-03 1.885468463479035919e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.759045144448060301e-05 3.616413794977135841e-04 1.492228619491274425e-03
2.276000000000006351e-01 -6.863039542329611373e-03 2.657986767116829897e-03 2.638471196226911328e-03 1.904970306358957325e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.733118292870617642e-05 3.701778564522661117e-04 1.479410919867825370e-03
2.349333333333339935e-01 -6.920393471951197251e-03 2.654422248308484483e-03 2.636042441172263117e-03 1.922934086878903977e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.707604310724261580e-05 3.785804542752602012e-04 1.466942830178585540e-03
2.422666666666673518e-01 -6.972533219049355420e-03 2.650946882347360051e-03 2.633561020636856348e-03 1.939470806327543847e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.682485461635113333e-05 3.868534780141203019e-04 1.454457838918125651e-03
2.496000000000007102e-01 -7.019840624351583735e-03 2.647548826172319361e-03 2.631038187133173580e-03 1.954683223551095036e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.657745208836823723e-05 3.949992390195593435e-04 1.441983882617545436e-03
2.569333333333337910e-01 -7.062670850364105579e-03 2.644222392066044886e-03 2.628483018829551234e-03 1.968665844858837055e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.633384992540067267e-05 4.030230727426951888e-04 1.429787113295929784e-03
2.642666666666668718e-01 -7.101352031071937569e-03 2.640957577487945684e-03 2.625901801980267281e-03 1.981507903769720602e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.609382231522674184e-05 4.109270758410431940e-04 1.417889169251704317e-03
2.715999999999999526e-01 -7.136191103669058643e-03 2.637750595045911320e-03 2.623301039722743949e-03 1.993291601885883752e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.585737755809166760e-05 4.187170621020241891e-04 1.406274722239055997e-03
2.789333333333330334e-01 -7.167476078890636960e-03 2.634596264606557051e-03 2.620687396912177621e-03 2.004093705401628416e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.562446244997669041e-05 4.263970853591065734e-04 1.394924255774400868e-03
2.862666666666661142e-01 -7.195458791339316186e-03 2.631488858469351565e-03 2.618062300020211359e-03 2.013983804185482643e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.539482252795310894e-05 4.339666956803709340e-04 1.383827359932961708e-03
2.935999999999991950e-01 -7.220387573970229837e-03 2.628425218110947478e-03 2.615431078537748446e-03 2.023027850326859539e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.516844994065608091e-05 4.414306749617866914e-04 1.372970309961296697e-03
3.009333333333322757e-01 -7.242491651007757457e-03 2.625403396603719595e-03 2.612797098960516901e-03 2.031287170803261185e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.494532331937370518e-05 4.487937018771881621e-04 1.362355453784015128e-03
3.082666666666653565e-01 -7.261972835020323938e-03 2.622418913413858930e-03 2.610162016055861574e-03 2.038817356457677129e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.472527108974898529e-05 4.560567672133984825e-04 1.351977131598027914e-03
3.155999999999984373e-01 -7.279026331562126785e-03 2.619469617031321574e-03 2.607527776983104267e-03 2.045670842336362962e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.450818779632764965e-05 4.632209555918744286e-04 1.341795416357140832e-03
3.229333333333315181e-01 -7.293836659985329131e-03 2.616554120893394789e-03 2.604897267470031048e-03 2.051896949444346162e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.429406794462002191e-05 4.702909822397448336e-04 1.331822872196101884e-03
3.302666666666645989e-01 -7.306568012283081934e-03 2.613670054764166088e-03 2.602271358684975569e-03 2.057540489149991083e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.408281616621677898e-05 4.772695512369590741e-04 1.322072118730786795e-03
3.375999999999976797e-01 -7.317372317016416529e-03 2.610815746646412937e-03 2.599651544902231975e-03 2.062642802520787348e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.387434824744188986e-05 4.841581054810258728e-04 1.312512454232398059e-03
3.449333333333307605e-01 -7.326396999101622391e-03 2.607989739945967573e-03 2.597038968811437188e-03 2.067243469210310004e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.366857439450684741e-05 4.909575777539006928e-04 1.303119984598929883e-03
3.522666666666638413e-01 -7.333775571191004927e-03 2.605190502283797737e-03 2.594434158292917032e-03 2.071379019215776305e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.346542953750705473e-05 4.976711198615209764e-04 1.293916191494878321e-03
3.595999999999969221e-01 -7.339629894596924609e-03 2.602417070996234164e-03 2.591838431604851639e-03 2.075082231777934585e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.326488200446869814e-05 5.043020035608457210e-04 1.284899324834736086e-03
3.669333333333300029e-01 -7.344075084952781177e-03 2.599668929308742663e-03 2.589252748844909913e-03 2.078384281536962107e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.306688317797492936e-05 5.108521423363925713e-04 1.276052651602268629e-03
3.742666666666630837e-01 -7.347218266808007957e-03 2.596944107785457978e-03 2.586677059746995879e-03 2.081314748573996479e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.287130187108296297e-05 5.173207858042410540e-04 1.267355237744731194e-03
3.815999999999961645e-01 -7.349157879212463509e-03 2.594241775145554683e-03 2.584111311714341452e-03 2.083900595984420690e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.267807719601341569e-05 5.237102724782096309e-04 1.258813938047932202e-03
3.889333333333292453e-01 -7.349986282787056117e-03 2.591561561182991174e-03 2.581557005475635953e-03 2.086166312902088655e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.248721061409020828e-05 5.300243287567025586e-04 1.250432901880497473e-03
3.962666666666623261e-01 -7.349788390632877935e-03 2.588903447692050136e-03 2.579014512713832027e-03 2.088135037569592914e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.229867182368860595e-05 5.362654278439212777e-04 1.242208269105272208e-03
4.035999999999954069e-01 -7.348643363531393545e-03 2.586265553683281867e-03 2.576483611277415476e-03 2.089828892961404427e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.211234753195138284e-05 5.424331216621040451e-04 1.234127426882023881e-03
4.109333333333284877e-01 -7.346622469912577301e-03 2.583647372070325184e-03 2.573963789878588176e-03 2.091267832637077890e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.192815438738138009e-05 5.485274363414644134e-04 1.226174566692787979e-03
4.182666666666615685e-01 -7.343796301562810838e-03 2.581048479918492383e-03 2.571456313305030099e-03 2.092470292829900656e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.174608939956963150e-05 5.545516264615802261e-04 1.218356656421756010e-03
4.255999999999946493e-01 -7.340226508270407575e-03 2.578468848199262989e-03 2.568960830600270327e-03 2.093453457143569312e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.156611918002746049e-05 5.605087295387131121e-04 1.210629073768676456e-03
4.329333333333277301e-01 -7.335971594496708964e-03 2.575907195475643594e-03 2.566477653802196578e-03 2.094233612636937144e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.138818457870673309e-05 5.663998402808820753e-04 1.202998802321186530e-03
4.402666666666608108e-01 -7.331084057270844181e-03 2.573363639743731467e-03 2.564006466755306031e-03 2.094825380412254081e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.121223160763354069e-05 5.722249058146960119e-04 1.195492317719992282e-03
4.475999999999938916e-01 -7.325616751387548607e-03 2.570836382924023174e-03 2.561546969570530682e-03 2.095242969749750968e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.103820462136953259e-05 5.779841297808877790e-04 1.188099986576420138e-03
4.549333333333269724e-01 -7.319615860313212832e-03 2.568325397914587773e-03 2.559098408986690103e-03 2.095499315679064014e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.086605940593858020e-05 5.836794510357430762e-04 1.180853736082800552e-03
4.622666666666600532e-01 -7.313121676125284784e-03 2.565830564310894301e-03 2.556662253268062249e-03 2.095605374501348719e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.069577662928454533e-05 5.893134706368269825e-04 1.173741070134348479e-03
4.695999999999931340e-01 -7.306175256506171160e-03 2.563352591204322555e-03 2.554238427407009866e-03 2.095572544927217092e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.052734050574002447e-05 5.948881526565181913e-04 1.166749252969438494e-03
4.769333333333262148e-01 -7.298815265866686469e-03 2.560889921844325921e-03 2.551826840081960687e-03 2.095411747948266350e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.036067757476442248e-05 6.004041784363620604e-04 1.159737312928326575e-03
4.842666666666592956e-01 -7.291073467258081531e-03 2.558442219557152154e-03 2.549426185350710510e-03 2.095132858895864029e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.019570050636982590e-05 6.058599538485340535e-04 1.152728317182506170e-03
4.915999999999923764e-01 -7.282983231481687802e-03 2.556008898302139076e-03 2.547037451050007065e-03 2.094744184159588296e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.003238774770386350e-05 6.112560906376910547e-04 1.145814821678288985e-03
4.989333333333254572e-01 -7.274574083334005292e-03 2.553590998660429639e-03 2.544660625158317278e-03 2.094253824244646353e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.987075748729713232e-05 6.165962291224077498e-04 1.139016647505370792e-03
5.062666666666589821e-01 -7.265874889911684564e-03 2.551187479674471483e-03 2.542296090302340571e-03 2.093669644395867600e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.971077738122460195e-05 6.218821077269693059e-04 1.132343547195150367e-03
5.135999999999926180e-01 -7.256909914733757246e-03 2.548798294721826927e-03 2.539942833082359935e-03 2.092999230923001650e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.955239537700267214e-05 6.271138891841686758e-04 1.125802605661357187e-03
5.209333333333262539e-01 -7.247702936658148576e-03 2.546422648901328079e-03 2.537601510150673447e-03 2.092249039532312663e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.939557222727096957e-05 6.322910850385109497e-04 1.119393395301027582e-03
5.282666666666598898e-01 -7.238275316053296993e-03 2.544061128952066278e-03 2.535271489997496103e-03 2.091425186970647082e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.924027599729190473e-05 6.374138477583373569e-04 1.113108951121884399e-03
5.355999999999935257e-01 -7.228649624595704336e-03 2.541712710322602178e-03 2.532953251957982370e-03 2.090533394964311632e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.908646984512727923e-05 6.424827781679303676e-04 1.106946001267861612e-03
5.429333333333271616e-01 -7.218842206141327586e-03 2.539377680336232877e-03 2.530645901825927940e-03 2.089578926852707949e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.893413735213999295e-05 6.475010306666137590e-04 1.100877539578475105e-03
5.502666666666607975e-01 -7.208871724471398179e-03 2.537055452131064225e-03 2.528350268128638171e-03 2.088566758174419872e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.878326923367972003e-05 6.524703313901394431e-04 1.094898033173376337e-03
5.575999999999944334e-01 -7.198754052031454582e-03 2.534746675986102645e-03 2.526065874586268072e-03 2.087501390992566139e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.863385320663488021e-05 6.573918568056924842e-04 1.088999431221852497e-03
5.649333333333280693e-01 -7.188505856608743555e-03 2.532450487274847100e-03 2.523793246913507305e-03 2.086387264018552828e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.848587006515652615e-05 6.622667313101737729e-04 1.083181615889943980e-03
5.722666666666617052e-01 -7.178140174561468100e-03 2.530166851743206706e-03 2.521531072644518905e-03 2.085228561791981430e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.833926944281216370e-05 6.670948531408932378e-04 1.077445467518119713e-03
5.795999999999953411e-01 -7.167668924055230206e-03 2.527894707662858148e-03 2.519279749675656325e-03 2.084028857394559027e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.819401922281732768e-05 6.718767921572593466e-04 1.071790243083191145e-03
5.869333333333289771e-01 -7.157102830296450773e-03 2.525635010110865736e-03 2.517038983473463346e-03 2.082791107168697434e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.805009773270674304e-05 6.766131524226251482e-04 1.066208336735090896e-03
5.942666666666626130e-01 -7.146453911841715509e-03 2.523387284971710057e-03 2.514809690649143573e-03 2.081518464886783124e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.790750020004646978e-05 6.813055835788630731e-04 1.060700528187373103e-03
6.015999999999962489e-01 -7.135733008789117010e-03 2.521151983731188210e-03 2.512591099105111921e-03 2.080214174184811745e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.776620261765233462e-05 6.859547261264544414e-04 1.055270518771245876e-03
6.089333333333298848e-01 -7.124949355865203837e-03 2.518928003267952020e-03 2.510383446437621825e-03 2.078881196312996438e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.762616880467314867e-05 6.905608594462882277e-04 1.049918152211108463e-03
6.162666666666635207e-01 -7.114111776455922347e-03 2.516715801013898537e-03 2.508186051147305497e-03 2.077522126616203682e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.748737658189064502e-05 6.951244879098670030e-04 1.044639572973655485e-03
6.235999999999971566e-01 -7.103227165948231003e-03 2.514514709307236022e-03 2.505999398232186884e-03 2.076139022967466157e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.734980260658261186e-05 6.996459952677560549e-04 1.039425192600539321e-03
6.309333333333307925e-01 -7.092303488070377838e-03 2.512325297649639893e-03 2.503823104471323592e-03 2.074733993624766929e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.721344119061268588e-05 7.041269537171665613e-04 1.034273883411008024e-03
6.382666666666644284e-01 -7.081348242712256005e-03 2.510146746129227405e-03 2.501657264856575486e-03 2.073309254298953219e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.707825935603452495e-05 7.085675167293475777e-04 1.029185133851957682e-03
6.455999999999980643e-01 -7.070366862195452858e-03 2.507979194010017711e-03 2.499501298609696325e-03 2.071866576681332685e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.694423765182323188e-05 7.129686656686019678e-04 1.024161067268205107e-03
6.529333333333317002e-01 -7.059365393175746906e-03 2.505822254579496370e-03 2.497355620837195169e-03 2.070407818772661886e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.681136579676879381e-05 7.173315229607363274e-04 1.019199844119515102e-03
6.602666666666653361e-01 -7.048349228167815998e-03 2.503676297634689716e-03 2.495219924729116540e-03 2.068934426430972919e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.667963068346772892e-05 7.216567490829059375e-04 1.014298174561324012e-03
6.675999999999989720e-01 -7.037323098034096308e-03 2.501540971837927854e-03 2.493094520233520277e-03 2.067447943485628634e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.654901844996678530e-05 7.259451074565975237e-04 1.009454372904308901e-03
6.749333333333326079e-01 -7.026292117221965595e-03 2.499416097308077359e-03 2.490978733844330818e-03 2.065949877144253799e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.641949184131602413e-05 7.301960760565419373e-04 1.004665641206985366e-03
6.822666666666662438e-01 -7.015259315680508027e-03 2.497301214054335403e-03 2.488872543643056399e-03 2.064441520814765531e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.629102983095645212e-05 7.344103141543789539e-04 9.999325378130911879e-04
6.895999999999998797e-01 -7.004229174391706642e-03 2.495196321943260118e-03 2.486775678959962568e-03 2.062923989616024525e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.616361170352219776e-05 7.385880023958681009e-04 9.952511191177407929e-04
6.969333333333335156e-01 -6.993204219801553087e-03 2.493101424763629389e-03 2.484688414300740503e-03 2.061398139987266447e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.603723605761782933e-05 7.427305760482322662e-04 9.906228078617742520e-04
7.042666666666671516e-01 -6.982188959365229035e-03 2.491016677514047879e-03 2.482610707510058464e-03 2.059865031447092622e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.591189667865079236e-05 7.468391001853223960e-04 9.860478301272944737e-04
7.116000000000007875e-01 -6.971186051790531808e-03 2.488941709064004283e-03 2.480542416587469459e-03 2.058325786040857087e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.578757026139920554e-05 7.509137672457259077e-04 9.815249236275989941e-04
7.189333333333344234e-01 -6.960198445499814895e-03 2.486876282570728812e-03 2.478483209216963707e-03 2.056781350656812328e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.566423407179188542e-05 7.549548446814524508e-04 9.770532181187642322e-04
7.262666666666680593e-01 -6.949227368345013874e-03 2.484820209960482591e-03 2.476432931652334038e-03 2.055232600409435213e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.554186555592655729e-05 7.589621569493539737e-04 9.726278512668919346e-04
7.336000000000016952e-01 -6.938275752258010048e-03 2.482773507057370235e-03 2.474391642019800434e-03 2.053680005530285867e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.542045726125817034e-05 7.629365586823923153e-04 9.682494460227460999e-04
7.409333333333353311e-01 -6.927345253223692566e-03 2.480736149450336533e-03 2.472359287391687633e-03 2.052124254690618915e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.529999564059239306e-05 7.668784176853838102e-04 9.639157894429250693e-04
7.482666666666689670e-01 -6.916438475811699516e-03 2.478707842382959093e-03 2.470335696960074441e-03 2.050565893838018645e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.518046163341328319e-05 7.707882723758816218e-04 9.596141862871479435e-04
7.556000000000026029e-01 -6.905556166260380657e-03 2.476688476507145267e-03 2.468320635549024842e-03 2.049005669890306702e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.506184125354164866e-05 7.746668936983142724e-04 9.553423646656060636e-04
7.629333333333362388e-01 -6.894700861557518171e-03 2.474677919249967592e-03 2.466314137503781197e-03 2.047444210613766054e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.494412415686636274e-05 7.785147948504810142e-04 9.511063781207783514e-04
7.702666666666698747e-01 -6.883872973800122218e-03 2.472676250766764599e-03 2.464316148082122768e-03 2.045881894447542770e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.482730101883203571e-05 7.823323531202115147e-04 9.469145321764640098e-04
7.776000000000035106e-01 -6.873074457416693782e-03 2.470683156783915271e-03 2.462326545897386247e-03 2.044319130093689627e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.471135962738296009e-05 7.861198374080090919e-04 9.427646696910405933e-04
7.849333333333371465e-01 -6.862305910140832459e-03 2.468698488551141455e-03 2.460344943579783478e-03 2.042756429266111111e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.459628353063559278e-05 7.898774322781917847e-04 9.386578148802870222e-04
7.922666666666707824e-01 -6.851569426043526909e-03 2.466721877135995625e-03 2.458371277569371127e-03 2.041194182379475590e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.448205799522271791e-05 7.936055840672314983e-04 9.345991899309035117e-04
7.996000000000044183e-01 -6.840864354745844131e-03 2.464753444865589328e-03 2.456405392190548747e-03 2.039632684938371202e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.436866163043322688e-05 7.973041233213282826e-04 9.305866553744688435e-04
8.069333333333380542e-01 -6.830191495273318231e-03 2.462793151097425384e-03 2.454447571799263112e-03 2.038071930554071864e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.425608853235789514e-05 8.009737407375331231e-04 9.266137272208765756e-04
8.142666666666716901e-01 -6.819551627731444167e-03 2.460841240202297792e-03 2.452497742012388696e-03 2.036512343689642372e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.414433654585155363e-05 8.046154429812817088e-04 9.226809783631893412e-04
8.216000000000053261e-01 -6.808946686712705545e-03 2.458897249865179581e-03 2.450555778498566054e-03 2.034954383981294195e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.403338667480341312e-05 8.082297125402296625e-04 9.187411294047504156e-04
8.289333333333389620e-01 -6.798376191632992532e-03 2.456961180447856871e-03 2.448621354516652363e-03 2.033398409259925491e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.392322452321490665e-05 8.118166721167864152e-04 9.148060895103220019e-04
8.362666666666725979e-01 -6.787841050515063673e-03 2.455032710176057939e-03 2.446694511686788118e-03 2.031844733272611186e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.381383420297378368e-05 8.153760679262347672e-04 9.108843856100416617e-04
8.436000000000062338e-01 -6.777340712324555864e-03 2.453112035426465495e-03 2.444775073672098963e-03 2.030293426011060105e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.370520895191832471e-05 8.189083203693794900e-04 9.069933870442893403e-04
8.509333333333398697e-01 -6.766876406667545786e-03 2.451199003201773741e-03 2.442863293631985892e-03 2.028744529186617726e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.359734292594638389e-05 8.224138124132504167e-04 9.031403789867323804e-04
8.582666666666735056e-01 -6.756448013693502896e-03 2.449293762293857767e-03 2.440958916343543162e-03 2.027198169777028503e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.349022748109347008e-05 8.258930333563400039e-04 8.993261529095170678e-04
8.656000000000071415e-01 -6.746056818383774217e-03 2.447395862333761468e-03 2.439061932715471011e-03 2.025654602367672448e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.338384422708164214e-05 8.293457345409044421e-04 8.955506300082745558e-04
8.729333333333407774e-01 -6.735702291800138401e-03 2.445505355881614704e-03 2.437171972321982173e-03 2.024114085645486723e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.327818368366374635e-05 8.327726635937149867e-04 8.918169822322618082e-04
8.802666666666744133e-01 -6.725385432050095744e-03 2.443622060963606887e-03 2.435289279171498188e-03 2.022576858271946890e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.317324086800972295e-05 8.361742812464751859e-04 8.881223837943759240e-04
8.876000000000080492e-01 -6.715105380735570534e-03 2.441746147827493149e-03 2.433413616230327772e-03 2.021042898915164873e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.306900667221248257e-05 8.395507370646546411e-04 8.844645616014522533e-04
8.949333333333416851e-01 -6.704862944386871457e-03 2.439877432391882300e-03 2.431545231881283940e-03 2.019512310394571970e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.296547582058245847e-05 8.429024606785125639e-04 8.808420277908200540e-04
9.022666666666753210e-01 -6.694657525592153692e-03 2.438015996435643606e-03 2.429683763136417096e-03 2.017985176859548083e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.286263461490251594e-05 8.462293445159672868e-04 8.772543290899569458e-04
9.096000000000089569e-01 -6.684490208960286971e-03 2.436161532382946811e-03 2.427829353605310235e-03 2.016461648069764294e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.276047530615636224e-05 8.495319527213136736e-04 8.737030441350448822e-04
9.169333333333425928e-01 -6.674360306202898815e-03 2.434314046995455626e-03 2.425981573369193935e-03 2.014941848869841463e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.265898376405225954e-05 8.528103635854772250e-04 8.701887575116476307e-04
9.242666666666762287e-01 -6.664267983685790570e-03 2.432473287550630976e-03 2.424140630308237437e-03 2.013425758690299227e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.255815223856780258e-05 8.560647253292250894e-04 8.667084079988504131e-04
9.316000000000098646e-01 -6.654212844880814243e-03 2.430639434083260719e-03 2.422306237666588171e-03 2.011913394619069945e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.245797164035280144e-05 8.592951154333453283e-04 8.632603504985242185e-04
9.389333333333435005e-01 -6.644195517139623100e-03 2.428812342485009348e-03 2.420478730384983609e-03 2.010404826218533292e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.235844279055953179e-05 8.625025332960562039e-04 8.598454673959323195e-04
9.462666666666771365e-01 -6.634215597909988611e-03 2.426992164379609528e-03 2.418657802783804982e-03 2.008900092600980419e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.225955698936773085e-05 8.656871748246460462e-04 8.564637589653143314e-04
9.536000000000107724e-01 -6.624273773230727677e-03 2.425178553822613693e-03 2.416843586716179663e-03 2.007399369900941192e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.216130463421645792e-05 8.688492113885785051e-04 8.531155246934260701e-04
9.609333333333444083e-01 -6.614369047545289038e-03 2.423371549797906973e-03 2.415035630323500698e-03 2.005902731441753302e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.206367049018312982e-05 8.719882950963742845e-04 8.497994974551202141e-04
9.682666666666780442e-01 -6.604501746883678637e-03 2.421570854509107196e-03 2.413234157714102407e-03 2.004410263119339828e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.196664814400444097e-05 8.751047532111863765e-04 8.465148018944410740e-04
9.756000000000116801e-01 -6.594671015341141418e-03 2.419776737521312903e-03 2.411438906155474130e-03 2.002921857044279359e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.187023457211024795e-05 8.781993149626838354e-04 8.432617290916701643e-04
9.829333333333453160e-01 -6.584877308626309669e-03 2.417988934216510830e-03 2.409650145030815208e-03 2.001437461952795143e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.177442326571665531e-05 8.812720540559051529e-04 8.400382522056184598e-04
9.902666666666789519e-01 -6.575119806477272046e-03 2.416207725184207466e-03 2.407867614953756487e-03 1.999956949615083290e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.167921148276681022e-05 8.843236620988522085e-04 8.368450926096571542e-04
9.976000000000125878e-01 -6.565399413350088940e-03 2.414432572123718403e-03 2.406091353235055314e-03 1.998480497343431916e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.158457983334652535e-05 8.873531407087050090e-04 8.336801962090191389e-04
1.004933331864675816e+00 -6.555715780168392716e-03 2.412663788810774732e-03 2.404321097984407542e-03 1.997008189841875713e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.149052857249717715e-05 8.903617091652772783e-04 8.305451626652471820e-04
1.012266654202903515e+00 -6.546068829909908529e-03 2.410900948264358638e-03 2.402557012768410938e-03 1.995540105106853200e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.139704802410514300e-05 8.933494169640248186e-04 8.274400517526669637e-04
1.019599965833927424e+00 -6.536457940130906141e-03 2.409144342546941982e-03 2.400798792157439032e-03 1.994076273725964429e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.130413337812087455e-05 8.963164347764958134e-04 8.243635322184122939e-04
1.026933266802158240e+00 -6.526883023776913414e-03 2.407393635320442815e-03 2.399046714417997148e-03 1.992616578152709523e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.121177798747351827e-05 8.992628114999468405e-04 8.213144866527253510e-04
1.034266557151430010e+00 -6.517343306260759903e-03 2.405649115498955607e-03 2.397300443131142236e-03 1.991161031309797989e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.111997549526481035e-05 9.021885948992223883e-04 8.182919172592410719e-04
1.041599836925013678e+00 -6.507839296358244006e-03 2.403910414276557057e-03 2.395560231142873208e-03 1.989709556768719766e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.102872198243570379e-05 9.050945663731794263e-04 8.152976387870647856e-04
1.048933106165630402e+00 -6.498370667560810290e-03 2.402177794136180992e-03 2.393825737896399831e-03 1.988262239276334449e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.093801141053844840e-05 9.079808945339424339e-04 8.123307274034661249e-04
1.056266364915463551e+00 -6.488937257804213918e-03 2.400450828397699115e-03 2.392097140329368064e-03 1.986818962657824878e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.084783444338365696e-05 9.108475685145603004e-04 8.093909117780799045e-04
1.063599613216171358e+00 -6.479538534268476646e-03 2.398729788483321222e-03 2.390374097191751406e-03 1.985379816147702758e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.075818611718246871e-05 9.136948791318198022e-04 8.064775792935365310e-04
1.070932851108897799e+00 -6.470174861163030186e-03 2.397014236674062122e-03 2.388656805172187023e-03 1.983944798247591471e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.066905438602337418e-05 9.165222123292431815e-04 8.035887091786721040e-04
1.078266078634282366e+00 -6.460845499848367340e-03 2.395304561300120108e-03 2.386945042454065129e-03 1.982513845904424832e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.058044217647702775e-05 9.193307766093547278e-04 8.007253589054865632e-04
1.085599295832468947e+00 -6.451550596814323128e-03 2.393600403841731391e-03 2.385239043789152361e-03 1.981086947935915648e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.049234132700103752e-05 9.221202701596362128e-04 7.978902697659993534e-04
1.092932502743118262e+00 -6.442289756880087599e-03 2.391901988038992299e-03 2.383538453710198901e-03 1.979664150039453746e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.040474782349126381e-05 9.248913853681106374e-04 7.950805124271949527e-04
1.100265699405417630e+00 -6.433063006329860396e-03 2.390208888778614510e-03 2.381843444874742755e-03 1.978245467709699532e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.031764871062192284e-05 9.276430061304961981e-04 7.923033432519493860e-04
1.107598885858093629e+00 -6.423869439447370440e-03 2.388521364536103780e-03 2.380153658154411048e-03 1.976830902511843313e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.023104159842915708e-05 9.303761402534040624e-04 7.895507347325186149e-04
1.114932062139426749e+00 -6.414709466782153938e-03 2.386839150770410020e-03 2.378469416984624156e-03 1.975420392170592200e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.014492542940847973e-05 9.330914967973613205e-04 7.868210966524864097e-04
1.122265228287259387e+00 -6.405582219797915054e-03 2.385162497826923481e-03 2.376790410933606306e-03 1.974013883854280828e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.005929597719369909e-05 9.357893183498135464e-04 7.841149478658023756e-04
1.129598384339004724e+00 -6.396487706515354213e-03 2.383491097144310126e-03 2.375116903618121767e-03 1.972611188591627811e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.997414664676695516e-05 9.384693314444154683e-04 7.814336722659975332e-04
1.136931530331648732e+00 -6.387425574909046111e-03 2.381825205312328945e-03 2.373448591083219053e-03 1.971212374680704612e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.988947532664702424e-05 9.411322871397387584e-04 7.787742732411777119e-04
1.144264666301757272e+00 -6.378396367869459439e-03 2.380164380580228507e-03 2.371785592121278177e-03 1.969817477494717874e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.980526744552300583e-05 9.437768038792644903e-04 7.761455330528588010e-04
1.151597792285484756e+00 -6.369399689204155966e-03 2.378508895590491622e-03 2.370127618001947011e-03 1.968426543876377699e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.972152268999603659e-05 9.464040382561447534e-04 7.735380491295656968e-04
1.158930908318585695e+00 -6.360435354143639981e-03 2.376858369281411362e-03 2.368474847069261275e-03 1.967039581097555182e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.963823555500991424e-05 9.490142438547367280e-04 7.709490838446813547e-04
1.166264014436401375e+00 -6.351502864342877842e-03 2.375213108700338378e-03 2.366827030878051585e-03 1.965656594101984817e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.955540353649277842e-05 9.516078196120778985e-04 7.683796703500293075e-04
1.173597110673897159e+00 -6.342602213199237914e-03 2.373572695518473986e-03 2.365184319413573925e-03 1.964277527647519215e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.947302404984150435e-05 9.541852106716515371e-04 7.658299110976170450e-04
1.180930197065664489e+00 -6.333732583613613069e-03 2.371937476199442469e-03 2.363546493559252285e-03 1.962902278961748109e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.939109105753372874e-05 9.567462766496709087e-04 7.632986404510022724e-04
1.188263273645941087e+00 -6.324893885924971239e-03 2.370307164796220823e-03 2.361913807790602844e-03 1.961530783934510092e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.930960052556020027e-05 9.592913278133583009e-04 7.607862343882402113e-04
1.195596340448597195e+00 -6.316085937442461259e-03 2.368681934771866768e-03 2.360285918845080044e-03 1.960163041063576106e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.922854690889019611e-05 9.618207042658878528e-04 7.582829064978356595e-04
1.202929397507160880e+00 -6.307308531726011497e-03 2.367061518587983918e-03 2.358663082578486142e-03 1.958798952796691247e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.914792768794523052e-05 9.643345493789403028e-04 7.557969637832113183e-04
1.210262444854806052e+00 -6.298561487506907502e-03 2.365446105164660182e-03 2.357044957057988395e-03 1.957438589253888072e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.906773708632092426e-05 9.668327965509181500e-04 7.533286049541223269e-04
1.217595482524376882e+00 -6.289844601848114045e-03 2.363835401741382677e-03 2.355431768445985508e-03 1.956081998348613337e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.898797026407553650e-05 9.693157784890470965e-04 7.508706449256997029e-04
1.224928510548372929e+00 -6.281157713845992620e-03 2.362229534870817320e-03 2.353823128193605584e-03 1.954729130438883538e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.890862579904806037e-05 9.717837951129018863e-04 7.484304196715895960e-04
1.232261528958972452e+00 -6.272500475395698799e-03 2.360628222955193836e-03 2.352219288237001986e-03 1.953379905511928719e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.882969420710518889e-05 9.742360749850557770e-04 7.460081022171660909e-04
1.239594537788021533e+00 -6.263872665745585586e-03 2.359031656923701783e-03 2.350619923780225464e-03 1.952034288769884693e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.875117273692084538e-05 9.766730654919256356e-04 7.436030573477762830e-04
1.246927537067056946e+00 -6.255274387900713190e-03 2.357439607470201981e-03 2.349025296039708183e-03 1.950692329183781597e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.867305772621509142e-05 9.790951991570282474e-04 7.412184812475837523e-04
1.254260526827302380e+00 -6.246705490446060466e-03 2.355852264458691784e-03 2.347435142804072533e-03 1.949354008951321982e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.859534507735975221e-05 9.815025326626999544e-04 7.388514305377616963e-04
1.261593507099695310e+00 -6.238165479407835855e-03 2.354269310339966378e-03 2.345849552782855625e-03 1.948019312931582934e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.851803064389939125e-05 9.838951364347231499e-04 7.365004187613365463e-04
1.268926477914879225e+00 -6.229654098583618099e-03 2.352690986127978483e-03 2.344268378421802621e-03 1.946688201657557318e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.844111072524276316e-05 9.862732860513626857e-04 7.341676053864808335e-04
1.276259439303220278e+00 -6.221170621595779882e-03 2.351117111492358538e-03 2.342691824299840669e-03 1.945360529997801650e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.836458351871913010e-05 9.886373416886553439e-04 7.318529428110065243e-04
1.283592391294790191e+00 -6.212715134621243571e-03 2.349547882389192103e-03 2.341119709190210910e-03 1.944036255896427806e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.828844628838343596e-05 9.909875095255211985e-04 7.295520733644296138e-04
1.290925333919383133e+00 -6.204287235464454528e-03 2.347982954725195363e-03 2.339552062771445978e-03 1.942715343841612270e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.821268878016823560e-05 9.933233503139392642e-04 7.272470125220887108e-04
1.298258267206497951e+00 -6.195887274387659911e-03 2.346422537790867312e-03 2.337988738315519011e-03 1.941397840487485795e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.813731114584261567e-05 9.956453085010444522e-04 7.249547195645887794e-04
1.305591191185367261e+00 -6.187515107161722407e-03 2.344866455608237473e-03 2.336429912763846387e-03 1.940083789962037406e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.806231139898728704e-05 9.979537500254102595e-04 7.226749517422345831e-04
1.312924105884947013e+00 -6.179170490063464957e-03 2.343314774310410915e-03 2.334875313581148172e-03 1.938773187528828267e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.798768281749578991e-05 1.000248492004233167e-03 7.203988343664437981e-04
1.320257011333947572e+00 -6.170852969219762715e-03 2.341767296004086500e-03 2.333325030274391743e-03 1.937466044764087449e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.791341955201691527e-05 1.002529272959490781e-03 7.181297743704096685e-04
1.327589907560819515e+00 -6.162562469678125286e-03 2.340224136822627570e-03 2.331778929780546888e-03 1.936162307390275729e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.783952022294034958e-05 1.004796497824608000e-03 7.158717396731011746e-04
1.334922794593778494e+00 -6.154298274547762015e-03 2.338685176968120782e-03 2.330237134830845901e-03 1.934861847343149327e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.776598171461780309e-05 1.007050167735208321e-03 7.136278613320265257e-04
1.342255672460784810e+00 -6.146060587148218998e-03 2.337150433916859553e-03 2.328699448872931493e-03 1.933564676004350129e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.769279880365447290e-05 1.009290305829655798e-03 7.114000063126810084e-04
1.349588541189566504e+00 -6.137848963385768297e-03 2.335619821436914299e-03 2.327165970688393776e-03 1.932270741291470194e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.761997001121312404e-05 1.011517262689180276e-03 7.091880042101346556e-04
1.356921400807605371e+00 -6.129663779621290741e-03 2.334093404997671876e-03 2.325636584414839721e-03 1.930980079776872772e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.754749291148744235e-05 1.013731272220723748e-03 7.069919625922392288e-04
1.364254251342155833e+00 -6.121504610655126993e-03 2.332571123329942476e-03 2.324111422509130779e-03 1.929692644344491116e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.747536677086073530e-05 1.015932645861512265e-03 7.048111444994567369e-04
1.371587092820236942e+00 -6.113371239373905502e-03 2.331052993713559479e-03 2.322590297039529936e-03 1.928408440105201414e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.740358726494317121e-05 1.018121482837178746e-03 7.026466736194164533e-04
1.378919925268648594e+00 -6.105263474005552353e-03 2.329538934730780112e-03 2.321073320278038785e-03 1.927127468898424208e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.733215249970167653e-05 1.020297930199002331e-03 7.004973004137271097e-04
1.386252748713957761e+00 -6.097181209464126728e-03 2.328028970313831235e-03 2.319560343780166685e-03 1.925849685748779198e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.726105782147971535e-05 1.022461885225209441e-03 6.983628461237425828e-04
1.393585563182519360e+00 -6.089124043577425101e-03 2.326523051582411131e-03 2.318051493137012354e-03 1.924575004733282435e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.719030275024615237e-05 1.024613701554931726e-03 6.962428556124899493e-04
1.400918368700457606e+00 -6.081092066740964065e-03 2.325021080889450118e-03 2.316546514370001510e-03 1.923303443388329700e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.711987722830554777e-05 1.026752703971480852e-03 6.941374206320539801e-04
1.408251165293692431e+00 -6.073084940338123634e-03 2.323523016221731505e-03 2.315045481320068821e-03 1.922034978022879191e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.704977945402561932e-05 1.028879057613253699e-03 6.920452413215311908e-04
1.415583952987930605e+00 -6.065102924506991094e-03 2.322028857577720495e-03 2.313548321029367926e-03 1.920769648853462997e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.698000647837233789e-05 1.030992906829354770e-03 6.899667152758968622e-04
1.422916731808692159e+00 -6.057145478869516847e-03 2.320538573681973915e-03 2.312055060181816054e-03 1.919507434353772009e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.691055560555287542e-05 1.033094262383894802e-03 6.879008475190556650e-04
1.430249501781301502e+00 -6.049212481320452237e-03 2.319052146125263197e-03 2.310565606220657976e-03 1.918248321639965911e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.684142421778634159e-05 1.035183416805451331e-03 6.858491366320748888e-04
1.437582262930900967e+00 -6.041303624351770409e-03 2.317569559033768288e-03 2.309080017982006322e-03 1.916992279121214489e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.677261162142281237e-05 1.037260703888597283e-03 6.838110511611359722e-04
1.444915015282428383e+00 -6.033418834599649401e-03 2.316090825577099121e-03 2.307598233152210326e-03 1.915739261421669484e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.670411569572765604e-05 1.039326325046950649e-03 6.817868081597553516e-04
1.452247758860635063e+00 -6.025557533772525273e-03 2.314615920518441755e-03 2.306120313298918537e-03 1.914489124126528242e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.663593544604658281e-05 1.041380547501613660e-03 6.797759412994800691e-04
1.459580493690058267e+00 -6.017720020538933241e-03 2.313144796561958805e-03 2.304646122934839864e-03 1.913241923272176960e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.656806608959624501e-05 1.043423344351556087e-03 6.777794401381959533e-04
1.466913219795042078e+00 -6.009906007259176522e-03 2.311677431582938921e-03 2.303175736880028971e-03 1.911997619192310730e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.650050694018602956e-05 1.045454984885809107e-03 6.757962878331585585e-04
1.474245937199731848e+00 -6.002115766961039524e-03 2.310213821230988791e-03 2.301709054202420203e-03 1.910756273623095047e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.643325358049145907e-05 1.047475276686807332e-03 6.738260400133848404e-04
1.481578645928113946e+00 -5.994349047391757564e-03 2.308753931742261664e-03 2.300246140029801704e-03 1.909517856638015901e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.636630490099276988e-05 1.049484450617729596e-03 6.718683447052666621e-04
1.488911346003997105e+00 -5.986605698186701907e-03 2.307297739890237440e-03 2.298786883293828850e-03 1.908282409784733513e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.629965631907340851e-05 1.051482308440001038e-03 6.699231550825627884e-04
1.496244037451037290e+00 -5.978885354997654292e-03 2.305845148504843782e-03 2.297331236454472000e-03 1.907049885746250287e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.623330236995396200e-05 1.053468522490810929e-03 6.679894495423647225e-04
1.503576720292714608e+00 -5.971188001192367922e-03 2.304396140509196080e-03 2.295879170259500744e-03 1.905820311279636363e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.616724049732062036e-05 1.055443155405138070e-03 6.660671255894406529e-04
1.510909394552353291e+00 -5.963512887863753678e-03 2.302950710343772741e-03 2.294430673599414175e-03 1.904593521686294639e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.610146899674257054e-05 1.057406410094236015e-03 6.641561516564923251e-04
1.518242060253094827e+00 -5.955860258101168363e-03 2.301508795209108050e-03 2.292985679709173916e-03 1.903369553471856803e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.603598460703119112e-05 1.059358454339814730e-03 6.622576883717447771e-04
1.525574717417932380e+00 -5.948229806693695540e-03 2.300070417631136684e-03 2.291544227393465128e-03 1.902148331490319071e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.597078723244450494e-05 1.061299625021102505e-03 6.603711166103647936e-04
1.532907366069679700e+00 -5.940621654585638393e-03 2.298635567479870648e-03 2.290106288216610386e-03 1.900929883684622913e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.590587490112327198e-05 1.063230096118970066e-03 6.584966406399483767e-04
1.540240006230947367e+00 -5.933035568914992938e-03 2.297204246419692116e-03 2.288671897489452916e-03 1.899714151964324526e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.584124707286241810e-05 1.065150144432010573e-03 6.566339462483019359e-04
1.547572637923904759e+00 -5.925471718543392184e-03 2.295776488638306707e-03 2.287241039370352651e-03 1.898501205900661514e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.577690268619048271e-05 1.067059966538614962e-03 6.547830229725695207e-04
1.554905261170917541e+00 -5.917929617731587828e-03 2.294352194765192192e-03 2.285813665552419421e-03 1.897290997802314396e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.571283824867495346e-05 1.068959603424868418e-03 6.529443153159215137e-04
1.562237875994187286e+00 -5.910409466080863289e-03 2.292931413699175833e-03 2.284389774609400011e-03 1.896083579638595273e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.564905303844299894e-05 1.070849253810655021e-03 6.511172843893626386e-04
1.569570482415775903e+00 -5.902910787626542040e-03 2.291514058473534312e-03 2.282969331849776101e-03 1.894878837680682862e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.558554286941597070e-05 1.072728703710654858e-03 6.493013561502282557e-04
1.576903080457584316e+00 -5.895433507595105108e-03 2.290100078817771095e-03 2.281552250218545162e-03 1.893676797675493157e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.552230310108064144e-05 1.074597703026447006e-03 6.474963954383879897e-04
1.584235670141375563e+00 -5.887977435706964399e-03 2.288689465448556868e-03 2.280138543955819320e-03 1.892477389241044663e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.545933299684722622e-05 1.076456579880678789e-03 6.457025165288854786e-04
1.591568251488770569e+00 -5.880542600862961704e-03 2.287282124290673964e-03 2.278728124948664526e-03 1.891280660864125697e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.539662553586476985e-05 1.078304569681712592e-03 6.439179623412136970e-04
1.598900824521265696e+00 -5.873128671897528963e-03 2.285878065014683609e-03 2.277320964462312310e-03 1.890086563721717875e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.533417916537279544e-05 1.080141838388809939e-03 6.421428653929198193e-04
1.606233389260223854e+00 -5.865735747208695484e-03 2.284477305824091781e-03 2.275917120502291002e-03 1.888895116610433684e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.527199461663521580e-05 1.081968895824109546e-03 6.403779768383738866e-04
1.613565945726879391e+00 -5.858363550731385087e-03 2.283079854099410912e-03 2.274516554018324570e-03 1.887706273985141061e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.521007076117500583e-05 1.083786012698646165e-03 6.386236079753691060e-04
1.620898493942324103e+00 -5.851012004453964160e-03 2.281685664932887707e-03 2.273119262027079382e-03 1.886520061248967144e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.514840573767390321e-05 1.085593330070508617e-03 6.368799460476754458e-04
1.628231033927520111e+00 -5.843680817655486255e-03 2.280294752240913207e-03 2.271725230682368219e-03 1.885336385060132315e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.508699870208495511e-05 1.087391085043335056e-03 6.351467940543611707e-04
1.635563565703279210e+00 -5.836369859659691628e-03 2.278907081635436847e-03 2.270334448738016084e-03 1.884155234882314595e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.502584763270255044e-05 1.089179376892430474e-03 6.334242525529900757e-04
1.642896089290287964e+00 -5.829079029191669079e-03 2.277522609192409765e-03 2.268946858631434600e-03 1.882976576887819651e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.496494979237230042e-05 1.090958256381847121e-03 6.317123640491494269e-04
1.650228604709103486e+00 -5.821808345344845967e-03 2.276141345326125089e-03 2.267562481840857888e-03 1.881800433469068515e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.490430435053238267e-05 1.092727900400670624e-03 6.300108420540810519e-04
1.657561111980169644e+00 -5.814557705497478725e-03 2.274763269577101052e-03 2.266181293158850852e-03 1.880626769819509288e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.484390958005927351e-05 1.094488438991116476e-03 6.283196358091001519e-04
1.664893611123815287e+00 -5.807327150995236428e-03 2.273388365908267979e-03 2.264803296703315257e-03 1.879455637823422532e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.478376311768325034e-05 1.096239728274272856e-03 6.266381060438390741e-04
1.672226102160262240e+00 -5.800116506628147546e-03 2.272016624413433251e-03 2.263428443775421847e-03 1.878286998279998766e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.472386215524764507e-05 1.097981614365737581e-03 6.249657512527251801e-04
1.679558585109609758e+00 -5.792925710092106627e-03 2.270648026432389374e-03 2.262056739400249063e-03 1.877120887760729267e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.466420573876655755e-05 1.099714379298485749e-03 6.233031351025840328e-04
1.686891059991850961e+00 -5.785754349941914579e-03 2.269282498746104815e-03 2.260688080671072100e-03 1.875957261792825410e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.460478845601803408e-05 1.101437444351169824e-03 6.216491272076551597e-04
1.694223526826845738e+00 -5.778602438042138890e-03 2.267919972690407137e-03 2.259322473585780207e-03 1.874796129935831651e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.454560694776593374e-05 1.103150582478185050e-03 6.200031496051985024e-04
1.701555985634337853e+00 -5.771469490775395575e-03 2.266560469464259497e-03 2.257959833681867385e-03 1.873637366332694802e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.448666037562453986e-05 1.104854263052346347e-03 6.183663167162880376e-04
1.708888436433946501e+00 -5.764355685345071145e-03 2.265203940447301986e-03 2.256600216827967572e-03 1.872481015387670797e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.442794792133187004e-05 1.106548732176712005e-03 6.167387576756529341e-04
1.716220879245183850e+00 -5.757260664659210637e-03 2.263850429733295366e-03 2.255243567444374132e-03 1.871326977522525252e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.436946875231781386e-05 1.108234223621095424e-03 6.151204531786666095e-04
1.723553314087451716e+00 -5.750184534203742204e-03 2.262499892618159789e-03 2.253889943765637061e-03 1.870175277582645688e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.431122199177514534e-05 1.109910912703039642e-03 6.135114025508976330e-04
1.730885740980057319e+00 -5.743127232889804444e-03 2.261152383422918195e-03 2.252539304670392230e-03 1.869025916579397574e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.425320710911804883e-05 1.111579009595211253e-03 6.119115450309415248e-04
1.738218159942198859e+00 -5.736088873675027587e-03 2.259807867713937990e-03 2.251191710075407804e-03 1.867878921655500408e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.419542343151599933e-05 1.113238686650638376e-03 6.103208658927028333e-04
1.745550570992980388e+00 -5.729069238946814420e-03 2.258466381974117039e-03 2.249847086119081616e-03 1.866734281006387803e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.413786962488456970e-05 1.114890071570386878e-03 6.087393701466628461e-04
1.752882974151393602e+00 -5.722068282990424790e-03 2.257127838853875083e-03 2.248505457952297646e-03 1.865592004638762257e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.408054364843953133e-05 1.116533204863716985e-03 6.071670970565746193e-04
1.760215369436332278e+00 -5.715085798697869951e-03 2.255792274667212972e-03 2.247166755118749741e-03 1.864452079200050330e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.402344355326721785e-05 1.118168006751901018e-03 6.056035989896258256e-04
1.767547756866573172e+00 -5.708121582502477705e-03 2.254459564045691554e-03 2.245830968216672510e-03 1.863314453462329022e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.396656581932659978e-05 1.119794356264201861e-03 6.040488489086912136e-04
1.774880136460813995e+00 -5.701175471197025141e-03 2.253129719970635176e-03 2.244497980992635894e-03 1.862179114677786358e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.390990698578677818e-05 1.121412097537431707e-03 6.024986562727827847e-04
1.782212508237640547e+00 -5.694247390347639132e-03 2.251802641264294500e-03 2.243167843278544554e-03 1.861046045888035602e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.385346435439888182e-05 1.123020981987131982e-03 6.009541883305020244e-04
1.789544872215568683e+00 -5.687337052112028009e-03 2.250478417627118418e-03 2.241840479657673108e-03 1.859915225100736082e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.379723757619737784e-05 1.124621225198220442e-03 5.994177383315667674e-04
1.796877228413002570e+00 -5.680444661051113793e-03 2.249156937089717874e-03 2.240515953990987116e-03 1.858786638151566767e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.374122352552824054e-05 1.126212494314572481e-03 5.978884686709208442e-04
1.804209576848264218e+00 -5.673570030108522622e-03 2.247838314226828418e-03 2.239194184599811906e-03 1.857660299291246048e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.368542267243532782e-05 1.127795254466424941e-03 5.963670621654238412e-04
1.811541917539560842e+00 -5.666713233645937105e-03 2.246522466134689804e-03 2.237875291097357004e-03 1.856536166812199301e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.362983505691938437e-05 1.129369831331557923e-03 5.948537947113012201e-04
1.818874250505014833e+00 -5.659873780575142010e-03 2.245209455838120902e-03 2.236559123881208620e-03 1.855414228808592407e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.357445887889052075e-05 1.130936332162395599e-03 5.933488173093554464e-04
1.826206575762635120e+00 -5.653051851448346807e-03 2.243899100365214123e-03 2.235245714536453730e-03 1.854294489176424557e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.351929302246621088e-05 1.132494952640382977e-03 5.918491685780921099e-04
1.833538893330347808e+00 -5.646247107881984667e-03 2.242591486217513676e-03 2.233934939069509139e-03 1.853176940041362242e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.346433555076092054e-05 1.134045718619843077e-03 5.903567018297170609e-04
1.840871203225989072e+00 -5.639459671752817746e-03 2.241286515975570749e-03 2.232626919171973052e-03 1.852061526626301385e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.340958498877307132e-05 1.135588700938695850e-03 5.888736901333464779e-04
1.848203505467318264e+00 -5.632689219482850916e-03 2.239984296506051901e-03 2.231321542076872191e-03 1.850948248734736305e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.335504035382893623e-05 1.137124019757914479e-03 5.873999935308248359e-04
1.855535800072020347e+00 -5.625936018717603640e-03 2.238684733496928026e-03 2.230018943933470294e-03 1.849837095827462402e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.330070075219279370e-05 1.138651748095412079e-03 5.859343435629554061e-04
1.862868087057705457e+00 -5.619199671909153385e-03 2.237387928416099611e-03 2.228718987745699660e-03 1.848728093579582183e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.324656405626742560e-05 1.140171678656639719e-03 5.844763509732086183e-04
1.870200366441905127e+00 -5.612480525838385408e-03 2.236093775441344144e-03 2.227421811711598372e-03 1.847621225661378122e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.319263028765617008e-05 1.141684133891282624e-03 5.830262044576665610e-04
1.877532638242068508e+00 -5.605778206790045654e-03 2.234802371023605211e-03 2.226127251534728863e-03 1.846516512525496142e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.313889796053879835e-05 1.143189071445364999e-03 5.815836956227426677e-04
1.884864902475555493e+00 -5.599092788734785775e-03 2.233513453317775149e-03 2.224835326464175232e-03 1.845413929802801334e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.308536170642378398e-05 1.144685611954824158e-03 5.801477995460124467e-04
1.892197159159632491e+00 -5.592423697943907542e-03 2.232227203265191393e-03 2.223545918620456995e-03 1.844313458678025885e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.303202099459432616e-05 1.146174366848174255e-03 5.787153708255687564e-04
1.899529408311470213e+00 -5.585771018011624969e-03 2.230943394690652545e-03 2.222259097435510047e-03 1.843215000366159675e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.297887363320737045e-05 1.147655523090106199e-03 5.772827967009142589e-04
1.906861649948163207e+00 -5.579134366898521463e-03 2.229662179229862165e-03 2.220974712059494826e-03 1.842118583110059164e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.292591632076446507e-05 1.149128410592008438e-03 5.758561732423665485e-04
1.914193884086716757e+00 -5.572513924469493438e-03 2.228383388883175241e-03 2.219692920740007781e-03 1.841024112966383288e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.287314878959108949e-05 1.150593467641227927e-03 5.744340283727351198e-04
1.921526110744077753e+00 -5.565909318489008564e-03 2.227107224828206271e-03 2.218413590721429480e-03 1.839931631051434035e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.282057165222246022e-05 1.152050986099014459e-03 5.730193179324820146e-04
1.928858329937113147e+00 -5.559321060230595565e-03 2.225833533466039117e-03 2.217136906488106560e-03 1.838841141976799208e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.276818480553575827e-05 1.153501186838963490e-03 5.716120879034892717e-04
1.936190541682631272e+00 -5.552748726792327422e-03 2.224562491777905097e-03 2.215862709246699865e-03 1.837752679951574326e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.271598786665097665e-05 1.154944236473510674e-03 5.702123573415880230e-04
1.943522745997356971e+00 -5.546192766917749060e-03 2.223293935838001594e-03 2.214591172341756880e-03 1.836666227844405272e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.266398035898495983e-05 1.156380289962352778e-03 5.688201286250507607e-04
1.950854942897952915e+00 -5.539652567056420861e-03 2.222028017152159057e-03 2.213322093862418911e-03 1.835581810496907898e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.261216092605642849e-05 1.157809450506528661e-03 5.674321114323776323e-04
1.958187132400992514e+00 -5.533128428973029846e-03 2.220764512470935984e-03 2.212055609972430302e-03 1.834499405327515327e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.256052749039732260e-05 1.159231669995749135e-03 5.660461069157527890e-04
1.965519314522982786e+00 -5.526619777893098870e-03 2.219503538033202033e-03 2.210791471885528627e-03 1.833419028881026671e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.250907648535276327e-05 1.160646547880737076e-03 5.646687940848702826e-04
1.972851489280359472e+00 -5.520126796669839672e-03 2.218244902194348167e-03 2.209529854786573995e-03 1.832340577630548384e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.245780742049485501e-05 1.162054383702941854e-03 5.632969909013301954e-04
1.980183656689487925e+00 -5.513649013712869189e-03 2.216988786235569737e-03 2.208270577940936886e-03 1.831264083121823317e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.240671919266316099e-05 1.163455130021497997e-03 5.619332517757686654e-04
1.987515816766674437e+00 -5.507186750814537998e-03 2.215734959406578941e-03 2.207013789430663925e-03 1.830189514530887755e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.235580842583672863e-05 1.164848135285407888e-03 5.605794111061855123e-04
1.994847969528154463e+00 -5.500739400698452866e-03 2.214483642068787624e-03 2.205759312817232032e-03 1.829116845073349394e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.230507523261330778e-05 1.166233803648327166e-03 5.592319535915572662e-04
2.002180114990100179e+00 -5.494307634553705078e-03 2.213234640778501995e-03 2.204507357785763771e-03 1.828046084793896297e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.225451938941250761e-05 1.167612362775582091e-03 5.578910198134348847e-04
2.009512253168607376e+00 -5.487890886194699697e-03 2.211988171765635804e-03 2.203257740186473877e-03 1.826977254995287012e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.220414094846661479e-05 1.168984085435688554e-03 5.565567978442482848e-04
2.016844384079701236e+00 -5.481489552525867920e-03 2.210744023410233117e-03 2.202010654260789548e-03 1.825910281554220455e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.215393875888645803e-05 1.170348948078386072e-03 5.552291233583282921e-04
2.024176507739314790e+00 -5.475103027371976475e-03 2.209502364737085060e-03 2.200765834182321235e-03 1.824845201805207380e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.210390929656543267e-05 1.171706409797648079e-03 5.539075620076583687e-04
2.031508624163254062e+00 -5.468731740985674841e-03 2.208262942834911171e-03 2.199523464470270508e-03 1.823782016929622663e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.205405212523314089e-05 1.173056944407033057e-03 5.525930881143274525e-04
2.038840733367268232e+00 -5.462375127586202236e-03 2.207025935908134891e-03 2.198283299156741574e-03 1.822720734695260417e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.200436550246644850e-05 1.174400602716075106e-03 5.512859541044710932e-04
2.046172835367065179e+00 -5.456033515610100512e-03 2.205791133857094161e-03 2.197045550706959970e-03 1.821661294573916827e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.195484914001047545e-05 1.175737564641850036e-03 5.499857076092490955e-04
2.053504930178306598e+00 -5.449706283331186979e-03 2.204558740732963807e-03 2.195810000943003350e-03 1.820603693002125097e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.190550206176064182e-05 1.177067913723124463e-03 5.486923766195661925e-04
2.060837017816610217e+00 -5.443394058043113555e-03 2.203328556209099669e-03 2.194576875466548380e-03 1.819547930970085445e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.185632412720091049e-05 1.178391802886573402e-03 5.474056509531605641e-04
2.068169098297543584e+00 -5.437096125561711839e-03 2.202100783271236737e-03 2.193345953635302860e-03 1.818493991987435194e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.180731439076493625e-05 1.179709188600444429e-03 5.461249880405778931e-04
2.075501171636624509e+00 -5.430813117482242297e-03 2.200875214573554811e-03 2.192117460237658685e-03 1.817441890653926143e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.175847216836181260e-05 1.181020152224889668e-03 5.448506020982832754e-04
2.082833237849310404e+00 -5.424544420868181345e-03 2.199652079624961429e-03 2.190891191566088445e-03 1.816391627260274908e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.170979714015492766e-05 1.182324844923993406e-03 5.435825945153894201e-04
2.090165296950994289e+00 -5.418290635935588996e-03 2.198431117493123994e-03 2.189667325309278822e-03 1.815343208639979015e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.166128886695359864e-05 1.183623402629120332e-03 5.423209722255926740e-04
2.097497348956998131e+00 -5.412051013183256758e-03 2.197212563865400155e-03 2.188445642567260051e-03 1.814296604832610609e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.161294569393270420e-05 1.184915682840911129e-03 5.410654669687199559e-04
2.104829393882573729e+00 -5.405825832943038714e-03 2.195996150243213676e-03 2.187226312549121147e-03 1.813251816181754984e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.156476520842201527e-05 1.186201617667553398e-03 5.398166183720879471e-04
2.112161431742914708e+00 -5.399614580051006855e-03 2.194782045523215562e-03 2.186009068084882826e-03 1.812208836683624992e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.151674465260556325e-05 1.187480928471151180e-03 5.385751018830339234e-04
2.119493462553149854e+00 -5.393417606942498173e-03 2.193570028246592286e-03 2.184794133747862497e-03 1.811167624081963816e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.146888337104671246e-05 1.188753649502482254e-03 5.373402843088444540e-04
2.126825486328366210e+00 -5.387234117846367507e-03 2.192360303065687098e-03 2.183581272955926501e-03 1.810128095154946572e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.142118051404146163e-05 1.190020006553215402e-03 5.361117570380355890e-04
2.134157503083599750e+00 -5.381064778947753161e-03 2.191152663963825790e-03 2.182370720262059513e-03 1.809090307563625299e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.137363613354675752e-05 1.191280195145785672e-03 5.348892498973383718e-04
2.141489512833841147e+00 -5.374909034886755574e-03 2.189947300947053550e-03 2.181162222422537364e-03 1.808054227885235116e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.132624670769668899e-05 1.192533317370173289e-03 5.336759773539303739e-04
2.148821515594028231e+00 -5.368767406516536562e-03 2.188744003804712034e-03 2.179956021358840298e-03 1.807019885722561362e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.127901310848536976e-05 1.193780020261932077e-03 5.324686355002251686e-04
2.156153511379045540e+00 -5.362639416657290908e-03 2.187543013827366028e-03 2.178751912861781864e-03 1.805987272010891351e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.123193553217879729e-05 1.195020604831071491e-03 5.312667949806229627e-04
2.163485500203722101e+00 -5.356525544437260901e-03 2.186344111567287748e-03 2.177550118040045505e-03 1.804956409978318793e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.118501377654558536e-05 1.196255255039816324e-03 5.300705047239396162e-04
2.170817482082826100e+00 -5.350425305034339600e-03 2.185147524133864046e-03 2.176350425968291528e-03 1.803927281891289536e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.113824743827681016e-05 1.197484076874697542e-03 5.288798178642000868e-04
2.178149457031069769e+00 -5.344339011985665966e-03 2.183953014039244789e-03 2.175153018506330999e-03 1.802899908900764607e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.109163465319726889e-05 1.198706809493129549e-03 5.276952104463629271e-04
2.185481425063114713e+00 -5.338266029224197212e-03 2.182760697946616469e-03 2.173957598297106535e-03 1.801874265406830107e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.104517249836484722e-05 1.199923431893741566e-03 5.265167155343893199e-04
2.192813386193471104e+00 -5.332206837469346400e-03 2.181570398165082799e-03 2.172764401159055399e-03 1.800850369212205512e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.099886149619156061e-05 1.201134186941314828e-03 5.253436635431169921e-04
2.200145340436593600e+00 -5.326160799806668733e-03 2.180382297839967773e-03 2.171573199595608697e-03 1.799828154922093228e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.095270040959730923e-05 1.202339114733969689e-03 5.241762721830909568e-04
2.207477287806910216e+00 -5.320128146923315884e-03 2.179196169970758819e-03 2.170384172509058716e-03 1.798807616215334379e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.090668758504833786e-05 1.203538048895342076e-03 5.230140489636036019e-04
2.214809228318831202e+00 -5.314108504585919601e-03 2.178012220695379076e-03 2.169197144519729396e-03 1.797788726571657798e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.086082277392688329e-05 1.204731099413482772e-03 5.218569509009213844e-04
2.222141161986719737e+00 -5.308102155125590631e-03 2.176830277007396012e-03 2.168012301464347386e-03 1.796771492875321732e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.081510589924852652e-05 1.205918453869499109e-03 5.207050243423329413e-04
2.229473088824903915e+00 -5.302108833248927143e-03 2.175650522856649796e-03 2.166829480001148094e-03 1.795755901730829716e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.076953667730355276e-05 1.207100223938253588e-03 5.195583051108839745e-04
2.236805008847664755e+00 -5.296128788067845129e-03 2.174472768057107274e-03 2.165648836737089824e-03 1.794741966327401161e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.072411427287595785e-05 1.208276407665565466e-03 5.184163842695673971e-04
2.244136922069223772e+00 -5.290161708366786057e-03 2.173297188273434852e-03 2.164470198133336496e-03 1.793729651576884607e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.067883777362599864e-05 1.209446970851725707e-03 5.172792899939797221e-04
2.251468828503755848e+00 -5.284207848721644146e-03 2.172123618594600652e-03 2.163293737472900182e-03 1.792718990576432460e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.063370683578145714e-05 1.210612065995059043e-03 5.161472491992958591e-04
2.258800728165392790e+00 -5.278266891701178382e-03 2.170952187218280240e-03 2.162119246384900002e-03 1.791709960939639925e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.058871974461537403e-05 1.211771657622053759e-03 5.150205869726247332e-04
2.266132621068215780e+00 -5.272338919586474354e-03 2.169782638372919938e-03 2.160946804332029327e-03 1.790702587221065149e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.054387500456281303e-05 1.212925744015190934e-03 5.138993528560670179e-04
2.273464507226278464e+00 -5.266423754399099724e-03 2.168615165407993331e-03 2.159776273529596079e-03 1.789696842508940234e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.049917099197665149e-05 1.214074103426738193e-03 5.127829176094462560e-04
2.280796386653592744e+00 -5.260521358299073344e-03 2.167449586167765480e-03 2.158607796201755889e-03 1.788692711726495052e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.045460650554842076e-05 1.215216798276522875e-03 5.116714539211482827e-04
2.288128259364135886e+00 -5.254631549319946360e-03 2.166286072472669265e-03 2.157441233300864264e-03 1.787690162968268528e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.041018155246318961e-05 1.216353983748873690e-03 5.105648962995486045e-04
2.295460125371842519e+00 -5.248754428967162579e-03 2.165124468076601826e-03 2.156276734731137415e-03 1.786689221428617897e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.036589539369586192e-05 1.217485656834995603e-03 5.094630530493736344e-04
2.302791984690596649e+00 -5.242889822832157154e-03 2.163964926501864804e-03 2.155114162478029369e-03 1.785689845640503124e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.032174771873769140e-05 1.218611908711596942e-03 5.083659621069393534e-04
2.310123837334234764e+00 -5.237037838163461322e-03 2.162807311786974374e-03 2.153953659629033370e-03 1.784692065898126144e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.027773832774740200e-05 1.219732892458784889e-03 5.072736557581110405e-04
2.317455683316540949e+00 -5.231198393430031013e-03 2.161651746461526382e-03 2.152795093703438120e-03 1.783695862316977336e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.023386634781716182e-05 1.220848566199919921e-03 5.061859825869299313e-04
2.324787522651243776e+00 -5.225371389665344618e-03 2.160498102771737580e-03 2.151638563482000631e-03 1.782701247497073759e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.019013068519277733e-05 1.221958871741527690e-03 5.051027689629018205e-04
2.332119355352030077e+00 -5.219556826860753673e-03 2.159346498823233509e-03 2.150483961290174540e-03 1.781708192667738437e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.014653116198874746e-05 1.223063969536556652e-03 5.040241905933460619e-04
2.339451181432547600e+00 -5.213754615000809958e-03 2.158196781768650062e-03 2.149331346944617551e-03 1.780716718783937106e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.010306605451200487e-05 1.224163834133299442e-03 5.029504873187449826e-04
2.346783000906400574e+00 -5.207964657833869665e-03 2.157049031785209740e-03 2.148180598960338326e-03 1.779726801605923813e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.005973441487344011e-05 1.225258485729208060e-03 5.018816502583778793e-04
2.354114813787175020e+00 -5.202186817112793363e-03 2.155903146034121674e-03 2.147031816027437662e-03 1.778738427441359465e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.001653575672752781e-05 1.226348029476794204e-03 5.008175347770924815e-04
2.361446620088408999e+00 -5.196421066508702738e-03 2.154759214881923901e-03 2.145884891802534843e-03 1.777751561080747071e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.997346938363440040e-05 1.227432501039959177e-03 4.997581142155486890e-04
2.368778419823620141e+00 -5.190667250495452009e-03 2.153617129195663747e-03 2.144739908267750614e-03 1.776766203162852200e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.993053365089815633e-05 1.228511563604498414e-03 4.987039980134728339e-04
2.376110213006271454e+00 -5.184925509477971046e-03 2.152476985837585999e-03 2.143596783118696843e-03 1.775782349940825287e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.988772865581537300e-05 1.229585488822690711e-03 4.976542711332835114e-04
2.383441999649797083e+00 -5.179195658930716567e-03 2.151338705702760586e-03 2.142455608413686326e-03 1.774799995056272432e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.984505429168228443e-05 1.230654445490608675e-03 4.966089565819218005e-04
2.390773779767586316e+00 -5.173477855792018958e-03 2.150202373240105852e-03 2.141316309218265889e-03 1.773819135966812183e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.980251032097528375e-05 1.231718534728296717e-03 4.955680754910955213e-04
2.398105553372973819e+00 -5.167771954858154174e-03 2.149067915224023902e-03 2.140178959708986719e-03 1.772839785919127749e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.976009632385849944e-05 1.232777837496088977e-03 4.945316028904645335e-04
2.405437320479251628e+00 -5.162078106848029188e-03 2.147935369204496524e-03 2.139043470326180540e-03 1.771861940600919102e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.971781037957177345e-05 1.233832035255336872e-03 4.934991185851086374e-04
2.412769081099665591e+00 -5.156396050534766198e-03 2.146804667718354553e-03 2.137909874683637055e-03 1.770885604813469852e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.967565146628429922e-05 1.234881124441406571e-03 4.924706848644397426e-04
2.420100835247360305e+00 -5.150725951570508249e-03 2.145675831383548043e-03 2.136778102546523991e-03 1.769910774368547123e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.963361860332417322e-05 1.235925165434076075e-03 4.914465091468967189e-04
2.427432582935451499e+00 -5.145067475182219657e-03 2.144548811472078362e-03 2.135648180521831398e-03 1.768937447035596848e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.959171121416278720e-05 1.236964259050423159e-03 4.904266265554564673e-04
2.434764324177028705e+00 -5.139420755114721198e-03 2.143423602526016263e-03 2.134520045264312257e-03 1.767965618795041389e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.954992765382880482e-05 1.237998242055425102e-03 4.894108081447147950e-04
2.442096058985164131e+00 -5.133785430551133025e-03 2.142300181378555598e-03 2.133393719411696369e-03 1.766995267066885417e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.950826730734776814e-05 1.239027138582424366e-03 4.883989222516994019e-04
2.449427787372903786e+00 -5.128161603287348901e-03 2.141178561783846530e-03 2.132269176938832948e-03 1.766026351606219205e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.946672984858814679e-05 1.240051081993872456e-03 4.873911416489459868e-04
2.456759509353254600e+00 -5.122549039866519487e-03 2.140058736794601263e-03 2.131146450087873217e-03 1.765058875655331732e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.942531522183974019e-05 1.241070213199446095e-03 4.863874542634905019e-04
2.464091224939199964e+00 -5.116947993999350873e-03 2.138940727608210426e-03 2.130025526727256664e-03 1.764092834378597284e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.938402324996989355e-05 1.242084625785319250e-03 4.853878692490824829e-04
2.471422934143678418e+00 -5.111358090545675865e-03 2.137824525309531525e-03 2.128906427629629911e-03 1.763128188286319895e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.934285369568472550e-05 1.243094428835528646e-03 4.843923806088022807e-04
2.478754636979564552e+00 -5.105779664774505802e-03 2.136710141719691970e-03 2.127789141650979297e-03 1.762164962716987655e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.930180627103949541e-05 1.244099695650263552e-03 4.834009948139785223e-04
2.486086333459696096e+00 -5.100212429427320761e-03 2.135597570294292188e-03 2.126673682689571038e-03 1.761203150468844555e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.926088065765619230e-05 1.245100518554367701e-03 4.824137006218201669e-04
2.493418023596897459e+00 -5.094656677672593746e-03 2.134486809793005764e-03 2.125560029780289642e-03 1.760242771284133915e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.922007623867301974e-05 1.246096922992521094e-03 4.814305123743665982e-04
2.500749707403942868e+00 -5.089112065932465886e-03 2.133377828600009889e-03 2.124448162377890782e-03 1.759283809087020683e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.917939176525362642e-05 1.247088880276593951e-03 4.804514434101688912e-04
2.508081384893606991e+00 -5.083578882043038490e-03 2.132270610620682402e-03 2.123338058583447343e-03 1.758326283944604425e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.913882606167128038e-05 1.248076332004896972e-03 4.794740188940562115e-04
2.515413056078615650e+00 -5.078056656235823557e-03 2.131165128413789987e-03 2.122229678344144527e-03 1.757370171836917269e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.909837772316411911e-05 1.249059176714803227e-03 4.784995947713746893e-04
2.522744720971680898e+00 -5.072545712965116985e-03 2.130061377699300589e-03 2.121123040076017957e-03 1.756415493009554237e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.905804674236061138e-05 1.250037515273078178e-03 4.775291120973146407e-04
2.530076379585464164e+00 -5.067045626432935962e-03 2.128959363810996666e-03 2.120018131566165937e-03 1.755462207003838067e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.901783230227863476e-05 1.251011284388130239e-03 4.765623876528339142e-04
2.537408031932598007e+00 -5.061556605818110996e-03 2.127859047338164378e-03 2.118914944356550378e-03 1.754510314985939328e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.897773314575888205e-05 1.251980342596404564e-03 4.755992514616080987e-04
2.544739678025671470e+00 -5.056078339650975188e-03 2.126760454601188833e-03 2.117813455272674235e-03 1.753559793688807026e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.893774861727442386e-05 1.252944685401273690e-03 4.746396212234571771e-04
2.552071317877244727e+00 -5.050611116182456006e-03 2.125663548953971981e-03 2.116713698473996191e-03 1.752610661836398280e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.889787846961072563e-05 1.253904396201832756e-03 4.736835647714253438e-04
2.559402951499819334e+00 -5.045154465094115609e-03 2.124568364422398797e-03 2.115615622723815599e-03 1.751662875383785880e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.885812167095731318e-05 1.254859357720446243e-03 4.727308604110610655e-04
2.566734578905879083e+00 -5.039708753522431466e-03 2.123474862740558442e-03 2.114519276324812458e-03 1.750716463796733150e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.881847836870299475e-05 1.255809783758080663e-03 4.717817570927295475e-04
2.574066200107871794e+00 -5.034273647786005092e-03 2.122383027030088493e-03 2.113424557338598481e-03 1.749771396511142288e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.877894845225667541e-05 1.256755817763216543e-03 4.708363121712272120e-04
2.581397815118213313e+00 -5.028849456833390727e-03 2.121292844343968323e-03 2.112331536315795438e-03 1.748827710826208060e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.873953065941524458e-05 1.257697419431799734e-03 4.698945724070876010e-04
2.588729423949306163e+00 -5.023435744734979121e-03 2.120204358661881543e-03 2.111240169295474246e-03 1.747885341431950278e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.870022475386244936e-05 1.258634702327345815e-03 4.689570650108039669e-04
2.596061026613521339e+00 -5.018032844038964983e-03 2.119117513076122176e-03 2.110150486531543659e-03 1.746944332774916350e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.866103024617102816e-05 1.259567716978846367e-03 4.680240420870691712e-04
2.603392623123210736e+00 -5.012640302376846282e-03 2.118032345855264294e-03 2.109062431227023797e-03 1.746004645698034593e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.862194617626458189e-05 1.260496451650031449e-03 4.670947249285461035e-04
2.610724213490698720e+00 -5.007258446195710262e-03 2.116948809388288603e-03 2.107976052562621477e-03 1.745066321610871485e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.858297233833284075e-05 1.261420983164842149e-03 4.661687680815895817e-04
2.618055797728283451e+00 -5.001886865810295513e-03 2.115866945629606404e-03 2.106891304156544627e-03 1.744129306344023686e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.854410819563995731e-05 1.262341383026063281e-03 4.652448280380567613e-04
2.625387375848224902e+00 -4.996525828740912625e-03 2.114786708408639918e-03 2.105808230175268848e-03 1.743193621665807243e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.850535356042168176e-05 1.263257678841452503e-03 4.643245395889388058e-04
2.632718947862750625e+00 -4.991175020787074791e-03 2.113708150557460762e-03 2.104726796400910403e-03 1.742259218824602281e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.846670821590626719e-05 1.264169948594629595e-03 4.634078764444918416e-04
2.640050513784049091e+00 -4.985834726447424536e-03 2.112631227126364822e-03 2.103647044326663156e-03 1.741326138262335680e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.842817190439074956e-05 1.265078249678458673e-03 4.624948339118585463e-04
2.647382073624260368e+00 -4.980504651931325945e-03 2.111555980071849400e-03 2.102568927755765846e-03 1.740394337442933222e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.838974388859458517e-05 1.265982522586627315e-03 4.615852653335082365e-04
2.654713627395501430e+00 -4.975185036006650810e-03 2.110482309671719153e-03 2.101492445367166700e-03 1.739463867197566047e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.835142213827673052e-05 1.266882517339031197e-03 4.606752757264282513e-04
2.662045175109846618e+00 -4.969875570385101464e-03 2.109410260251885511e-03 2.100417536722493095e-03 1.738534680343006508e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.831320613822748791e-05 1.267778355297465281e-03 4.597648984916968807e-04
2.669376716779040315e+00 -4.964576533620746607e-03 2.108339795518335540e-03 2.099344267107070786e-03 1.737606825800473243e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.827509613428917819e-05 1.268670116712197369e-03 4.588580202939282981e-04
2.676708252414537803e+00 -4.959287568061585341e-03 2.107270939339269625e-03 2.098272551020330043e-03 1.736680252558825139e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.823709048942927115e-05 1.269557621809787405e-03 4.579526525013617212e-04
2.684039782028344590e+00 -4.954008864830059325e-03 2.106203575968892874e-03 2.097202392785210007e-03 1.735754995963754500e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.819918750526583963e-05 1.270440457517531306e-03 4.570499178956541320e-04
2.691371305632451971e+00 -4.948740052506035193e-03 2.105137791216208417e-03 2.096133739317254142e-03 1.734831001675899808e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.816138731940808323e-05 1.271318906958061185e-03 4.561504123421085931e-04
2.698702823238812609e+00 -4.943481390723493060e-03 2.104073530942964215e-03 2.095066677880562042e-03 1.733908318040677549e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.812368982381841998e-05 1.272193105438429927e-03 4.552542285885814288e-04
2.706034334859355628e+00 -4.938232394896702009e-03 2.103010857643151585e-03 2.094001133617716566e-03 1.732986827021704916e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.808609485397827412e-05 1.273063177592058523e-03 4.543620297197167434e-04
2.713365840505975068e+00 -4.932993313493002491e-03 2.101949709980111252e-03 2.092937177101911704e-03 1.732066584041253498e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.804860216702985894e-05 1.273929194915929567e-03 4.534733612481191192e-04
2.720697340190542324e+00 -4.927763930724620572e-03 2.100890162538354092e-03 2.091874757395361783e-03 1.731147545270503600e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.801121162160961990e-05 1.274791248043428407e-03 4.525880690217705827e-04
2.728028833924879493e+00 -4.922544447132965253e-03 2.099832154583364599e-03 2.090813935169328220e-03 1.730229748853910805e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.797392305026439829e-05 1.275649408273364562e-03 4.517061593022249637e-04
2.735360321720796239e+00 -4.917334673078491147e-03 2.098775751971101045e-03 2.089754657419399825e-03 1.729313157349848438e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.793673624638340363e-05 1.276503753790799974e-03 4.508276305256495400e-04
2.742691803590076915e+00 -4.912134818484964992e-03 2.097720852571757083e-03 2.088696939660264658e-03 1.728397828305010416e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.789964983345819433e-05 1.277354214019339870e-03 4.499529726084356210e-04
2.750023279544468124e+00 -4.906944666874865982e-03 2.096667521595517187e-03 2.087640734486482033e-03 1.727483712566947594e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.786266363442282452e-05 1.278200843637760731e-03 4.490818264804310686e-04
2.757354749595712473e+00 -4.901764408772921189e-03 2.095615707789781103e-03 2.086586098573929484e-03 1.726570863141781598e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.782577752936504892e-05 1.279043705736479129e-03 4.482140705420471403e-04
2.764686213755507271e+00 -4.896593824208877663e-03 2.094565450488669860e-03 2.085532963947559545e-03 1.725659228816667700e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.778899073937316270e-05 1.279882814378958565e-03 4.473498937080973162e-04
2.772017672035544500e+00 -4.891433082384366408e-03 2.093516700631553335e-03 2.084481388045236142e-03 1.724748860405959168e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.775230315623404477e-05 1.280718215489778065e-03 4.464888918555156390e-04
2.779349124447473063e+00 -4.886281781319853565e-03 2.092469468454621895e-03 2.083431273254545031e-03 1.723839705416845285e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.771571312419553014e-05 1.281549735339607881e-03 4.456269877811071993e-04
2.786680571002928986e+00 -4.881140168061949731e-03 2.091423717608528396e-03 2.082382692403650284e-03 1.722931810204357951e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.767922090074415576e-05 1.282377466998360898e-03 4.447682018099860480e-04
2.794012011713504773e+00 -4.876007996536932745e-03 2.090379503145609660e-03 2.081335594204770153e-03 1.722025100415760471e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.764282603307918800e-05 1.283201410261981161e-03 4.439123962727676664e-04
2.801343446590775610e+00 -4.870885307842659495e-03 2.089336737721812689e-03 2.080290011588496052e-03 1.721119602064414503e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.760652735647182489e-05 1.284021410680902904e-03 4.430587050189291136e-04
2.808674875646282043e+00 -4.865771882905157476e-03 2.088295480311079099e-03 2.079245879610323779e-03 1.720215270678080843e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.757032407168904170e-05 1.284837310763937849e-03 4.422078752691671112e-04
2.816006298891526871e+00 -4.860667886333590662e-03 2.087255682269641057e-03 2.078203265212839792e-03 1.719312139130956289e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.753421647670666159e-05 1.285649362887525838e-03 4.413601425773503329e-04
2.823337716337998682e+00 -4.855573162893788916e-03 2.086217406848488946e-03 2.077162120549404245e-03 1.718410160786404775e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.749820452413600670e-05 1.286457694200135492e-03 4.405155534487653797e-04
2.830669127997154533e+00 -4.850487865177236825e-03 2.085180536921231714e-03 2.076122441429531940e-03 1.717509387625845956e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.746228570250870815e-05 1.287261847426580128e-03 4.396740846496952179e-04
2.838000533880430165e+00 -4.845411773014621920e-03 2.084145145522609942e-03 2.075084184296554189e-03 1.716609753021559512e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.742646028536729354e-05 1.288062042072027260e-03 4.388356859764260486e-04
2.845331933999251550e+00 -4.840345030094954544e-03 2.083111180295410883e-03 2.074047415107388870e-03 1.715711306162842555e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.739072835690125758e-05 1.288858419386194757e-03 4.380003704068180319e-04
2.852663328365013573e+00 -4.835287501390428053e-03 2.082078687345563506e-03 2.073012064436692038e-03 1.714814012533392507e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.735508935293220673e-05 1.289651031721238432e-03 4.371683108037425374e-04
2.859994716989110231e+00 -4.830239303291887325e-03 2.081047620073018904e-03 2.071978195797463673e-03 1.713917912550656591e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.731954331589090800e-05 1.290439969455248713e-03 4.363393554868201540e-04
2.867326099882894663e+00 -4.825200290645642077e-03 2.080018036530471674e-03 2.070945754795264736e-03 1.713022970316542310e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.728409003922191266e-05 1.291225303278330412e-03 4.355135366199846159e-04
2.874657477057705801e+00 -4.820170446794983313e-03 2.078989854180539505e-03 2.069914765282513964e-03 1.712129220386553196e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.724872867223055001e-05 1.292007013997390017e-03 4.346911247854072296e-04
2.881988848524835500e+00 -4.815149722188367606e-03 2.077963136007594455e-03 2.068885196793458607e-03 1.711236627348129865e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.721345930188566364e-05 1.292785187292723502e-03 4.338717965451054895e-04
2.889320214295560518e+00 -4.810138123572857936e-03 2.076937837686847459e-03 2.067857095003242020e-03 1.710345197853061893e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.717828172949605510e-05 1.293559878842061956e-03 4.330555711648254036e-04
2.896651574381121197e+00 -4.805135485832705972e-03 2.075913992814911856e-03 2.066830406600228716e-03 1.709454889134219384e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.714319547325429665e-05 1.294331117689985272e-03 4.322425337254412838e-04
2.903982928792721019e+00 -4.800141926060308255e-03 2.074891557110727491e-03 2.065805178188359452e-03 1.708565740629056290e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.710820016854382109e-05 1.295098864083140929e-03 4.314324887401948931e-04
2.911314277541554141e+00 -4.795157301731577636e-03 2.073870574092461731e-03 2.064781361089238713e-03 1.707677714355335628e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.707329533679558720e-05 1.295863084906786642e-03 4.306253591761405081e-04
2.918645620638780525e+00 -4.790181677379374073e-03 2.072850978210410023e-03 2.063758975254904784e-03 1.706790833494333903e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.703848019048215562e-05 1.296623797241156341e-03 4.298214444308114785e-04
2.925976958095552583e+00 -4.785214983746914098e-03 2.071832805931780527e-03 2.062737977883693542e-03 1.705905078877336918e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.700375438750818286e-05 1.297381049265957428e-03 4.290206500116239079e-04
2.933308289923003187e+00 -4.780257251322570823e-03 2.070816008564050140e-03 2.061718408295762795e-03 1.705020473420408795e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.696911725671427893e-05 1.298134684443956639e-03 4.282226571436879565e-04
2.940639616132244782e+00 -4.775308296013695136e-03 2.069800612125534834e-03 2.060700196964905702e-03 1.704136982312905581e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.693456782698643633e-05 1.298884612848488470e-03 4.274275295394123456e-04
2.947970936734378267e+00 -4.770368220887893571e-03 2.068786578579422629e-03 2.059683390937646491e-03 1.703254628290431908e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.690010594088415428e-05 1.299630911869720327e-03 4.266351743645931008e-04
2.955302251740474784e+00 -4.765436955359903665e-03 2.067773951333493065e-03 2.058667950151767730e-03 1.702373394892153346e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.686573135027850583e-05 1.300373623551361003e-03 4.258455591239904874e-04
2.962633561161587714e+00 -4.760514543299849965e-03 2.066762695575704439e-03 2.057653921909794598e-03 1.701493291698491473e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.683144408518439825e-05 1.301112878649278003e-03 4.250587677065877762e-04
2.969964865008736687e+00 -4.755600727084179774e-03 2.065752827141959218e-03 2.056641236888573539e-03 1.700614281246707758e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.679724338329749511e-05 1.301848679379273739e-03 4.242750624839587616e-04
2.977296163292926678e+00 -4.750695631279477568e-03 2.064744314859261361e-03 2.055629947585619569e-03 1.699736383914615949e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.676312926092540666e-05 1.302581105058742660e-03 4.234942403838787717e-04
2.984627456025138237e+00 -4.745799178163320232e-03 2.063737180646652101e-03 2.054619999614506771e-03 1.698859578522022218e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.672910045372700274e-05 1.303309837288934908e-03 4.227158581823698335e-04
2.991958743216301730e+00 -4.740911309074340337e-03 2.062731376430837829e-03 2.053611425689130972e-03 1.697983853775182302e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.669515672267037506e-05 1.304035010939668055e-03 4.219402208844601253e-04
2.999290024877348859e+00 -4.736032012616776810e-03 2.061726950526121625e-03 2.052604191823077361e-03 1.697109214257321009e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.666129815410358015e-05 1.304756768878227811e-03 4.211673307982430879e-04
3.006621301019165138e+00 -4.731161331658909758e-03 2.060723860242530837e-03 2.051598335657084989e-03 1.696235662145647487e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.662752445566726704e-05 1.305475166822587163e-03 4.203972627464968486e-04
3.013952571652626311e+00 -4.726299167413252310e-03 2.059722120637960934e-03 2.050593794843515519e-03 1.695363186066978255e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.659383480246595543e-05 1.306190175004398385e-03 4.196301568900741123e-04
3.021283836788587696e+00 -4.721445584618531865e-03 2.058721705913096542e-03 2.049590619809887881e-03 1.694491793383961673e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.656022927695577857e-05 1.306901889067218136e-03 4.188658338967057382e-04
3.028615096437888621e+00 -4.716600527004411077e-03 2.057722646940197270e-03 2.048588769885759369e-03 1.693621486523338190e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.652670758158195646e-05 1.307610355690853356e-03 4.181043172553588452e-04
3.035946350611347544e+00 -4.711764024360151279e-03 2.056724898463815291e-03 2.047588274144566348e-03 1.692752264906923116e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.649326912879294981e-05 1.308315517354929512e-03 4.173455691174451834e-04
3.043277599319641702e+00 -4.706935973466504219e-03 2.055728495802571464e-03 2.046589089835667685e-03 1.691884131421293605e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.645991348551596104e-05 1.309017309908212367e-03 4.165894523726432837e-04
3.050608842573403923e+00 -4.702116433407422039e-03 2.054733412492132458e-03 2.045591260358215705e-03 1.691017080642955972e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.642664071586815197e-05 1.309715880801727485e-03 4.158360188902126848e-04
3.057940080383307890e+00 -4.697305343834588115e-03 2.053739682258056212e-03 2.044594753081631616e-03 1.690151117717028216e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.639345071385356447e-05 1.310411307815150146e-03 4.150852776646546025e-04
3.065271312760011746e+00 -4.692502675434897554e-03 2.052747255317717220e-03 2.043599585552070483e-03 1.689286233521532807e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.636034262837195493e-05 1.311103438435533850e-03 4.143372093179170852e-04
3.072602539714193615e+00 -4.687708208385485582e-03 2.051756140821322551e-03 2.042605693915423674e-03 1.688422418978355777e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.632731535494302964e-05 1.311792051049826468e-03 4.135917087362957168e-04
3.079933761256451241e+00 -4.682922075456930587e-03 2.050766319519850556e-03 2.041613132697708572e-03 1.687559666612948261e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.629436929610543759e-05 1.312477422103380722e-03 4.128488043388511136e-04
3.087264977397437438e+00 -4.678144115136121522e-03 2.049777825080305316e-03 2.040621862824013033e-03 1.686697959011031959e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.626150431398999085e-05 1.313159640894886147e-03 4.121085443800056518e-04
3.094596188147733073e+00 -4.673374385868318305e-03 2.048790620289713243e-03 2.039631918171101732e-03 1.685837286893323260e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.622872014476410030e-05 1.313838760439701558e-03 4.113709676924254721e-04
3.101927393517939890e+00 -4.668612743732916334e-03 2.047804720875230893e-03 2.038643247639532283e-03 1.684977637971748772e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.619601615580871725e-05 1.314514761133052769e-03 4.106361228716813388e-04
3.109258593518631653e+00 -4.663859255514882923e-03 2.046820081259932787e-03 2.037655872570827854e-03 1.684119000100852412e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.616339143621428996e-05 1.315187469520729801e-03 4.099038165377818154e-04
3.116589788160378127e+00 -4.659113859596494128e-03 2.045836738367352164e-03 2.036669762982990222e-03 1.683261393516584414e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.613084595682664234e-05 1.315856973703157830e-03 4.091740160424504587e-04
3.123920977453720660e+00 -4.654376630325416861e-03 2.044854654051076349e-03 2.035684950114693796e-03 1.682404807513276652e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.609837940122920372e-05 1.316523340800242843e-03 4.084468109985198311e-04
3.131252161409195267e+00 -4.649647489613573451e-03 2.043873859361034027e-03 2.034701398852699870e-03 1.681549261438908564e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.606599161545346136e-05 1.317186633004307963e-03 4.077221805753868480e-04
3.138583340037301106e+00 -4.644926507547574891e-03 2.042894330901639383e-03 2.033719148142938259e-03 1.680694739363453754e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.603368253216520195e-05 1.317846917151598496e-03 4.070001061522982412e-04
3.145914513348529340e+00 -4.640213598096284975e-03 2.041916080872624092e-03 2.032738140965457702e-03 1.679841259945921835e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.600145082012392166e-05 1.318503805556512287e-03 4.062801700139288450e-04
3.153245681353319174e+00 -4.635508835534242478e-03 2.040939080242512148e-03 2.031758425954313749e-03 1.678988805045978467e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.596929666071845998e-05 1.319157510430839795e-03 4.055625981506959027e-04
3.160576844062132018e+00 -4.630812121769118002e-03 2.039963369699385794e-03 2.030779963785647128e-03 1.678137393298549608e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.593722006916832862e-05 1.319808154925766015e-03 4.048474644781446482e-04
3.167908001485370661e+00 -4.626123470625055634e-03 2.038988905463183857e-03 2.029802780511629542e-03 1.677287004235645433e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.590522064289008073e-05 1.320455769867827150e-03 4.041348754211864457e-04
3.175239153633422795e+00 -4.621442735016901421e-03 2.038015702829646270e-03 2.028826825075530967e-03 1.676437655251856486e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.587329760069702667e-05 1.321100174648491814e-03 4.034250724237029473e-04
3.182570300516665007e+00 -4.616770019990310697e-03 2.037043733661816295e-03 2.027852145332759842e-03 1.675589324147592509e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.584145098729609733e-05 1.321741510079885206e-03 4.027177349723861472e-04
3.189901442145462784e+00 -4.612105119801553250e-03 2.036073033879940743e-03 2.026878696211279786e-03 1.674742000396366864e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.580968066804285071e-05 1.322379871741636605e-03 4.020128294170955373e-04
3.197232578530139424e+00 -4.607448129271388831e-03 2.035103544696153545e-03 2.025906496421765301e-03 1.673895671634512063e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.577798586867117146e-05 1.323015228793024108e-03 4.013104542926817521e-04
3.204563709681048866e+00 -4.602798855427948053e-03 2.034135279704118657e-03 2.024935487960669977e-03 1.673050351487694997e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.574636544048530720e-05 1.323647201124574305e-03 4.006113273559934853e-04
3.211894835608481547e+00 -4.598157370244384048e-03 2.033168209981321955e-03 2.023965721036275357e-03 1.672206002418576978e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.571481946180247650e-05 1.324275959503595692e-03 3.999148014942993353e-04
3.219225956322766535e+00 -4.593523562561669521e-03 2.032202372056269354e-03 2.022997145337970728e-03 1.671362649062486233e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.568334780022049621e-05 1.324901665738781016e-03 3.992205681200320191e-04
3.226557071834168511e+00 -4.588897574045600752e-03 2.031237730335591456e-03 2.022029810557951762e-03 1.670520275856510477e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.565195041147241823e-05 1.325524412359643843e-03 3.985286244183351158e-04
3.233888182152982793e+00 -4.584279239461024058e-03 2.030274326798355618e-03 2.021063676815372870e-03 1.669678889584691353e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.562062723832803456e-05 1.326144263322896494e-03 3.978389736137537681e-04
3.241219287289418993e+00 -4.579668651839461160e-03 2.029312128696969444e-03 2.020098789972706727e-03 1.668838460057599617e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.558937820337906416e-05 1.326761283683462007e-03 3.971516087095559519e-04
3.248550387253643201e+00 -4.575065696997996333e-03 2.028351174443830326e-03 2.019135107902168564e-03 1.667999014904865895e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.555820317279571419e-05 1.327375518474485996e-03 3.964665370848476740e-04
3.255881482055671405e+00 -4.570470522970849006e-03 2.027391428184611814e-03 2.018172676650276977e-03 1.667160541411509750e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.552710202533225542e-05 1.327987021966600288e-03 3.957837494202866529e-04
3.263212571705547571e+00 -4.565882981523175510e-03 2.026432927890180376e-03 2.017211451655391997e-03 1.666323056639298222e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.549607459374057212e-05 1.328595828512053791e-03 3.951032506835005435e-04
3.270543656213303674e+00 -4.561303169232797106e-03 2.025475628524391492e-03 2.016251464066414357e-03 1.665486546097083500e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.546512043366904701e-05 1.329201919968865967e-03 3.944250492864091067e-04
3.277874735589007660e+00 -4.556730908774561835e-03 2.024519545902428528e-03 2.015292651462987413e-03 1.664651023003584237e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.543423857899682682e-05 1.329805071901019953e-03 3.937489938311784570e-04
3.285205809842696834e+00 -4.552166354999376968e-03 2.023564647013297371e-03 2.014335069081416713e-03 1.663816473600113861e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.540342916670586631e-05 1.330405452194381982e-03 3.930751349974386292e-04
3.292536878984407167e+00 -4.547609259144472574e-03 2.022610958905721960e-03 2.013378652418987020e-03 1.662982886231297085e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.537269164508371169e-05 1.331003055514990048e-03 3.924035423324334550e-04
3.299867943024178185e+00 -4.543059749593819641e-03 2.021658424566276629e-03 2.012423436465253426e-03 1.662150251900037492e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.534202550112386911e-05 1.331597883588517359e-03 3.917342243409874377e-04
3.307199001972022323e+00 -4.538517673971304706e-03 2.020707092156222816e-03 2.011469377391006570e-03 1.661318583693963396e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.531143063450801519e-05 1.332189963170846798e-03 3.910670993758139351e-04
3.314530055837963562e+00 -4.533983152425967791e-03 2.019756877619047902e-03 2.010516493438512658e-03 1.660487863717326977e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.528090532900172945e-05 1.332778755701760458e-03 3.904016414613831068e-04
3.321861104631994799e+00 -4.529455991022373479e-03 2.018807838664089631e-03 2.009564735890592094e-03 1.659658098752368207e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.525044974731472847e-05 1.333364508707845456e-03 3.897381675205862576e-04
3.329192148364109816e+00 -4.524936352897379090e-03 2.017859934757306600e-03 2.008614169217454865e-03 1.658829282532933041e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.522006401643253490e-05 1.333947374622672984e-03 3.890767583274837337e-04
3.336523187044269090e+00 -4.520424073946651203e-03 2.016913219204062840e-03 2.007664742968423045e-03 1.658001422629252542e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.518974812898282809e-05 1.334527439274234024e-03 3.884174496644931997e-04
3.343854220682418443e+00 -4.515919287988862107e-03 2.015967627917813684e-03 2.006716501742835182e-03 1.657174505262737167e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.515950204177974162e-05 1.335104782382095460e-03 3.877602505910871748e-04
3.351185249288494816e+00 -4.511421796763782389e-03 2.015023214812475000e-03 2.005769383737362761e-03 1.656348530221853110e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.512932529162104504e-05 1.335679331040313207e-03 3.871050885360763664e-04
3.358516272872415165e+00 -4.506931727997007774e-03 2.014079935413507719e-03 2.004823455639343291e-03 1.655523496417881410e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.509921762067541151e-05 1.336251100590367087e-03 3.864519435660533652e-04
3.365847291444058698e+00 -4.502448942423529013e-03 2.013137845923581529e-03 2.003878661061198139e-03 1.654699407918209771e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.506917898577930921e-05 1.336820170524002102e-03 3.858008640667084824e-04
3.373178305013322831e+00 -4.497973547506825195e-03 2.012196895439095218e-03 2.002935058582625688e-03 1.653876252119401019e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.503920929969178692e-05 1.337386612035394891e-03 3.851518623384613525e-04
3.380509313590063680e+00 -4.493505281925658235e-03 2.011257120420342770e-03 2.001992573108788906e-03 1.653054011543568340e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.500930806704393828e-05 1.337950411343595764e-03 3.845050018626030002e-04
3.387840317184126704e+00 -4.489044329388089047e-03 2.010318464687951834e-03 2.001051263542863966e-03 1.652232696861978393e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.497947509829947989e-05 1.338511611873038909e-03 3.838602415169476366e-04
3.395171315805354251e+00 -4.484590512101251265e-03 2.009380964338008599e-03 2.000111055629687218e-03 1.651412300333204050e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.494970976876705951e-05 1.339070171609071068e-03 3.832175960666172210e-04
3.402502309463556696e+00 -4.480143912310658241e-03 2.008444563780953634e-03 1.999172003675757630e-03 1.650592812725558986e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.492001187401356771e-05 1.339626141369043870e-03 3.825767573501339183e-04
3.409833298168551963e+00 -4.475704385837074584e-03 2.007509306975252279e-03 1.998234041026710015e-03 1.649774236808092839e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.489038096428155517e-05 1.340179546860473074e-03 3.819363672406087830e-04
3.417164281930122005e+00 -4.471272076205084003e-03 2.006575141995003888e-03 1.997297230351867663e-03 1.648956575362562097e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.486081701486725517e-05 1.340730403654040578e-03 3.812980474752517240e-04
3.424495260758053217e+00 -4.466846812429669557e-03 2.005642128821800638e-03 1.996361516590070950e-03 1.648139816172251219e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.483131995949652292e-05 1.341278750001593167e-03 3.806617854053741127e-04
3.431826234662096908e+00 -4.462428745717254494e-03 2.004710213701736687e-03 1.995426962794183585e-03 1.647323967091105022e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.480188971006788272e-05 1.341824635639793980e-03 3.800275680300102478e-04
3.439157203651995065e+00 -4.458017732808676470e-03 2.003779454306651130e-03 1.994493510980423732e-03 1.646509024522428623e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.477252613908400073e-05 1.342368089139333318e-03 3.793953955191006343e-04
3.446488167737477681e+00 -4.453613912870675248e-03 2.002849787562469355e-03 1.993561215330951018e-03 1.645694995648657821e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.474322871285214784e-05 1.342908978201980867e-03 3.787651522991036497e-04
3.453819126928252103e+00 -4.449217126476690334e-03 2.001921270262970679e-03 1.992630008583090844e-03 1.644881873935850121e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.471399703629740077e-05 1.343447230905829614e-03 3.781368882656829583e-04
3.461150081233988818e+00 -4.444827489379906543e-03 2.000993838720806738e-03 1.991699952893448596e-03 1.644069667134140421e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.468483084648104425e-05 1.343982844906286720e-03 3.775106916169153315e-04
3.468481030664370746e+00 -4.440444855598227672e-03 2.000067555804550291e-03 1.990770985546254628e-03 1.643258366180091329e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.465573016256859801e-05 1.344515956017273712e-03 3.768864115984566486e-04
3.475811975229039064e+00 -4.436069359598304208e-03 1.999142363463271826e-03 1.989843170205940308e-03 1.642447979711563508e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.462669492561592017e-05 1.345046646317468210e-03 3.762640715859547351e-04
3.483142914937626067e+00 -4.431700834209096988e-03 1.998218290985816128e-03 1.988916402303897522e-03 1.641638496640032924e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.459772446902818303e-05 1.345574735864444671e-03 3.756435625773518316e-04
3.490473849799768047e+00 -4.427339337712186962e-03 1.997295234251568723e-03 1.987990722731437006e-03 1.640829917190365819e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.456881738100461250e-05 1.346099908255342587e-03 3.750247660947113836e-04
3.497804779825067545e+00 -4.422984681509131710e-03 1.996373268170890513e-03 1.987066074218243970e-03 1.640022227463579045e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.453997327412185578e-05 1.346622206274607214e-03 3.744076726654938306e-04
3.505135705023144421e+00 -4.418636945260331038e-03 1.995452333046310572e-03 1.986142517205565471e-03 1.639215425645688257e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.451119228067849033e-05 1.347141811314589129e-03 3.737927605761338814e-04
3.512466625403577236e+00 -4.414295969632888242e-03 1.994532480909633546e-03 1.985219981751489438e-03 1.638409493824064607e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.448247412699562981e-05 1.347658773277277556e-03 3.731801071724401135e-04
3.519797540975952987e+00 -4.409961869135911247e-03 1.993613659494998091e-03 1.984298538957324741e-03 1.637604446487653080e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.445381876211505043e-05 1.348173160274139266e-03 3.725693042600527571e-04
3.527128451749816929e+00 -4.405634502800624339e-03 1.992695934134560993e-03 1.983378134157212733e-03 1.636800257122000336e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.442522618994284124e-05 1.348685034560121766e-03 3.719603582593307943e-04
3.534459357734710316e+00 -4.401313955421849722e-03 1.991779247862732888e-03 1.982458831672475989e-03 1.635996931105450900e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.439669637159466730e-05 1.349194461378166966e-03 3.713532685075660554e-04
3.541790258940135772e+00 -4.397000136824346858e-03 1.990863662513674397e-03 1.981540574193491316e-03 1.635194460155228995e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.436822923591980850e-05 1.349701484662899900e-03 3.707480427402197920e-04
3.549121155375588366e+00 -4.392693152763009305e-03 1.989949119587272348e-03 1.980623423714730769e-03 1.634392860448063360e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.433982469879913821e-05 1.350206157125643505e-03 3.701446771967519477e-04
3.556452047050508991e+00 -4.388392899941471678e-03 1.989035682467197880e-03 1.979707319234885743e-03 1.633592120316730003e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.431148265454512674e-05 1.350708510235611084e-03 3.695431772015777476e-04
3.563782933974323885e+00 -4.384099473820373370e-03 1.988123291152739565e-03 1.978792321778651952e-03 1.632792254058116981e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.428320299393440696e-05 1.351208590743607036e-03 3.689435371640781866e-04
3.571113816156473941e+00 -4.379812778601006006e-03 1.987212006752236276e-03 1.977878372040393906e-03 1.631993249136266778e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.425498559525802086e-05 1.351706426981945505e-03 3.683457600126742253e-04
3.578444693606368965e+00 -4.375532900445689051e-03 1.986301767830566702e-03 1.976965530415366809e-03 1.631195119034003734e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.422683032601595976e-05 1.352202056373754020e-03 3.677498402564550236e-04
3.585775566333416542e+00 -4.371259725228977301e-03 1.985392609979875090e-03 1.976053707624770162e-03 1.630397851006319893e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.419873636445017711e-05 1.352695443126700810e-03 3.671526457016524494e-04
3.593106434347024258e+00 -4.366993319199990661e-03 1.984484471780255822e-03 1.975142962644127649e-03 1.629601456962223376e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.417070354217858676e-05 1.353186581592380738e-03 3.665560141088201559e-04
3.600437297656538416e+00 -4.362733538841655906e-03 1.983577406526971631e-03 1.974233229346995105e-03 1.628805922958211528e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.414273157814540092e-05 1.353675440362454114e-03 3.659612659446959408e-04
3.607768156271316418e+00 -4.358480455372385279e-03 1.982671342182390582e-03 1.973324561858778511e-03 1.628011258790779017e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.411482006616479923e-05 1.354162010811112539e-03 3.653676729841516015e-04
3.615099010199993579e+00 -4.354233916495020389e-03 1.981766332106360464e-03 1.972416890028130462e-03 1.627217442390262582e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.408696855143017574e-05 1.354646241575120516e-03 3.647748898184912433e-04
3.622429859451534284e+00 -4.349993958959645114e-03 1.980862316088738851e-03 1.971510273063931378e-03 1.626424474911961494e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.405917685506228019e-05 1.355128113176726386e-03 3.641836476941033942e-04
3.629760704035254637e+00 -4.345760525356493278e-03 1.979959351674066923e-03 1.970604647606866502e-03 1.625632347953824726e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.403144449426449942e-05 1.355607447381858765e-03 3.635945283639133467e-04
3.637091543960469853e+00 -4.341533654083134727e-03 1.979057381806702352e-03 1.969700081661538218e-03 1.624841060636728843e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.400377164323613859e-05 1.356084444654961311e-03 3.630071489048681340e-04
3.644422379236466281e+00 -4.337313227277821322e-03 1.978156457819191857e-03 1.968796509367271106e-03 1.624050597442937825e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.397615775979572463e-05 1.356558967029855827e-03 3.624213865212936822e-04
3.651753209872535599e+00 -4.333099301969633305e-03 1.977256527329933778e-03 1.967893988844548418e-03 1.623260969359790367e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.394860290279661106e-05 1.357031140129500964e-03 3.618373252932999447e-04
3.659084035877928631e+00 -4.328891845041735881e-03 1.976357650094678377e-03 1.966992469383712760e-03 1.622472171177586882e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.392110705157298966e-05 1.357501032087436981e-03 3.612549980247295716e-04
3.666414857261871330e+00 -4.324690896436632348e-03 1.975459751141131221e-03 1.966091986637216911e-03 1.621684209861963934e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.389366905412767180e-05 1.357968132729426821e-03 3.606756590300328282e-04
3.673745674033599418e+00 -4.320496384159286038e-03 1.974562896977843148e-03 1.965192487777567189e-03 1.620897069541442316e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.386628911559407005e-05 1.358432712902016195e-03 3.600982244276000328e-04
3.681076486202306430e+00 -4.316308333896245325e-03 1.973667029986744120e-03 1.964294036555670926e-03 1.620110754074440603e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.383896739255440703e-05 1.358894971832454819e-03 3.595224065787457459e-04
3.688407293777188567e+00 -4.312126704060146448e-03 1.972772193847935774e-03 1.963396557361237089e-03 1.619325262241480719e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.381170336445161524e-05 1.359354901942961841e-03 3.589484683238063772e-04
3.695738096767432701e+00 -4.307951510668796280e-03 1.971878323255875018e-03 1.962500101913540809e-03 1.618540597959648502e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.378449680318189040e-05 1.359812530655094259e-03 3.583763469186558972e-04
3.703068895182209719e+00 -4.303782722997195886e-03 1.970985474010123438e-03 1.961604605710197315e-03 1.617756759400424793e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.375734780256503104e-05 1.360267921717832991e-03 3.578058957887719294e-04
3.710399689030689174e+00 -4.299620318089514455e-03 1.970093574652997080e-03 1.960710116843256915e-03 1.616973746903198751e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.373025600634497652e-05 1.360721085883250881e-03 3.572371776620533040e-04
3.717730478322017973e+00 -4.295464250259076189e-03 1.969202685460233471e-03 1.959816583272414817e-03 1.616191557953152596e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.370322103827269018e-05 1.361172006912196629e-03 3.566702301329092149e-04
3.725061263065342132e+00 -4.291314447487077841e-03 1.968312754612770981e-03 1.958924066213710204e-03 1.615410157522244121e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.367624293728558203e-05 1.361620747684674391e-03 3.561049619631800564e-04
3.732392043269784576e+00 -4.287170911147516680e-03 1.967423832630637442e-03 1.958032502197401895e-03 1.614629562887506537e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.364932156022346948e-05 1.362067333348455835e-03 3.555417038247203100e-04
3.739722818944455351e+00 -4.283033657447027701e-03 1.966535866938100459e-03 1.957141953848297138e-03 1.613849774791686095e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.362245678370114002e-05 1.362511795172031796e-03 3.549801069618476563e-04
3.747053590098443188e+00 -4.278902654530515950e-03 1.965648919497737460e-03 1.956252369312831956e-03 1.613070788847676882e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.359564853893924050e-05 1.362954158937059249e-03 3.544201604702209175e-04
3.754384356740836814e+00 -4.274777905323189249e-03 1.964762932830793184e-03 1.955363805463412874e-03 1.612292597733207852e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.356889673787157923e-05 1.363394466267852647e-03 3.538618531478511585e-04
3.761715118880693431e+00 -4.270659390760352461e-03 1.963877959162882089e-03 1.954476203740621726e-03 1.611515210461730884e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.354220100608508376e-05 1.363832624446711939e-03 3.533051159017336785e-04
3.769045876527048922e+00 -4.266547118061827550e-03 1.962993944542325113e-03 1.953589618076981456e-03 1.610738623170348833e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.351556130522195856e-05 1.364268711518851944e-03 3.527499788465762970e-04
3.776376629688953379e+00 -4.262441085697825198e-03 1.962110946149485564e-03 1.952703997604152142e-03 1.609962842738706394e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.348897755349265820e-05 1.364702760666650300e-03 3.521964578632722940e-04
3.783707378375417818e+00 -4.258341286311333705e-03 1.961228909828237679e-03 1.951819393479155762e-03 1.609187862599974238e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.346244965968548329e-05 1.365134820309684815e-03 3.516445488774435735e-04
3.791038122595460802e+00 -4.254247685213561302e-03 1.960347875709948871e-03 1.950935744180890951e-03 1.608413684517316091e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.343597707509897888e-05 1.365564771139342586e-03 3.510942428777867673e-04
3.798368862358080911e+00 -4.250160222024605521e-03 1.959467769279296841e-03 1.950053070459823942e-03 1.607640298598682208e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.340955898523193124e-05 1.365992492202514324e-03 3.505456484471847949e-04
3.805699597672262513e+00 -4.246078917918698868e-03 1.958588651631360672e-03 1.949171336753106280e-03 1.606867714361194922e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.338319556854109738e-05 1.366418079849659106e-03 3.499986143122873648e-04
3.813030328546984205e+00 -4.242003748403062879e-03 1.957710464814516830e-03 1.948290581966719698e-03 1.606095921215581720e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.335688653787756818e-05 1.366841479621051791e-03 3.494528875408587742e-04
3.820361054991025185e+00 -4.237934644606179690e-03 1.956833237898932161e-03 1.947410732671854289e-03 1.605324925489647633e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.333063111220924093e-05 1.367262630906237574e-03 3.489073608685999478e-04
3.827691777013192187e+00 -4.233871553891430280e-03 1.955956923685992291e-03 1.946531844624816310e-03 1.604554704108368513e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.330442935729336700e-05 1.367681613546084529e-03 3.483627297611452942e-04
3.835022494622311928e+00 -4.229814511750366185e-03 1.955081579961282130e-03 1.945653881323992831e-03 1.603785266339908936e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.327828134991618341e-05 1.368098484335066945e-03 3.478196545949342722e-04
3.842353207827220896e+00 -4.225763429870719318e-03 1.954207160471047814e-03 1.944776889984895949e-03 1.603016577992135187e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.325218705307687867e-05 1.368513305784764501e-03 3.472780711741281869e-04
3.849683916636746694e+00 -4.221718333855246572e-03 1.953333699371979839e-03 1.943900808485160472e-03 1.602248664927381186e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.322614622641622694e-05 1.368926088580872799e-03 3.467375901646969623e-04
3.857014621059738690e+00 -4.217679215007567525e-03 1.952461136341739284e-03 1.943025679657972614e-03 1.601481515178098942e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.320015865472719850e-05 1.369336796236587158e-03 3.461986203124059686e-04
3.864345321105009390e+00 -4.213646086360356945e-03 1.951589535888710895e-03 1.942151465565970575e-03 1.600715137432082592e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.317422390985095237e-05 1.369745316684783552e-03 3.456610872709143275e-04
3.871676016781346874e+00 -4.209618909334425507e-03 1.950718850339322767e-03 1.941278216916194049e-03 1.599949513996274286e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.314834203156166886e-05 1.370151755641264412e-03 3.451250405082415635e-04
3.879006708097575196e+00 -4.205597725148279252e-03 1.949849132146408643e-03 1.940405889704050748e-03 1.599184665741919297e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.312251299004987670e-05 1.370556161854767207e-03 3.445905043935726234e-04
3.886337395062458899e+00 -4.201582503060519169e-03 1.948980331930223438e-03 1.939534531864188244e-03 1.598420576960021019e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.309673673153278523e-05 1.370958593652151338e-03 3.440574828983521539e-04
3.893668077684791839e+00 -4.197573273877422927e-03 1.948112500725892714e-03 1.938664098357962282e-03 1.597657266663046294e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.307101317953922658e-05 1.371359077841959604e-03 3.435259858174230974e-04
3.900998755973332344e+00 -4.193569985975429196e-03 1.947245575089355920e-03 1.937794616974667381e-03 1.596894716817780495e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.304534183887043284e-05 1.371757579426030951e-03 3.429961390217781732e-04
3.908329429936848509e+00 -4.189572662378977103e-03 1.946379596296152030e-03 1.936926039561782942e-03 1.596132946294222504e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.301972243501146224e-05 1.372154072780161016e-03 3.424678934320702414e-04
3.915660099584097775e+00 -4.185581235667373487e-03 1.945514518414501398e-03 1.936058407593338904e-03 1.595371935025471975e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.299415476900756373e-05 1.372548526015410610e-03 3.419411004118494196e-04
3.922990764923823814e+00 -4.181595738453208061e-03 1.944650387482116730e-03 1.935191678392078792e-03 1.594611701892565509e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.296863874773440704e-05 1.372940986723080858e-03 3.414158213482690438e-04
3.930321425964775184e+00 -4.177616116795211838e-03 1.943787151912233649e-03 1.934325886817088273e-03 1.593852225896827488e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.294317412746433991e-05 1.373331477338650582e-03 3.408920909994198338e-04
3.937652082715669355e+00 -4.173642365784482541e-03 1.942924852590513117e-03 1.933460985409806397e-03 1.593093526216568924e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.291776072128689124e-05 1.373720006528591402e-03 3.403699397786279983e-04
3.944982735185230904e+00 -4.169674375574574862e-03 1.942063430843955297e-03 1.932597004898033242e-03 1.592335573172699143e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.289239804979325779e-05 1.374106466100383488e-03 3.398492746700557208e-04
3.952313383382136447e+00 -4.165712200345788804e-03 1.941202930644993522e-03 1.931733911936557449e-03 1.591578386885147088e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.286708599839539267e-05 1.374490844739847213e-03 3.393299871676195428e-04
3.959644027315068371e+00 -4.161755721550224572e-03 1.940343319423142856e-03 1.930871744340025833e-03 1.590821921120296324e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.284182461494124177e-05 1.374873244475947279e-03 3.388121269461710989e-04
3.966974666992702403e+00 -4.157804994771674943e-03 1.939484629870585159e-03 1.930010462618506452e-03 1.590066206061270917e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.281661372445333418e-05 1.375253688424068295e-03 3.382957691845451718e-04
3.974305302423681852e+00 -4.153859961084387618e-03 1.938626826672363527e-03 1.929150103086000375e-03 1.589311218347211720e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.279145328119296137e-05 1.375632225468713474e-03 3.377808736919766033e-04
3.981635933616621603e+00 -4.149920656821935901e-03 1.937769948933532440e-03 1.928290635951946524e-03 1.588556967816058660e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.276634324117108338e-05 1.376008886313611224e-03 3.372674299799738079e-04
3.988966560580175624e+00 -4.145987016392406813e-03 1.936913962092030785e-03 1.927432094989771447e-03 1.587803431553941498e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.274128353811586612e-05 1.376383715826742186e-03 3.367554335225694567e-04
3.996297183322928159e+00 -4.142059113203665210e-03 1.936058902087990511e-03 1.926574449757220307e-03 1.587050635635577436e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.271627409389991451e-05 1.376756736757260265e-03 3.362448874237625954e-04
4.003627801853484769e+00 -4.138136893900841960e-03 1.935204729274933675e-03 1.925717727993255489e-03 1.586298562678436054e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.269131447118220482e-05 1.377127784225679746e-03 3.357360380095117153e-04
4.010958416180397279e+00 -4.134220403632302143e-03 1.934351460000230567e-03 1.924861878139812318e-03 1.585547234403837842e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.266640411300850796e-05 1.377496812008751010e-03 3.352287634695945884e-04
4.018289026312188206e+00 -4.130309569950684281e-03 1.933499061447267828e-03 1.924006930293364068e-03 1.584796631640608547e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.264154298328288078e-05 1.377863912534603441e-03 3.347229166388033519e-04
4.025619632257423142e+00 -4.126404447854217436e-03 1.932647570423622844e-03 1.923152859823703143e-03 1.584046774325803650e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.261673110979125996e-05 1.378229144168576295e-03 3.342184704291085951e-04
4.032950234024609948e+00 -4.122504970248210693e-03 1.931796952609560192e-03 1.922299693412624338e-03 1.583297642860107489e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.259196834451748399e-05 1.378592540769116217e-03 3.337154437722209552e-04
4.040280831622303559e+00 -4.118611186314593414e-03 1.930947234117988149e-03 1.921447397980620853e-03 1.582549256393782767e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.256725446903663822e-05 1.378954098993457255e-03 3.332138566718024076e-04
4.047611425059000290e+00 -4.114723026872964609e-03 1.930098388237507998e-03 1.920596003767424415e-03 1.581801595248293068e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.254258945627350084e-05 1.379313864316217839e-03 3.327136675749016058e-04
4.054942014343230205e+00 -4.110840545950431718e-03 1.929250433356558296e-03 1.919745475199432583e-03 1.581054677820617211e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.251797269993446833e-05 1.379671633880163052e-03 3.322147203800248391e-04
4.062272599483461200e+00 -4.106963609891661413e-03 1.928403333886873636e-03 1.918895818804203365e-03 1.580308484409560310e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.249340391512026638e-05 1.380027443319082215e-03 3.317171913608168770e-04
4.069603180488194027e+00 -4.103092278407370966e-03 1.927557108061349680e-03 1.918047020030169128e-03 1.579563031370491844e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.246888293887987228e-05 1.380381257247211783e-03 3.312209464967330033e-04
4.076933757365909017e+00 -4.099226463255523437e-03 1.926711741132503030e-03 1.917199099604780226e-03 1.578818290106699684e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.244440979043565185e-05 1.380733157601641680e-03 3.307260027996371948e-04
4.084264330125061626e+00 -4.095366199980659226e-03 1.925867254021944698e-03 1.916352041777217609e-03 1.578074268337982750e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.241998444671759887e-05 1.381083198485489293e-03 3.302323861303184936e-04
4.091594898774070010e+00 -4.091511413092721421e-03 1.925023623141000270e-03 1.915505857612489560e-03 1.577330953622213365e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.239560673872942667e-05 1.381431410742917781e-03 3.297401441905622381e-04
4.098925463321402951e+00 -4.087662170146917975e-03 1.924180863864602409e-03 1.914660537173955377e-03 1.576588359240455603e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.237127657954699806e-05 1.381777796085317941e-03 3.292492161381578184e-04
4.106256023775439523e+00 -4.083818333349634698e-03 1.923338957956976462e-03 1.913816081374924852e-03 1.575846460426567094e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.234699351989292813e-05 1.382122212764374646e-03 3.287594775863695684e-04
4.113586580144606764e+00 -4.079979989943988833e-03 1.922497921193714633e-03 1.912972484257392629e-03 1.575105273444165352e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.232275764466539695e-05 1.382464776399162107e-03 3.282710204250644057e-04
4.120917132437302399e+00 -4.076147062684785764e-03 1.921657731197481912e-03 1.912129744391438506e-03 1.574364785095355181e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.229856860046103227e-05 1.382805483310716507e-03 3.277839274147954611e-04
4.128247680661907282e+00 -4.072319624393780195e-03 1.920818394107660487e-03 1.911287850054296062e-03 1.573625011641222482e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.227442621940275576e-05 1.383144345692875581e-03 3.272981881894879825e-04
4.135578224826821803e+00 -4.068497562377393698e-03 1.919979904448597223e-03 1.910446814580239738e-03 1.572885924722001278e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.225033051545367854e-05 1.383481423190501946e-03 3.268137606590008643e-04
4.142908764940398392e+00 -4.064680954147950089e-03 1.919142272726650708e-03 1.909606628086295754e-03 1.572147543223491068e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.222628139996948859e-05 1.383816737938196612e-03 3.263306522080628401e-04
4.150239301011023230e+00 -4.060869719615901527e-03 1.918305483182095386e-03 1.908767292352925088e-03 1.571409854611682377e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.220227862083894713e-05 1.384150295674340054e-03 3.258488826269745472e-04
4.157569833047029206e+00 -4.057063933147957852e-03 1.917469547137889887e-03 1.907928802942548963e-03 1.570672873890026973e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.217832216319297014e-05 1.384482128318381558e-03 3.253684233132709169e-04
4.164900361056776745e+00 -4.053263514611023591e-03 1.916634459066271935e-03 1.907091168512856528e-03 1.569936587676571706e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.215441197426313972e-05 1.384812273145805909e-03 3.248892669365377873e-04
4.172230885048567650e+00 -4.049468534727455535e-03 1.915800227327609699e-03 1.906254382967722876e-03 1.569201009596941725e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.213054798850862140e-05 1.385140749882591768e-03 3.244114119780284957e-04
4.179561405030726817e+00 -4.045678913588599337e-03 1.914966845526893877e-03 1.905418453629169253e-03 1.568466126362313864e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.210673012819985451e-05 1.385467590432624702e-03 3.239348550143744112e-04
4.186891921011565820e+00 -4.041894667206709021e-03 1.914134307675776194e-03 1.904583358942776167e-03 1.567731950228549054e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.208295804964278527e-05 1.385792755639214885e-03 3.234596781667047126e-04
4.194222432999364258e+00 -4.038115734393096790e-03 1.913302609369133900e-03 1.903749110909398789e-03 1.566998467373979418e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.205923172621196296e-05 1.386116285445875874e-03 3.229858031706468236e-04
4.201552941002374197e+00 -4.034342168189911440e-03 1.912471757963277869e-03 1.902915705725302881e-03 1.566265680514392349e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.203555110434372434e-05 1.386438202908820859e-03 3.225132197318597354e-04
4.208883445028896553e+00 -4.030573868020248529e-03 1.911641746509054607e-03 1.902083143434870911e-03 1.565533570674750106e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.201191590408208617e-05 1.386758449832707196e-03 3.220418759209132909e-04
4.216213945087146975e+00 -4.026810896022034805e-03 1.910812568498559657e-03 1.901251414197152123e-03 1.564802153829953941e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.198832584927009603e-05 1.387076994173931221e-03 3.215717926619512013e-04
4.223544441185396181e+00 -4.023053182877421932e-03 1.909984225300187131e-03 1.900420523053614414e-03 1.564071419223096607e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.196478091384374378e-05 1.387393885018577307e-03 3.211029530566357026e-04
4.230874933331872256e+00 -4.019300764652950289e-03 1.909156708674494482e-03 1.899590459430150436e-03 1.563341372860780926e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.194128070032597149e-05 1.387709014607862220e-03 3.206353127647375528e-04
4.238205421534798845e+00 -4.015553549622193942e-03 1.908330008916575993e-03 1.898761212316671084e-03 1.562612001629300543e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.191782488239107837e-05 1.388022395880640593e-03 3.201689483061245594e-04
4.245535905802401366e+00 -4.011811620405507893e-03 1.907504128583941208e-03 1.897932788019265253e-03 1.561883318457274407e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.189441350573498757e-05 1.388334090120249770e-03 3.197038201669277118e-04
4.252866386142866162e+00 -4.008074895787978008e-03 1.906679067505773206e-03 1.897105180196000107e-03 1.561155312454007976e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.187104623646200387e-05 1.388644006355044388e-03 3.192398281871421540e-04
4.260196862564400000e+00 -4.004343423615776623e-03 1.905854802578578911e-03 1.896278383675629835e-03 1.560427988197718939e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.184772254026452678e-05 1.388952006403660743e-03 3.187769270826325578e-04
4.267527335075079975e+00 -4.000617077092966274e-03 1.905031343682558930e-03 1.895452380164605469e-03 1.559701335315383784e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.182444212952985261e-05 1.389258026405872266e-03 3.183150761277327568e-04
4.274857803682913904e+00 -3.996895952750157723e-03 1.904208683669386627e-03 1.894627187205131461e-03 1.558975364824989975e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.180120516733568292e-05 1.389562217701909236e-03 3.178543610365180201e-04
4.282188268395930919e+00 -3.993179962972478146e-03 1.903386839090541374e-03 1.893802796982311729e-03 1.558250065690371773e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.177801168250639984e-05 1.389864658411879908e-03 3.173948058173919570e-04
4.289518729222193905e+00 -3.989469187729668444e-03 1.902565798458333030e-03 1.892979222583232590e-03 1.557525446545250626e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.175486166183218236e-05 1.390165393918062512e-03 3.169364238368040077e-04
4.296849186169777290e+00 -3.985763504911134410e-03 1.901745577196450616e-03 1.892156453984541672e-03 1.556801484130302922e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.173175507069636600e-05 1.390464469441729956e-03 3.164792202545498858e-04
4.304179639246729749e+00 -3.982063013893029184e-03 1.900926161735850672e-03 1.891334504056099101e-03 1.556078193810147691e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.170869186546359110e-05 1.390761917545100135e-03 3.160231998836673093e-04
4.311510088461099954e+00 -3.978367590201549106e-03 1.900107561477086668e-03 1.890513350936198420e-03 1.555355565732774773e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.168567183354141198e-05 1.391057739335520120e-03 3.155684042341936018e-04
4.318840533820943683e+00 -3.974677318688688531e-03 1.899289756310441977e-03 1.889693006874067303e-03 1.554633610964903812e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.166269485749601869e-05 1.391351948462833318e-03 3.151148219488080263e-04
4.326170975334289182e+00 -3.970992108581710908e-03 1.898472763750843608e-03 1.888873462990249552e-03 1.553912315366176274e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.163976091066994607e-05 1.391644586165272394e-03 3.146624282346881653e-04
4.333501413009180681e+00 -3.967312017625779924e-03 1.897656569907692822e-03 1.888054732582231761e-03 1.553191678056340883e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.161686994083501724e-05 1.391935676409396770e-03 3.142112202463843941e-04
4.340831846853637543e+00 -3.963636944314123840e-03 1.896841187399428245e-03 1.887236798132856065e-03 1.552471691707183539e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.159402179726714702e-05 1.392225232278167159e-03 3.137612131691880509e-04
4.348162276875686238e+00 -3.959966971399523847e-03 1.896026588603080864e-03 1.886419661254224193e-03 1.551752369668863167e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.157121612363827021e-05 1.392513209061337857e-03 3.133124241250201500e-04
4.355492703083342576e+00 -3.956301997802795858e-03 1.895212785324542877e-03 1.885603306728170876e-03 1.551033698023413052e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.154845274003634587e-05 1.392799609608662281e-03 3.128648321341109578e-04
4.362823125484608155e+00 -3.952642100077109061e-03 1.894399765100480320e-03 1.884787750681272316e-03 1.550315684156879992e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.152573163675681588e-05 1.393084465546856436e-03 3.124184152777182083e-04
4.370153544087498787e+00 -3.948987187660636319e-03 1.893587544809401330e-03 1.883972981384314776e-03 1.549598317335254007e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.150305275046592902e-05 1.393367804856164962e-03 3.119731672024604304e-04
4.377483958899993866e+00 -3.945337347411093966e-03 1.892776100387363446e-03 1.883159005109573273e-03 1.548881611500574080e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.148041582442213073e-05 1.393649609850286866e-03 3.115290971201842415e-04
4.384814369930100320e+00 -3.941692481394161625e-03 1.891965451175947523e-03 1.882345810842895543e-03 1.548165553593425009e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.145782082858776584e-05 1.393929911883084799e-03 3.110861877315269615e-04
4.392144777185765570e+00 -3.938052663101420173e-03 1.891155576732909526e-03 1.881533408395091303e-03 1.547450157218116800e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.143526749896395572e-05 1.394208615486566740e-03 3.106443785933401657e-04
4.399475180674963681e+00 -3.934417787643363675e-03 1.890346497495115413e-03 1.880721783649526259e-03 1.546735407920700619e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.141275580718887616e-05 1.394485776225258978e-03 3.102036877789606808e-04
4.406805580405610989e+00 -3.930787955795463431e-03 1.889538195927635729e-03 1.879910953792587273e-03 1.546021319612637425e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.139028572726455846e-05 1.394761436939422365e-03 3.097641282889976679e-04
4.414135976385678006e+00 -3.927163061763119800e-03 1.888730689668956199e-03 1.879100901025825433e-03 1.545307877268868927e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.136785708385438633e-05 1.395035573668958022e-03 3.093256689191128061e-04
4.421466368623044652e+00 -3.923543189125687156e-03 1.887923954587755531e-03 1.878291639794436646e-03 1.544595090123056594e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.134546964785801444e-05 1.395308130285039319e-03 3.088882730863989272e-04
4.428796757125632588e+00 -3.919928191734714518e-03 1.887118004233538128e-03 1.877483142455599070e-03 1.543882941977738218e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.132312299620985836e-05 1.395578945434827831e-03 3.084518569998389919e-04
4.436127141901338611e+00 -3.916318183961476490e-03 1.886312818894354901e-03 1.876675431854868230e-03 1.543171448811644453e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.130081720906259606e-05 1.395848144792613977e-03 3.080164930503634358e-04
4.443457522958040862e+00 -3.912713010593990917e-03 1.885508416458071520e-03 1.875868475876098229e-03 1.542460594200862560e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.127855210339126598e-05 1.396115763133732712e-03 3.075822473385201455e-04
4.450787900303618372e+00 -3.909112791242366942e-03 1.884704772797639316e-03 1.875062300148253513e-03 1.541750393130944671e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.125632767122890662e-05 1.396381848758084356e-03 3.071491033095974724e-04
4.458118273945949284e+00 -3.905517368795278881e-03 1.883901913417640678e-03 1.874256883908147989e-03 1.541040809815620192e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.123414382184592942e-05 1.396646414009467419e-03 3.067170339735021505e-04
4.465448643892881542e+00 -3.901926832687010061e-03 1.883099790774455089e-03 1.873452230798211332e-03 1.540331856789839415e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.121199977979516710e-05 1.396909214377878945e-03 3.062859157161396334e-04
4.472779010152287071e+00 -3.898341055808968170e-03 1.882298429854918067e-03 1.872648310408718238e-03 1.539623521941384644e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.118989546366591140e-05 1.397170332396872492e-03 3.058558459040555742e-04
4.480109372730892048e+00 -3.894760154616387117e-03 1.881497804329087262e-03 1.871845152680485245e-03 1.538915824151489533e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.116783089895683221e-05 1.397429836144596432e-03 3.054266961386942420e-04
4.487439731636507112e+00 -3.891184005590340913e-03 1.880697938723618987e-03 1.871042727863426493e-03 1.538208743563395427e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.114580588830310674e-05 1.397687766588164796e-03 3.049975661712555968e-04
4.494770086876942017e+00 -3.887612711992052481e-03 1.879898806000668623e-03 1.870241063284838441e-03 1.537502295256091276e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.112382044458167545e-05 1.397944132917096523e-03 3.045695053729240956e-04
4.502100438460027831e+00 -3.884046164209579467e-03 1.879100437505586748e-03 1.869440137126771300e-03 1.536796462994086208e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.110187456614987379e-05 1.398198976895053585e-03 3.041425100453915313e-04
4.509430786393555657e+00 -3.880484476179326455e-03 1.878302806407884142e-03 1.868639976761606340e-03 1.536091265872212817e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.107996822799374818e-05 1.398452330079296693e-03 3.037165798591266882e-04
4.516761130685322811e+00 -3.876927531692727670e-03 1.877505942749175616e-03 1.867840558180871701e-03 1.535386685842790784e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.105810139163610193e-05 1.398704222284859753e-03 3.032917151996535900e-04
4.524091471343103521e+00 -3.873375439153678781e-03 1.876709820045839453e-03 1.867041906248850542e-03 1.534682741906554253e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.103627400965167891e-05 1.398954676438885370e-03 3.028679162207964558e-04
4.531421808374697768e+00 -3.869828081501804941e-03 1.875914467210905608e-03 1.866243996895143109e-03 1.533979415055911500e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.101448602832975740e-05 1.399203717778121567e-03 3.024451826910585519e-04
4.538752141787842476e+00 -3.866285571696629394e-03 1.875119856143773025e-03 1.865446855548791522e-03 1.533276724620941784e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.099273739015769476e-05 1.399451366319063098e-03 3.020235141105580582e-04
4.546082471590274565e+00 -3.862747791028700584e-03 1.874326015637657345e-03 1.864650457572503790e-03 1.532574650995317909e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.097102803228062168e-05 1.399697643298077878e-03 3.016029103688251819e-04
4.553412797789568423e+00 -3.859214847934439377e-03 1.873532916040132005e-03 1.863854827225974644e-03 1.531873213805392555e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.094935784426557075e-05 1.399942538853243216e-03 3.011833604774423901e-04
4.560743120393210503e+00 -3.855686601175923808e-03 1.872740582221172007e-03 1.863059933695453878e-03 1.531172392648171921e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.092772656186090869e-05 1.400185963242801465e-03 3.007648197280467488e-04
4.568073439408822267e+00 -3.852163169107789865e-03 1.871948987320443515e-03 1.862265803822738940e-03 1.530472207273065634e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.090613420258179286e-05 1.400427995481681991e-03 3.003473159206646991e-04
4.575403754843998527e+00 -3.848644395053820409e-03 1.871158137959638658e-03 1.861472386100431007e-03 1.529772636022829282e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.088458057272082435e-05 1.400668638159955313e-03 2.999308756007358612e-04
4.582734066706364295e+00 -3.845130386911599536e-03 1.870367997222070712e-03 1.860679702551509222e-03 1.529073697896362542e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.086306538977318598e-05 1.400907865200977983e-03 2.995154953691623375e-04
4.590064375003483299e+00 -3.841620987425625224e-03 1.869578599353155209e-03 1.859887737090689655e-03 1.528375359208472377e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.084158839925078318e-05 1.401145628453658162e-03 2.991011417415715724e-04
4.597394679742936141e+00 -3.838116268900435262e-03 1.868789909338870953e-03 1.859096508410458017e-03 1.527677635975892626e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.082014921321068975e-05 1.401381742590459114e-03 2.986877212878595264e-04
4.604724980932330070e+00 -3.834616104550430272e-03 1.868001948973337404e-03 1.858305976947719320e-03 1.526980509179190991e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.079874781866050110e-05 1.401616355127208299e-03 2.982757392213502287e-04
4.612055278579246576e+00 -3.831120617763485690e-03 1.867214692299053657e-03 1.857516175929224776e-03 1.526284000629801697e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.077738412339479233e-05 1.401849493444163285e-03 2.978648115813271055e-04
4.619385572691292019e+00 -3.827629679786144837e-03 1.866428173159343689e-03 1.856727083627436430e-03 1.525588085960751189e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.075605813644801687e-05 1.402081200158079681e-03 2.974548912006817758e-04
4.626715863276043450e+00 -3.824143369274733955e-03 1.865642363426125386e-03 1.855938728021096218e-03 1.524892768896922283e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.073476981883041806e-05 1.402311496851573825e-03 2.970459720448543977e-04
4.634046150341075254e+00 -3.820661581803907070e-03 1.864857289748370192e-03 1.855151078944172792e-03 1.524198035298921926e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.071351889039885563e-05 1.402540287246318608e-03 2.966379811879319957e-04
4.641376433893951159e+00 -3.817184444600606706e-03 1.864072923030294813e-03 1.854364166396267480e-03 1.523503909584602569e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.069230537615013922e-05 1.402767642546234178e-03 2.962309632440073720e-04
4.648706713942260649e+00 -3.813711836377012363e-03 1.863289295624087237e-03 1.853577964606555354e-03 1.522810371340857787e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.067112925743256946e-05 1.402993604108558265e-03 2.958249295323330278e-04
4.656036990493531924e+00 -3.810243875348776586e-03 1.862506379278820907e-03 1.852792499776973302e-03 1.522117443367692463e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.064999049695687608e-05 1.403218201119327919e-03 2.954198856264444117e-04
4.663367263555298514e+00 -3.806780438449837260e-03 1.861724204750282849e-03 1.852007746129728447e-03 1.521425104173718015e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.062888904735696991e-05 1.403441459208106716e-03 2.950158334654856811e-04
4.670697533135116153e+00 -3.803321645677568835e-03 1.860942742219022115e-03 1.851223730492328884e-03 1.520733376126674427e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.060782485750537303e-05 1.403663402053656516e-03 2.946127742995915976e-04
4.678027799240488172e+00 -3.799867372342221900e-03 1.860162016971273185e-03 1.850440420080241280e-03 1.520042237421532398e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.058679760105164451e-05 1.403883912527494624e-03 2.942106132764624811e-04
4.685358061878961422e+00 -3.796417732086709244e-03 1.859381993185644198e-03 1.849657839793690745e-03 1.519351709973543120e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.056580705644523002e-05 1.404102938441949538e-03 2.938093247133474295e-04
4.692688321058025913e+00 -3.792972597036975771e-03 1.858602702870365856e-03 1.848875957879629823e-03 1.518661771817580476e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.054485318328417925e-05 1.404320557537271910e-03 2.934085848468961119e-04
4.700018576785218727e+00 -3.789532069513831727e-03 1.857824093675849520e-03 1.848094784388996893e-03 1.517972444488010825e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.052393550301679820e-05 1.404536749035521174e-03 2.930064663562433969e-04
4.707348829068020990e+00 -3.786096011710041002e-03 1.857046207355088829e-03 1.847314296831990485e-03 1.517283705299805126e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.050305413950330531e-05 1.404751528634979197e-03 2.926053204954220661e-04
4.714679077913936034e+00 -3.782664519411378309e-03 1.856269005717699986e-03 1.846534522000959537e-03 1.516595574755292327e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.048220897569089620e-05 1.404964908670339142e-03 2.922051604138256402e-04
4.722009323330443209e+00 -3.779237470422898947e-03 1.855492517515724320e-03 1.845755429457799973e-03 1.515908030034969251e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.046139988570058835e-05 1.405176906103616351e-03 2.918056562173897963e-04
4.729339565325004990e+00 -3.775814932847288297e-03 1.854716702773099657e-03 1.844977038847696359e-03 1.515221081931467063e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.044062650119056706e-05 1.405387380137094458e-03 2.914068763081879821e-04
4.736669803905047438e+00 -3.772396786754797938e-03 1.853941600370989477e-03 1.844199326598046059e-03 1.514534708538014932e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.041988894243669192e-05 1.405596436531969052e-03 2.910090438420037087e-04
4.744000039077956643e+00 -3.768983139046560779e-03 1.853167176901062124e-03 1.843422319401097527e-03 1.513848931802966368e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.039918714355229166e-05 1.405804109801115330e-03 2.906121713900703643e-04
4.751330270851147120e+00 -3.765573872076473459e-03 1.852393465202935123e-03 1.842645992140829738e-03 1.513163730080515290e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.037852109454530485e-05 1.406010433950668007e-03 2.902162544381498986e-04
4.758660499232003183e+00 -3.762169076065536785e-03 1.851620435464624865e-03 1.841870374184115776e-03 1.512479113314024834e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.035789074809753356e-05 1.406215423207529290e-03 2.898213164367436723e-04
4.765990724227974873e+00 -3.758768599463637155e-03 1.850848108291547377e-03 1.841095428998966617e-03 1.511795061529738738e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.033729564791175650e-05 1.406418823009136093e-03 2.894277056991171227e-04
4.773320945846406538e+00 -3.755372577989024140e-03 1.850076457349345872e-03 1.840321188502350245e-03 1.511111597560527576e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.031673590792564834e-05 1.406620798033667713e-03 2.890350451620275871e-04
4.780651164094700256e+00 -3.751980891328920639e-03 1.849305517050484115e-03 1.839547625229703267e-03 1.510428700846034276e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.029621155835394157e-05 1.406821425703721996e-03 2.886432922134376860e-04
4.787981378980234126e+00 -3.748593658081024720e-03 1.848535259239025320e-03 1.838774767594368326e-03 1.509746392755188956e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.027572257800746327e-05 1.407020745330997153e-03 2.882524584816571712e-04
4.795311590510370259e+00 -3.745210723172166800e-03 1.847765714115297405e-03 1.838002588737742840e-03 1.509064638516270792e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.025526893087486180e-05 1.407218785312266398e-03 2.878625483446345130e-04
4.802641798692484087e+00 -3.741832215040823313e-03 1.846996852799702438e-03 1.837231116460894030e-03 1.508383463737039242e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.023485057379260872e-05 1.407415571859449302e-03 2.874735642742004484e-04
4.809972003533918183e+00 -3.738458019022929558e-03 1.846228704317500044e-03 1.836460324231523186e-03 1.507702850075636326e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.021446745977688081e-05 1.407611126758881188e-03 2.870855059954741649e-04
4.817302205042040875e+00 -3.735088242446571623e-03 1.845461231062346403e-03 1.835690226977684542e-03 1.507022819421198869e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.019411929546718835e-05 1.407805416592328379e-03 2.866984829627228725e-04
4.824632403224184962e+00 -3.731722760827211379e-03 1.844694452150757611e-03 1.834920791270893293e-03 1.506343351319614561e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.017380583484711814e-05 1.407998412695036713e-03 2.863125103916618151e-04
4.831962598087697458e+00 -3.728361684470523144e-03 1.843928346329733008e-03 1.834152048167852871e-03 1.505664466486826742e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.015352714035101132e-05 1.408190153847405221e-03 2.859274620556870620e-04
4.839292789639910275e+00 -3.725004895155689666e-03 1.843162941735330528e-03 1.833383974492774080e-03 1.504986144047839344e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.013328318681258390e-05 1.408380662793579227e-03 2.855433317981343508e-04
4.846622977888144668e+00 -3.721652480506028402e-03 1.842398205550880436e-03 1.832616583099103309e-03 1.504308403855636369e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.011307372289670628e-05 1.408569919644960151e-03 2.851601908136802460e-04
4.853953162839730773e+00 -3.718304309280763727e-03 1.841634151852995869e-03 1.831849843017099681e-03 1.503631224235854396e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.009289844530655870e-05 1.408757837091673820e-03 2.847779599855774146e-04
4.861283344501962311e+00 -3.714960489696042620e-03 1.840870756305314259e-03 1.831083780952987451e-03 1.502954624678045541e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.007275727212932872e-05 1.408944403244803082e-03 2.843965827072679280e-04
4.868613522882157874e+00 -3.711620882364562168e-03 1.840108048170996727e-03 1.830318373731992668e-03 1.502278574243045000e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.005265022694417741e-05 1.409129677241009217e-03 2.840160662790554313e-04
4.875943697987564995e+00 -3.708285576017331022e-03 1.839345999776836882e-03 1.829553643148164755e-03 1.501603094102344795e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.003257721820203896e-05 1.409313692482735796e-03 2.836360370528369064e-04
4.883273869825478286e+00 -3.704954466407430359e-03 1.838584636663789492e-03 1.828789565255982364e-03 1.500928164503784407e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.001253822152803259e-05 1.409496463787794944e-03 2.832568727810622793e-04
4.890604038403171039e+00 -3.701627651693033608e-03 1.837823935123816853e-03 1.828026165709291080e-03 1.500253802001020611e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.999253321088437905e-05 1.409678017023758200e-03 2.828786014661859635e-04
4.897934203727880131e+00 -3.698305016660814910e-03 1.837063917856637807e-03 1.827263418679439836e-03 1.499579984433660582e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.997256210612631842e-05 1.409858345641651963e-03 2.825011837616684773e-04
4.905264365806830007e+00 -3.694986659494202234e-03 1.836304550279366536e-03 1.826501339727116787e-03 1.498906732236933350e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.995262445784863836e-05 1.410037245411395468e-03 2.821244873402903807e-04
4.912594524647282412e+00 -3.691672471693549246e-03 1.835545860830712544e-03 1.825739901363924306e-03 1.498234026248567862e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.993272015654413442e-05 1.410214724498405408e-03 2.817485524670424509e-04
4.919924680256431593e+00 -3.688362550209980592e-03 1.834787823997095432e-03 1.824979133488232414e-03 1.497561885970678612e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.991284926597857509e-05 1.410390881753938175e-03 2.813734500617050445e-04
4.927254832641520643e+00 -3.685056780690867777e-03 1.834030469664571505e-03 1.824219008582706998e-03 1.496890288641240319e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.989301179281311219e-05 1.410565768470235272e-03 2.809991904369472829e-04
4.934584981809734927e+00 -3.681755247613752516e-03 1.833273766394163907e-03 1.823459552327145539e-03 1.496219249840572405e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.987320771052462337e-05 1.410739418883235436e-03 2.806257910379144835e-04
4.941915127768298888e+00 -3.678457852705672125e-03 1.832517725316831639e-03 1.822700716735761251e-03 1.495548752669865317e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.985343670010567083e-05 1.410911777087458553e-03 2.802533235181749248e-04
4.949245270524396112e+00 -3.675164649091748094e-03 1.831762318636673270e-03 1.821942527563914001e-03 1.494878815408076775e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.983369840447802313e-05 1.411082744087426358e-03 2.798817600051952239e-04
4.956575410085218181e+00 -3.671875552661224302e-03 1.831007578421630852e-03 1.821184963296836610e-03 1.494209418786609643e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.981399292451179139e-05 1.411252395743215317e-03 2.795110282557066676e-04
4.963905546457959339e+00 -3.668590628638951877e-03 1.830253481126362710e-03 1.820428051302838517e-03 1.493540576567997517e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.979432026787623556e-05 1.411420777545635552e-03 2.791411427444897338e-04
4.971235679649772088e+00 -3.665309763465915763e-03 1.829500046759060996e-03 1.819671759298555373e-03 1.492872259173028051e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.977468027611740362e-05 1.411587892290215194e-03 2.787721467237719059e-04
4.978565809667849784e+00 -3.662033042783016147e-03 1.828747249641177880e-03 1.818916111458914429e-03 1.492204490456622106e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.975507289200948877e-05 1.411753757319312262e-03 2.784040289146675891e-04
4.985895936519312954e+00 -3.658760389199633943e-03 1.827995103907294888e-03 1.818161068558937603e-03 1.491537253395962606e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.973549812403600372e-05 1.411918406520275629e-03 2.780367521866866946e-04
4.993226060211347850e+00 -3.655491841434646214e-03 1.827243589898095094e-03 1.817406661263243090e-03 1.490870564742633126e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.971595581255779746e-05 1.412081828945199085e-03 2.776703322733487444e-04
5.000000000000000000e+00 -3.648660827970343513e-03 1.826546310819512128e-03 1.816706656114774020e-03 1.490251173916105963e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.969787643707798704e-05 1.937694542421059679e-03 9.328283806699467573e-04


==> DataFiles/Fig23456/Entropy/NormsM1tauP1.txt <==
7.599999999999999117e-03 -1.919211682658809526e-06 3.828224676620659104e-03 5.604849799716821266e-04 2.138930866947584355e-07 0.000000000000000000e+00 0.000000000000000000e+00 1.961259934959014154e-05 8.127000652334352389e-06 2.620800649100552774e-03
1.493333333333334012e-02 -1.392543857236369759e-05 3.720930276978174668e-03 1.047266793068164564e-03 8.141509007589225190e-07 0.000000000000000000e+00 0.000000000000000000e+00 3.636532766565144252e-05 2.770524583079184949e-05 2.065942095233259945e-03
2.226666666666666378e-02 -4.045518512005031589e-05 3.577578612841764410e-03 1.455082036337924326e-03 1.724505957550340255e-06 0.000000000000000000e+00 0.000000000000000000e+00 4.816949028064112398e-05 5.012635569325677733e-05 1.656416387701705557e-03
2.959999999999998743e-02 -8.014830043712678845e-05 3.425324078536823736e-03 1.777102950149548038e-03 2.861756799495508722e-06 0.000000000000000000e+00 0.000000000000000000e+00 5.549192120381893654e-05 6.986071848724155682e-05 1.587299991474172859e-03
3.693333333333333884e-02 -1.288009618396454331e-04 3.283718672915488229e-03 2.020558236366012689e-03 4.151085696826093175e-06 0.000000000000000000e+00 0.000000000000000000e+00 5.956997918186787027e-05 8.595120521645768232e-05 1.685024031009701127e-03
4.426666666666669719e-02 -1.822159445314369263e-04 3.162487699673396328e-03 2.199978177791832475e-03 5.534130734162149192e-06 0.000000000000000000e+00 0.000000000000000000e+00 6.169088824044892633e-05 1.000931846258593788e-04 1.775025768909338931e-03
5.160000000000005554e-02 -2.373159382885411429e-04 3.063934855735643732e-03 2.330264052566379494e-03 6.969479379307815783e-06 0.000000000000000000e+00 0.000000000000000000e+00 6.273575540130434938e-05 1.137718518991244910e-04 1.826013968244205110e-03
5.893333333333341389e-02 -2.922032389015890436e-04 2.986197190562818893e-03 2.423968770750638095e-03 8.429168692805880751e-06 0.000000000000000000e+00 0.000000000000000000e+00 6.319499531208863912e-05 1.274099877296146915e-04 1.847565244101332478e-03
6.626666666666676531e-02 -3.459016162648112297e-04 2.925762527087125836e-03 2.491207044857619846e-03 9.895181131161606252e-06 0.000000000000000000e+00 0.000000000000000000e+00 6.333421777296666588e-05 1.409128615578951851e-04 1.848569317473551131e-03
7.360000000000012366e-02 -3.980268550742008444e-04 2.878959179782876032e-03 2.539571638360671197e-03 1.135663422439725791e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.329286936845370806e-05 1.540870421678351319e-04 1.838582366155293865e-03
8.093333333333348201e-02 -4.485042031700279619e-04 2.842569294179111711e-03 2.574527312695466807e-03 1.280689498732463032e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.314593774611286373e-05 1.668469607184578393e-04 1.823348765219425828e-03
8.826666666666684036e-02 -4.974104054628169635e-04 2.814029990454966750e-03 2.599899304594492557e-03 1.424213983581630530e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.293428138932039104e-05 1.791943303278465164e-04 1.805431443749686872e-03
9.560000000000019871e-02 -5.448748290634283569e-04 2.791373000144499635e-03 2.618383671957738752e-03 1.566031509185384268e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.268194517721830349e-05 1.911849361857114501e-04 1.786618378533899988e-03
1.029333333333335571e-01 -5.910413780881291048e-04 2.773138706050661591e-03 2.631858833313179252e-03 1.706045477370056286e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.240513730660766261e-05 2.028899614071858924e-04 1.766841198125683942e-03
1.102666666666669154e-01 -6.360442036961067459e-04 2.758236537221368367e-03 2.641659416353798421e-03 1.844224983830685966e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.211469689977913136e-05 2.143605297757397168e-04 1.746287713140213778e-03
1.176000000000002738e-01 -6.800035032422646879e-04 2.745865049165243169e-03 2.648727308665497701e-03 1.980579610661185449e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.181766270984498943e-05 2.256243105896172914e-04 1.726225195806778629e-03
1.249333333333336321e-01 -7.230214177229248420e-04 2.735430763351707432e-03 2.653747661908846447e-03 2.115138468292132511e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.151890664315957198e-05 2.366977133713851170e-04 1.706601436916067209e-03
1.322666666666669766e-01 -7.651819890373723777e-04 2.726491742603401672e-03 2.657212653096453596e-03 2.247945261268052250e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.122108378934258612e-05 2.475844692986165895e-04 1.687506501159054435e-03
1.396000000000003349e-01 -8.065607258394592860e-04 2.718720307878402451e-03 2.659488549162640492e-03 2.379055153846972877e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.092626096258910233e-05 2.582896020819567531e-04 1.669021796161698117e-03
1.469333333333336933e-01 -8.472155298862892644e-04 2.711867277534901494e-03 2.660844616692334668e-03 2.508523420767967625e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.063524036200656852e-05 2.688094833976463005e-04 1.651068309963469498e-03
1.542666666666670516e-01 -8.871981520323639781e-04 2.705745336081646739e-03 2.661483343414882980e-03 2.636399502443428149e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.034871536180511721e-05 2.791482312592092696e-04 1.633739915846447880e-03
1.616000000000004100e-01 -9.265482573297952962e-04 2.700210058622414845e-03 2.661559354614288428e-03 2.762730139446256759e-05 0.000000000000000000e+00 0.000000000000000000e+00 6.006688863494962562e-05 2.893058415638519805e-04 1.616948743727219780e-03
1.689333333333337683e-01 -9.653020541516382736e-04 2.695151072820569683e-03 2.661189175238650850e-03 2.887561364397380051e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.978994415160483202e-05 2.992890167940583318e-04 1.600750573037548145e-03
1.762666666666671267e-01 -1.003488776010607198e-03 2.690480497797772923e-03 2.660464475004251182e-03 3.010936245075817075e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.951775230328217622e-05 3.090982266297198741e-04 1.585071102387559982e-03
1.836000000000004850e-01 -1.041133767184207080e-03 2.686132438850278963e-03 2.659455724732748445e-03 3.132893629036854842e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.925043900467010373e-05 3.187438270601630525e-04 1.569996465415508151e-03
1.909333333333338434e-01 -1.078259258947270559e-03 2.682050863843972541e-03 2.658218533780178864e-03 3.253471824269243702e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.898769332737870699e-05 3.282250702972841841e-04 1.555420443629051529e-03
1.982666666666672017e-01 -1.114883284291719179e-03 2.678195470688389708e-03 2.656796809301816865e-03 3.372703003064416079e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.872961952388600819e-05 3.375530754587333765e-04 1.541382586113971371e-03
2.056000000000005601e-01 -1.151023747999651301e-03 2.674530259628694895e-03 2.655226625252155286e-03 3.490620860705666485e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.847602654322014379e-05 3.467299454915593877e-04 1.527949170478673947e-03
2.129333333333339184e-01 -1.186693632911016297e-03 2.671027209510168626e-03 2.653533145775716171e-03 3.607255858457011471e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.822663012235306684e-05 3.557571630500268246e-04 1.514861856318117268e-03
2.202666666666672768e-01 -1.221908508499572159e-03 2.667664125214683386e-03 2.651742352594603155e-03 3.722636564796988183e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.798160871128420386e-05 3.646479481601908306e-04 1.502095844033694448e-03
2.276000000000006351e-01 -1.256679971573104867e-03 2.664419998700070027e-03 2.649867452182525559e-03 3.836789500779494135e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.774088240940848139e-05 3.734075092989871773e-04 1.489681610461513015e-03
2.349333333333339935e-01 -1.291019242384428521e-03 2.661280021921719890e-03 2.647926994883845545e-03 3.949740588787335163e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.750424959527559695e-05 3.820392953446164180e-04 1.477614918072992336e-03
2.422666666666673518e-01 -1.324935521968112137e-03 2.658234306901207343e-03 2.645933420589358532e-03 4.061513836487588201e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.727153797625018488e-05 3.905479179415811855e-04 1.465540237560385628e-03
2.496000000000007102e-01 -1.358436964822853097e-03 2.655270195330399798e-03 2.643897537679543337e-03 4.172129324782276248e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.704254259567084100e-05 3.989348298483707243e-04 1.453454946084579893e-03
2.569333333333337910e-01 -1.391534187527460184e-03 2.652381622817882433e-03 2.641828293734885084e-03 4.281612047580035440e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.681728052514862398e-05 4.072056500588654626e-04 1.441640026226191250e-03
2.642666666666668718e-01 -1.424233525165613046e-03 2.649558150881764322e-03 2.639731904004140404e-03 4.389980707629720613e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.659551865736499738e-05 4.153623006019918238e-04 1.430121090198873237e-03
2.715999999999999526e-01 -1.456542610204871564e-03 2.646795525517245569e-03 2.637614654662504259e-03 4.497251522807150641e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.637725381869392640e-05 4.234104412478202238e-04 1.418882403820093249e-03
2.789333333333330334e-01 -1.488470132241300143e-03 2.644088175831368296e-03 2.635483090045691052e-03 4.603447902778478505e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.616242290062402695e-05 4.313537925989435512e-04 1.407901509896576598e-03
2.862666666666661142e-01 -1.520020869093343698e-03 2.641429910286678760e-03 2.633338412528930111e-03 4.708584876256425390e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.595075545380529095e-05 4.391915391748634650e-04 1.397167933866410791e-03
2.935999999999991950e-01 -1.551200685109520088e-03 2.638817293372903126e-03 2.631185911602450071e-03 4.812675878465374102e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.574224551607613392e-05 4.469285371260946064e-04 1.386671519984086949e-03
3.009333333333322757e-01 -1.582018017564589679e-03 2.636248135938003365e-03 2.629028941218068596e-03 4.915741950954690293e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.553687234054031658e-05 4.545694677068060009e-04 1.376413055670106271e-03
3.082666666666653565e-01 -1.612476862863902348e-03 2.633717480903192965e-03 2.626868853694421663e-03 5.017798151835145575e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.533444027553282402e-05 4.621145598367096654e-04 1.366383622453614787e-03
3.155999999999984373e-01 -1.642583307289587199e-03 2.631222859510582400e-03 2.624707572122860801e-03 5.118859080696224351e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.513484179342029997e-05 4.695648710557550373e-04 1.356544775532797162e-03
3.229333333333315181e-01 -1.672342698346124040e-03 2.628762805943773290e-03 2.622548054540151628e-03 5.218938874308548336e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.493808132917667793e-05 4.769253407905720910e-04 1.346911509356341291e-03
3.302666666666645989e-01 -1.701760438061525283e-03 2.626334684073294672e-03 2.620391071092214273e-03 5.318051671490998402e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.474405738322714034e-05 4.841984906259991662e-04 1.337497123569839031e-03
3.375999999999976797e-01 -1.730840541187468737e-03 2.623936478176328285e-03 2.618237849999427436e-03 5.416210640658823298e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.455266780164031614e-05 4.913850924343256005e-04 1.328266416325141501e-03
3.449333333333307605e-01 -1.759588335663596608e-03 2.621566479013358580e-03 2.616089587929520000e-03 5.513427835500277522e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.436382105208829136e-05 4.984859265878303436e-04 1.319194555079080886e-03
3.522666666666638413e-01 -1.788007583200324933e-03 2.619223147423238932e-03 2.613946916447135865e-03 5.609715548731622757e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.417746651006612527e-05 5.055046160226622873e-04 1.310309543998408773e-03
3.595999999999969221e-01 -1.816103409713006262e-03 2.616905275087822846e-03 2.611810991872769681e-03 5.705085381571629367e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.399356408577679622e-05 5.124441418303701768e-04 1.301608000819925179e-03
3.669333333333300029e-01 -1.843879776841328769e-03 2.614612097509483226e-03 2.609682690120282422e-03 5.799549335242488806e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.381205455939873925e-05 5.193058378122451064e-04 1.293070146085157539e-03
3.742666666666630837e-01 -1.871340713223567645e-03 2.612341499319496569e-03 2.607561930094056887e-03 5.893117935492248353e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.363280328879189290e-05 5.260887070099894754e-04 1.284672450044485560e-03
3.815999999999961645e-01 -1.898489422449279283e-03 2.610092650072195781e-03 2.605448772356752998e-03 5.985801824983715631e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.345576521475654537e-05 5.327957347296267184e-04 1.276430345420247799e-03
3.889333333333292453e-01 -1.925331076583061251e-03 2.607864986652927430e-03 2.603344626861927875e-03 6.077611618783369585e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.328093603210752100e-05 5.394303527737529490e-04 1.268345059171059044e-03
3.962666666666623261e-01 -1.951869368721565389e-03 2.605658472206226223e-03 2.601249946205543093e-03 6.168558318785405013e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.310828944394509665e-05 5.459949416445343236e-04 1.260411791253961350e-03
4.035999999999954069e-01 -1.978107759369504993e-03 2.603470898242117061e-03 2.599164352278800477e-03 6.258651299614485840e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.293769663655097438e-05 5.524883752029779126e-04 1.252616424764285826e-03
4.109333333333284877e-01 -2.004048314006805394e-03 2.601301593302991245e-03 2.597087138845218402e-03 6.347898834967550272e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.276906312450271809e-05 5.589100709259107883e-04 1.244939504599556395e-03
4.182666666666615685e-01 -2.029696254627738269e-03 2.599150277351069353e-03 2.595019855521680033e-03 6.436311082764515029e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.260241377030283323e-05 5.652645555764856423e-04 1.237398127957602643e-03
4.255999999999946493e-01 -2.055054855333253612e-03 2.597016906427018681e-03 2.592962242773958360e-03 6.523898848873101457e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.243771710930104435e-05 5.715545247868047745e-04 1.229953332030847253e-03
4.329333333333277301e-01 -2.080127116670482060e-03 2.594899968956790141e-03 2.590914425528464612e-03 6.610669058038452360e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.227490312337903399e-05 5.777807872173744723e-04 1.222591402350258665e-03
4.402666666666608108e-01 -2.104914928603076208e-03 2.592799490838046221e-03 2.588875989633207877e-03 6.696627983263924735e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.211391236976955859e-05 5.839427860325597337e-04 1.215347726318547926e-03
4.475999999999938916e-01 -2.129422975816168493e-03 2.590713551810883142e-03 2.586846718198536083e-03 6.781786876218278966e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.195467240034919675e-05 5.900396638951483762e-04 1.208208466257899155e-03
4.549333333333269724e-01 -2.153654455778198674e-03 2.588642246643738359e-03 2.584826004287387423e-03 6.866155937428883088e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.179718164430986932e-05 5.960753993092524940e-04 1.201211775206630430e-03
4.622666666666600532e-01 -2.177612867661886994e-03 2.586585305464758275e-03 2.582815172224661639e-03 6.949742675237469201e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.164140770811220766e-05 6.020519345651516524e-04 1.194351417888979677e-03
4.695999999999931340e-01 -2.201300343348465763e-03 2.584543436685576498e-03 2.580814225963512076e-03 7.032553089532652215e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.148733743251481502e-05 6.079712470064417866e-04 1.187609655894227012e-03
4.769333333333262148e-01 -2.224720034421886258e-03 2.582515059718518829e-03 2.578823053677153053e-03 7.114595331862359729e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.133488728039359419e-05 6.138328192998084715e-04 1.180869376838913128e-03
4.842666666666592956e-01 -2.247873861905052596e-03 2.580499449498466647e-03 2.576840093406810445e-03 7.195879370012934703e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.118394889910685331e-05 6.196342511338866731e-04 1.174098659855812290e-03
4.915999999999923764e-01 -2.270766388709665167e-03 2.578496348792981042e-03 2.574866682231713270e-03 7.276413477924779038e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.103454179637015114e-05 6.253785698420191675e-04 1.167417066768219880e-03
4.989333333333254572e-01 -2.293399939168785061e-03 2.576506722048980177e-03 2.572902759372842126e-03 7.356203634459466316e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.088667627644107727e-05 6.310685696372187251e-04 1.160848809333770272e-03
5.062666666666589821e-01 -2.315777791698855545e-03 2.574529649788315049e-03 2.570948877053167055e-03 7.435256685708832331e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.074032818129076253e-05 6.367060333988440327e-04 1.154400023715159481e-03
5.135999999999926180e-01 -2.337901602207776135e-03 2.572564890513421090e-03 2.569003828068518094e-03 7.513580092650851030e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.059543547466640386e-05 6.422906721630851790e-04 1.148083731752500220e-03
5.209333333333262539e-01 -2.359775167728785875e-03 2.570611513205081720e-03 2.567068202186964694e-03 7.591182902006963237e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.045195408719856394e-05 6.478216417140001109e-04 1.141897230857934339e-03
5.282666666666598898e-01 -2.381400257892153042e-03 2.568669819487695571e-03 2.565141080609126961e-03 7.668071300458830441e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.030982196237801269e-05 6.532964154805181957e-04 1.135857683768766099e-03
5.355999999999935257e-01 -2.402780750756889142e-03 2.566739496134599723e-03 2.563223694920269656e-03 7.744252319781274620e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.016907151516994591e-05 6.587206950938519516e-04 1.129899495205791268e-03
5.429333333333271616e-01 -2.423918326270219775e-03 2.564820517641509725e-03 2.561314897815813313e-03 7.819732873255514423e-05 0.000000000000000000e+00 0.000000000000000000e+00 5.002966313557849763e-05 6.640956678050867999e-04 1.124036015455642541e-03
5.502666666666607975e-01 -2.444815861048435599e-03 2.562912206097406158e-03 2.559415427804730657e-03 7.894518425488449974e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.989158405044035604e-05 6.694228158336608565e-04 1.118260121619315791e-03
5.575999999999944334e-01 -2.465476171836830221e-03 2.561015202011722707e-03 2.557524808376145792e-03 7.968617027472725642e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.975482321967006290e-05 6.747032018925706084e-04 1.112560997450617178e-03
5.649333333333280693e-01 -2.485902198838464260e-03 2.559128656688524663e-03 2.555643628147924538e-03 8.042034827212289811e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.961935979034306750e-05 6.799375248679770216e-04 1.106935280223341356e-03
5.722666666666617052e-01 -2.506095904996821690e-03 2.557252229549795714e-03 2.553770275183180841e-03 8.114778867821083395e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.948515681724158363e-05 6.851263836728775257e-04 1.101391965168878589e-03
5.795999999999953411e-01 -2.526059608648950020e-03 2.555385323374514527e-03 2.551905660548725238e-03 8.186855872678800361e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.935215699290969110e-05 6.902688007446327765e-04 1.095922868722570484e-03
5.869333333333289771e-01 -2.545795759278722797e-03 2.553528768742879037e-03 2.550049362662463841e-03 8.258271738528477873e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.922035925466589871e-05 6.953665837101022764e-04 1.090526855137027244e-03
5.942666666666626130e-01 -2.565306778797928327e-03 2.551682067619300779e-03 2.548202283960994321e-03 8.329031042727903984e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.908976089439145659e-05 7.004212834613094459e-04 1.085201574111218249e-03
6.015999999999962489e-01 -2.584595201363238445e-03 2.549845864305140281e-03 2.546363874194591988e-03 8.399140643571993475e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.896035000079883634e-05 7.054339428777097127e-04 1.079949154380276327e-03
6.089333333333298848e-01 -2.603663043761433697e-03 2.548018775428316160e-03 2.544534100133242181e-03 8.468607398953946605e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.883206625631891551e-05 7.104029449488654183e-04 1.074778042414825099e-03
6.162666666666635207e-01 -2.622512875599472722e-03 2.546201275963614046e-03 2.542712271431364288e-03 8.537438250261298396e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.870490123660521436e-05 7.153303218735763188e-04 1.069673699235019213e-03
6.235999999999971566e-01 -2.641146934512713339e-03 2.544392664843363443e-03 2.540898903763099282e-03 8.605638968539295350e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.857882949192788495e-05 7.202160377711659461e-04 1.064627914481304114e-03
6.309333333333307925e-01 -2.659567278067593958e-03 2.542593448256454201e-03 2.539093593381628634e-03 8.673213862283777296e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.845384044478562297e-05 7.250610790577377215e-04 1.059640484977615940e-03
6.382666666666644284e-01 -2.677775684669593450e-03 2.540803178718735456e-03 2.537296782138291282e-03 8.740167005500187945e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.832992574172070523e-05 7.298668111969229154e-04 1.054714227895030536e-03
6.455999999999980643e-01 -2.695774629969106134e-03 2.539021867284943761e-03 2.535507760578736055e-03 8.806505785468651392e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.820705951363908766e-05 7.346338425261262836e-04 1.049851599101060511e-03
6.529333333333317002e-01 -2.713566472192492293e-03 2.537249041897261803e-03 2.533726864750681686e-03 8.872236898205271153e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.808522805639500801e-05 7.393630632587098366e-04 1.045050228689909733e-03
6.602666666666653361e-01 -2.731153868657189201e-03 2.535485080497586110e-03 2.531953830206420952e-03 8.937366613320735047e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.796441947277262845e-05 7.440550446327971095e-04 1.040306067324613072e-03
6.675999999999989720e-01 -2.748538588747975742e-03 2.533729625506340056e-03 2.530188915596808495e-03 9.001899895393128458e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.784461656719672402e-05 7.487101242662274952e-04 1.035616010144488385e-03
6.749333333333326079e-01 -2.765722452341988057e-03 2.531982493003139944e-03 2.528431551628447602e-03 9.065841275467795540e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.772578188755048813e-05 7.533274705107904099e-04 1.030974261738082853e-03
6.822666666666662438e-01 -2.782707018895231449e-03 2.530243235676153668e-03 2.526681627771157346e-03 9.129196394771284685e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.760789557469337753e-05 7.579078729623139193e-04 1.026384959131899531e-03
6.895999999999998797e-01 -2.799494632736225855e-03 2.528511916242892968e-03 2.524939012931894620e-03 9.191970046847904941e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.749094912996961327e-05 7.624524365361541730e-04 1.021848038813808401e-03
6.969333333333335156e-01 -2.816087349515771030e-03 2.526788556771072686e-03 2.523203975151104301e-03 9.254168174165959223e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.737494059809582768e-05 7.669623116393173724e-04 1.017362704791105422e-03
7.042666666666671516e-01 -2.832487816286982305e-03 2.525073316659039776e-03 2.521476507644177054e-03 9.315796116646118973e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.725986499994372538e-05 7.714385025982591765e-04 1.012928925635384059e-03
7.116000000000007875e-01 -2.848697393635747990e-03 2.523366007642730609e-03 2.519756622138183150e-03 9.376858555338327475e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.714570722273338915e-05 7.758813967040567236e-04 1.008545126849923592e-03
7.189333333333344234e-01 -2.864718060442554646e-03 2.521666212920106558e-03 2.518043825935021088e-03 9.437360552249091236e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.703243327045511702e-05 7.802904462823138368e-04 1.004209439443086351e-03
7.262666666666680593e-01 -2.880550879918143507e-03 2.519973582541202347e-03 2.516337819314600974e-03 9.497307293500078542e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.692001219989576149e-05 7.846649519391095916e-04 9.999152872414117377e-04
7.336000000000016952e-01 -2.896198610965604499e-03 2.518288137001816179e-03 2.514638723994117291e-03 9.556703837833683288e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.680843872144756793e-05 7.890058007802390602e-04 9.956635528427946937e-04
7.409333333333353311e-01 -2.911662585552121305e-03 2.516610061064101980e-03 2.512946608893487990e-03 9.615554402334835972e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.669771357237352273e-05 7.933143646064515176e-04 9.914564545390040264e-04
7.482666666666689670e-01 -2.926945082442058629e-03 2.514939342440300832e-03 2.511261622729326747e-03 9.673862849177853934e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.658783361391968000e-05 7.975916749245276710e-04 9.872945012309665598e-04
7.556000000000026029e-01 -2.942047062283382163e-03 2.513275613469560018e-03 2.509583281070227549e-03 9.731634352707760804e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.647877265150696829e-05 8.018381103138798056e-04 9.831526841850557735e-04
7.629333333333362388e-01 -2.956971046465061911e-03 2.511618748324888784e-03 2.507911621688731999e-03 9.788874303507802746e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.637052142327631953e-05 8.060541477168657078e-04 9.790406178226775981e-04
7.702666666666698747e-01 -2.971718421029997687e-03 2.509968769380404880e-03 2.506246523172774802e-03 9.845587935287318342e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.626306483703535212e-05 8.102394350849678696e-04 9.749694169876527497e-04
7.776000000000035106e-01 -2.986291356656981151e-03 2.508325552352261636e-03 2.504588097031813874e-03 9.901779059169365084e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.615639271659546604e-05 8.143942835116944499e-04 9.709377359562122636e-04
7.849333333333371465e-01 -3.000690521802114839e-03 2.506688788579678959e-03 2.502935743580550400e-03 9.957451038393081658e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.605048226381848068e-05 8.185179818690855452e-04 9.669402672174177982e-04
7.922666666666707824e-01 -3.014918023941711572e-03 2.505058063378215114e-03 2.501289429688964387e-03 1.001260719989669791e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.594532839402891075e-05 8.226117258430534155e-04 9.629836696703002706e-04
7.996000000000044183e-01 -3.028975042277090839e-03 2.503433576908294794e-03 2.499649011596687641e-03 1.006725344831305391e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.584091623069148376e-05 8.266761281724761433e-04 9.590814333551733349e-04
8.069333333333380542e-01 -3.042864228596124827e-03 2.501815376132074387e-03 2.498014888787513429e-03 1.012139495173220089e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.573724202911306585e-05 8.307119528142954895e-04 9.552187980121909158e-04
8.142666666666716901e-01 -3.056587002249938449e-03 2.500203709257287337e-03 2.496386993340535439e-03 1.017503663617604342e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.563430364332026238e-05 8.347200181269448819e-04 9.513954655683349226e-04
8.216000000000053261e-01 -3.070145444333854685e-03 2.498598440435107534e-03 2.494765526260862495e-03 1.022818202446607998e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.553209573148822440e-05 8.387008849710144960e-04 9.476107695559410956e-04
8.289333333333389620e-01 -3.083539898104825910e-03 2.496999200625881106e-03 2.493149789672272076e-03 1.028083499529998694e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.543058615475565037e-05 8.426541991685010001e-04 9.437924438809478867e-04
8.362666666666725979e-01 -3.096772216079516932e-03 2.495405669436930388e-03 2.491539852738890864e-03 1.033299931040117183e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.532976050265723336e-05 8.465796154181974955e-04 9.399763886026254751e-04
8.436000000000062338e-01 -3.109843364598314369e-03 2.493817887523999341e-03 2.489935333660599128e-03 1.038467949428561516e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.522959763239244355e-05 8.504760950502324082e-04 9.361794621494003285e-04
8.509333333333398697e-01 -3.122755922938019475e-03 2.492235817237338329e-03 2.488336673249891013e-03 1.043587970211840021e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.513010340694517355e-05 8.543449745859176556e-04 9.324184000638966862e-04
8.582666666666735056e-01 -3.135511249479207806e-03 2.490659788244709624e-03 2.486743747679194625e-03 1.048660476214786143e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.503127850804371777e-05 8.581873191551558097e-04 9.286943337929278505e-04
8.656000000000071415e-01 -3.148111385936174390e-03 2.489089622121549907e-03 2.485156822538683516e-03 1.053685804175207117e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.493312050841510755e-05 8.620039341131133237e-04 9.250078529783960744e-04
8.729333333333407774e-01 -3.160556822659317533e-03 2.487525126381638640e-03 2.483575299978753228e-03 1.058664344839964485e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.483560923544389307e-05 8.657949687489670297e-04 9.213653691627276751e-04
8.802666666666744133e-01 -3.172849671579456698e-03 2.485966105742513747e-03 2.481999388418885955e-03 1.063596508419419479e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.473873954885445870e-05 8.695608475857739350e-04 9.177625944720738073e-04
8.876000000000080492e-01 -3.184990900881009505e-03 2.484412680755335862e-03 2.480428825615572670e-03 1.068482740933213133e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.464249863874449563e-05 8.733011789694730773e-04 9.141952427625688613e-04
8.949333333333416851e-01 -3.196982764288913530e-03 2.482864675997647173e-03 2.478863878719117422e-03 1.073323434695551876e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.454688119239995613e-05 8.770162049276102479e-04 9.106611668115733443e-04
9.022666666666753210e-01 -3.208825808276244765e-03 2.481322206013318165e-03 2.477304166168405909e-03 1.078118951481399536e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.445186951920887796e-05 8.807050156067818903e-04 9.071559204801420704e-04
9.096000000000089569e-01 -3.220522089139889882e-03 2.479785018215997262e-03 2.475749971286214397e-03 1.082869591549490682e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.435746029903140985e-05 8.843683346711123973e-04 9.036814060672998311e-04
9.169333333333425928e-01 -3.232072135539347003e-03 2.478253089527998436e-03 2.474200756663809484e-03 1.087575728672294861e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.426364069156091404e-05 8.880067730284417092e-04 9.002445697676724097e-04
9.242666666666762287e-01 -3.243477940972704955e-03 2.476726187820504650e-03 2.472656790037372487e-03 1.092237742854224204e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.417040775592110860e-05 8.916209848477351339e-04 8.968429150887698587e-04
9.316000000000098646e-01 -3.254740662491662547e-03 2.475204569418449404e-03 2.471117862846710853e-03 1.096856080557216228e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.407775843844866006e-05 8.952115794049598065e-04 8.934755043602984458e-04
9.389333333333435005e-01 -3.265862511062085465e-03 2.473688095304585766e-03 2.469584296599574257e-03 1.101431158484844299e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.398569205305170583e-05 8.987791956118873059e-04 8.901410249375805387e-04
9.462666666666771365e-01 -3.276844514857710829e-03 2.472177011900149150e-03 2.468055891263604400e-03 1.105963372939120756e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.389420447352954238e-05 9.023242028532913774e-04 8.868386520755715263e-04
9.536000000000107724e-01 -3.287688309140274559e-03 2.470671016269892790e-03 2.466532819026829009e-03 1.110453027278370252e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.380328495049429222e-05 9.058462437198460358e-04 8.835661538102783331e-04
9.609333333333444083e-01 -3.298394070911367989e-03 2.469170048472862141e-03 2.465014517107209664e-03 1.114900370120721772e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.371291498004556452e-05 9.093448971273873247e-04 8.803256623076751190e-04
9.682666666666780442e-01 -3.308963163441914351e-03 2.467673621129362876e-03 2.463501061902185086e-03 1.119305684079775537e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.362307598061244599e-05 9.128190953800974184e-04 8.771126678802968445e-04
9.756000000000116801e-01 -3.319396691263094574e-03 2.466182022188441111e-03 2.461992140298025020e-03 1.123669396366875782e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.353376532709013187e-05 9.162696577598845827e-04 8.739284732378944541e-04
9.829333333333453160e-01 -3.329696871982728255e-03 2.464695086142821862e-03 2.460488190167742489e-03 1.127991917666417934e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.344498696414951961e-05 9.196977384554037328e-04 8.707734137274871986e-04
9.902666666666789519e-01 -3.339864768220541114e-03 2.463213165839213143e-03 2.458988991602537987e-03 1.132273635790162914e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.335674048218530325e-05 9.231040489199722433e-04 8.676476637023313029e-04
9.976000000000125878e-01 -3.349902328280975408e-03 2.461736021909477663e-03 2.457494869501840058e-03 1.136514928015824730e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.326902440300375570e-05 9.264892163170283758e-04 8.645512342429430459e-04
1.004933331789895634e+00 -3.359810182671169390e-03 2.460263837811531382e-03 2.456005461174067071e-03 1.140716068335463705e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.318183192149380975e-05 9.298536814863260459e-04 8.614851620259900058e-04
1.012266653563040464e+00 -3.369589560576439092e-03 2.458796155415300059e-03 2.454520866678125499e-03 1.144877348552197964e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.309515174952109775e-05 9.331973989535955047e-04 8.584496460749772156e-04
1.019599964068969022e+00 -3.379240990849880812e-03 2.457333122092955884e-03 2.453040666777995312e-03 1.148999059621031468e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.300897148946496309e-05 9.365197062100518322e-04 8.554420385212208131e-04
1.026933263344796066e+00 -3.388766202237513715e-03 2.455874451685828748e-03 2.451565164422628892e-03 1.153081522411876210e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.292328615043357782e-05 9.398206954526040985e-04 8.524607302544929231e-04
1.034266551427065250e+00 -3.398165730318826114e-03 2.454420359780848902e-03 2.450093963608078722e-03 1.157125063239999857e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.283808315810928331e-05 9.430994840753966066e-04 8.495029801732763373e-04
1.041599828351748247e+00 -3.407441717180221662e-03 2.452970545954858642e-03 2.448627392527491075e-03 1.161130072983911169e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.275335959679108053e-05 9.463565452763719917e-04 8.465690321822731549e-04
1.048933094154273826e+00 -3.416595171755017896e-03 2.451525402723663850e-03 2.447165241210930847e-03 1.165096911663563448e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.266911943173913043e-05 9.495932049134429712e-04 8.436607297114240810e-04
1.056266348869542515e+00 -3.425627241081222792e-03 2.450084460805467511e-03 2.445707615797135161e-03 1.169025806825086826e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.258535320713032526e-05 9.528096890532352509e-04 8.407800629410569450e-04
1.063599592531932148e+00 -3.434538733424334286e-03 2.448647985506923874e-03 2.444254216536395023e-03 1.172917098876721770e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.250205754757915654e-05 9.560064333164543541e-04 8.379262066942968915e-04
1.070932825175313852e+00 -3.443331158329920351e-03 2.447215655887084208e-03 2.442805291786591566e-03 1.176771106867053305e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.241922808977790837e-05 9.591838077648833644e-04 8.350988821349815362e-04
1.078266046833063152e+00 -3.452005465716233117e-03 2.445787809516614380e-03 2.441360626713436413e-03 1.180588150426905382e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.233686425385851801e-05 9.623423238197982696e-04 8.322972839584332275e-04
1.085599257538075735e+00 -3.460563064951564793e-03 2.444364153924843009e-03 2.439920481413502748e-03 1.184368535007625673e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.225496000632526094e-05 9.654817739032260301e-04 8.295231380505829885e-04
1.092932457322771889e+00 -3.469004763255788791e-03 2.442944927255334860e-03 2.438484538286825147e-03 1.188112549184297876e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.217350850123177420e-05 9.686019168232874602e-04 8.267765334209588660e-04
1.100265646219105165e+00 -3.477331729420643416e-03 2.441529750896669505e-03 2.437053005129107865e-03 1.191820451034456484e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.209250084001428717e-05 9.717022962992644900e-04 8.240600721945487818e-04
1.107598824258568593e+00 -3.485544269030863701e-03 2.440118650928394320e-03 2.435625288841390332e-03 1.195492500312876155e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.201191936517986649e-05 9.747817704868546327e-04 8.213769807922364531e-04
1.114931991472206008e+00 -3.493644070434883363e-03 2.438711329636955409e-03 2.434201708211578778e-03 1.199129025314114633e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.193176375487857072e-05 9.778414218607005791e-04 8.187180140223944283e-04
1.122265147890621817e+00 -3.501631928871996955e-03 2.437308114075813475e-03 2.432782000964296872e-03 1.202730332790231244e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.185203523875887654e-05 9.808823763364912449e-04 8.160789171947655874e-04
1.129598293543995213e+00 -3.509509480355045303e-03 2.435908789267692085e-03 2.431366524075751889e-03 1.206296754030869602e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.177273422816203311e-05 9.839052414035310418e-04 8.134597415549643445e-04
1.136931428462090610e+00 -3.517277659090594245e-03 2.434513669056736357e-03 2.429955037802501282e-03 1.209828606510847165e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.169385994364479192e-05 9.869105147124032553e-04 8.108605632060490167e-04
1.144264552674265856e+00 -3.524937950309152239e-03 2.433122509574663084e-03 2.428547844399121455e-03 1.213326201168861819e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.161541101737299621e-05 9.898986458460098253e-04 8.082813595533250425e-04
1.151597666209474902e+00 -3.532491041241606067e-03 2.431735553108042847e-03 2.427144660129141891e-03 1.216789769489203443e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.153738427168508193e-05 9.928699397520101069e-04 8.057222277090504356e-04
1.158930769096276236e+00 -3.539937714061810927e-03 2.430352324510439994e-03 2.425745529491940295e-03 1.220219531739074546e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.145976911085382514e-05 9.958241232683531785e-04 8.031820341589436269e-04
1.166263861362846432e+00 -3.547278413891314080e-03 2.428973018289633766e-03 2.424350112417147235e-03 1.223615662215260763e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.138255904256715322e-05 9.987610838605219619e-04 8.006595099487771134e-04
1.173596943036985252e+00 -3.554514462819671414e-03 2.427597259044146465e-03 2.422958594575879213e-03 1.226978476429219523e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.130575002655270417e-05 1.001681038637259333e-03 7.981553258928891087e-04
1.180930014146121421e+00 -3.561646814562992487e-03 2.426225300771683337e-03 2.421570650075256272e-03 1.230308306356475776e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.122933840529899627e-05 1.004584068342931347e-03 7.956690615099195956e-04
1.188263074717322176e+00 -3.568676686821284100e-03 2.424856889479077605e-03 2.420186605697982173e-03 1.233605459855302631e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.115331895406498634e-05 1.007470106301845258e-03 7.931998423948153276e-04
1.195596124777297709e+00 -3.575605164797248259e-03 2.423492381959090405e-03 2.418806260736415439e-03 1.236870233047696640e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.107768882332074297e-05 1.010339371425799044e-03 7.907477108693347070e-04
1.202929164352406710e+00 -3.582433436033697748e-03 2.422131530624767326e-03 2.417429908024954291e-03 1.240102915708552150e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.100244731479129831e-05 1.013192408137867685e-03 7.883132020675633241e-04
1.210262193468666814e+00 -3.589162093611229787e-03 2.420774437997116543e-03 2.416057120623964043e-03 1.243303721676398022e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.092758635481612425e-05 1.016029305828850850e-03 7.858916655284058648e-04
1.217595212151763251e+00 -3.595791752205936519e-03 2.419420786837039785e-03 2.414688090813906646e-03 1.246472855548849689e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.085310114477812358e-05 1.018850382521960035e-03 7.834736869162207615e-04
1.224928220427058623e+00 -3.602323343773220117e-03 2.418070854737113147e-03 2.413322603812626931e-03 1.249610538246403405e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.077899125798638714e-05 1.021655834645603068e-03 7.810732142440019550e-04
1.232261218319605112e+00 -3.608758046954897540e-03 2.416724424004776904e-03 2.411960932734036160e-03 1.252717090738277440e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.070525394294838609e-05 1.024445664754999007e-03 7.786909587168950025e-04
1.239594205854146702e+00 -3.615096433581518713e-03 2.415381725038980541e-03 2.410602828954115824e-03 1.255792656839147404e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.063188524491800327e-05 1.027219770682566598e-03 7.763268140052244793e-04
1.246927183055119848e+00 -3.621339785358810865e-03 2.414042519435857966e-03 2.409248516196386969e-03 1.258837572360056712e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.055888167490243225e-05 1.029978207104168420e-03 7.739801835269083646e-04
1.254260149946651026e+00 -3.627489063786500188e-03 2.412706822560768335e-03 2.407897590920376422e-03 1.261852095822835066e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.048624238276952032e-05 1.032721554456849256e-03 7.716492264426100083e-04
1.261593106552559851e+00 -3.633544594534441913e-03 2.411374328492912108e-03 2.406550113644340821e-03 1.264836374939161238e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.041395862988947970e-05 1.035449504861495626e-03 7.693337202786535356e-04
1.268926052896366841e+00 -3.639507330066619594e-03 2.410045138225987496e-03 2.405205850781514786e-03 1.267790708866566658e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.034202060662513123e-05 1.038161660364044598e-03 7.670382925373133267e-04
1.276258989001304522e+00 -3.645378134810507275e-03 2.408719179392144073e-03 2.403865026480685955e-03 1.270715348784548721e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.027042765633249201e-05 1.040858507275475506e-03 7.647593835937073091e-04
1.283591914890330754e+00 -3.651158177709740854e-03 2.407396650510486638e-03 2.402527572764238169e-03 1.273610585298225520e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.019917988497692874e-05 1.043540495023755846e-03 7.624955361580739626e-04
1.290924830586136052e+00 -3.656848414946604724e-03 2.406077459710863082e-03 2.401193660497301201e-03 1.276476686498637418e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.012827695965215179e-05 1.046208035046090456e-03 7.602468009441765541e-04
1.298257736111147587e+00 -3.662449818112502569e-03 2.404761756172724314e-03 2.399863182386524196e-03 1.279313879627513536e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.005771786745178186e-05 1.048861432448865453e-03 7.580130311697244432e-04
1.305590631487531184e+00 -3.667963240714248226e-03 2.403449388631649208e-03 2.398536246982660609e-03 1.282122409338457621e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.998750008563356349e-05 1.051500996257313109e-03 7.557884313332105444e-04
1.312923516737191765e+00 -3.673389144749784202e-03 2.402140297109850702e-03 2.397212527271077188e-03 1.284902457036339368e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.991761536548266159e-05 1.054126867415672341e-03 7.535479698269721216e-04
1.320256391881778901e+00 -3.678728016734510078e-03 2.400834342388662689e-03 2.395892142043139130e-03 1.287654184602100372e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.984806006249751908e-05 1.056738774812680803e-03 7.513117580840017722e-04
1.327589256942688811e+00 -3.683980641812147593e-03 2.399531589090897477e-03 2.394574922286773870e-03 1.290377801784268043e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.977882988053508444e-05 1.059336690186969991e-03 7.490826800519266452e-04
1.334922111941072354e+00 -3.689147906461320760e-03 2.398231958823198156e-03 2.393260992038982130e-03 1.293073575991068749e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.970992199053981182e-05 1.061920451459184974e-03 7.468673760399306564e-04
1.342254956897836138e+00 -3.694230858527289361e-03 2.396935534540774269e-03 2.391950271505779123e-03 1.295741775286080553e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.964133378475234227e-05 1.064490099131078747e-03 7.446658589922086754e-04
1.349587791833650297e+00 -3.699230303203965373e-03 2.395642228526430762e-03 2.390642796026671776e-03 1.298382651210704824e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.957306077332645720e-05 1.067045458399593864e-03 7.424773235311021499e-04
1.356920616768947818e+00 -3.704147358090546446e-03 2.394352119891180082e-03 2.389338552424524493e-03 1.300996447939345023e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.950510339706244593e-05 1.069587057713773529e-03 7.403026529927394985e-04
1.364253431723928101e+00 -3.708982744281753407e-03 2.393065125742332554e-03 2.388037542362502538e-03 1.303583403792761032e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.943745905573126895e-05 1.072115203282886405e-03 7.381431648506791383e-04
1.371586236718564056e+00 -3.713736904711751295e-03 2.391781158275384060e-03 2.386739581015659764e-03 1.306143675908646822e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.937012182477003656e-05 1.074629919353073610e-03 7.360004312526477422e-04
1.378919031772607884e+00 -3.718410506067439808e-03 2.390500191694222391e-03 2.385444735572340037e-03 1.308677460663269689e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.930309068017644788e-05 1.077131446912388008e-03 7.338728819698515319e-04
1.386251816905602174e+00 -3.723004280796034238e-03 2.389222247905871920e-03 2.384152939671733279e-03 1.311184933665297597e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.923636336491706880e-05 1.079619970900731534e-03 7.317605230783938864e-04
1.393584592136887235e+00 -3.727519061227826079e-03 2.387947335027782499e-03 2.382864301011371373e-03 1.313666339526778988e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.916994003758324683e-05 1.082095780234924561e-03 7.296623151904016186e-04
1.400917357485605308e+00 -3.731955702720566974e-03 2.386675508489085468e-03 2.381578777498531349e-03 1.316121867639132535e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.910381864622463651e-05 1.084558919468571166e-03 7.275777699729303345e-04
1.408250112970696133e+00 -3.736314841389478617e-03 2.385406731852910377e-03 2.380296419430319530e-03 1.318551744388875464e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.903799744687932256e-05 1.087009541398899996e-03 7.255066840287265669e-04
1.415582858610891837e+00 -3.740597545517996680e-03 2.384141011933280530e-03 2.379017172965888771e-03 1.320956207607310549e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.897247285372487012e-05 1.089447502788794655e-03 7.234484147524407414e-04
1.422915594424712493e+00 -3.744804229548692135e-03 2.382878229331677079e-03 2.377740955884599054e-03 1.323335484573112729e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.890723821342936139e-05 1.091872437301506446e-03 7.214028560398963062e-04
1.430248320430470788e+00 -3.748935518696564547e-03 2.381618268431675168e-03 2.376467621713318143e-03 1.325689746111452147e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.884228720984349872e-05 1.094284206993897338e-03 7.193711112755097562e-04
1.437581036646281563e+00 -3.752991923603796534e-03 2.380361115483091081e-03 2.375197157721643370e-03 1.328019159306968928e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.877761715688128900e-05 1.096682848837510996e-03 7.173519194388502202e-04
1.444913743090070923e+00 -3.756974316378746282e-03 2.379106760929778578e-03 2.373929562002874676e-03 1.330323935780623897e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.871322724333164179e-05 1.099068766230197050e-03 7.153459298195583059e-04
1.452246439779587783e+00 -3.760883356527747884e-03 2.377855255909357406e-03 2.372664893518377366e-03 1.332604281997631175e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.864911813173208682e-05 1.101442354255135862e-03 7.133525579003763923e-04
1.459579126732408527e+00 -3.764720080087202974e-03 2.376606638393157639e-03 2.371403176564024478e-03 1.334860425640034174e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.858528967303038543e-05 1.103803916373398810e-03 7.113717669259307782e-04
1.466911803965937677e+00 -3.768485014019691461e-03 2.375360917241216979e-03 2.370144443921195186e-03 1.337092543921285411e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.852174131727300872e-05 1.106153736751673469e-03 7.094035879802538386e-04
1.474244471497405451e+00 -3.772179120415461960e-03 2.374118122181880647e-03 2.368888694469027407e-03 1.339300856092833479e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.845847231293420942e-05 1.108492053752388158e-03 7.074480262037680578e-04
1.481577129343867316e+00 -3.775802914407977700e-03 2.372878207392799688e-03 2.367635925929514797e-03 1.341485535449007569e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.839548051199730545e-05 1.110819021508675786e-03 7.055053413619838615e-04
1.488909777522206213e+00 -3.779356894603239352e-03 2.371641063176135617e-03 2.366385975745218060e-03 1.343646754616420122e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.833275873793743987e-05 1.113134194072962560e-03 7.035757857176571815e-04
1.496242416049135215e+00 -3.782841338424389969e-03 2.370406651380041300e-03 2.365138843851287594e-03 1.345784633227054493e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.827030492786803506e-05 1.115437716738240312e-03 7.016588750869817964e-04
1.503575044941199979e+00 -3.786257140513498744e-03 2.369174913313925289e-03 2.363894462199334426e-03 1.347899402753899246e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.820811394036563056e-05 1.117729217745087400e-03 6.997534896745247852e-04
1.510907664214783397e+00 -3.789604610705384936e-03 2.367945851995402820e-03 2.362652818672311607e-03 1.349991233308218323e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.814618356530565305e-05 1.120008707422406706e-03 6.978589287327230904e-04
1.518240273886109826e+00 -3.792884828836100720e-03 2.366719465621911021e-03 2.361413931917895424e-03 1.352060343773459333e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.808451199898960879e-05 1.122276217404444667e-03 6.959748408383298725e-04
1.525572873971243526e+00 -3.796098385532633516e-03 2.365495775992462572e-03 2.360177791364323659e-03 1.354106938894675922e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.802309789784836841e-05 1.124531909891460365e-03 6.941012048154222456e-04
1.532905464486091329e+00 -3.799246201024313128e-03 2.364274795393784667e-03 2.358944447346794562e-03 1.356131218500927099e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.796194182838289317e-05 1.126776248832048622e-03 6.922386489323796967e-04
1.540238045446402193e+00 -3.802328829950415469e-03 2.363056551551631287e-03 2.357713906371436234e-03 1.358133376858025880e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.790104357518920804e-05 1.129009569184429018e-03 6.903873298056659473e-04
1.547570616867771420e+00 -3.805347037548185637e-03 2.361840967222916376e-03 2.356486093357698826e-03 1.360113590504505136e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.784039942840325237e-05 1.131231895556324097e-03 6.885480722364131214e-04
1.554903178765649097e+00 -3.808300926461130175e-03 2.360627990238489422e-03 2.355260956467368060e-03 1.362071981956840185e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.778000665909348415e-05 1.133443309685754508e-03 6.867208268382012440e-04
1.562235731155345420e+00 -3.811191292052748536e-03 2.359417614811191478e-03 2.354038487514084795e-03 1.364008710826814994e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.771986374684600199e-05 1.135643964402566252e-03 6.849052264641723687e-04
1.569568274052040469e+00 -3.814018403348070838e-03 2.358209831864066779e-03 2.352818685452820816e-03 1.365923897366768465e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.765996947033719942e-05 1.137834044723337774e-03 6.831010642064938316e-04
1.576900807470785093e+00 -3.816783008810103496e-03 2.357004647467933218e-03 2.351601552811323666e-03 1.367817724406436650e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.760032174100102131e-05 1.140013435754058538e-03 6.813074764084609946e-04
1.584233331426497804e+00 -3.819485717699111580e-03 2.355802079705648488e-03 2.350387107431753386e-03 1.369690397834208569e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.754092018205594202e-05 1.142182404013998521e-03 6.795245954895554876e-04
1.591565845933956558e+00 -3.822127375433719085e-03 2.354602096365455456e-03 2.349175335641506129e-03 1.371542112134135482e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.748176133028051203e-05 1.144340640472106974e-03 6.777515725559959785e-04
1.598898351007792984e+00 -3.824708299922293178e-03 2.353404684120993275e-03 2.347966182997854225e-03 1.373373053373320410e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.742284183055084726e-05 1.146487922320915242e-03 6.759877685326493761e-04
1.606230846662492828e+00 -3.827229387481794181e-03 2.352209816145722689e-03 2.346759670385343936e-03 1.375183404648790749e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.736416086025219174e-05 1.148624569956622696e-03 6.742339357952771995e-04
1.613563332912399062e+00 -3.829691022942801389e-03 2.351017412704339837e-03 2.345555642128330578e-03 1.376973343877521813e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.730571188663772881e-05 1.150750049901358733e-03 6.724895630110525654e-04
1.620895809771724316e+00 -3.832093723287274649e-03 2.349827430790222584e-03 2.344354135760427088e-03 1.378742989410347293e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.724749462883183461e-05 1.152864809093654894e-03 6.707554050295335508e-04
1.628228277254559764e+00 -3.834437931842517213e-03 2.348639898164483347e-03 2.343155112986088778e-03 1.380492502352969534e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.718950833506108264e-05 1.154969145480389502e-03 6.690314764508857419e-04
1.635560735374882668e+00 -3.836724285791241057e-03 2.347454798826020209e-03 2.341958618346295495e-03 1.382222024530628242e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.713175253415931668e-05 1.157063304278875592e-03 6.673177176658288447e-04
1.642893184146559049e+00 -3.838953244123676552e-03 2.346272181355079766e-03 2.340764649497514317e-03 1.383931705275941626e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.707422716886979290e-05 1.159147549089676417e-03 6.656140023277295082e-04
1.650225623583341017e+00 -3.841125607486049667e-03 2.345092043876304943e-03 2.339573250333152384e-03 1.385621732293593840e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.701693188608840256e-05 1.161222090785575187e-03 6.639203071639960879e-04
1.657558053698862111e+00 -3.843241748563278482e-03 2.343914414850030523e-03 2.338384409573312107e-03 1.387292228993441707e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.695986610675007695e-05 1.163287124776272476e-03 6.622366018342704282e-04
1.664890474506636187e+00 -3.845302363806706644e-03 2.342739271863254064e-03 2.337198152739803410e-03 1.388943364381170053e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.690302845263732285e-05 1.165342681401906888e-03 6.605626458046021327e-04
1.672222886020056754e+00 -3.847307876042049997e-03 2.341566598031816129e-03 2.336014405764960233e-03 1.390575318161705221e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.684641595044325040e-05 1.167388639130253385e-03 6.588982759404831292e-04
1.679555288252400524e+00 -3.849258924824055378e-03 2.340396318008437088e-03 2.334833135853255862e-03 1.392188262414871557e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.679002575920605270e-05 1.169425020898498188e-03 6.572437877737491831e-04
1.686887681216831192e+00 -3.851155625901376070e-03 2.339228368392558266e-03 2.333654228873546527e-03 1.393782312812963126e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.673385193904077296e-05 1.171451120226888777e-03 6.555978283128118455e-04
1.694220064926402314e+00 -3.852998607677050880e-03 2.338062699021361320e-03 2.332477712001870557e-03 1.395357618199075437e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.667789308436871415e-05 1.173467104345459226e-03 6.539605701750012684e-04
1.701552439394062421e+00 -3.854788248624336881e-03 2.336899355795596465e-03 2.331303527330714966e-03 1.396914327251744335e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.662214794887881138e-05 1.175473101357045165e-03 6.523319236475407477e-04
1.708884804632650578e+00 -3.856525317673587926e-03 2.335738272770851876e-03 2.330131732530007615e-03 1.398452594157127205e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.656661430113892353e-05 1.177468943107248204e-03 6.507112980940020627e-04
1.716217160654899487e+00 -3.858210264951078376e-03 2.334579546338330300e-03 2.328962294360513788e-03 1.399972585475403868e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.651129331334541700e-05 1.179455199802405567e-03 6.490994413676809969e-04
1.723549507473431719e+00 -3.859843837227945780e-03 2.333423134892776904e-03 2.327795299394713139e-03 1.401474463641476549e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.645618502734193622e-05 1.181432152827599589e-03 6.474965282312594153e-04
1.730881845100761707e+00 -3.861426353791388814e-03 2.332269109729429198e-03 2.326630696391801534e-03 1.402958350987518123e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.640128919324993995e-05 1.183400050636184081e-03 6.459026127097024835e-04
1.738214173549299080e+00 -3.862958534884442831e-03 2.331117401188752963e-03 2.325468535923772614e-03 1.404424411347728974e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.634660463557697199e-05 1.185359034481352648e-03 6.443177957491686434e-04
1.745546492831354213e+00 -3.864440669873855840e-03 2.329968025730718307e-03 2.324308698906600319e-03 1.405872788780040917e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.629212892189525832e-05 1.187309135985365870e-03 6.427421823043471486e-04
1.752878802959146665e+00 -3.865873101177807591e-03 2.328820886176547617e-03 2.323151225019084391e-03 1.407303555184290028e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.623786023324124684e-05 1.189250421075219817e-03 6.411757061007964439e-04
1.760211103944810285e+00 -3.867256128103324728e-03 2.327676027201978828e-03 2.321996025381038199e-03 1.408716843994497515e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.618379661099423974e-05 1.191182847312615952e-03 6.396179993092693250e-04
1.767543395800395434e+00 -3.868590350577133172e-03 2.326533360222031444e-03 2.320843153663962582e-03 1.410112816382162976e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.612993608249354121e-05 1.193106343013063033e-03 6.380687746394201991e-04
1.774875678537864765e+00 -3.869876131248896692e-03 2.325392982441879496e-03 2.319692559002708206e-03 1.411491604098255863e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.607627887682083136e-05 1.195021214539727233e-03 6.365281567090373769e-04
1.782207952169086784e+00 -3.871114127732404667e-03 2.324254765834984394e-03 2.318544281367577314e-03 1.412853367924575836e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.602282038881636435e-05 1.196926732315116816e-03 6.349949331399425394e-04
1.789540216705827858e+00 -3.872304601005763843e-03 2.323118806007511052e-03 2.317398222925366128e-03 1.414198259943292722e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.596955981460039773e-05 1.198823060869193052e-03 6.334693041886845519e-04
1.796872472159749323e+00 -3.873448354366751910e-03 2.321985025424239471e-03 2.316254513260996867e-03 1.415526429657999893e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.591649778874641386e-05 1.200710654736347402e-03 6.319517431312082160e-04
1.804204718542409713e+00 -3.874545708739848132e-03 2.320853487219874580e-03 2.315112989413324520e-03 1.416838022042777017e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.586362982301895264e-05 1.202588825967496966e-03 6.304411299395760570e-04
1.811536955865271636e+00 -3.875597376676909438e-03 2.319724050218866396e-03 2.313973740941241506e-03 1.418133181094019849e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.581095544721744152e-05 1.204458106947303491e-03 6.289384770217414447e-04
1.818869184139712880e+00 -3.876603459795970995e-03 2.318596787566105672e-03 2.312836599461015087e-03 1.419412045420215870e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.575847268379153454e-05 1.206318730875515551e-03 6.274392660482711222e-04
1.826201403377032850e+00 -3.877564345035396098e-03 2.317471572116665008e-03 2.311701682425560279e-03 1.420674662822501771e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.570618076561315785e-05 1.208170862069505571e-03 6.259444007516137744e-04
1.833533613588459232e+00 -3.878480276363602697e-03 2.316348536107523583e-03 2.310568880700874465e-03 1.421921162768601530e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.565407949407219438e-05 1.210014651503461564e-03 6.244563224633834821e-04
1.840865814785144883e+00 -3.879351962997442706e-03 2.315227576900318312e-03 2.309438340755076962e-03 1.423151668896610351e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.560216883413953561e-05 1.211850273774875810e-03 6.229763607297244318e-04
1.848198006978167829e+00 -3.880179545161266917e-03 2.314108833911098211e-03 2.308309950033949655e-03 1.424366271370655212e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.555044854042256744e-05 1.213677906387055500e-03 6.215044914551643698e-04
1.855530190178522831e+00 -3.880963829774640352e-03 2.312992189181663650e-03 2.307183848893946867e-03 1.425565138815904737e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.549891816929874773e-05 1.215497689748562581e-03 6.200406788808751060e-04
1.862862364397119830e+00 -3.881704974792270051e-03 2.311877754064514331e-03 2.306059884465565517e-03 1.426748417965714103e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.544757541995307464e-05 1.217309351644307825e-03 6.185844835796657165e-04
1.870194529644785053e+00 -3.882403764757282223e-03 2.310765358811432604e-03 2.304938161971717588e-03 1.427916250104089560e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.539642040432680007e-05 1.219113208898961681e-03 6.171361090268379134e-04
1.877526685932262129e+00 -3.883060402520607367e-03 2.309655093344518614e-03 2.303818472966280735e-03 1.429068771283897128e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.534545121172405220e-05 1.220909209852779308e-03 6.156954509845970853e-04
1.884858833270216083e+00 -3.883675336582855832e-03 2.308546679748353821e-03 2.302700857310832541e-03 1.430206103040583174e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.529466066432429826e-05 1.222696156125726826e-03 6.142618606181142688e-04
1.892190971669237554e+00 -3.884248418473533471e-03 2.307440335764449676e-03 2.301585199780943180e-03 1.431328277335741173e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.524404935344309543e-05 1.224474803975992036e-03 6.128372563935872161e-04
1.899523101139845460e+00 -3.884780527204070768e-03 2.306335877829108084e-03 2.300471654286669228e-03 1.432435474917408916e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.519361579536610146e-05 1.226245129813728282e-03 6.114215279750855395e-04
1.906855221692485891e+00 -3.885271704419880970e-03 2.305233481540061146e-03 2.299360040996474737e-03 1.433527785610126898e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.514335694237046210e-05 1.228006665008546947e-03 6.100123696711167972e-04
1.914187333337532326e+00 -3.885722794556581428e-03 2.304133005175346138e-03 2.298250586455032052e-03 1.434605356243767054e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.509327455073408040e-05 1.229760106548573447e-03 6.086103130586790122e-04
1.921519436085282972e+00 -3.886133891491973941e-03 2.303034651616651506e-03 2.297143126548194421e-03 1.435668298210443451e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.504336888621337415e-05 1.231505744295741719e-03 6.072155221349809012e-04
1.928851529945958987e+00 -3.886505778624885655e-03 2.301938248718570813e-03 2.296037861700849034e-03 1.436716739455752914e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.499363988946545902e-05 1.233243796730626321e-03 6.058280574498735131e-04
1.936183614929705143e+00 -3.886838588476031458e-03 2.300843992283529982e-03 2.294934614583625087e-03 1.437750814007237655e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.494408731893650810e-05 1.234974440405296661e-03 6.044479484106149436e-04
1.943515691046594052e+00 -3.887132943037509801e-03 2.299751644161850649e-03 2.293833520396609815e-03 1.438770595413345549e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.489470896648331398e-05 1.236697775171585268e-03 6.030672284065531023e-04
1.950847758306629265e+00 -3.887388828708930773e-03 2.298661373351646060e-03 2.292734357582574059e-03 1.439776209774227427e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.484550342392756097e-05 1.238413833341497211e-03 6.016865150279540261e-04
1.958179816719754385e+00 -3.887606854272856495e-03 2.297572937736527647e-03 2.291637282584204315e-03 1.440767784102292668e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.479646868876236479e-05 1.240122581950948988e-03 6.003051237799834211e-04
1.965511866295855503e+00 -3.887786855096438815e-03 2.296486530438876343e-03 2.290542086539190756e-03 1.441745358786079324e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.474760281444397596e-05 1.241823642081130641e-03 5.989300380523447090e-04
1.972843907044765199e+00 -3.887929657657870040e-03 2.295401950657621933e-03 2.289448971284813346e-03 1.442709097271542573e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.469890572252756869e-05 1.243517385491134429e-03 5.975598293713510045e-04
1.980175938976260319e+00 -3.888035299021617552e-03 2.294319424621673285e-03 2.288357757015232596e-03 1.443659090034300947e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.465037712170651168e-05 1.245203811865195362e-03 5.961973367544004315e-04
1.987507962100052872e+00 -3.888104417186124054e-03 2.293238670362580077e-03 2.287268592320740486e-03 1.444595467938823827e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.460201128370712811e-05 1.246881539223128419e-03 5.948461566679273324e-04
1.994839976425784034e+00 -3.888137158344396466e-03 2.292159960647652348e-03 2.286181301969564782e-03 1.445518359074500622e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.455381088131635010e-05 1.248551740457809305e-03 5.935013291893101103e-04
2.002171981963019931e+00 -3.888134372450918752e-03 2.291083085319090083e-03 2.285096125471842900e-03 1.446427884893205498e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.450577604788426182e-05 1.250214679915221923e-03 5.921632394139518139e-04
2.009503978721248529e+00 -3.888096088598557917e-03 2.290008223602336360e-03 2.284012784366388441e-03 1.447324163475598722e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.445790215279017439e-05 1.251869232437138402e-03 5.908358285382397023e-04
2.016835966709888073e+00 -3.888023098722944750e-03 2.288935132131368535e-03 2.282931497582062121e-03 1.448207310555504456e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.441018982553813220e-05 1.253516320600298571e-03 5.895150811533083398e-04
2.024167945938291524e+00 -3.887915252778685170e-03 2.287864038737319038e-03 2.281852019772367349e-03 1.449077406105429996e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.436263851548218741e-05 1.255156154063012675e-03 5.882010851184045139e-04
2.031499916415755891e+00 -3.887773161639970689e-03 2.286794666825392192e-03 2.280774543589494767e-03 1.449934570843079294e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.431524666968967826e-05 1.256788810751729209e-03 5.868941857398291386e-04
2.038831878151531107e+00 -3.887596717461909435e-03 2.285727262430290157e-03 2.279698855309238072e-03 1.450778846159759780e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.426801413319536464e-05 1.258414440619798477e-03 5.855938858245624944e-04
2.046163831154817814e+00 -3.887386494205587531e-03 2.284661594369392142e-03 2.278625180475757871e-03 1.451610296438449567e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.422094039478338712e-05 1.260033179949154999e-03 5.843001450224587223e-04
2.053495775434769133e+00 -3.887142518138401656e-03 2.283597910708622721e-03 2.277553311096443180e-03 1.452429039318603151e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.417402541900253017e-05 1.261645168120430812e-03 5.830127316867148458e-04
2.060827711000486673e+00 -3.886865602096763270e-03 2.282535995140801393e-03 2.276483490106960810e-03 1.453235189590682821e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.412726904470157719e-05 1.263250536825868964e-03 5.817315535514608988e-04
2.068159637861012978e+00 -3.886555734247746242e-03 2.281476064651593270e-03 2.275415475611090258e-03 1.454028873935252133e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.408067033242658954e-05 1.264849240079806043e-03 5.804561147575461582e-04
2.075491556025330198e+00 -3.886213694963411378e-03 2.280417895673304916e-03 2.274349510873397567e-03 1.454810208342701664e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.403422861778713598e-05 1.266441344323561511e-03 5.791866224407470369e-04
2.082823465502360083e+00 -3.885839469064061771e-03 2.279361735909858806e-03 2.273285373965103998e-03 1.455579304812869529e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.398794369977727015e-05 1.268027011744899670e-03 5.779232151381667650e-04
2.090155366300966655e+00 -3.885433818473467589e-03 2.278307273037941030e-03 2.272223229413058293e-03 1.456336272011524982e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.394181409666415802e-05 1.269606193813786364e-03 5.766657240405090486e-04
2.097487258429957979e+00 -3.884996653956477013e-03 2.277254711617147844e-03 2.271162783900582648e-03 1.457081216703335117e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.389583625406592665e-05 1.271178472791948582e-03 5.754141605215912485e-04
2.104819141898086166e+00 -3.884528470072571085e-03 2.276203809966087337e-03 2.270104279629858550e-03 1.457814242989720344e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.385000881448113028e-05 1.272743872257911307e-03 5.741686721693504622e-04
2.112151016714057583e+00 -3.884029236430532918e-03 2.275154776148276877e-03 2.269047442412814013e-03 1.458535427676715881e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.380433098180208907e-05 1.274302545831060198e-03 5.729294530518888812e-04
2.119482882886526642e+00 -3.883499528215266124e-03 2.274107342173935925e-03 2.267992497584654394e-03 1.459244831046901166e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.375880220383973055e-05 1.275854539784499310e-03 5.716960198273965702e-04
2.126814740424099792e+00 -3.882939318881843856e-03 2.273061780693275916e-03 2.266939230975539409e-03 1.459942550116212338e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.371342061858023604e-05 1.277399662645691599e-03 5.704681266037635789e-04
2.134146589335331523e+00 -3.882349223861457366e-03 2.272017872994012890e-03 2.265887903894401451e-03 1.460628652135943447e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.366818669225366711e-05 1.278938197910220627e-03 5.692458003273552936e-04
2.141478429628724811e+00 -3.881729331242876006e-03 2.270975873647189044e-03 2.264838297604907218e-03 1.461303258582256144e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.362310049787612049e-05 1.280470331969404572e-03 5.680291012044750903e-04
2.148810261312726677e+00 -3.881080227545332263e-03 2.269935556213027728e-03 2.263790652309682731e-03 1.461966438929550077e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.357816190848138249e-05 1.281996221912417569e-03 5.668180509088945789e-04
2.156142084395730407e+00 -3.880401894953065985e-03 2.268897160613879155e-03 2.262744749330931199e-03 1.462618275112274164e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.353337072667572958e-05 1.283515998569276359e-03 5.656126664278687865e-04
2.163473898886078217e+00 -3.879695049031693915e-03 2.267860461419755284e-03 2.261700819169208329e-03 1.463258891877046333e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.348872667721766901e-05 1.285029795617296253e-03 5.644129452013801939e-04
2.170805704792063029e+00 -3.878959715653967043e-03 2.266825648485680609e-03 2.260658598018918698e-03 1.463888395211601450e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.344422798868936983e-05 1.286537559967517808e-03 5.632193334256563365e-04
2.178137502121936464e+00 -3.878196439012100098e-03 2.265792484034413225e-03 2.259618285150615490e-03 1.464506885415101935e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.339987280162066009e-05 1.288038967377964005e-03 5.620320405685785142e-04
2.185469290883910620e+00 -3.877405077732761635e-03 2.264761140458873816e-03 2.258579621618953068e-03 1.465114460767537351e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.335565975482325773e-05 1.289534170024595697e-03 5.608506191511165515e-04
2.192801071086164288e+00 -3.876586227931100217e-03 2.263731409955878002e-03 2.257542826714692332e-03 1.465711177842611481e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.331158864899076428e-05 1.291023335027540082e-03 5.596748064353261999e-04
2.200132842736839400e+00 -3.875739824677019389e-03 2.262703503642729975e-03 2.256507687290907824e-03 1.466297115259209002e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.326765842503991838e-05 1.292506341123371210e-03 5.585048674106675220e-04
2.207464605844036143e+00 -3.874866407367236545e-03 2.261677180799739461e-03 2.255474381082651913e-03 1.466872375088804558e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.322386666740881534e-05 1.293982792930572058e-03 5.573402975772483517e-04
2.214796360415804966e+00 -3.873965979930333106e-03 2.260652652157047696e-03 2.254442728440000758e-03 1.467437027030339322e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.318021364729889890e-05 1.295453004135892596e-03 5.561805826871873233e-04
2.222128106460144803e+00 -3.873039138336674143e-03 2.259629749178793199e-03 2.253412923244810673e-03 1.467991173788268477e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.313669958760401599e-05 1.296917223146416137e-03 5.550258780794869486e-04
2.229459843984995970e+00 -3.872085995486585028e-03 2.258608652137602223e-03 2.252384802852169798e-03 1.468534912292790537e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.309332421109892949e-05 1.298375552197370778e-03 5.538761937472299777e-04
2.236791572998244604e+00 -3.871107042435481711e-03 2.257589176952308659e-03 2.251358502644745449e-03 1.469068316371992971e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.305008551506172395e-05 1.299827712225953055e-03 5.527310676808007330e-04
2.244123293507723993e+00 -3.870102359933566289e-03 2.256571489871054496e-03 2.250333885688202661e-03 1.469591474813776151e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.300698371979748322e-05 1.301273947097947303e-03 5.515907990789448547e-04
2.251455005521227015e+00 -3.869072458446036217e-03 2.255555404083469610e-03 2.249311053597179144e-03 1.470104480962281901e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.296401726111195115e-05 1.302714282105558053e-03 5.504558343141168581e-04
2.258786709046506580e+00 -3.868017413996440931e-03 2.254541075370395786e-03 2.248289875564464784e-03 1.470607426324683966e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.292118609985057574e-05 1.304148860855277887e-03 5.493259353697101024e-04
2.266118404091286731e+00 -3.866937499788242021e-03 2.253528321179255368e-03 2.247270448274884657e-03 1.471100371384382319e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.287848870649677198e-05 1.305577680597533666e-03 5.482013676681877839e-04
2.273450090663262646e+00 -3.865832766636426686e-03 2.252517283649114067e-03 2.246252649535694559e-03 1.471583365532869105e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.283592483926493088e-05 1.307000846103088202e-03 5.470819049393703349e-04
2.280781768770094420e+00 -3.864703605401845123e-03 2.251507835395847364e-03 2.245236605467382674e-03 1.472056481437467599e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.279349414400092101e-05 1.308418464750405689e-03 5.459674820849555726e-04
2.288113438419407508e+00 -3.863550154480351571e-03 2.250500105200742978e-03 2.244222199136580199e-03 1.472519819464633670e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.275119631303773744e-05 1.309830621599124495e-03 5.448580549727655500e-04
2.295445099618788731e+00 -3.862372773138696494e-03 2.249493968036480381e-03 2.243209546696877787e-03 1.472973440919787423e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.270903045995851794e-05 1.311237249718309435e-03 5.437533526554750359e-04
2.302776752375778724e+00 -3.861171630120154019e-03 2.248489547196639345e-03 2.242198543907173575e-03 1.473417442653372376e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.266699637939651270e-05 1.312638448563587185e-03 5.426534298393208581e-04
2.310108396697875488e+00 -3.859947166211952913e-03 2.247486740885151768e-03 2.241189303480175220e-03 1.473851913409783933e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.262509390474871646e-05 1.314034351184900336e-03 5.415583088906068127e-04
2.317440032592532173e+00 -3.858699513959794151e-03 2.246485637652033060e-03 2.240181722409747851e-03 1.474276940545050268e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.258332202006785418e-05 1.315424863684781396e-03 5.404677670268407926e-04
2.324771660067160184e+00 -3.857428976196907583e-03 2.245486132985240538e-03 2.239175856014845745e-03 1.474692607455765317e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.254167882463972748e-05 1.316809706097254399e-03 5.393814307549034447e-04
2.332103279129132734e+00 -3.856135775537443411e-03 2.244488273347056573e-03 2.238171601408535123e-03 1.475098997769510667e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.250016318225342610e-05 1.318188959010579151e-03 5.382997717726134860e-04
2.339434889785787064e+00 -3.854820250170608309e-03 2.243491997291838756e-03 2.237169035025121482e-03 1.475496192018943683e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.245877508882062017e-05 1.319562807091748721e-03 5.372227358955650395e-04
2.346766492044427110e+00 -3.853482468774364032e-03 2.242497325946145488e-03 2.236168047795312596e-03 1.475884271122900992e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.241751248084389936e-05 1.320931039400792106e-03 5.361502434763707869e-04
2.354098085912322169e+00 -3.852122696521787654e-03 2.241504186492392775e-03 2.235168673075060581e-03 1.476263284697192644e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.237637393968815683e-05 1.322293542411029713e-03 5.350820056426141809e-04
2.361429671396708674e+00 -3.850741044365575422e-03 2.240512635956535756e-03 2.234170885843167649e-03 1.476633272834799657e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.233535975162197358e-05 1.323650545581343341e-03 5.340181418070011820e-04
2.368761248504786643e+00 -3.849337806558994924e-03 2.239522635121842138e-03 2.233174722971063321e-03 1.476994327172118852e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.229446964877011615e-05 1.325002185144950190e-03 5.329587175913837096e-04
2.376092817243720123e+00 -3.847913160635017121e-03 2.238534231043534488e-03 2.232180165651689255e-03 1.477346497933313438e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.225370368742940289e-05 1.326348596805713119e-03 5.319037313968875188e-04
2.383424377620632750e+00 -3.846467338295128571e-03 2.237547402197566804e-03 2.231187250270957097e-03 1.477689841967008613e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.221306176020216828e-05 1.327689905874873764e-03 5.308531877256345921e-04
2.390755929642610855e+00 -3.845000618118270003e-03 2.236562181877562588e-03 2.230195958376781501e-03 1.478024450340944477e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.217254371441934975e-05 1.329026212137287850e-03 5.298070887303929109e-04
2.398087473316700358e+00 -3.843513283188617746e-03 2.235578550100267639e-03 2.229206317490814958e-03 1.478350405631903087e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.213214930918342185e-05 1.330357614181312690e-03 5.287654203022480260e-04
2.405419008649911650e+00 -3.842005590296905006e-03 2.234596525437966292e-03 2.228218312472945647e-03 1.478667788931954078e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.209187814725564448e-05 1.331684153840159441e-03 5.277281442506515574e-04
2.412750535649225370e+00 -3.840477718026922335e-03 2.233616069790004838e-03 2.227231923079120175e-03 1.478976677184370709e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.205172868512736991e-05 1.333005686849002107e-03 5.266951877061302459e-04
2.420082054321594178e+00 -3.838929946057978524e-03 2.232637180148685889e-03 2.226247128350760784e-03 1.479277147516277926e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.201170024660487799e-05 1.334322282720333888e-03 5.256666593866340985e-04
2.427413564673947644e+00 -3.837362424207024520e-03 2.231659851971299485e-03 2.225263926744899465e-03 1.479569273769458569e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.197179243813402870e-05 1.335634032090717710e-03 5.246425138252308129e-04
2.434745066713191797e+00 -3.835775313115403432e-03 2.230684024457166899e-03 2.224282273181919962e-03 1.479853130162292561e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.193200282420306205e-05 1.336940599555113025e-03 5.236224396298869198e-04
2.442076560446206912e+00 -3.834168700511980665e-03 2.229709709415925601e-03 2.223302149181861660e-03 1.480128757030128080e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.189233038594373361e-05 1.338241864055098084e-03 5.226061735558764883e-04
2.449408045879842621e+00 -3.832542854846467464e-03 2.228736887542838527e-03 2.222323574356698059e-03 1.480396216994687986e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.185277495974128903e-05 1.339537991233039895e-03 5.215939294389945096e-04
2.456739523020910809e+00 -3.830897945186715996e-03 2.227765591615417720e-03 2.221346534931781941e-03 1.480655587369070149e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.181333658129647976e-05 1.340829156968099739e-03 5.205857730645578477e-04
2.464070991876186056e+00 -3.829234257138741659e-03 2.226795791929963610e-03 2.220371062254278185e-03 1.480906914844691850e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.177401466692942537e-05 1.342115331860085263e-03 5.195815290279608405e-04
2.471402452452397203e+00 -3.827551906054051448e-03 2.225827515310698727e-03 2.219397104830333773e-03 1.481150260648406755e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.173480787991955602e-05 1.343396319576953398e-03 5.185808789821504507e-04
2.478733904756231787e+00 -3.825851256247550427e-03 2.224860727404247892e-03 2.218424720406550910e-03 1.481385703436772312e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.169571653315987343e-05 1.344672370154952144e-03 5.175841155684558163e-04
2.486065348794340935e+00 -3.824132434730893697e-03 2.223895482512302287e-03 2.217453870025581399e-03 1.481613316046276883e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.165674062777619279e-05 1.345943644502183012e-03 5.165913199348674996e-04
2.493396784573344238e+00 -3.822395712563618052e-03 2.222931739428913971e-03 2.216484604627396663e-03 1.481833143298221000e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.161788007166113499e-05 1.347210256488411617e-03 5.156025269099008979e-04
2.500728212099836867e+00 -3.820641181507989682e-03 2.221969519557846686e-03 2.215516846017847197e-03 1.482045251255683066e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.157913366242684033e-05 1.348472188869208116e-03 5.146178498889742835e-04
2.508059631380394450e+00 -3.818869202309932171e-03 2.221008775863359246e-03 2.214550648752666630e-03 1.482249715235650698e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.154050121517283336e-05 1.349729532375062253e-03 5.136372195840188844e-04
2.515391042421571299e+00 -3.817079783476466127e-03 2.220049548502552386e-03 2.213585942041270630e-03 1.482446605141558068e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.150198198856057105e-05 1.350982319138631892e-03 5.126606608934903934e-04
2.522722445229902632e+00 -3.815273256353965501e-03 2.219091756743358807e-03 2.212622762354847245e-03 1.482635990453319075e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.146357500389512476e-05 1.352230530345202922e-03 5.116881477538248518e-04
2.530053839811900573e+00 -3.813449568171712375e-03 2.218135459421425801e-03 2.211661053601873556e-03 1.482817903462884681e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.142527957498824633e-05 1.353474083843573270e-03 5.107194181347621395e-04
2.537385226174049269e+00 -3.811609033965242602e-03 2.217180594363589181e-03 2.210700865619188212e-03 1.482992408858305807e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.138709536890568053e-05 1.354713085623773274e-03 5.097545817259155516e-04
2.544716604322802667e+00 -3.809751741621751533e-03 2.216227228167031143e-03 2.209742151782549419e-03 1.483159575558683837e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.134902232453645998e-05 1.355947653856576663e-03 5.087936320964813906e-04
2.552047974264580965e+00 -3.807877987072430179e-03 2.215275287256064478e-03 2.208784967975544432e-03 1.483319451078662628e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.131105952747285465e-05 1.357177649679494223e-03 5.078363105668639004e-04
2.559379336005772387e+00 -3.805987768703954048e-03 2.214324837341546514e-03 2.207829233922927598e-03 1.483472105543233064e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.127320602843873862e-05 1.358402962301012620e-03 5.068824486472412686e-04
2.566710689552734070e+00 -3.804081527650772857e-03 2.213375799849691319e-03 2.206875023781463847e-03 1.483617606980824444e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.123546131261028516e-05 1.359623601566418549e-03 5.059320729733101816e-04
2.574042034911790289e+00 -3.802159285284015863e-03 2.212428261910948015e-03 2.205922271270929682e-03 1.483756020144285032e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.119782549568909810e-05 1.360839766295324476e-03 5.049853502094389266e-04
2.581373372089239115e+00 -3.800221439788135491e-03 2.211482152400441950e-03 2.204971054771453446e-03 1.483887407227488470e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.116029852420334274e-05 1.362051581830123117e-03 5.040423302324487098e-04
2.588704701091350646e+00 -3.798267949884436435e-03 2.210537502254538572e-03 2.204021246225442831e-03 1.484011814242139674e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.112287790964841136e-05 1.363258655587430918e-03 5.031026491134892595e-04
2.596036021924373660e+00 -3.796299228381033643e-03 2.209594224107107058e-03 2.203072928642637544e-03 1.484129308222444793e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.108556324065098273e-05 1.364461057769342884e-03 5.021657020744752170e-04
2.603367334594532512e+00 -3.794315199793766961e-03 2.208652392947683257e-03 2.202125994502204635e-03 1.484239951779242107e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.104835388268478475e-05 1.365658950775791277e-03 5.012299625121262705e-04
2.610698639108028907e+00 -3.792316180410097021e-03 2.207711912887883130e-03 2.201180527598722587e-03 1.484343785575504009e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.101124962244589453e-05 1.366852382253144066e-03 5.002978605262334115e-04
2.618029935471041902e+00 -3.790302028933764840e-03 2.206772872995106400e-03 2.200236447649971724e-03 1.484440835057162481e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.097425023792652261e-05 1.368041487389257170e-03 4.993677978876340197e-04
2.625361223689723023e+00 -3.788273131987551518e-03 2.205835192106645869e-03 2.199293838122063239e-03 1.484531157296365366e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.093735559969411895e-05 1.369226325391843541e-03 4.984408542022557547e-04
2.632692503770199366e+00 -3.786229477383058761e-03 2.204898961303635493e-03 2.198352629882063813e-03 1.484614803579700488e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.090056566476794822e-05 1.370406984589421289e-03 4.975175454982414674e-04
2.640023775718570498e+00 -3.784171467118385441e-03 2.203964104261810653e-03 2.197412906967697276e-03 1.484691833801104447e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.086388032429798832e-05 1.371583543536912314e-03 4.965978730056541928e-04
2.647355039540904009e+00 -3.782099077212244115e-03 2.203030699323699129e-03 2.196474590848164574e-03 1.484762313307981920e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.082729900295615790e-05 1.372755959831332279e-03 4.956817031078150117e-04
2.654686295243240846e+00 -3.780012708217188148e-03 2.202098662616954351e-03 2.195537758678559655e-03 1.484826305571304822e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.079082130144497278e-05 1.373924246262692205e-03 4.947690114877591411e-04
2.662017542831594419e+00 -3.777912337537627646e-03 2.201168083832953041e-03 2.194602336901560827e-03 1.484883870949081348e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.075444715352964133e-05 1.375088531363870444e-03 4.938598454600577874e-04
2.669348782311958157e+00 -3.775798372768770193e-03 2.200238837950688631e-03 2.193668357296022810e-03 1.484935069168607580e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.071817639158330553e-05 1.376248892414079538e-03 4.929542391056164746e-04
2.676680013690306836e+00 -3.773670680717552007e-03 2.199310992747078013e-03 2.192735728987167849e-03 1.484979957821346854e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.068200682310635196e-05 1.377404935300905993e-03 4.920518018000060237e-04
2.684011236972598358e+00 -3.771529694949709351e-03 2.198384471268820251e-03 2.191804534771584542e-03 1.485018594310875961e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.064593801760609622e-05 1.378556717543210361e-03 4.911526236518495804e-04
2.691342452164778187e+00 -3.769375322165485851e-03 2.197459294127450391e-03 2.190874619582955027e-03 1.485051034359389339e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.060996907074026342e-05 1.379704197875641697e-03 4.902578388276659840e-04
2.698673659272771808e+00 -3.767207887815635092e-03 2.196535412487168014e-03 2.189946111936542841e-03 1.485077321231282688e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.057409937151036488e-05 1.380847458715346240e-03 4.893664554889521961e-04
2.706004858302484273e+00 -3.765027161857310758e-03 2.195612921810488182e-03 2.189018934369875349e-03 1.485097443317414897e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.053832899513394275e-05 1.381986636632246031e-03 4.884787197417814544e-04
2.713336049259794880e+00 -3.762833595091441986e-03 2.194691711613652035e-03 2.188093147301087889e-03 1.485111480799180259e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.050265658254986884e-05 1.383121460213150968e-03 4.875945640329281587e-04
2.720667232150551396e+00 -3.760627122359467504e-03 2.193771879051704000e-03 2.187168672396814194e-03 1.485119485641536990e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.046708158211109722e-05 1.384251913015918265e-03 4.867133901106348768e-04
2.727998406980570945e+00 -3.758408124452033722e-03 2.192853346676686740e-03 2.186245607767405268e-03 1.485121498879921043e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.043160432601193212e-05 1.385378231106740559e-03 4.858354235345425606e-04
2.735329573755638677e+00 -3.756176488450434139e-03 2.191936209567271320e-03 2.185323878735886006e-03 1.485117551203150334e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.039622486369750168e-05 1.386500557693209684e-03 4.849607193524601862e-04
2.742660732481510433e+00 -3.753932657438071620e-03 2.191020387379854009e-03 2.184403571925517921e-03 1.485107711306436599e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.036094315148583572e-05 1.387618996987376304e-03 4.840893099884009893e-04
2.749991883163915851e+00 -3.751676589481064885e-03 2.190105966580689536e-03 2.183484613597658653e-03 1.485092039262805765e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.032575908405912084e-05 1.388733643922592399e-03 4.832212077829967957e-04
2.757323025808568584e+00 -3.749408681668736729e-03 2.189192857741765596e-03 2.182567066781834243e-03 1.485070592151764969e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.029067212308727503e-05 1.389844551932684557e-03 4.823546236006225800e-04
2.764654160421165408e+00 -3.747128875120467155e-03 2.188281107005519716e-03 2.181650826507015428e-03 1.485043424694919875e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.025568112139949322e-05 1.390951725753730196e-03 4.814862660761018973e-04
2.771985287007389775e+00 -3.744837539765425057e-03 2.187370648792781331e-03 2.180735980632975482e-03 1.485010590550452710e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.022078595477364354e-05 1.392055058665839879e-03 4.806211394756247667e-04
2.779316405572913151e+00 -3.742534490662574424e-03 2.186461536206420198e-03 2.179822422945111322e-03 1.484972141892566475e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.018598557779593315e-05 1.393154540907610766e-03 4.797562464886619116e-04
2.786647516123394563e+00 -3.740220080602824591e-03 2.185553672780993044e-03 2.178910208255844475e-03 1.484928130133330486e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.015127932879902654e-05 1.394250222525983624e-03 4.788911931342225967e-04
2.793978618664473057e+00 -3.737894236102089554e-03 2.184647152182989799e-03 2.177999294226245271e-03 1.484878579646032150e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.011666753243440970e-05 1.395342177680338044e-03 4.780294854740012095e-04
2.801309713201769913e+00 -3.735557168301950528e-03 2.183741876551303224e-03 2.177089725485059721e-03 1.484823515753119327e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.008214873952633211e-05 1.396430092153172400e-03 4.771700290070384301e-04
2.808640799740883764e+00 -3.733208830551626618e-03 2.182837925670556237e-03 2.176181434223684475e-03 1.484763006121897965e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.004772292045945230e-05 1.397514116693731592e-03 4.763132532179392025e-04
2.815971878287386154e+00 -3.730849636548957265e-03 2.181935224718529239e-03 2.175274490331946965e-03 1.484697089429672426e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.001338937153672428e-05 1.398594109346508593e-03 4.754594581623153402e-04
2.823302948846827753e+00 -3.728479499960725852e-03 2.181033856112580323e-03 2.174368833121477496e-03 1.484625808705896137e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.997914824254806771e-05 1.399670259220634752e-03 4.746087906239459305e-04
2.830634011424731700e+00 -3.726098808519735708e-03 2.180133754778562898e-03 2.173464538739717719e-03 1.484549208286319987e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.994499959540106748e-05 1.400742706150014073e-03 4.737613241807324491e-04
2.837965066026599370e+00 -3.723707491424164961e-03 2.179234994175563433e-03 2.172561544158827310e-03 1.484467337433541289e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.991094329784779870e-05 1.401811529139552473e-03 4.729170610777034406e-04
2.845296112657907273e+00 -3.721305943619333118e-03 2.178337476964671126e-03 2.171659893364788659e-03 1.484380249200154640e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.987697740795494609e-05 1.402876192237495837e-03 4.720754307424198911e-04
2.852627151324103050e+00 -3.718894087526048841e-03 2.177441266658902436e-03 2.170759504771882249e-03 1.484287993857454329e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.984310181278229082e-05 1.403936978947773048e-03 4.712371090126463505e-04
2.859958182030613472e+00 -3.716472205477224389e-03 2.176546284491228441e-03 2.169860435089284931e-03 1.484190585423619607e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.980931612095963519e-05 1.404993979041399815e-03 4.704022065815820003e-04
2.867289204782841772e+00 -3.714040250364707748e-03 2.175652611970440176e-03 2.168962637132454407e-03 1.484088080964779909e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.977562060010309172e-05 1.406047332192200509e-03 4.695704496184304778e-04
2.874620219586179193e+00 -3.711598506909235054e-03 2.174760164831229369e-03 2.168066143658757376e-03 1.483980532312489963e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.974201445988126414e-05 1.407097052586878810e-03 4.687421787279747679e-04
2.881951226446007652e+00 -3.709146870883723180e-03 2.173868988624606900e-03 2.167170885214187923e-03 1.483867988356851264e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.970849716034360157e-05 1.408143161206293261e-03 4.679173773865420325e-04
2.889282225367692636e+00 -3.706685694068583350e-03 2.172979040388051640e-03 2.166276938765413027e-03 1.483750476892641739e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.967506892098562425e-05 1.409185755175491883e-03 4.670957343946706723e-04
2.896613216356584974e+00 -3.704214803627607980e-03 2.172090375293283648e-03 2.165384243664281692e-03 1.483628017896881099e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.964172937704423846e-05 1.410224852134937768e-03 4.662772950702305324e-04
2.903944199418016403e+00 -3.701734535328106857e-03 2.171202924307910707e-03 2.164492845197654551e-03 1.483500672454886652e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.960847773399638683e-05 1.411260302073510638e-03 4.654618928021737379e-04
2.911275174557301337e+00 -3.699244833875497268e-03 2.170316756110942779e-03 2.163602699923129150e-03 1.483368480279402123e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.957531418626002046e-05 1.412292280094784493e-03 4.646495515679748630e-04
2.918606141779731100e+00 -3.696746034811923196e-03 2.169431822472385214e-03 2.162713866470170922e-03 1.483231476259377695e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.954223870450972371e-05 1.413320879478357139e-03 4.638402851298374695e-04
2.925937101090574810e+00 -3.694238067818471621e-03 2.168548170666442093e-03 2.161826291718213760e-03 1.483089712959292830e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.950925077335546896e-05 1.414346025968695212e-03 4.630339810044651716e-04
2.933268052495083822e+00 -3.691721234273861833e-03 2.167665734199476866e-03 2.160940015684233509e-03 1.482943237482423667e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.947634944652762292e-05 1.415367503571761604e-03 4.622304330496755436e-04
2.940598995998488618e+00 -3.689195479038761497e-03 2.166784579667091828e-03 2.160054992703789624e-03 1.482792095417761774e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.944353502756386426e-05 1.416385574823194292e-03 4.614298416081795938e-04
2.947929931606009468e+00 -3.686661159958024188e-03 2.165904628011867949e-03 2.159171247741024403e-03 1.482636330809111399e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.941080606600669187e-05 1.417399945727730029e-03 4.606321573997833015e-04
2.955260859322851541e+00 -3.684118185703581533e-03 2.165025920866690302e-03 2.158288715835148062e-03 1.482475981744238176e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.937816218384893023e-05 1.418410751596147022e-03 4.598376373161773664e-04
2.962591779154214233e+00 -3.681566871141554557e-03 2.164148420150324541e-03 2.157407463916030232e-03 1.482311078983513026e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.934560366171241858e-05 1.419418148510593778e-03 4.590460710134267020e-04
2.969922691105284951e+00 -3.679007115563818261e-03 2.163272171968244704e-03 2.156527429506731493e-03 1.482141669722707546e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.931313008870372732e-05 1.420422178005471435e-03 4.582575826762760440e-04
2.977253595181236445e+00 -3.676439167547366701e-03 2.162397062803724825e-03 2.155648608169650083e-03 1.481967797113711946e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.928073867758751930e-05 1.421422125578132188e-03 4.574718410560838660e-04
2.984584491387229033e+00 -3.673862960705100936e-03 2.161523171964465934e-03 2.154770976470953437e-03 1.481789486429768113e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.924843038899401762e-05 1.422418428642852496e-03 4.566888634111370901e-04
2.991915379728397717e+00 -3.671278661763122207e-03 2.160650458920741323e-03 2.153894593257273549e-03 1.481606718343240309e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.921620538321130893e-05 1.423411251497738294e-03 4.559087364961849340e-04
2.999246260209854853e+00 -3.668686227020229867e-03 2.159778965805906822e-03 2.153019405211296748e-03 1.481419559577954164e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.918406341466340327e-05 1.424400673591329344e-03 4.551315693191677674e-04
3.006577132836691924e+00 -3.666086013016137905e-03 2.158908654587953901e-03 2.152145469777180103e-03 1.481228059329685982e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.915200455266001161e-05 1.425386796060543063e-03 4.543572839156941371e-04
3.013907997613977319e+00 -3.663477919323206589e-03 2.158039577254361550e-03 2.151272745792258759e-03 1.481032240984293087e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.912002875773735054e-05 1.426369701937229943e-03 4.535858768330306638e-04
3.021238854546759001e+00 -3.660862279596821794e-03 2.157171692480154210e-03 2.150401282866971301e-03 1.480832153115179621e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.908813595499893729e-05 1.427349465064613404e-03 4.528173532168040566e-04
3.028569703640063615e+00 -3.658239034083125840e-03 2.156305042266985338e-03 2.149531037100688938e-03 1.480627840642918108e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.905632583515717942e-05 1.428326075133241370e-03 4.520516638223988771e-04
3.035900544898904485e+00 -3.655608462143651333e-03 2.155439576892414794e-03 2.148662046895787135e-03 1.480419345601866857e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.902459782563103865e-05 1.429299427187785123e-03 4.512887169930883207e-04
3.043231378328286940e+00 -3.652970505348642448e-03 2.154575348754969501e-03 2.147794269900769448e-03 1.480206709294214044e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.899295200461870508e-05 1.430269680371348308e-03 4.505285818312043168e-04
3.050562203933202987e+00 -3.650325470293746058e-03 2.153712281489790579e-03 2.146927717641811291e-03 1.479989971406497418e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.896138726082549139e-05 1.431236769935360703e-03 4.497715994319831769e-04
3.057893021718640636e+00 -3.647673262922624792e-03 2.152850420453513575e-03 2.146062352401271155e-03 1.479769171509230728e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.892990329650756997e-05 1.432200615418187124e-03 4.490173570866354486e-04
3.065223831689576794e+00 -3.645014129268968166e-03 2.151989713944080489e-03 2.145198210089751655e-03 1.479544347778872224e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.889849935261964498e-05 1.433161028000172780e-03 4.482656817444679990e-04
3.072554633850979489e+00 -3.642347941872711107e-03 2.151130191434584994e-03 2.144335216841466475e-03 1.479315538370937167e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.886717496007922061e-05 1.434118181047780785e-03 4.475169558213857603e-04
3.079885428207799869e+00 -3.639675000620721124e-03 2.150271795742351826e-03 2.143473416884797422e-03 1.479082780117094457e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.883592947144087831e-05 1.435071945647298968e-03 4.467709535093602612e-04
3.087216214764974875e+00 -3.636995206002757025e-03 2.149414580015430749e-03 2.142612770178057516e-03 1.478846089016908234e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.880476275159490426e-05 1.436022351268715844e-03 4.460275432877193816e-04
3.094546993527422352e+00 -3.634308757462964036e-03 2.148558502857029085e-03 2.141753326470191305e-03 1.478605469414608011e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.877367488331909759e-05 1.436969574757083687e-03 4.452868421487533803e-04
3.101877764500042378e+00 -3.631615606217750841e-03 2.147703607264487332e-03 2.140895040534017413e-03 1.478360973103178563e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.874266573875058906e-05 1.437913697200160750e-03 4.445488864712819729e-04
3.109208527687718604e+00 -3.628916063280796661e-03 2.146849838764940035e-03 2.140037951320314640e-03 1.478112637557609638e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.871173430929365843e-05 1.438854404897628924e-03 4.438133892956084865e-04
3.116539283095316470e+00 -3.626209984892559898e-03 2.145997240748485999e-03 2.139182002252433806e-03 1.477860466409552692e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.868087995572962692e-05 1.439791578179009822e-03 4.430802498447484528e-04
3.123870030727681435e+00 -3.623497652817231091e-03 2.145145775381601151e-03 2.138327256634538036e-03 1.477604492318562311e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.865010317953498614e-05 1.440725560105824473e-03 4.423496625139598467e-04
3.131200770589642079e+00 -3.620779034633384019e-03 2.144295494598262575e-03 2.137473670920111979e-03 1.477344764382432468e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.861940404653145686e-05 1.441656482698029478e-03 4.416216863665014549e-04
3.138531502686012331e+00 -3.618054422223435790e-03 2.143446355786225374e-03 2.136621297292466259e-03 1.477081323069549725e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.858878251312866703e-05 1.442584430997821861e-03 4.408963469620064634e-04
3.145862227021591018e+00 -3.615323750457803253e-03 2.142598399721709623e-03 2.135770078893844091e-03 1.476814207290666416e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.855823823085047570e-05 1.443509434107792403e-03 4.401737227554231935e-04
3.153192943601168530e+00 -3.612587294267103743e-03 2.141751563414743577e-03 2.134920045882686759e-03 1.476543453706971761e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.852777052324930696e-05 1.444431471983991314e-03 4.394539177988845491e-04
3.160523652429526376e+00 -3.609844992201817308e-03 2.140905900193561424e-03 2.134071159990058933e-03 1.476269098857377305e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.849737946589876849e-05 1.445350632853231601e-03 4.387367831740090519e-04
3.167854353511436738e+00 -3.607097063640596346e-03 2.140061353499064616e-03 2.133223458159581951e-03 1.475991177618997537e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.846706423866231605e-05 1.446266680641400968e-03 4.380226469581088725e-04
3.175185046851661586e+00 -3.604343383590996076e-03 2.139217953803672009e-03 2.132376866742490776e-03 1.475709724946424304e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.843682432953078626e-05 1.447179725352594872e-03 4.373112279093266798e-04
3.182515732454949564e+00 -3.601584219490220392e-03 2.138375653005076746e-03 2.131531440798419344e-03 1.475424774319450709e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.840665966326622348e-05 1.448089849606315265e-03 4.366024461657904755e-04
3.189846410326034665e+00 -3.598819497625641711e-03 2.137534505244928756e-03 2.130687140077526867e-03 1.475136349534201597e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.837657028318146772e-05 1.448997136638957356e-03 4.358962385715612850e-04
3.197177080469639332e+00 -3.596049321225684107e-03 2.136694436416263550e-03 2.129843990852752465e-03 1.474844460276044712e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.834655468376497985e-05 1.449901025861352090e-03 4.351937878670316035e-04
3.204507742890469135e+00 -3.593273649764686627e-03 2.135855504693094046e-03 2.129001945776992470e-03 1.474549148278252978e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.831661324624179662e-05 1.450801908430790054e-03 4.344938105067677010e-04
3.211838397593212768e+00 -3.590492784893876705e-03 2.135017669578169724e-03 2.128161066479961668e-03 1.474250447254987144e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.828674610251724522e-05 1.451699934336393716e-03 4.337962386285929787e-04
3.219169044582540717e+00 -3.587706619002937851e-03 2.134180974430343117e-03 2.127321293018121211e-03 1.473948372014912843e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.825695250233223481e-05 1.452594862301376981e-03 4.331014947853617427e-04
3.226499683863106593e+00 -3.584915405579849803e-03 2.133345370669382374e-03 2.126482683793835642e-03 1.473642945703394823e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.822723237685753218e-05 1.453486802150026451e-03 4.324092402378573578e-04
3.233830315439550684e+00 -3.582119099568618036e-03 2.132510914388018215e-03 2.125645189841657810e-03 1.473334209943690388e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.819758586158694670e-05 1.454375929793842552e-03 4.317193189242968612e-04
3.241160939316497736e+00 -3.579317971455742067e-03 2.131677558511569683e-03 2.124808869376733095e-03 1.473022199737609474e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.816801292806597181e-05 1.455262336799292150e-03 4.310317509597777746e-04
3.248491555498548955e+00 -3.576511934892922292e-03 2.130845334202880782e-03 2.123973641115343893e-03 1.472706942383690944e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.813851214340134087e-05 1.456145515674245111e-03 4.303476644458491761e-04
3.255822163990294449e+00 -3.573701174686466555e-03 2.130014160704283600e-03 2.123139540375876006e-03 1.472388440511267639e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.810908241406417110e-05 1.457025305719298865e-03 4.296668398636501861e-04
3.263152764796324323e+00 -3.570885659753634742e-03 2.129184110561911300e-03 2.122306522806662564e-03 1.472066741917779393e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.807972441894693468e-05 1.457902146690329657e-03 4.289881430277856802e-04
3.270483357921226020e+00 -3.568065646117748319e-03 2.128355134780878476e-03 2.121474653299542865e-03 1.471741881717164872e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.805043823845774082e-05 1.458776172826402881e-03 4.283116257202709116e-04
3.277813943369576766e+00 -3.565241032730539876e-03 2.127527276001585452e-03 2.120643853257083659e-03 1.471413893535582034e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.802122335652344680e-05 1.459647396608180223e-03 4.276373973364002443e-04
3.285144521145940466e+00 -3.562412028792911675e-03 2.126700467512686581e-03 2.119814179250498806e-03 1.471082808773854658e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.799207949125464550e-05 1.460515853709287845e-03 4.269654515734310624e-04
3.292475091254865038e+00 -3.559578586385317347e-03 2.125874773214683072e-03 2.118985579789474556e-03 1.470748658966957302e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.796300667682194028e-05 1.461381613033371990e-03 4.262957282361327298e-04
3.299805653700881969e+00 -3.556740873651047848e-03 2.125050137810632553e-03 2.118158116780888972e-03 1.470411444464165694e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.793400480542994300e-05 1.462244718026977849e-03 4.256281587406728940e-04
3.307136208488508533e+00 -3.553898784692357312e-03 2.124226603430951800e-03 2.117331712100481954e-03 1.470071201102493802e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.790507331469948345e-05 1.463105088964174920e-03 4.249626521205895988e-04
3.314466755622246907e+00 -3.551052568305432082e-03 2.123404121747395328e-03 2.116506437770069964e-03 1.469727962001099539e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.787621214516819483e-05 1.463962797316343233e-03 4.242992924017366645e-04
3.321797295106582393e+00 -3.548202154840658391e-03 2.122582755623891176e-03 2.115682235811581872e-03 1.469381748117556149e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.784742128457402840e-05 1.464817922849441598e-03 4.236381039107849772e-04
3.329127826945987412e+00 -3.545347774164091682e-03 2.121762442103813755e-03 2.114859172351969251e-03 1.469032586597635427e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.781870066712758616e-05 1.465670531047412288e-03 4.229790887960975130e-04
3.336458351144923729e+00 -3.542489390725053668e-03 2.120943225064399109e-03 2.114037159905252702e-03 1.468680510242752766e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.779005011668698099e-05 1.466520643037858658e-03 4.223222329855601384e-04
3.343788867707846890e+00 -3.539627156216744886e-03 2.120125056245465798e-03 2.113216277428496201e-03 1.468325549035852189e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.776146897674855286e-05 1.467368122686286188e-03 4.216674060320052997e-04
3.351119376639203118e+00 -3.536761051546961823e-03 2.119308003367084692e-03 2.112396461602655297e-03 1.467967733018312154e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.773295726125644953e-05 1.468213071040264280e-03 4.210146771779896724e-04
3.358449877943436856e+00 -3.533891245610632469e-03 2.118491976760395780e-03 2.111577752320856118e-03 1.467607080342102929e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.770451409113782498e-05 1.469055390304582201e-03 4.203640265781388892e-04
3.365780371624982337e+00 -3.531017707232425411e-03 2.117677037309800316e-03 2.110760078647613315e-03 1.467243614498557093e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.767613908840701494e-05 1.469895009359150099e-03 4.197152551058781831e-04
3.373110857688271125e+00 -3.528140631461396982e-03 2.116863130048272576e-03 2.109943518361038096e-03 1.466877368257963948e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.764783221994889024e-05 1.470732014705197549e-03 4.190685205692718592e-04
3.380441336137720576e+00 -3.525259997261494076e-03 2.116050315764063296e-03 2.109127998323124392e-03 1.466508371388834284e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.761959327077443392e-05 1.471566466503052874e-03 4.184238861340755836e-04
3.387771806977737832e+00 -3.522375892047678678e-03 2.115238513985905674e-03 2.108313570445461815e-03 1.466136635363463113e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.759142183697407754e-05 1.472398384146632018e-03 4.177813900189512614e-04
3.395102270212717155e+00 -3.519488251019135035e-03 2.114427762539481531e-03 2.107500135726381087e-03 1.465762171228652741e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.756331768238828286e-05 1.473227771199249556e-03 4.171409869636279384e-04
3.402432725847039485e+00 -3.516597280639605517e-03 2.113618011379655298e-03 2.106687789951659090e-03 1.465385012880173474e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.753527991084750114e-05 1.474054385394037896e-03 4.165024377703382811e-04
3.409763173885071552e+00 -3.513702904976643161e-03 2.112809335837437068e-03 2.105876462221037936e-03 1.465005170308541485e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.750730860590177142e-05 1.474878365422588019e-03 4.158658556779513092e-04
3.417093614331170759e+00 -3.510805299462870822e-03 2.112001662664324524e-03 2.105066225328135979e-03 1.464622677649200268e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.747940366279840374e-05 1.475699793255130657e-03 4.152312782140552645e-04
3.424424047189678078e+00 -3.507904462905173451e-03 2.111195067292897121e-03 2.104257011179069825e-03 1.464237565793488573e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.745156509121532551e-05 1.476518743059359066e-03 4.145987114714665025e-04
3.431754472464921157e+00 -3.505000540161860856e-03 2.110389483020048279e-03 2.103448896083630858e-03 1.463849849649633504e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.742379284843700062e-05 1.477335282313105161e-03 4.139681581425719726e-04
3.439084890161213437e+00 -3.502093523318983593e-03 2.109584981753854713e-03 2.102641809320137528e-03 1.463459558658363076e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.739608682851152682e-05 1.478149441779827346e-03 4.133396435201333748e-04
3.446415300282830163e+00 -3.499183554133298603e-03 2.108781486872643007e-03 2.101835820827783162e-03 1.463066721313881625e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.736844649106008658e-05 1.478961055750748193e-03 4.127133277621850048e-04
3.453745702833989739e+00 -3.496270624077652076e-03 2.107979071607965060e-03 2.101030857219446726e-03 1.462671365494482901e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.734087188189618817e-05 1.479770273627661805e-03 4.120889476813875902e-04
3.461076097818904795e+00 -3.493354897169678123e-03 2.107177665106544067e-03 2.100226987558868191e-03 1.462273517526578928e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.731336283300972505e-05 1.480577158571737620e-03 4.114665430596676902e-04
3.468406485241810167e+00 -3.490436359054941134e-03 2.106377321503025146e-03 2.099424123146996848e-03 1.461873203828240183e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.728591876362136253e-05 1.481381678805580469e-03 4.108461689598843624e-04
3.475736865106943796e+00 -3.487515169876924219e-03 2.105577975910163414e-03 2.098622343050260148e-03 1.461470449632116023e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.725853969228092565e-05 1.482183910725955135e-03 4.102277724991982232e-04
3.483067237418543183e+00 -3.484591281191476344e-03 2.104779686525997708e-03 2.097821568806855930e-03 1.461065280314707750e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.723122501244188348e-05 1.482983698074504019e-03 4.096112056102320658e-04
3.490397602180838277e+00 -3.481664817288592038e-03 2.103982383463727686e-03 2.097021856914515602e-03 1.460657720163274851e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.720397440998384290e-05 1.483781090569656147e-03 4.089965333605977246e-04
3.497727959398054587e+00 -3.478735736643668534e-03 2.103186125197020230e-03 2.096223132160530706e-03 1.460247789722989335e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.717678763292757013e-05 1.484576121200435360e-03 4.083837986347754550e-04
3.505058309074406075e+00 -3.475804146601518124e-03 2.102390838796510102e-03 2.095425459080270478e-03 1.459835505640472077e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.714966412341148760e-05 1.485368619320455962e-03 4.077732096374893887e-04
3.512388651214099600e+00 -3.472870063623910257e-03 2.101596589567205665e-03 2.094628772418497507e-03 1.459420888035443584e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.712260366038093473e-05 1.486158574640114366e-03 4.071646164983274384e-04
3.519718985821329138e+00 -3.469933554424998665e-03 2.100803317251167656e-03 2.093833138666153885e-03 1.459003941289668718e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.709560632290814816e-05 1.486946159211705726e-03 4.065578287045174335e-04
3.527049312900278011e+00 -3.466994632232712949e-03 2.100011080469577334e-03 2.093038491557341896e-03 1.458584695308096167e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.706867197727535687e-05 1.487731430189024977e-03 4.059528921504865218e-04
3.534379632455110887e+00 -3.464053419160615429e-03 2.099219820652353189e-03 2.092244900245329720e-03 1.458163172355083444e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.704180061629943686e-05 1.488514464327445877e-03 4.053498043254345957e-04
3.541709944489984441e+00 -3.461109878720800958e-03 2.098429598642445257e-03 2.091452300230573630e-03 1.457739371631979039e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.701499196086634547e-05 1.489295223845015946e-03 4.047485168066789082e-04
3.549040249009045578e+00 -3.458164138186898239e-03 2.097640345644444064e-03 2.090660740887562499e-03 1.457313320210274160e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.698824523130137059e-05 1.490073506666152355e-03 4.041488501595333826e-04
3.556370546016432321e+00 -3.455216229248886470e-03 2.096852121542963805e-03 2.089870170678385236e-03 1.456885046188130355e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.696156053974146599e-05 1.490849449272392980e-03 4.035509275543041675e-04
3.563700835516275145e+00 -3.452266268046917403e-03 2.096064874098330956e-03 2.089080649113104517e-03 1.456454575230446702e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.693493789179519595e-05 1.491623145520792112e-03 4.029547795786867252e-04
3.571031117512707187e+00 -3.449314272966203226e-03 2.095278658860887620e-03 2.088292116615231633e-03 1.456021932353770737e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.690837714729109637e-05 1.492394634807632861e-03 4.023604357417798335e-04
3.578361392009855813e+00 -3.446360350350011897e-03 2.094493404409301408e-03 2.087504614013978993e-03 1.455587141309413980e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.688187775153728522e-05 1.493163896022558709e-03 4.017679213303531325e-04
3.585691659011847499e+00 -3.443404522675605657e-03 2.093709171508654522e-03 2.086718090198992799e-03 1.455150225717674313e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.685543972144011998e-05 1.493930989161268820e-03 4.011772157945768264e-04
3.593021918522800728e+00 -3.440446876120391729e-03 2.092925896067139580e-03 2.085932592902221654e-03 1.454711208216394943e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.682906258626216510e-05 1.494695903231255292e-03 4.005870090829891268e-04
3.600352170546821995e+00 -3.437487423032624910e-03 2.092143629194181433e-03 2.085148061774690607e-03 1.454270111430383983e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.680274609182682068e-05 1.495458603621433293e-03 3.999980983767855466e-04
3.607682415088004912e+00 -3.434526231411388127e-03 2.091362320147351159e-03 2.084364548312773232e-03 1.453826957147915744e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.677649016180563715e-05 1.496219140407224714e-03 3.994109631864007541e-04
3.615012652150431549e+00 -3.431563305903710236e-03 2.090582010834924655e-03 2.083581994683913509e-03 1.453381767155482378e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.675029452384060488e-05 1.496977519464902113e-03 3.988256209322586852e-04
3.622342881738001008e+00 -3.428598735438663243e-03 2.089802649032294034e-03 2.082800457819869791e-03 1.452934562593034568e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.672415903526421967e-05 1.497733754921142099e-03 3.982420111443583715e-04
3.629673103854356597e+00 -3.425632449404688445e-03 2.089024274778018570e-03 2.082019872542836651e-03 1.452485346417183238e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.669808307290293101e-05 1.498487726140340301e-03 3.976592710669810040e-04
3.637003318503544413e+00 -3.422664515122502554e-03 2.088246843948488550e-03 2.081240287987740686e-03 1.452034137276955207e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.667206666348989491e-05 1.499239530193013925e-03 3.970780135435011005e-04
3.644333525689597231e+00 -3.419695006026929329e-03 2.087470406741700774e-03 2.080461662770446193e-03 1.451580956233582663e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.664610982516581951e-05 1.499989232258815662e-03 3.964984874692446142e-04
3.651663725416539386e+00 -3.416723948235920322e-03 2.086694919463831944e-03 2.079684047032010711e-03 1.451125806687482216e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.662021252002614642e-05 1.500736893674008620e-03 3.959206974033109539e-04
3.658993917688387665e+00 -3.413751409554187030e-03 2.085920427085967074e-03 2.078907394129983488e-03 1.450668711254760718e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.659437450687336500e-05 1.501482484929428591e-03 3.953446038395242281e-04
3.666324102509149530e+00 -3.410777460748697261e-03 2.085146880695719872e-03 2.078131745703452968e-03 1.450209694488223703e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.656859540678873643e-05 1.502225940387373702e-03 3.947701438862058097e-04
3.673654279882827112e+00 -3.407802165735461519e-03 2.084374327470191971e-03 2.077357060772899895e-03 1.449748779354829097e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.654287523637540412e-05 1.502967345733216597e-03 3.941973706218870692e-04
3.680984449813422099e+00 -3.404825550101179665e-03 2.083602697589914156e-03 2.076583353984820957e-03 1.449285976131798410e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.651721394638004544e-05 1.503706764919297226e-03 3.936262985165573411e-04
3.688314612304929074e+00 -3.401847659130236880e-03 2.082832041260140009e-03 2.075810587868086223e-03 1.448821300264879080e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.649161104818255002e-05 1.504444167107800434e-03 3.930569503441135970e-04
3.695644767361339067e+00 -3.398868555158739493e-03 2.082062308644233410e-03 2.075038798041078068e-03 1.448354775598493637e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.646606553299326098e-05 1.505179249674595170e-03 3.924890602022152179e-04
3.702974914986635113e+00 -3.395888299862214171e-03 2.081293538601394939e-03 2.074267946326785461e-03 1.447886424358567337e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.644057743902902756e-05 1.505912125337867565e-03 3.919229252372644144e-04
3.710305055184790923e+00 -3.392906940586607519e-03 2.080525688216361673e-03 2.073498060837359463e-03 1.447416267594198245e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.641514665030905709e-05 1.506642879858244299e-03 3.913589265480730910e-04
3.717635187959772658e+00 -3.389924537711682794e-03 2.079758790126865972e-03 2.072729097831988755e-03 1.446944325940788928e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.638977311070465033e-05 1.507371562853625441e-03 3.907965665693095380e-04
3.724965313315535376e+00 -3.386941098035221517e-03 2.078992803516919660e-03 2.071961092092479678e-03 1.446470619241309427e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.636445664527615129e-05 1.508098208942371251e-03 3.902358530049564980e-04
3.732295431256026141e+00 -3.383956675311837296e-03 2.078227773496810638e-03 2.071194020527000832e-03 1.445995167112101984e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.633919710130384483e-05 1.508822844787417261e-03 3.896767930140946994e-04
3.739625541785184026e+00 -3.380971207640366249e-03 2.077463664154829536e-03 2.070427917486535648e-03 1.445517947554068904e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.631399427880573222e-05 1.509545455633354554e-03 3.891193360340436348e-04
3.746955644906939664e+00 -3.377984774920812956e-03 2.076700499459299340e-03 2.069662736890585768e-03 1.445038998049368137e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.628884794481740547e-05 1.510266041738979152e-03 3.885638358743482255e-04
3.754285740625217471e+00 -3.374997415772285764e-03 2.075938253128561343e-03 2.068898518251799119e-03 1.444558342164698947e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.626375802594603130e-05 1.510984662653088589e-03 3.880099750239192737e-04
3.761615828943924544e+00 -3.372009200255598159e-03 2.075176961780329180e-03 2.068135234212028703e-03 1.444075992878521059e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.623872449840873041e-05 1.511701365851709231e-03 3.874577390110191147e-04
3.768945909866959543e+00 -3.369020137604515370e-03 2.074416591632258309e-03 2.067372917303147550e-03 1.443591961177547042e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.621374720440408805e-05 1.512416159907072543e-03 3.869070968528600155e-04
3.776275983398209579e+00 -3.366030287150048421e-03 2.073657165309255451e-03 2.066611529625446246e-03 1.443106272250308441e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.618882562931954783e-05 1.513128894577524773e-03 3.863579233394158724e-04
3.783606049541555105e+00 -3.363039673877904392e-03 2.072898659591467050e-03 2.065851101004685143e-03 1.442618946671588183e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.616395983021230616e-05 1.513839690737466903e-03 3.858102964666521657e-04
3.790936108300874352e+00 -3.360048399369549611e-03 2.072141103871393691e-03 2.065091608173070300e-03 1.442130003935337534e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.613914978110163317e-05 1.514548607144715472e-03 3.852642357692860555e-04
3.798266159680040666e+00 -3.357056443243113409e-03 2.071384441331835993e-03 2.064333043878910715e-03 1.441639453201893912e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.611439458568994937e-05 1.515255630922762459e-03 3.847158316945593513e-04
3.805596203682924283e+00 -3.354063905604015832e-03 2.070628714243251921e-03 2.063575398483907114e-03 1.441147314256470012e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.608969450378715568e-05 1.515960772648115417e-03 3.841690450648444486e-04
3.812926240313391446e+00 -3.351070794130779629e-03 2.069873894146114206e-03 2.062818695185555072e-03 1.440653606384351821e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.606504918868918542e-05 1.516663949997912710e-03 3.836237736156956294e-04
3.820256269575301289e+00 -3.348077204489029960e-03 2.069120000272774672e-03 2.062062905433027088e-03 1.440158348083194460e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.604045834253319945e-05 1.517365161056477953e-03 3.830795668815246144e-04
3.827586291472455216e+00 -3.345083108079050481e-03 2.068367005784793860e-03 2.061308046690958802e-03 1.439661546845649991e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.601592180966000726e-05 1.518064466173844928e-03 3.825363842627900967e-04
3.834916306008602671e+00 -3.342088543450367176e-03 2.067614933225319241e-03 2.060554092463147413e-03 1.439163213950388470e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.599143947038288441e-05 1.518761896488505158e-03 3.819939311051534416e-04
3.842246313187514861e+00 -3.339093479916504115e-03 2.066863749032330465e-03 2.059801054463444164e-03 1.438663370137658606e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.596701096719354049e-05 1.519457423440466384e-03 3.814517351580665747e-04
3.849576313012971429e+00 -3.336098054452053558e-03 2.066113465303495017e-03 2.059048913930185392e-03 1.438162034190628780e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.594263558798965216e-05 1.520150753817858889e-03 3.809108638487150914e-04
3.856906305488752018e+00 -3.333102198002854677e-03 2.065364073724986274e-03 2.058297690828300112e-03 1.437659194964737970e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.591831353716105566e-05 1.520842068688322071e-03 3.803714762700560075e-04
3.864236290618627390e+00 -3.330105991573405720e-03 2.064615586693995582e-03 2.057547366926729300e-03 1.437154875572607476e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.589404470756938935e-05 1.521531438522733546e-03 3.798331972328188293e-04
3.871566268406364308e+00 -3.327109444782749229e-03 2.063867990754067808e-03 2.056797958413598016e-03 1.436649099474694507e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.586982909049011562e-05 1.522218926509226857e-03 3.792963423525382407e-04
3.878896238855717993e+00 -3.324112669369079422e-03 2.063121305306302167e-03 2.056049457621375153e-03 1.436141883454291484e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.584566669179122123e-05 1.522904582230124411e-03 3.787610509940848511e-04
3.886226201970439664e+00 -3.321115622720949810e-03 2.062375515680649630e-03 2.055301877933512177e-03 1.435633231673168891e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.582155741398509235e-05 1.523588433401575461e-03 3.782273101321629205e-04
3.893556157754274327e+00 -3.318118407928938134e-03 2.061630632780023318e-03 2.054555205330399828e-03 1.435123167411040117e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.579750097714543595e-05 1.524270417480542202e-03 3.776950623645825684e-04
3.900886106210969650e+00 -3.315121014479222375e-03 2.060886646357272013e-03 2.053809451748719352e-03 1.434611709593627154e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.577349738150628043e-05 1.524950618951678282e-03 3.771643510057366114e-04
3.908216047344267530e+00 -3.312123557420469308e-03 2.060143570772756273e-03 2.053064609839636533e-03 1.434098875803677597e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.574954658613893958e-05 1.525629083759598133e-03 3.766351902335493464e-04
3.915545981157915634e+00 -3.309126007892081427e-03 2.059401371467864915e-03 2.052320662788978053e-03 1.433584683120210309e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.572564787398461580e-05 1.526305749842443932e-03 3.761078783915947402e-04
3.922875907655658079e+00 -3.306128455036361647e-03 2.058660054876626164e-03 2.051577604042725735e-03 1.433069147925736958e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.570180092413925274e-05 1.526980486853451264e-03 3.755820387684420799e-04
3.930205826841237648e+00 -3.303130847440052201e-03 2.057919618913657371e-03 2.050835439159899402e-03 1.432552286399135170e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.567800571109576100e-05 1.527653349844786514e-03 3.750576483610773755e-04
3.937535738718386469e+00 -3.300133319697068530e-03 2.057180071365483000e-03 2.050094166681770951e-03 1.432034114214462050e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.565426220363953313e-05 1.528324409646805151e-03 3.745347723711574175e-04
3.944865643290830004e+00 -3.297135812135582392e-03 2.056441399440225252e-03 2.049353781405615846e-03 1.431514641139573340e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.563057012973734243e-05 1.528993686679340101e-03 3.740135168196050955e-04
3.952195540562280396e+00 -3.294138448689662955e-03 2.055703614580209077e-03 2.048614287263275484e-03 1.430993879496663898e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.560692954329184151e-05 1.529661233846955556e-03 3.734937853407113771e-04
3.959525430536442236e+00 -3.291141108388764142e-03 2.054966698527710151e-03 2.047875668899202303e-03 1.430471846159162648e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.558334006695280003e-05 1.530327041485623910e-03 3.729757304629827434e-04
3.966855313217013457e+00 -3.288143949260860770e-03 2.054230654471217010e-03 2.047137929106127626e-03 1.429948556711645863e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.555980144428301933e-05 1.530991026603331076e-03 3.724591346918940376e-04
3.974185188607684438e+00 -3.285146912960429117e-03 2.053495480734852767e-03 2.046401069597086550e-03 1.429424016973237751e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.553631351657498300e-05 1.531653183940465514e-03 3.719439543943388543e-04
3.981515056712137124e+00 -3.282150041283058307e-03 2.052761182455774183e-03 2.045665093923739776e-03 1.428898204566077029e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.551287630987151523e-05 1.532313597368170329e-03 3.714302433230290564e-04
3.988844917534039691e+00 -3.279153288135777319e-03 2.052027751848068283e-03 2.044929994691766471e-03 1.428371149450871006e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.548948964635230598e-05 1.532972302685287492e-03 3.709180743850146698e-04
3.996174771077053212e+00 -3.276156812904948337e-03 2.051295194013189917e-03 2.044195779784259252e-03 1.427842871459393710e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.546615354208623435e-05 1.533629346623311763e-03 3.704073896176173094e-04
4.003504617344831651e+00 -3.273160552954737339e-03 2.050563497994876277e-03 2.043462431331051401e-03 1.427313380812503859e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.544286708962217058e-05 1.534284385352589373e-03 3.698978998715971044e-04
4.010834456341020982e+00 -3.270164635823642318e-03 2.049832662919740499e-03 2.042729961687699599e-03 1.426782688685808334e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.541963041389368647e-05 1.534937565665697983e-03 3.693897560494827006e-04
4.018164288069266732e+00 -3.267169016108082205e-03 2.049102698529488720e-03 2.041998364663126682e-03 1.426250814506121350e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.539644357069140667e-05 1.535588992476245558e-03 3.688830154811282322e-04
4.025494112533209545e+00 -3.264173834214418451e-03 2.048373599652787529e-03 2.041267652548628235e-03 1.425717774771056729e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.537330655787687793e-05 1.536238727276091447e-03 3.683777007146675779e-04
4.032823929736490953e+00 -3.261179031600983016e-03 2.047645365998611040e-03 2.040537807349343015e-03 1.425183585395673998e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.535021909752831743e-05 1.536886778555196552e-03 3.678739153580206701e-04
4.040153739682748046e+00 -3.258184733286484391e-03 2.046917975635503470e-03 2.039808825583934275e-03 1.424648261333133395e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.532718068525798810e-05 1.537533061588464795e-03 3.673716984501356354e-04
4.047483542375611698e+00 -3.255190856455175696e-03 2.046191443410816033e-03 2.039080698114395691e-03 1.424111817430421406e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.530419128258523057e-05 1.538177589438297164e-03 3.668708678126072998e-04
4.054813337818712782e+00 -3.252197548295727037e-03 2.045465763283138300e-03 2.038353442530910047e-03 1.423574267837123940e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.528125094190487377e-05 1.538820442691712269e-03 3.663714476746588919e-04
4.062143126015671513e+00 -3.249204736609296457e-03 2.044740940997873992e-03 2.037627039509614085e-03 1.423035626792403690e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.525835944236877052e-05 1.539461642295530345e-03 3.658735185330586797e-04
4.069472906970103665e+00 -3.246212562990639840e-03 2.044016965263125568e-03 2.036901502148013091e-03 1.422495907903832755e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.523551668482415883e-05 1.540101214380341270e-03 3.653770586162477692e-04
4.076802680685617020e+00 -3.243220915628173759e-03 2.043293838886506980e-03 2.036176810178818349e-03 1.421955124903063127e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.521272219896243216e-05 1.540738988268010442e-03 3.648818774366798510e-04
4.084132447165814028e+00 -3.240229879335184381e-03 2.042571538064824003e-03 2.035452964452769478e-03 1.421413290846108325e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.518997571044233796e-05 1.541374994698086571e-03 3.643881593461428293e-04
4.091462206414294478e+00 -3.237239393934459534e-03 2.041850084766622109e-03 2.034729955450723625e-03 1.420870418955747882e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.516727731809881454e-05 1.542009329242905943e-03 3.638958344237296950e-04
4.098791958434649274e+00 -3.234249594767696270e-03 2.041129465870120726e-03 2.034007807353695619e-03 1.420326506058207621e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.514462704530583432e-05 1.542642053000484528e-03 3.634049000671798102e-04
4.106121703230465769e+00 -3.231260352018311757e-03 2.040409701311821523e-03 2.033286501311718734e-03 1.419781548915777692e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.512202484766433579e-05 1.543273209424242442e-03 3.629153664359867555e-04
4.113451440805312664e+00 -3.228271822409908409e-03 2.039690766863555115e-03 2.032566052401021863e-03 1.419235569161208751e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.509947053858755335e-05 1.543902808102116031e-03 3.624272779742170134e-04
4.120781171162757772e+00 -3.225283933304298658e-03 2.038972684100810728e-03 2.031846443704551745e-03 1.418688583162534844e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.507696408146093271e-05 1.544530879908207616e-03 3.619405874253666441e-04
4.128110894306350254e+00 -3.222296827304862565e-03 2.038255427310729870e-03 2.031127690803018280e-03 1.418140594371965462e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.505450495899470720e-05 1.545157235995602528e-03 3.614551466188741609e-04
4.135440610239639270e+00 -3.219310374294141654e-03 2.037539020428167508e-03 2.030409774143288482e-03 1.417591598535954307e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.503209323982646037e-05 1.545781992435919447e-03 3.609710392403314943e-04
4.142770318966165988e+00 -3.216324754583238348e-03 2.036823443967899876e-03 2.029692719267852351e-03 1.417041616666598876e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.500972892045130201e-05 1.546405212703949551e-03 3.604882840297387019e-04
4.150100020489476904e+00 -3.213339883994956181e-03 2.036108720282899746e-03 2.028976504467384576e-03 1.416490665451306105e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.498741195951639926e-05 1.547026943768283749e-03 3.600068936473227086e-04
4.157429714813110522e+00 -3.210355924434392990e-03 2.035394812920977327e-03 2.028261140114711019e-03 1.415938759550973273e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.496514177229244529e-05 1.547647039693284335e-03 3.595268673074232947e-04
4.164759401940605343e+00 -3.207372779902823313e-03 2.034681730464415941e-03 2.027546578996545449e-03 1.415385913243620878e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.494291745990089026e-05 1.548265205127100910e-03 3.590480475094494405e-04
4.172089081875490990e+00 -3.204390609735563358e-03 2.033969454511028261e-03 2.026832860065244397e-03 1.414832139759949906e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.492073933194897988e-05 1.548881653247173801e-03 3.585704951492756434e-04
4.179418754621296195e+00 -3.201409318273918617e-03 2.033258016702968896e-03 2.026119958184201524e-03 1.414277452395824874e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.489860745883268388e-05 1.549496479364545487e-03 3.580942408048253976e-04
4.186748420181540808e+00 -3.198429061013858057e-03 2.032547385305699238e-03 2.025407897544390708e-03 1.413721863619252282e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.487652167007967257e-05 1.550109711494881927e-03 3.576193474289332173e-04
4.194078078559738465e+00 -3.195449733777866105e-03 2.031837585982100829e-03 2.024696647139553191e-03 1.413165386090359525e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.485448181685904039e-05 1.550721353354770488e-03 3.571457851568685137e-04
4.201407729759395693e+00 -3.192471480212273702e-03 2.031128588762557471e-03 2.023986236232152951e-03 1.412608031721744248e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.483248772075849617e-05 1.551331363066115777e-03 3.566734795837915215e-04
4.208737373784016356e+00 -3.189494157722635483e-03 2.030420420832261628e-03 2.023276625174866370e-03 1.412049812645617376e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.481053925370657696e-05 1.551939793585776963e-03 3.562025250546554229e-04
4.216067010637095436e+00 -3.186517927167896100e-03 2.029713047725920701e-03 2.022567846697311943e-03 1.411490740267435295e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.478863633056685944e-05 1.552546680085815705e-03 3.557329162554135433e-04
4.223396640322125251e+00 -3.183542697540982583e-03 2.029006503604449240e-03 2.021859874192279746e-03 1.410930826354027379e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.476677896635084435e-05 1.553152077253566960e-03 3.552646206692771963e-04
4.230726262842582130e+00 -3.180568568334353474e-03 2.028300749966001869e-03 2.021152736907355467e-03 1.410370060828011448e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.474496680955839845e-05 1.553755856617580235e-03 3.547975283825783167e-04
4.238055878201939741e+00 -3.177595397789076490e-03 2.027595817855029018e-03 2.020446390723703353e-03 1.409808459604002776e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.472319962716189797e-05 1.554358005577412272e-03 3.543316648849588772e-04
4.245385486403662867e+00 -3.174623375330862425e-03 2.026891674312957751e-03 2.019740874428584132e-03 1.409246036698125508e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.470147745972645211e-05 1.554958622758050805e-03 3.538670817796593301e-04
4.252715087451213627e+00 -3.171652383273985965e-03 2.026188356786268879e-03 2.019036156140154720e-03 1.408682798207108397e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.467980031354407233e-05 1.555557769314901010e-03 3.534037809611249967e-04
4.260044681348044371e+00 -3.168682572254448177e-03 2.025485832870947168e-03 2.018332273318778052e-03 1.408118743297968943e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.465816816527162495e-05 1.556155488559292669e-03 3.529417666691097156e-04
4.267374268097615442e+00 -3.165713841469578165e-03 2.024784137980799922e-03 2.017629192321704953e-03 1.407553888351264809e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.463658096960830057e-05 1.556751819051565384e-03 3.524810431559224412e-04
4.274703847703381854e+00 -3.162746370989697863e-03 2.024083238140452108e-03 2.016926950079720674e-03 1.406988246775183859e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.461503867336133474e-05 1.557346790802372188e-03 3.520216113828843652e-04
4.282033420168799509e+00 -3.159780045830672644e-03 2.023383165953521884e-03 2.016225507007524901e-03 1.406421830598122492e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.459354109897661956e-05 1.557940401115029709e-03 3.515634882492856147e-04
4.289362985497323422e+00 -3.156814992610937429e-03 2.022683863265606515e-03 2.015524876654387412e-03 1.405854633009067365e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.457208730675245248e-05 1.558532346419065151e-03 3.511066217316593293e-04
4.296692543692402388e+00 -3.153851109744862553e-03 2.021985375185157696e-03 2.014825028630139094e-03 1.405286672071440061e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.455067749386119347e-05 1.559122780624262088e-03 3.506509936871173298e-04
4.304022094757476324e+00 -3.150888574202486466e-03 2.021287666904977073e-03 2.014126004939348173e-03 1.404717961101879223e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.452931169715522674e-05 1.559711776151528331e-03 3.501966127240508514e-04
4.311351638695976263e+00 -3.147927271560414363e-03 2.020590775836086841e-03 2.013427766663634846e-03 1.404148512709955086e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.450798983653732784e-05 1.560299370795389202e-03 3.497435012216407592e-04
4.318681175511322579e+00 -3.144967368825637381e-03 2.019894654661914465e-03 2.012730343687316788e-03 1.403578338339149989e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.448671150439899309e-05 1.560885465002397401e-03 3.492916196498761696e-04
4.326010705206933871e+00 -3.142008752182717107e-03 2.019199335500327340e-03 2.012033685111414959e-03 1.403007449508537658e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.446547600296481773e-05 1.561469751271811913e-03 3.488407255932966019e-04
4.333340227786218968e+00 -3.139051586667216016e-03 2.018504782366543470e-03 2.011337840230727637e-03 1.402435856915916262e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.444428360849174131e-05 1.562052464032332713e-03 3.483909867149582919e-04
4.340669743252585810e+00 -3.136095710511494460e-03 2.017811031637218016e-03 2.010642757112701944e-03 1.401863571418012020e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.442313417586559820e-05 1.562633650952339678e-03 3.479424903798385800e-04
4.347999251609429905e+00 -3.133141296054274723e-03 2.017118041204486907e-03 2.009948482340210424e-03 1.401290603143733819e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.440202771029941877e-05 1.563213370698046624e-03 3.474952178010452309e-04
4.355328752860144981e+00 -3.130188218200913395e-03 2.016425850587069170e-03 2.009254973849146971e-03 1.400716960581217254e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.438096402689861276e-05 1.563791573376186080e-03 3.470491077151806238e-04
4.362658247008110557e+00 -3.127236599680476535e-03 2.015734419671677113e-03 2.008562274882945160e-03 1.400142635398352097e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.435994309637033801e-05 1.564368305213824058e-03 3.466041719862152310e-04
4.369987734056701711e+00 -3.124286317183072766e-03 2.015043790299159664e-03 2.007870338397692387e-03 1.399567643358271061e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.433896483943565474e-05 1.564943618179344366e-03 3.461604543345963994e-04
4.377317214009289970e+00 -3.121337545310465256e-03 2.014353919577961931e-03 2.007179209595463375e-03 1.398991996350404561e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.431802922804760121e-05 1.565517556721608260e-03 3.457179504712446752e-04
4.384646686869243304e+00 -3.118390174698029444e-03 2.013664852214416302e-03 2.006488847959304617e-03 1.398415705038382948e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.429713623260831533e-05 1.566090157057716458e-03 3.452766571740639658e-04
4.391976152639927022e+00 -3.115444311938840409e-03 2.012976532143664725e-03 2.005799287734174978e-03 1.397838770034229403e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.427628530332595324e-05 1.566661172489389100e-03 3.448364266168341477e-04
4.399305611324707321e+00 -3.112499853209341194e-03 2.012289011290815510e-03 2.005110487095861527e-03 1.397261204295229995e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.425547657992041899e-05 1.567230766061302252e-03 3.443973509034109590e-04
4.406635062926946844e+00 -3.109556975457115555e-03 2.011602245867659053e-03 2.004422494116704645e-03 1.396683017055793210e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.423471007603607847e-05 1.567799009600865821e-03 3.439594526663218707e-04
4.413964507450010011e+00 -3.106615543045520515e-03 2.010916275088974348e-03 2.003735256630672854e-03 1.396104211103046131e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.421398555297778335e-05 1.568365899306457161e-03 3.435227876470961679e-04
4.421293944897254136e+00 -3.103675727250128791e-03 2.010231048185007977e-03 2.003048812271375056e-03 1.395524799103988909e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.419330277205074785e-05 1.568931427003084772e-03 3.430873673687424722e-04
4.428623375272036533e+00 -3.100737412045359749e-03 2.009546614541687579e-03 2.002363120358883510e-03 1.394944792197279630e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.417266176082698200e-05 1.569495643936586523e-03 3.426531484401916169e-04
4.435952798577706524e+00 -3.097800765765044203e-03 2.008862930352892529e-03 2.001678228093882982e-03 1.394364200437660435e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.415206250008861943e-05 1.570058589260426305e-03 3.422201219222013521e-04
4.443282214817607212e+00 -3.094865651484863915e-03 2.008180038410812759e-03 2.000994088153086256e-03 1.393783025272708732e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.413150484560787383e-05 1.570620272311408017e-03 3.417883072542401046e-04
4.450611623995078148e+00 -3.091932211020538210e-03 2.007497884664551698e-03 2.000310735985888488e-03 1.393201267957899466e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.411098831085530867e-05 1.571180517950876562e-03 3.413576094149411771e-04
4.457941026113452665e+00 -3.089000339661051621e-03 2.006816516676681716e-03 1.999628127059315148e-03 1.392618943214748745e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.409051281245654937e-05 1.571739343050857635e-03 3.409280164670618171e-04
4.465270421176058768e+00 -3.086070199618278723e-03 2.006135890327335764e-03 1.998946310267334103e-03 1.392036061998569560e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.407007840767961548e-05 1.572296841567740779e-03 3.404995656214323077e-04
4.472599809186226238e+00 -3.083141646806780625e-03 2.005456049387895762e-03 1.998265233086702220e-03 1.391452634684145354e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.404968496279747282e-05 1.572853035311568264e-03 3.400722942102014684e-04
4.479929190147273310e+00 -3.080214833662974980e-03 2.004776942465086656e-03 1.997584940901589445e-03 1.390868670737495404e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.402933238174425576e-05 1.573407950060624980e-03 3.396462027123752403e-04
4.487258564062513777e+00 -3.077289658347873158e-03 2.004098606854338212e-03 1.996905378169403552e-03 1.390284179711709638e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.400901992724299849e-05 1.573961220687104682e-03 3.392210566900657380e-04
4.494587930935248110e+00 -3.074366241903284114e-03 2.003420994799447359e-03 1.996226593827151764e-03 1.389699155059345617e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.398874758369117793e-05 1.574512931974022395e-03 3.387969107246066635e-04
4.501917290768765234e+00 -3.071444465350832518e-03 2.002744158714123320e-03 1.995548540279863149e-03 1.389113607137474444e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.396851545890953900e-05 1.575063235839165715e-03 3.383738565539853404e-04
4.509246643566349633e+00 -3.068524477846723553e-03 2.002068047931761068e-03 1.994871265209863243e-03 1.388527547077326606e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.394832352896257726e-05 1.575612196119661633e-03 3.379519208068463166e-04
4.516575989331284013e+00 -3.065606160100675139e-03 2.001392707994844450e-03 1.994194719459069925e-03 1.387940985116466208e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.392817158290767745e-05 1.576159739963347477e-03 3.375310558310653749e-04
4.523905328066847531e+00 -3.062689651903655139e-03 2.000718092202135538e-03 1.993518951884899575e-03 1.387353923780280918e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.390805963115443067e-05 1.576705939425071448e-03 3.371112804747389388e-04
4.531234659776320228e+00 -3.059774846116584696e-03 2.000044252259904239e-03 1.992843917101072820e-03 1.386766371241926899e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.388798769013545905e-05 1.577250862003146473e-03 3.366926156757098307e-04
4.538563984462981260e+00 -3.056861899172517820e-03 1.999371139977220140e-03 1.992169664007511533e-03 1.386178337596313001e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.386795573850852741e-05 1.577794553219762736e-03 3.362750688683483358e-04
4.545893302130109781e+00 -3.053950704670098902e-03 1.998698799688860845e-03 1.991496141113211112e-03 1.385589832470926291e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.384796359525052478e-05 1.578337009731869793e-03 3.358586640735649318e-04
4.553222612780980505e+00 -3.051041365267048375e-03 1.998027161050020418e-03 1.990823374934856671e-03 1.385000864698825564e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.382801045581070613e-05 1.578877903881637087e-03 3.354433018846499754e-04
4.560551916418861040e+00 -3.048133781718547278e-03 1.997356284019908765e-03 1.990151323529121361e-03 1.384411443104014360e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.380809655673521926e-05 1.579417440093811064e-03 3.350290134987534731e-04
4.567881213047018107e+00 -3.045228105689467245e-03 1.996686121631583832e-03 1.989480038729736066e-03 1.383821573148197987e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.378822194524287466e-05 1.579955699476787980e-03 3.346158158372653868e-04
4.575210502668713985e+00 -3.042324215801402686e-03 1.996016723782516756e-03 1.988809473389476726e-03 1.383231256826321452e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.376838657233453072e-05 1.580492720444598908e-03 3.342037250661499003e-04
4.582539785287204737e+00 -3.039422263089875797e-03 1.995348037158129091e-03 1.988139669108851103e-03 1.382640504966323235e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.374859026239926123e-05 1.581028510793547164e-03 3.337927547457807034e-04
4.589869060905745535e+00 -3.036522144425882978e-03 1.994680112909875871e-03 1.987470582594166348e-03 1.382049326802711297e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.372883301442607477e-05 1.581563109378829367e-03 3.333828929435536941e-04
4.597198329527583560e+00 -3.033624003459528193e-03 1.994012904234694367e-03 1.986802261041505872e-03 1.381457730690026115e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.370911480168342127e-05 1.582096548885606737e-03 3.329741372732930344e-04
4.604527591155961552e+00 -3.030727716855039292e-03 1.993346459962570209e-03 1.986134660571688571e-03 1.380865715430106379e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.368943558220572762e-05 1.582628853544598268e-03 3.325664880363937551e-04
4.611856845794121362e+00 -3.027833367038089765e-03 1.992680726446677264e-03 1.985467815271512500e-03 1.380273281697429384e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.366979514493267487e-05 1.583160011190096498e-03 3.321599677577185823e-04
4.619186093445288854e+00 -3.024940878073807508e-03 1.992015742179132579e-03 1.984801676901253378e-03 1.379680442919911946e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.365019300004540792e-05 1.583689786585711816e-03 3.317544496767302277e-04
4.626515334112688116e+00 -3.022050388235742249e-03 1.991351461935119208e-03 1.984136293602003446e-03 1.379087206169370887e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.363062920391223809e-05 1.584218288330505823e-03 3.313499660421618891e-04
4.633844567799537906e+00 -3.019161774539272369e-03 1.990687936259035243e-03 1.983471622578275063e-03 1.378493566798455450e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.361110379402640453e-05 1.584745596678957145e-03 3.309465441340838049e-04
4.641173794509048101e+00 -3.016275162188515341e-03 1.990025116846953854e-03 1.982807705035224272e-03 1.377899536543251101e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.359161669854269804e-05 1.585271749416042103e-03 3.305441999365340698e-04
4.648503014244427689e+00 -3.013390461029145321e-03 1.989363049071221547e-03 1.982144497784403461e-03 1.377305125284968544e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.357216785628256478e-05 1.585796769760900631e-03 3.301429367974800951e-04
4.655832227008872337e+00 -3.010507805874006355e-03 1.988701672302931912e-03 1.981482031622988638e-03 1.376710341774567534e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.355275636893716250e-05 1.586320172420419092e-03 3.297425348407209754e-04
4.663161432805567053e+00 -3.007627090944381930e-03 1.988041038981541372e-03 1.980820264106979232e-03 1.376115186741890960e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.353338239900759033e-05 1.586842158922128912e-03 3.293430790534821926e-04
4.670490631637689738e+00 -3.004748445734444807e-03 1.987381103371653121e-03 1.980159245375806478e-03 1.375519669078575978e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.351404608107302130e-05 1.587362885297956836e-03 3.289446319761744225e-04
4.677819823508407637e+00 -3.001871773438137027e-03 1.986721911096288578e-03 1.979498929200847017e-03 1.374923797808088157e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.349474729207534331e-05 1.587882326358959267e-03 3.285472943090122166e-04
4.685149008420895989e+00 -2.998997189672426410e-03 1.986063403032384961e-03 1.978839348122400730e-03 1.374327581058137969e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.347548566140351329e-05 1.588400428601991583e-03 3.281510694171437957e-04
4.692478186378335359e+00 -2.996124606377622342e-03 1.985405629997760539e-03 1.978180457045278316e-03 1.373731026858566041e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.345626120785608920e-05 1.588917280552460624e-03 3.277558738079970374e-04
4.699807357383892992e+00 -2.993254147139579047e-03 1.984748547759676313e-03 1.977522303475220435e-03 1.373134142688055303e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.343707396004380772e-05 1.589432943493557151e-03 3.273617043145065362e-04
4.707136521440737020e+00 -2.990385728935830018e-03 1.984092204300515541e-03 1.976864846034666855e-03 1.372536936126896045e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.341792391660181078e-05 1.589947459418096639e-03 3.269685666933404918e-04
4.714465678552028471e+00 -2.987519443497107206e-03 1.983436540158365832e-03 1.976208118369227312e-03 1.371939414293591375e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.339881059770962019e-05 1.590460609480179787e-03 3.265767824337184816e-04
4.721794828720931925e+00 -2.984655190858899985e-03 1.982781601650942908e-03 1.975552071039754585e-03 1.371341584421572539e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.337973387323945146e-05 1.590972413539742123e-03 3.261861773236466081e-04
4.729123971950607519e+00 -2.981793100620465896e-03 1.982127347414062556e-03 1.974896752675816495e-03 1.370743453026789427e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.336069387057239841e-05 1.591483022475402489e-03 3.257965417447188507e-04
4.736453108244212729e+00 -2.978933070847266870e-03 1.981473825351967415e-03 1.974242122403398799e-03 1.370145016993812304e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.334169060260708213e-05 1.591992488183615901e-03 3.254078961425652615e-04
4.743782237604900587e+00 -2.976075225686122035e-03 1.980820991534724875e-03 1.973588224356863027e-03 1.369546286815074101e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.332272405102069938e-05 1.592500851450646049e-03 3.250202420235425663e-04
4.751111360035818798e+00 -2.973219457289842313e-03 1.980168887001674833e-03 1.972935008684329177e-03 1.368947270449807864e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.330379407164792066e-05 1.593008113545340372e-03 3.246335996427136372e-04
4.758440475540107073e+00 -2.970365881902421300e-03 1.979517464209231033e-03 1.972282519062664493e-03 1.368347974916478719e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.328490059764462593e-05 1.593514298711963886e-03 3.242479594218610232e-04
4.765769584120903346e+00 -2.967514422472975963e-03 1.978866768643331841e-03 1.971630716195629102e-03 1.367748404353548431e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.326604360965718300e-05 1.594019435815512056e-03 3.238633220424357137e-04
4.773098685781339334e+00 -2.964665119740376477e-03 1.978216758604647938e-03 1.970979641394074010e-03 1.367148533871162823e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.324722306948764501e-05 1.594523552575094006e-03 3.234796809654830554e-04
4.780427780524541426e+00 -2.961817916841585560e-03 1.977567476401645517e-03 1.970329252684447415e-03 1.366548381475826658e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.322843890397769160e-05 1.595026662817909755e-03 3.230970442864999231e-04
4.787756868353640449e+00 -2.958972918944648058e-03 1.976918870772043698e-03 1.969679582644011818e-03 1.365947957457013743e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.320969066958303631e-05 1.595528552473279502e-03 3.227156045503631150e-04
4.795085949271765458e+00 -2.956130065732575588e-03 1.976270984049503798e-03 1.969030590865297314e-03 1.365347270764127798e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.319097826449274479e-05 1.596029229148805944e-03 3.223352272643927800e-04
4.802415023282044615e+00 -2.953289448705223152e-03 1.975623776945848939e-03 1.968382319646424204e-03 1.364746324169546689e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.317230177075582222e-05 1.596528821504974343e-03 3.219557860614480457e-04
4.809744090387602533e+00 -2.950451003518006834e-03 1.974977291421430980e-03 1.967734731469860440e-03 1.364145123511202823e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.315366117990921683e-05 1.597027375316131034e-03 3.215773018423808706e-04
4.817073150591563824e+00 -2.947614829148402591e-03 1.974331487538887042e-03 1.967087865476205635e-03 1.363543676874690567e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.313505646486955497e-05 1.597524931052886387e-03 3.211997730727276720e-04
4.824402203897048658e+00 -2.944780866197822377e-03 1.973686387209409171e-03 1.966441662932688541e-03 1.362941992038322421e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.311648675351117866e-05 1.598021048035931603e-03 3.208237984806167238e-04
4.831731250307172765e+00 -2.941949202580140289e-03 1.973041943506805267e-03 1.965796156821578849e-03 1.362340075935731469e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.309795170452080658e-05 1.598515621052493509e-03 3.204492426516473047e-04
4.839060289825049210e+00 -2.939119781126881079e-03 1.972398205252275886e-03 1.965151314320873199e-03 1.361737935654131013e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.307945163450995571e-05 1.599008959737024515e-03 3.200755232216467958e-04
4.846389322453786619e+00 -2.936292682085459797e-03 1.971755124167326543e-03 1.964507168980836153e-03 1.361135577607413909e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.306098641323560443e-05 1.599501091622072910e-03 3.197021496668673289e-04
4.853718348196489174e+00 -2.933467845677506253e-03 1.971112741403486038e-03 1.963863680433112786e-03 1.360533008495614564e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.304255590827794113e-05 1.599992034855561313e-03 3.193290655940838533e-04
4.861047367056254842e+00 -2.930645351792028619e-03 1.970471019846054602e-03 1.963220888244716824e-03 1.359930234339475693e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.302416016064530023e-05 1.600481841001767528e-03 3.189568555974441446e-04
4.868376379036182477e+00 -2.927825154739297549e-03 1.969830001164203821e-03 1.962578757488806468e-03 1.359327261585301832e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.300579919232625047e-05 1.600970559536164101e-03 3.185855309167832201e-04
4.875705384139365606e+00 -2.925007331702381575e-03 1.969189646838868588e-03 1.961937325957384751e-03 1.358724095984063969e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.298747299442413375e-05 1.601458233921710826e-03 3.182150915947703986e-04
4.883034382368901305e+00 -2.922191841018392279e-03 1.968549984650833085e-03 1.961296546941750096e-03 1.358120743785244102e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.296918153780631234e-05 1.601944885871395448e-03 3.178455441016023999e-04
4.890363373727876883e+00 -2.919378724191398506e-03 1.967910981634060294e-03 1.960656458768219885e-03 1.357517210405809291e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.295092455787834857e-05 1.602430431328959919e-03 3.174768338081278697e-04
4.897692358219369879e+00 -2.916567916306399364e-03 1.967272670783479054e-03 1.960017020302763039e-03 1.356913497306775902e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.293270191147010211e-05 1.602914878040135379e-03 3.171089918029443787e-04
4.905021335846448949e+00 -2.913759474043582307e-03 1.966635016018017639e-03 1.959378270133886081e-03 1.356309605271619053e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.291451360568003433e-05 1.603398280517229256e-03 3.167420179874666161e-04
4.912350306612176531e+00 -2.910953378141916195e-03 1.965998056128169004e-03 1.958740174608816602e-03 1.355705539080687768e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.289635963775057864e-05 1.603880672164464082e-03 3.163759232441631735e-04
4.919679270519619507e+00 -2.908149652825850300e-03 1.965361753457505693e-03 1.958102765661579904e-03 1.355101296428372999e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.287823992531039656e-05 1.604362083370650029e-03 3.160104532848573267e-04
4.927008227571837651e+00 -2.905348284470116171e-03 1.964726142984478830e-03 1.957466007547759446e-03 1.354496886218643076e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.286015441524301759e-05 1.604842529569958402e-03 3.156456880968448882e-04
4.934337177771893401e+00 -2.902549310451197229e-03 1.964091188919155767e-03 1.956829934518341824e-03 1.353892304953991895e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.284210306900695862e-05 1.605322032773226363e-03 3.152818071660018896e-04
4.941666121122853639e+00 -2.899752697048753151e-03 1.963456927498074579e-03 1.956194514236168913e-03 1.353287546744301418e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.282408586734963510e-05 1.605800616361280266e-03 3.149188131907533104e-04
4.948995057627779026e+00 -2.896958504085471973e-03 1.962823323706745695e-03 1.955559778865247848e-03 1.352682622452073137e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.280610275177242754e-05 1.606278300334997152e-03 3.145567031128564182e-04
4.956323987289732003e+00 -2.894166734465788201e-03 1.962190405390361412e-03 1.954925689423173216e-03 1.352077541820253517e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.278815369332420381e-05 1.606755105134353989e-03 3.141954763035278921e-04
4.963652910111767902e+00 -2.891377434797890496e-03 1.961558114758845620e-03 1.954292254122748720e-03 1.351472311813736173e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.277023828389792710e-05 1.607230872829098350e-03 3.138349442302488168e-04
4.970981826096941170e+00 -2.888590602895259232e-03 1.960926499391735852e-03 1.953659451614362611e-03 1.350866939999053956e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.275235622799793756e-05 1.607705558535352155e-03 3.134752429631277150e-04
4.978310735248303587e+00 -2.885806277980687388e-03 1.960295528081660351e-03 1.953027314818291636e-03 1.350261431891522986e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.273450755317292130e-05 1.608179232848097953e-03 3.131163874988498498e-04
4.985639637568903382e+00 -2.883024465981903327e-03 1.959665235401689652e-03 1.952395814057877746e-03 1.349655794339387025e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.271669229227092106e-05 1.608651948340355251e-03 3.127583892009530987e-04
4.992968533061782566e+00 -2.880245203653054951e-03 1.959035578512453250e-03 1.951764968994826798e-03 1.349050032115160650e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.269891030918688815e-05 1.609123723064887108e-03 3.124016082455436868e-04
5.000000000000000000e+00 -2.877223658409537761e-03 1.958427011960252231e-03 1.951155200945207079e-03 1.348465462675000281e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.268200571500829789e-05 1.717555857575411458e-03 4.724087366712902201e-04


==> DataFiles/Fig23456/Entropy/NormsP1tauM2.txt <==
7.599999999999999117e-03 -1.495558165471268068e-02 3.828397073732030340e-03 5.559535249082081347e-04 1.678402397069732625e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.945045476834970580e-05 8.058376898168902237e-06 2.564429571982330004e-03
1.493333333333334012e-02 -8.631608081711554525e-02 3.722886692750493158e-03 1.018760699691740809e-03 5.148326311615361930e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.535028158203177862e-05 2.690807152796705887e-05 1.902462427239533628e-03
2.226666666666666378e-02 -2.022000232689384336e-01 3.584353716286681202e-03 1.378689017330310147e-03 8.909470753285889458e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.555501161152283272e-05 4.727081970207057003e-05 1.418628175001045459e-03
2.959999999999998743e-02 -3.271229296286151667e-01 3.439096438132967400e-03 1.633052107859396182e-03 1.221851669242502228e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.077211139066923869e-05 6.345047747148546951e-05 1.324273564051394077e-03
3.693333333333333884e-02 -4.337742452260429094e-01 3.303780615827051331e-03 1.795836397591044596e-03 1.479226341169240060e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.245861902139682963e-05 7.447159344160889528e-05 1.399226763925368868e-03
4.426666666666669719e-02 -5.106933260666662866e-01 3.184899442062763715e-03 1.888041959861041586e-03 1.661079888422278480e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.202023934532226841e-05 8.185606545285481646e-05 1.444414192449521798e-03
5.160000000000005554e-02 -5.575790226538063221e-01 3.082456893990479646e-03 1.929520316289304099e-03 1.777638046741042421e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.041854242993814894e-05 8.707971512587547934e-05 1.435886568055452653e-03
5.893333333333341389e-02 -5.793078559823665596e-01 2.993716238264530066e-03 1.936186917827619142e-03 1.842526558908125570e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.821752203163085019e-05 9.084947185049821884e-05 1.390878752417221316e-03
6.626666666666676531e-02 -5.823005894964138340e-01 2.915479342652201218e-03 1.920108310696156100e-03 1.868968512704859142e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.574281355663474259e-05 9.342001215317651951e-05 1.324089100383460090e-03
7.360000000000012366e-02 -5.724831554258811295e-01 2.845077832980872756e-03 1.889722773544940488e-03 1.868174682927326719e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.317888333203433464e-05 9.493360971633031523e-05 1.247386844357200545e-03
8.093333333333348201e-02 -5.545460783836939633e-01 2.780572537849254101e-03 1.850692540304536273e-03 1.848864929597657247e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.062919645097924989e-05 9.554873152668425342e-05 1.167897497113473855e-03
8.826666666666684036e-02 -5.318715677276244502e-01 2.720644444272226573e-03 1.806666637154713713e-03 1.817488542718521255e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.815108313594894543e-05 9.544619353385462612e-05 1.089665022335906423e-03
9.560000000000019871e-02 -5.067538827081805586e-01 2.664418386499859889e-03 1.759971420791079429e-03 1.778581718335258202e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.577580753609390458e-05 9.479250173911758900e-05 1.014396671632281565e-03
1.029333333333335571e-01 -4.806877237843667494e-01 2.611314879380717980e-03 1.712087499187668355e-03 1.735222984628892809e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.351938952005182205e-05 9.371853224205243269e-05 9.434755112234002438e-04
1.102666666666669154e-01 -4.546166131053675508e-01 2.560938761703293338e-03 1.663952244843779809e-03 1.689474853301841176e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.138874528755173049e-05 9.233090562044567846e-05 8.771971053587117968e-04
1.176000000000002738e-01 -4.291158296009834894e-01 2.513012027184494037e-03 1.616159793426504660e-03 1.642691430710555359e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.938509973667549944e-05 9.070868483535603970e-05 8.155387939989142349e-04
1.249333333333336321e-01 -4.045227165973106498e-01 2.467328108382342566e-03 1.569089019382295322e-03 1.595756812219849968e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.750641108871622329e-05 8.891032047436935992e-05 7.583365693092312390e-04
1.322666666666669766e-01 -3.810224677911990820e-01 2.423725817013546932e-03 1.522977821124687353e-03 1.549243658027666011e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.574825314360326575e-05 8.697549965581401080e-05 7.053575300106872375e-04
1.396000000000003349e-01 -3.587036513619974443e-01 2.382074647559120992e-03 1.477974354252893467e-03 1.503514066833492972e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.410497871441027152e-05 8.493435494318856652e-05 6.562675220354876292e-04
1.469333333333336933e-01 -3.375960691984439821e-01 2.342261957427890871e-03 1.434170262907201671e-03 1.458799653287497396e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.257039371675583503e-05 8.281378317821811396e-05 6.107647066060337441e-04
1.542666666666670516e-01 -3.176908545851104826e-01 2.304189078475718435e-03 1.391614823721960001e-03 1.415237664019758368e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.113806279134640548e-05 8.063305900242748127e-05 5.685326562160551928e-04
1.616000000000004100e-01 -2.989580593301436884e-01 2.267766207550936559e-03 1.350329389762578054e-03 1.372912835037806180e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.980158975284101346e-05 7.840665183985782798e-05 5.293744340720234328e-04
1.689333333333337683e-01 -2.813526901679866965e-01 2.232911908110314560e-03 1.310320157880570831e-03 1.331862250861054475e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.855471246308222952e-05 7.614590948013743807e-05 4.929640226056688883e-04
1.762666666666671267e-01 -2.648242596778754288e-01 2.199550495936042002e-03 1.271581946888230511e-03 1.292105330175775946e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.739145529783806308e-05 7.386247679252294900e-05 4.590246907940912966e-04
1.836000000000004850e-01 -2.493178511098932404e-01 2.167611906285336117e-03 1.234100210368873707e-03 1.253637514690864214e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.630620597128841175e-05 7.156602088565358415e-05 4.275610479285028766e-04
1.909333333333338434e-01 -2.347782656130226187e-01 2.137028783856985848e-03 1.197854896114230712e-03 1.216448542521099581e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.529367415846928787e-05 6.926773821167009609e-05 3.983788955141307994e-04
1.982666666666672017e-01 -2.211496462369485494e-01 2.107738830580625170e-03 1.162820749235261462e-03 1.180515188140831423e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.434892075187317869e-05 6.697645521050818061e-05 3.713015831824183601e-04
2.056000000000005601e-01 -2.083786971894416862e-01 2.079681685327428812e-03 1.128971737987290950e-03 1.145813696203173276e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.346734963148785111e-05 6.470040968144191533e-05 3.461627919909329699e-04
2.129333333333339184e-01 -1.964130737189037634e-01 2.052800277799045944e-03 1.096278780909594377e-03 1.112312780675057608e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.264467609495682041e-05 6.244683403253147892e-05 3.228218564883830288e-04
2.202666666666672768e-01 -1.852032139845286585e-01 2.027039950737815309e-03 1.064710883269469029e-03 1.079982679246592123e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.187689500996891988e-05 6.022268761496714942e-05 3.011303486811937663e-04
2.276000000000006351e-01 -1.747017843382967228e-01 2.002348543690037584e-03 1.034238093032566717e-03 1.048789559986594393e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.116031334688990851e-05 5.803464536004912641e-05 2.809662548568926492e-04
2.349333333333339935e-01 -1.648642074195149076e-01 1.978676467855858181e-03 1.004828844692582084e-03 1.018701259201889101e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.049148189615608173e-05 5.588717247566218601e-05 2.622153419497619590e-04
2.422666666666673518e-01 -1.556480882497063567e-01 1.955975423753461128e-03 9.764518179814046491e-04 9.896838150057764641e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.867178412590088242e-06 5.378458456951315568e-05 2.447545992454505919e-04
2.496000000000007102e-01 -1.470136473667693067e-01 1.934199958961716403e-03 9.490752913404805653e-04 9.617043808640519595e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.284438673638625988e-06 5.173091289515741129e-05 2.284690945256099930e-04
2.569333333333337910e-01 -1.389233403914588161e-01 1.913305443404646243e-03 9.226671368856262682e-04 9.347295385170772269e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.740478720860710301e-06 4.972901583146044179e-05 2.133120796609252426e-04
2.642666666666668718e-01 -1.313418266517441535e-01 1.893250655728468453e-03 8.971969213175558363e-04 9.087265626040362532e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.232706335326438635e-06 4.778106846333324422e-05 1.991267059416611024e-04
2.715999999999999526e-01 -1.242362036053754060e-01 1.873995631747618022e-03 8.726354136304060455e-04 8.836633267388574811e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.758729218591961510e-06 4.588948958103980567e-05 1.858657367555710852e-04
2.789333333333330334e-01 -1.175755229119051365e-01 1.855502157292646332e-03 8.489527078211019009e-04 8.595083232694297748e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.316303456166433912e-06 4.405493053377383016e-05 1.735186692438495213e-04
2.862666666666661142e-01 -1.113308324255332799e-01 1.837734278382096827e-03 8.261200581259111600e-04 8.362308870689122084e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.903360962824745286e-06 4.227872188937466371e-05 1.620199581754143458e-04
2.935999999999991950e-01 -1.054750116978364488e-01 1.820657101859258489e-03 8.041093925546364835e-04 8.138008728537326347e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.517955227536098591e-06 4.056110942274096916e-05 1.513071809332683880e-04
3.009333333333322757e-01 -9.998281441409676007e-02 1.804237493862842099e-03 7.828934058482649345e-04 7.921894293342186116e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.158283529049142147e-06 3.890258238123666138e-05 1.413271947154604274e-04
3.082666666666653565e-01 -9.483038139706645442e-02 1.788444067050490955e-03 7.624443105883999764e-04 7.713675595169596465e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.822651203929997581e-06 3.730259279725007897e-05 1.320237936117536173e-04
3.155999999999984373e-01 -8.999568840655522428e-02 1.773246518309700087e-03 7.427360732192332194e-04 7.513078613126738040e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.509500234120584606e-06 3.576166295030023910e-05 1.233532177104773684e-04
3.229333333333315181e-01 -8.545800696951330599e-02 1.758616019451601526e-03 7.237434750822718072e-04 7.319832607857669655e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.217351997559276004e-06 3.427893015536532780e-05 1.152690278092089393e-04
3.302666666666645989e-01 -8.119795530770562708e-02 1.744525563061817683e-03 7.054411591961493293e-04 7.133678814325076188e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.944826117237642979e-06 3.285318508890616186e-05 1.077426709836064718e-04
3.375999999999976797e-01 -7.719753124326859950e-02 1.730948964498219304e-03 6.878057407349646773e-04 6.954362952241393767e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.690644316237302063e-06 3.148417639643475021e-05 1.007346300017120279e-04
3.449333333333307605e-01 -7.343986131444804610e-02 1.717861570593833898e-03 6.708134133458920493e-04 6.781641877195469618e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.453605633217081431e-06 3.017106285114261820e-05 9.419755436664459616e-05
3.522666666666638413e-01 -6.990914888128640925e-02 1.705239877954917421e-03 6.544410498080745122e-04 6.615275770814846301e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.232585865376473753e-06 2.891276378653188852e-05 8.808795118323681488e-05
3.595999999999969221e-01 -6.659075010554758867e-02 1.693061111932410434e-03 6.386665754740902291e-04 6.455035567567016415e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.026536443264782145e-06 2.770869981458035553e-05 8.239278400785083451e-05
3.669333333333300029e-01 -6.347087141833410162e-02 1.681304260744923701e-03 6.234685085384038391e-04 6.300698007290399597e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.834465313313922423e-06 2.655747662315918698e-05 7.705227136256392331e-05
3.742666666666630837e-01 -6.053669091751916892e-02 1.669949084562397231e-03 6.088263687964026250e-04 6.152046169303660925e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.655447498929238669e-06 2.545816974954981745e-05 7.204528621863165970e-05
3.815999999999961645e-01 -5.777628980880632203e-02 1.658976379343941833e-03 5.947202586584283057e-04 6.008872177845553560e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.488616669025877863e-06 2.440967234221161518e-05 6.737453901477508382e-05
3.889333333333292453e-01 -5.517843653269406679e-02 1.648368122677964891e-03 5.811303316316946679e-04 5.870972818714111606e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.333157763181803243e-06 2.341054051551477692e-05 6.301507513192104888e-05
3.962666666666623261e-01 -5.273274442142816126e-02 1.638106878300472349e-03 5.680382816051099838e-04 5.738152173946847213e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.188307919328042799e-06 2.245981604499593017e-05 5.894688347699939755e-05
4.035999999999954069e-01 -5.042942967137697963e-02 1.628176329573439779e-03 5.554252980448703752e-04 5.610220031226760724e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.053346255644700733e-06 2.155600545881544206e-05 5.514804596114779848e-05
4.109333333333284877e-01 -4.825940347995989060e-02 1.618560934639736056e-03 5.432739346165432704e-04 5.486992911305051818e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.927600130850961465e-06 2.069805514963667900e-05 5.160082193812997849e-05
4.182666666666615685e-01 -4.621417034520650113e-02 1.609245787600116235e-03 5.315670189424771862e-04 5.368291893269701992e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.810433058861591408e-06 1.988449169228205169e-05 4.828763783835678488e-05
4.255999999999946493e-01 -4.428578667195316038e-02 1.600216987465969461e-03 5.202877393467371814e-04 5.253946031301759585e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.701249714631840197e-06 1.911405544203226563e-05 4.519383913400714547e-05
4.329333333333277301e-01 -4.246683496182384471e-02 1.591461141290709995e-03 5.094201080625557687e-04 5.143787714578822688e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.599488445985819471e-06 1.838511502774477991e-05 4.230286928885941051e-05
4.402666666666608108e-01 -4.075040489681358569e-02 1.582965605800023840e-03 4.989484414335452426e-04 5.037657291655145420e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.504619650399190579e-06 1.769598947335405034e-05 3.960222042832551990e-05
4.475999999999938916e-01 -3.913001086088911673e-02 1.574718398752065346e-03 4.888571633466457650e-04 4.935398845020096993e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.416151902622117811e-06 1.704533267089163793e-05 3.707998597425976557e-05
4.549333333333269724e-01 -3.759962699499380667e-02 1.566708070315621587e-03 4.791319722135683763e-04 4.836862770591203627e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.333623049143966435e-06 1.643187426909656335e-05 3.471928993259543292e-05
4.622666666666600532e-01 -3.615359700543271937e-02 1.558923860316621581e-03 4.697581365390347146e-04 4.741904650564152807e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.256596595672841634e-06 1.585370937105330097e-05 3.251574412582512963e-05
4.695999999999931340e-01 -3.478664182312125874e-02 1.551355492927033531e-03 4.607223316304785016e-04 4.650383462773947756e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.184671234641408569e-06 1.530975677646666291e-05 3.046242600670149366e-05
4.769333333333262148e-01 -3.349383714348255769e-02 1.543993292437239586e-03 4.520112597378365374e-04 4.562165045232150461e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.117465948306036167e-06 1.479846170797485611e-05 2.853266743092609947e-05
4.842666666666592956e-01 -3.227057775796006445e-02 1.536828193894087700e-03 4.436124088620437434e-04 4.477118519684682857e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.054631010867070180e-06 1.431862641796263941e-05 2.672586717079983746e-05
4.915999999999923764e-01 -3.111257294794886330e-02 1.529851417046882746e-03 4.355135659268967647e-04 4.395118247855997820e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.995837020335889697e-06 1.386887476433625751e-05 2.503949164395363882e-05
4.989333333333254572e-01 -3.001580137242614021e-02 1.523054833588084874e-03 4.277028213315044549e-04 4.316043214702507819e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.940779387087216433e-06 1.344795330497652380e-05 2.346480893252890347e-05
5.062666666666589821e-01 -2.897650967919101345e-02 1.516430590711734553e-03 4.201689437490952091e-04 4.239776083618108753e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.889174041705189249e-06 1.305454933255546295e-05 2.199366647454698608e-05
5.135999999999926180e-01 -2.799118236121276443e-02 1.509971294641627212e-03 4.129007197121232933e-04 4.166204263489177266e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.840755948479814617e-06 1.268730776723938291e-05 2.061862147501188929e-05
5.209333333333262539e-01 -2.705653665227263430e-02 1.503669975819354587e-03 4.058876196010702785e-04 4.095219282618345162e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.795280407826838583e-06 1.234488153688667420e-05 1.933353764935000771e-05
5.282666666666598898e-01 -2.616951088179532425e-02 1.497519921975489117e-03 3.991195055915131799e-04 4.026716453535643565e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.752518349133435766e-06 1.202562041169150259e-05 1.813181673630341517e-05
5.355999999999935257e-01 -2.532723381726130138e-02 1.491514886833772858e-03 3.925864202478352816e-04 3.960595681761025152e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.712261184152468169e-06 1.172836939620457176e-05 1.700789231723823163e-05
5.429333333333271616e-01 -2.452702793923153962e-02 1.485648840523369658e-03 3.862790475332261134e-04 3.896759973738860017e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.674316066463161689e-06 1.145199733574455125e-05 1.595636593261887690e-05
5.502666666666607975e-01 -2.376638543495626643e-02 1.479916106174610727e-03 3.801881772192098469e-04 3.835116700537037626e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.638504889709364379e-06 1.119537129054480676e-05 1.497269646786311452e-05
5.575999999999944334e-01 -2.304295702073478475e-02 1.474311291517795214e-03 3.743050289715975972e-04 3.775576332844447856e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.604663436883140685e-06 1.095732263027175891e-05 1.405239765096019832e-05
5.649333333333280693e-01 -2.235455323801256028e-02 1.468829217353381225e-03 3.686211250826604497e-04 3.718053219209180565e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.572640560551421994e-06 1.073679152941610613e-05 1.319050597853799937e-05
5.722666666666617052e-01 -2.169911674754008285e-02 1.463465013456207884e-03 3.631281181211907226e-04 3.662465140754899654e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.542297361858346233e-06 1.053271686868184094e-05 1.238310267920985257e-05
5.795999999999953411e-01 -2.107472193820737402e-02 1.458214001202224946e-03 3.578182318505160353e-04 3.608732651861889466e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.513505750640789206e-06 1.034397462769584599e-05 1.162974522657145518e-05
5.869333333333289771e-01 -2.047956545531571734e-02 1.453071832955433584e-03 3.526840647150111005e-04 3.556779896738756531e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.486148579802863127e-06 1.016960711070667680e-05 1.092340743102045569e-05
5.942666666666626130e-01 -1.991195879052484394e-02 1.448034320212006386e-03 3.477184436008970165e-04 3.506533571798541287e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.460118346530148455e-06 1.000861043220214941e-05 1.026019693471210370e-05
6.015999999999962489e-01 -1.937032643940380869e-02 1.443097521850387295e-03 3.429145232779444029e-04 3.457923747945691392e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.435316946200153148e-06 9.860140974524878816e-06 9.641093481700382185e-06
6.089333333333298848e-01 -1.885318710676586046e-02 1.438257676358303426e-03 3.382656957447195689e-04 3.410883113334146292e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.411654182975603437e-06 9.723311016300504293e-06 9.062724955217011177e-06
6.162666666666635207e-01 -1.835915465912171807e-02 1.433511193880723485e-03 3.337656278716579590e-04 3.365347107629541434e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.389047404583237632e-06 9.597272053136361028e-06 8.522485105719153632e-06
6.235999999999971566e-01 -1.788692913089188347e-02 1.428854687221358831e-03 3.294082277056914888e-04 3.321253908593716463e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.367421065400694544e-06 9.481267864548438234e-06 8.017643107095822185e-06
6.309333333333307925e-01 -1.743529081331898073e-02 1.424284898168451776e-03 3.251876730198960549e-04 3.278544026174436306e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.346705956866304391e-06 9.374543734593710195e-06 7.545673673580587854e-06
6.382666666666644284e-01 -1.700309710243465972e-02 1.419798751570283115e-03 3.210983525744058359e-04 3.237160600113851185e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.326838896834657591e-06 9.276427309571394546e-06 7.104468508017603062e-06
6.455999999999980643e-01 -1.658927512719882147e-02 1.415393315463726355e-03 3.171349091722218860e-04 3.197049068877724255e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.307761993784562026e-06 9.186258733557443130e-06 6.691868345446053571e-06
6.529333333333317002e-01 -1.619281916376436731e-02 1.411065780437024226e-03 3.132921890771970500e-04 3.158157164207665239e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.289422199000933693e-06 9.103412556583511013e-06 6.305965665767270949e-06
6.602666666666653361e-01 -1.581278438685409377e-02 1.406813494002376796e-03 3.095652429982983307e-04 3.120434931204511125e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.271771016680907702e-06 9.027313822092971509e-06 5.945063381580071126e-06
6.675999999999989720e-01 -1.544828536843847328e-02 1.402633903725075595e-03 3.059493631280108092e-04 3.083834474245517130e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.254763889046008520e-06 8.957400317430116743e-06 5.607400773826831248e-06
6.749333333333326079e-01 -1.509848914254266483e-02 1.398524590378257514e-03 3.024399802502938548e-04 3.048310059014762517e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.238360023060128338e-06 8.893158451061060051e-06 5.291284678194124876e-06
6.822666666666662438e-01 -1.476261413589756433e-02 1.394483226252100135e-03 2.990326582864545548e-04 3.013817835386695815e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.222522053804942822e-06 8.834117327326279322e-06 4.995028197275850823e-06
6.895999999999998797e-01 -1.443992645122888288e-02 1.390507595370795661e-03 2.957232328702005136e-04 2.980315902866001020e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.207215390765182234e-06 8.779763411871971857e-06 4.718070765790460805e-06
6.969333333333335156e-01 -1.412973403801504393e-02 1.386595592264151799e-03 2.925077583983215295e-04 2.947764160195988706e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.192408537908033039e-06 8.729687847778497075e-06 4.459336256034057538e-06
7.042666666666671516e-01 -1.383138836864078632e-02 1.382745213499968684e-03 2.893824556779626229e-04 2.916124252129762354e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.178072689226689655e-06 8.683556862363371809e-06 4.215801260078250024e-06
7.116000000000007875e-01 -1.354428123366536660e-02 1.378954555907610903e-03 2.863437438819315230e-04 2.885359618370504208e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.164181410074981387e-06 8.641062548379347343e-06 3.988022065577472837e-06
7.189333333333344234e-01 -1.326783919943951007e-02 1.375221778520106927e-03 2.833881493316817092e-04 2.855435154354512596e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.150710285508844442e-06 8.601906777990134172e-06 3.775476499834398268e-06
7.262666666666680593e-01 -1.300152326673361877e-02 1.371545145335185999e-03 2.805123750693242456e-04 2.826317407168429247e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.137636884155629480e-06 8.565831945727129030e-06 3.577091016763091179e-06
7.336000000000016952e-01 -1.274482629266797569e-02 1.367922975268654612e-03 2.777132728708209524e-04 2.797974318300475334e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.124940463471709630e-06 8.532585955829005789e-06 3.391843701866761081e-06
7.409333333333353311e-01 -1.249727040188787844e-02 1.364353670635117975e-03 2.749878086955562955e-04 2.770375318329159307e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.112601876009359263e-06 8.501945800060261297e-06 3.218816156231623011e-06
7.482666666666689670e-01 -1.225840602256912659e-02 1.360835705591455832e-03 2.723331029583981374e-04 2.743491180558307700e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.100603433070819956e-06 8.473710169854284195e-06 3.057177637516008886e-06
7.556000000000026029e-01 -1.202780987753566261e-02 1.357367603883322636e-03 2.697464031463622834e-04 2.717293953883670368e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.088928720398025295e-06 8.447692286341851271e-06 2.906117040867003008e-06
7.629333333333362388e-01 -1.180508217190086480e-02 1.353947971751333790e-03 2.672250478011287816e-04 2.691756949989034062e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.077562535583825724e-06 8.423723413305018721e-06 2.764948422908740660e-06
7.702666666666698747e-01 -1.158984767990987527e-02 1.350575455679525706e-03 2.647665472203294262e-04 2.666854711802787471e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.066490748910744201e-06 8.401647403840294229e-06 2.632994859978175794e-06
7.776000000000035106e-01 -1.138175096489879926e-02 1.347248769287246210e-03 2.623684592436127758e-04 2.642562894687638855e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.055700178452473268e-06 8.381308607623630657e-06 2.509622375257096557e-06
7.849333333333371465e-01 -1.118045736075948607e-02 1.343966672816155694e-03 2.600284880144978833e-04 2.618858249291610308e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.045178405332865397e-06 8.362505547047232129e-06 2.394252032217901080e-06
7.922666666666707824e-01 -1.098565162988486207e-02 1.340727971282216656e-03 2.577444036206672342e-04 2.595718582191600381e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.034914014865435846e-06 8.345105610400926704e-06 2.286333034865168141e-06
7.996000000000044183e-01 -1.079703462344710693e-02 1.337531526883663094e-03 2.555140921685819912e-04 2.573122657920502102e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.024896025954231325e-06 8.328900717483416052e-06 2.185284401319838073e-06
8.069333333333380542e-01 -1.061432594832956156e-02 1.334376236978867701e-03 2.533355262034821948e-04 2.551050281843788778e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.015114007812080469e-06 8.313662314182308598e-06 2.090928388872678801e-06
8.142666666666716901e-01 -1.043725880016243418e-02 1.331261055287785450e-03 2.512068035737316106e-04 2.529482086914382807e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.005558847561361410e-06 8.299370920960234742e-06 2.002669267949733059e-06
8.216000000000053261e-01 -1.026558201866953172e-02 1.328184967803747564e-03 2.491261005824624026e-04 2.508399562095058131e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.962219672314462981e-07 8.285996449715106810e-06 1.919595103820287810e-06
8.289333333333389620e-01 -1.009905835050587015e-02 1.325147004821246961e-03 2.470916623154987331e-04 2.487785083771257896e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.870952915706537289e-07 8.273500434427755187e-06 1.841859519715287884e-06
8.362666666666725979e-01 -9.937463294135143871e-03 1.322146228223656291e-03 2.451018240427718002e-04 2.467621728325062724e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.781712175003879935e-07 8.261839325421021607e-06 1.769197745324156874e-06
8.436000000000062338e-01 -9.780584536833353965e-03 1.319181738609531609e-03 2.431549928920127856e-04 2.447893401066167287e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.694425750630651509e-07 8.250965333813120074e-06 1.701218066823063617e-06
8.509333333333398697e-01 -9.628221244221767117e-03 1.316252671441911146e-03 2.412496454683843016e-04 2.428584709323282527e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.609025967401482704e-07 8.240836638792157991e-06 1.637409390432989644e-06
8.582666666666735056e-01 -9.480183464662247581e-03 1.313358190229375584e-03 2.393843361951242948e-04 2.409680939182319136e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.525448980180570595e-07 8.231425118163793655e-06 1.577574569481121187e-06
8.656000000000071415e-01 -9.336291148589238170e-03 1.310497490845671494e-03 2.375576647265123075e-04 2.391168084523618946e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.443634390524464288e-07 8.222714009443760091e-06 1.521491482531916127e-06
8.729333333333407774e-01 -9.196373558404191684e-03 1.307669795201317356e-03 2.357683084839985418e-04 2.373032666854438168e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.363524937879644504e-07 8.214694013937940420e-06 1.468890715632916272e-06
8.802666666666744133e-01 -9.060268693064144063e-03 1.304874357218508817e-03 2.340149827857261177e-04 2.355261850352854524e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.285065180762435690e-07 8.207323403007903292e-06 1.419519922727588149e-06
8.876000000000080492e-01 -8.927822973770326714e-03 1.302110455531178086e-03 2.322964741828154359e-04 2.337843316405504700e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.208200776992962375e-07 8.200510614210372755e-06 1.373140399763648421e-06
8.949333333333416851e-01 -8.798890535640761096e-03 1.299377393963601322e-03 2.306116077357904081e-04 2.320765290968362492e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.132882209908840722e-07 8.194237396387080461e-06 1.329530739054874555e-06
9.022666666666753210e-01 -8.673333081175006037e-03 1.296674498004219507e-03 2.289592552332196651e-04 2.304016523015982396e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.059062260535062358e-07 8.188462747791443977e-06 1.288504782138553427e-06
9.096000000000089569e-01 -8.551019115022540085e-03 1.294001116148275161e-03 2.273383552482939683e-04 2.287586232910930866e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.986695785091559953e-07 8.183145001054158998e-06 1.249854967803371684e-06
9.169333333333425928e-01 -8.431823561937543121e-03 1.291356620150882917e-03 2.257478732129120178e-04 2.271464103355563639e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.915739599776161492e-07 8.178263875956880884e-06 1.213395647759386092e-06
9.242666666666762287e-01 -8.315627998741619703e-03 1.288740401628612120e-03 2.241868253391226726e-04 2.255640260096369518e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.846152653252003724e-07 8.173808648872407957e-06 1.179038727284410624e-06
9.316000000000098646e-01 -8.202319479672393401e-03 1.286151875323051806e-03 2.226542843404014300e-04 2.240105266040567228e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.777895869689645123e-07 8.169774780412096459e-06 1.146571199505407392e-06
9.389333333333435005e-01 -8.091790684436165476e-03 1.283590471192548555e-03 2.211493533357280193e-04 2.224850060859811553e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.710931989914169200e-07 8.166159161958682302e-06 1.115755700104602639e-06
9.462666666666771365e-01 -7.983939596119192864e-03 1.281055639544423841e-03 2.196711747597543613e-04 2.209865987601907465e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.645225451981111419e-07 8.162958076921604446e-06 1.086595004104939532e-06
9.536000000000107724e-01 -7.878669092843857205e-03 1.278546847229327689e-03 2.182189319104350543e-04 2.195144726285622357e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.580742253896012548e-07 8.160167921097943500e-06 1.058965236560574282e-06
9.609333333333444083e-01 -7.775886595160620522e-03 1.276063578898438975e-03 2.167918312102831170e-04 2.180678327464301031e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.517449831749916592e-07 8.157787447698431973e-06 1.032743644696218525e-06
9.682666666666780442e-01 -7.675503878184128034e-03 1.273605336604902508e-03 2.153891199951305251e-04 2.166459150699955039e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.455316958242090978e-07 8.155820117714071576e-06 1.007806777966841765e-06
9.756000000000116801e-01 -7.577436935870427923e-03 1.271171634069196863e-03 2.140100723300460519e-04 2.152479881822087684e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.394313580792686215e-07 8.154272954377687698e-06 9.840738948688628795e-07
9.829333333333453160e-01 -7.481605497277326634e-03 1.268762000526432298e-03 2.126539874385838464e-04 2.138733500279655676e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.334410685619986712e-07 8.153153296372682763e-06 9.614744293928582403e-07
9.902666666666789519e-01 -7.387933116648421131e-03 1.266375979021850057e-03 2.113202068141445888e-04 2.125213268856856845e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.275579451927265085e-07 8.152441380540456829e-06 9.399201406553666430e-07
9.976000000000125878e-01 -7.296346625603590194e-03 1.264013127687120021e-03 2.100080824607654015e-04 2.111912718281897146e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.217791410772003280e-07 8.152097681572744838e-06 9.193052484130393230e-07
1.004933333333131618e+00 -7.206776372334217952e-03 1.261673017852755129e-03 2.087170040888787861e-04 2.098825648088052751e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.161020344303948860e-07 8.152117971645409799e-06 8.996075269339775100e-07
1.012266666664865866e+00 -7.119155702710079636e-03 1.259355231660380962e-03 2.074463759474900906e-04 2.085946094687670446e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.105240643898176446e-07 8.152489372883160032e-06 8.807836544977482141e-07
1.019599999995054906e+00 -7.033420847169582178e-03 1.257059363978137818e-03 2.061956339768807858e-04 2.073268337343399815e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.050427362386791008e-07 8.153192827810989634e-06 8.627706236352597542e-07
1.026933333323717612e+00 -6.949510914548430798e-03 1.254785019216296538e-03 2.049642339760203327e-04 2.060786872419401693e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.996556348321487186e-07 8.154206993669617723e-06 8.455151815276956028e-07
1.034266666650871969e+00 -6.867367540761204134e-03 1.252531814903373383e-03 2.037516485498504692e-04 2.048496411041411756e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.943604358595670401e-07 8.155514197642073666e-06 8.289550509256258751e-07
1.041599999976535518e+00 -6.786935015578402300e-03 1.250299378493574661e-03 2.025573718761274316e-04 2.036391865064973022e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.891549107870657864e-07 8.157105163400802856e-06 8.130520588208319340e-07
1.048933333300725135e+00 -6.708159878966405733e-03 1.248087349111074405e-03 2.013809244416551157e-04 2.024468345950583038e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.840369255324118109e-07 8.158981094001489472e-06 7.977504747858944586e-07
1.056266666623457695e+00 -6.630990932451485617e-03 1.245895373403133836e-03 2.002218388024729480e-04 2.012721145915913768e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.790044316563711847e-07 8.161151393452916209e-06 7.829892359279922271e-07
1.063599999944748964e+00 -6.555379198454322487e-03 1.243723108573588669e-03 1.990796696339296960e-04 2.001145735293172884e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.740554562276664866e-07 8.163627904583280935e-06 7.687546321553708490e-07
1.070933333264614928e+00 -6.481277674873252466e-03 1.241570219888154126e-03 1.979539861259215687e-04 1.989737747071782144e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.691880883565301107e-07 8.166418228905073250e-06 7.550133658489551426e-07
1.078266666583070466e+00 -6.408641284402314710e-03 1.239436383292359667e-03 1.968443719658211554e-04 1.978492983822880899e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.644004711246411665e-07 8.169522718977427654e-06 7.417349757558952259e-07
1.085599999900130896e+00 -6.337426754463783285e-03 1.237321282790059592e-03 1.957504282890169779e-04 1.967407390245279244e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.596907973060746949e-07 8.172935893543155429e-06 7.288935337828648698e-07
1.092933333215809322e+00 -6.267592587230148837e-03 1.235224609617310019e-03 1.946717693439967058e-04 1.956477066019769815e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.550573111175107064e-07 8.176651083750723293e-06 7.164652644075152090e-07
1.100266666530120396e+00 -6.199098860584161333e-03 1.233146062558965889e-03 1.936080220609919563e-04 1.945698246838767353e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.504983094339404422e-07 8.180665732984869005e-06 7.044279741829447416e-07
1.107599999843077665e+00 -6.131907305404088113e-03 1.231085347472251528e-03 1.925588294750356767e-04 1.935067303104725514e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.460121410482002299e-07 8.184982618063571340e-06 6.927574501570949443e-07
1.114933333154694450e+00 -6.065981028414749524e-03 1.229042178825642730e-03 1.915238408928387343e-04 1.924580726878721663e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.415972015120375918e-07 8.189606070103277571e-06 6.814356317108852384e-07
1.122266666464982743e+00 -6.001284662513206580e-03 1.227016277731313035e-03 1.905027235673933657e-04 1.914235137405619243e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.372518438230867197e-07 8.194506932860985495e-06 6.704547263248082990e-07
1.129599999773955865e+00 -5.937784086253500640e-03 1.225007372673524815e-03 1.894951547806348431e-04 1.904027268055210817e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.329743812964704668e-07 8.199625522846011702e-06 6.597983736365135421e-07
1.136933333081625142e+00 -5.875446514796957113e-03 1.223015197810973370e-03 1.885008236405272557e-04 1.893953966798066820e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.287633563719031231e-07 8.204967499220299033e-06 6.494386526601608605e-07
1.144266666388002118e+00 -5.814240402696401432e-03 1.221039493184968494e-03 1.875194302580546668e-04 1.884012184978182090e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.246173480431246190e-07 8.210530234310530514e-06 6.393584195234572670e-07
1.151599999693099008e+00 -5.754135307416915340e-03 1.219080005664311458e-03 1.865506818356753576e-04 1.874198977513188112e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.205349809520696582e-07 8.216306662545211635e-06 6.295438169462389117e-07
1.158933332996926913e+00 -5.695102003736850736e-03 1.217136488195414389e-03 1.855942971314951070e-04 1.864511496123664189e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.165149094084572021e-07 8.222299440233322545e-06 6.199862461013880135e-07
1.166266666299496713e+00 -5.637112212869351165e-03 1.215208699971317193e-03 1.846500048333639225e-04 1.854946985232786526e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.125558251381111758e-07 8.228510954566200657e-06 6.106739324702982333e-07
1.173599999600819288e+00 -5.580138739286113342e-03 1.213296405147520993e-03 1.837175425962031734e-04 1.845502780382093314e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.086564593624940103e-07 8.234943150504421419e-06 6.015903728612328211e-07
1.180933332900904409e+00 -5.524155337111637427e-03 1.211399372866708802e-03 1.827966563927121730e-04 1.836176300732262137e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.048155920344534145e-07 8.241590641844337092e-06 5.927161406724974178e-07
1.188266666199762289e+00 -5.469136709131079688e-03 1.209517377270103626e-03 1.818871008652818270e-04 1.826965049092503990e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.010320322417671159e-07 8.248449929070056236e-06 5.840592615143262104e-07
1.195599999497402921e+00 -5.415058394885454568e-03 1.207650198509070075e-03 1.809886364500273739e-04 1.817866605660542565e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.973046114812000273e-07 8.255515764863001208e-06 5.756124198224043964e-07
1.202933332793836518e+00 -5.361896817971085506e-03 1.205797621596136531e-03 1.801010336388775203e-04 1.808878625457391049e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.936321922620556970e-07 8.262781781723191422e-06 5.673661640141971580e-07
1.210266666089072185e+00 -5.309629176360356612e-03 1.203959436304028602e-03 1.792240675220815307e-04 1.799998836442691288e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.900136709741111773e-07 8.270243512331417211e-06 5.593114134252992537e-07
1.217599999383118581e+00 -5.258233452504524480e-03 1.202135436310374774e-03 1.783575217287084944e-04 1.791225035877971839e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.864479775203423744e-07 8.277899268064194371e-06 5.514401431492045981e-07
1.224933332675985032e+00 -5.207688359862653812e-03 1.200325419415438711e-03 1.775011849968601365e-04 1.782555085483407582e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.829340735444607011e-07 8.285750126286638560e-06 5.437455276554675081e-07
1.232266665967680197e+00 -5.157973314610467611e-03 1.198529188279733211e-03 1.766548536327559459e-04 1.773986913574543238e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.794709497458344108e-07 8.293799660518003995e-06 5.362209163250196783e-07
1.239599999258212515e+00 -5.109068414353197182e-03 1.196746549983829363e-03 1.758183299768234834e-04 1.765518506849274999e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.760576198746629226e-07 8.302052274884878360e-06 5.288604205883155484e-07
1.246933332547590423e+00 -5.060954391358986337e-03 1.194977316003978472e-03 1.749914210473037040e-04 1.757147913917006445e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.726930170377694201e-07 8.310474286850235147e-06 5.216617733836936961e-07
1.254266665835821692e+00 -5.013612618902515798e-03 1.193221301334708440e-03 1.741739406988349233e-04 1.748873236927373735e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.693761682232225616e-07 8.319060283446611385e-06 5.146167308555502159e-07
1.261599999122914761e+00 -4.967025058042246269e-03 1.191478324135641876e-03 1.733657068829538416e-04 1.740692636757593548e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.661061769469499321e-07 8.327822898545871196e-06 5.077195529954975063e-07
1.268933332408876735e+00 -4.921174217741176166e-03 1.189748206637606786e-03 1.725665438703310962e-04 1.732604322120148265e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.628821584905248367e-07 8.336768805073117345e-06 5.009642496023371610e-07
1.276266665693714941e+00 -4.876043191073554592e-03 1.188030774775409269e-03 1.717762798263819857e-04 1.724606555881564142e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.597032452485404605e-07 8.345901752199377585e-06 4.943413178952654694e-07
1.283599998977437373e+00 -4.831615567409753773e-03 1.186325858518071964e-03 1.709947490792293598e-04 1.716697645954114518e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.565685964183617468e-07 8.355217183865854265e-06 4.878372375449032719e-07
1.290933332260052024e+00 -4.787875452412746619e-03 1.184633291218497057e-03 1.702217897369410940e-04 1.708875949870893203e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.534773942190841409e-07 8.364705924564287031e-06 4.814654902979590140e-07
1.298266665541565112e+00 -4.744807447393324835e-03 1.182952909279257926e-03 1.694572453032998631e-04 1.701139868469347168e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.504288373385703432e-07 8.374360349092988841e-06 4.752340325620452340e-07
1.305599998821983965e+00 -4.702396609201204419e-03 1.181284551806622207e-03 1.687009626632620198e-04 1.693487846307604973e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.474221341170389579e-07 8.384175833108862392e-06 4.691333144170784114e-07
1.312933332101314798e+00 -4.660628444866268816e-03 1.179628061372800778e-03 1.679527931965882120e-04 1.685918368729859805e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.444565061111429183e-07 8.394145546339005102e-06 4.631575315268943732e-07
1.320266665379563387e+00 -4.619488895640535414e-03 1.177983283832384096e-03 1.672125923186364919e-04 1.678429961537998040e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.415312064401969167e-07 8.404254392591852297e-06 4.573248179228392446e-07
1.327599998656735725e+00 -4.578964310229345289e-03 1.176350068314088596e-03 1.664802186042109780e-04 1.671021189828307985e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.386455544806085955e-07 8.414467014148259202e-06 4.516267031920885761e-07
1.334933331932837364e+00 -4.539041442290377669e-03 1.174728266682457901e-03 1.657555351236484785e-04 1.663690655268874104e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.357988390726646663e-07 8.424778722554277080e-06 4.460358265463278223e-07
1.342266665207874521e+00 -4.499707424144048368e-03 1.173117733308428083e-03 1.650384078871524945e-04 1.656436996389928744e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.329903644439836508e-07 8.435192609681071152e-06 4.405478194747045148e-07
1.349599998481852303e+00 -4.460949757527839579e-03 1.171518325096193537e-03 1.643287068475370884e-04 1.649258885530165706e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.302194531491022193e-07 8.445713533245624466e-06 4.351596242146080787e-07
1.356933331754776262e+00 -4.422756300097424251e-03 1.169929901767033766e-03 1.636263048888521158e-04 1.642155028389284590e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.274854420138159003e-07 8.456345235670305996e-06 4.298690747306391852e-07
1.364266665026651060e+00 -4.385115252186049146e-03 1.168352326094699526e-03 1.629310781691779473e-04 1.635124164055014317e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.247876803874392492e-07 8.467089062289238170e-06 4.246744731576319085e-07
1.371599998297481804e+00 -4.348015147128733021e-03 1.166785463385582120e-03 1.622429060818584917e-04 1.628165061975374046e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.221255301630320419e-07 8.477944457305740334e-06 4.195741688135806742e-07
1.378933331567273379e+00 -4.311444833897023696e-03 1.165229181379289674e-03 1.615616707299069794e-04 1.621276523039788401e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.194983669621875633e-07 8.488910417888710503e-06 4.145660992541411944e-07
1.386266664836030227e+00 -4.275393463783078510e-03 1.163683349824233592e-03 1.608872570689721948e-04 1.614457375583799653e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.169055809614416779e-07 8.499986823924097796e-06 4.096477182018269866e-07
1.393599998103757232e+00 -4.239850498204663157e-03 1.162147840719827399e-03 1.602195524937975843e-04 1.607706478608115141e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.143465771882971872e-07 8.511174915568573077e-06 4.048165707162228895e-07
1.400933331370458834e+00 -4.204805668254738699e-03 1.160622528525403823e-03 1.595584477108865859e-04 1.601022715914234050e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.118207747265636703e-07 8.522476799762900918e-06 4.000700614422552955e-07
1.408266664636139698e+00 -4.170248987082758943e-03 1.159107290391500709e-03 1.589038358812374155e-04 1.594405000149267445e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.093276052506058263e-07 8.533894383095849611e-06 3.954052271798713264e-07
1.415599997900804041e+00 -4.136170737056630783e-03 1.157602005593665051e-03 1.582556130383038450e-04 1.587852267341186572e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.068665112808783787e-07 8.545428330049390935e-06 3.908199397611769387e-07
1.422933331164455639e+00 -4.102561458125892485e-03 1.156106555480730918e-03 1.576136771753290460e-04 1.581363480178483907e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.044368912449987507e-07 8.557055454109572363e-06 3.863173455218614838e-07
1.430266664427098489e+00 -4.069411938676962756e-03 1.154620823131128227e-03 1.569779290426893351e-04 1.574937623741562952e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.020380774843588193e-07 8.568723033551713030e-06 3.818955167030219790e-07
1.437599997688736142e+00 -4.036713205912631497e-03 1.153144693617137078e-03 1.563482712238521081e-04 1.568573707163866500e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.996695670439603614e-07 8.580441620541467331e-06 3.775483091837902110e-07
1.444933330949372374e+00 -4.004456521141838005e-03 1.151678054245077560e-03 1.557246089301798952e-04 1.562270761888947916e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.973308664193380939e-07 8.592219020000656072e-06 3.732740151658158176e-07
1.452266664209010294e+00 -3.972633368435595988e-03 1.150220794437217375e-03 1.551068492923379154e-04 1.556027840940347930e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.950214878306471325e-07 8.604060661343242150e-06 3.690715358970459729e-07
1.459599997467653898e+00 -3.941235452415547263e-03 1.148772805557432336e-03 1.544949015990157979e-04 1.549844019227861365e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.927409523142768164e-07 8.615971985006934327e-06 3.649396452169246813e-07
1.466933330725306073e+00 -3.910254685031974882e-03 1.147333980700280696e-03 1.538886771751164111e-04 1.543718391182102249e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.904887903346062775e-07 8.627958870893519285e-06 3.608768715856784611e-07
1.474266663981970815e+00 -3.879683184571542168e-03 1.145904214491135897e-03 1.532880892403128527e-04 1.537650072210818269e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.882645408303144817e-07 8.640026658444866154e-06 3.568816245836346238e-07
1.481599997237651678e+00 -3.849513260985368453e-03 1.144483403291826325e-03 1.526930528679583529e-04 1.531638195776298048e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.860677501497164587e-07 8.652178657474088484e-06 3.529523676125681435e-07
1.488933330492351992e+00 -3.819737420853661081e-03 1.143071445399710881e-03 1.521034850794947236e-04 1.525681915222087438e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.838979716139534940e-07 8.664415198969696735e-06 3.490876569932931753e-07
1.496266663746075087e+00 -3.790348349431096713e-03 1.141668240995635537e-03 1.515193044975086934e-04 1.519780401001865700e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.817547659389734022e-07 8.676734021355034636e-06 3.452858316807062835e-07
1.503599996998824517e+00 -3.761338917744438091e-03 1.140273691922401777e-03 1.509404316988950982e-04 1.513932842498825213e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.796377026782042424e-07 8.689131910115317057e-06 3.415452104692761311e-07
1.510933330250602724e+00 -3.732702163132467672e-03 1.138887701540204503e-03 1.503667886867140579e-04 1.508138444786141959e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.775463624380538008e-07 8.701606697178014018e-06 3.378637554203488865e-07
1.518266663501412594e+00 -3.704431296413111287e-03 1.137510174506814811e-03 1.497982991565118775e-04 1.502396430994372379e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.754803375898641826e-07 8.714158804460782107e-06 3.342392409951164912e-07
1.525599996751257015e+00 -3.676519687226978937e-03 1.136141017018425965e-03 1.492348884275205580e-04 1.496706039336738285e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.734392321580580404e-07 8.726791366763266735e-06 3.306697220485684256e-07
1.532933330000138650e+00 -3.648960864675655433e-03 1.134780136962632805e-03 1.486764834087809519e-04 1.491066524427934331e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.714226604876537869e-07 8.739509054052177177e-06 3.271538205166144485e-07
1.540266663248059942e+00 -3.621748510612741480e-03 1.133427443908655713e-03 1.481230125585358945e-04 1.485477155839112686e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.694302452144524629e-07 8.752316363497082344e-06 3.236907983998714877e-07
1.547599996495023555e+00 -3.594876457344623431e-03 1.132082848824670241e-03 1.475744057979412637e-04 1.479937218215845529e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.674616153413855740e-07 8.765216333717627714e-06 3.202803054591903791e-07
1.554933329741031933e+00 -3.568338680536711511e-03 1.130746264064068102e-03 1.470305944196709355e-04 1.474446010643064471e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.655164051102406298e-07 8.778210225885613825e-06 3.169220387108620144e-07
1.562266662986088184e+00 -3.542129296175943777e-03 1.129417603135982094e-03 1.464915111938332529e-04 1.469002846192665919e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.635942451410738397e-07 8.791294467896050268e-06 3.136163553263044987e-07
1.569599996230194305e+00 -3.516242554863159911e-03 1.128096780866148742e-03 1.459570900744315005e-04 1.463607051603891098e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.616946926893853680e-07 8.804433250851843303e-06 3.103653231213993235e-07
1.576933329473352519e+00 -3.490672840448994473e-03 1.126783713568179496e-03 1.454272664701483034e-04 1.458257967070157590e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.598173913578101212e-07 8.817626520113723207e-06 3.071644767266521910e-07
1.584266662715565710e+00 -3.465414663407230186e-03 1.125478319011390940e-03 1.449019769365285414e-04 1.452954945483351341e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.579620121221729031e-07 8.830882006002268108e-06 3.040122505439398787e-07
1.591599995956835656e+00 -3.440462660441247732e-03 1.124180516223760801e-03 1.443811593603759006e-04 1.447697352807039402e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.561282268718084107e-07 8.844204266545479875e-06 3.009077920485840067e-07
1.598933329197164355e+00 -3.415811587970185061e-03 1.122890225479904148e-03 1.438647527825617669e-04 1.442484566954408505e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.543157109316970193e-07 8.857595877099417830e-06 2.978503507938558310e-07
1.606266662436554249e+00 -3.391456320344819406e-03 1.121607368064209695e-03 1.433526974278286699e-04 1.437315978167309945e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.525241443525507012e-07 8.871058150324489521e-06 2.948390355063411603e-07
1.613599995675007115e+00 -3.367391844731592795e-03 1.120331866368811562e-03 1.428449346370851364e-04 1.432190987937872854e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.507532129276167864e-07 8.884591824727669504e-06 2.918727120974113531e-07
1.620933328912525173e+00 -3.343613260014281427e-03 1.119063644091435354e-03 1.423414068872909345e-04 1.427109009427714875e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.490026090676983610e-07 8.898197726029356681e-06 2.889500997567477502e-07
1.628266662149110644e+00 -3.320115771665315199e-03 1.117802626270033651e-03 1.418420576846452159e-04 1.422069466519831427e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.472720322995770400e-07 8.911877230541377670e-06 2.860699592310650064e-07
1.635599995384763972e+00 -3.296894692721048792e-03 1.116548739029638460e-03 1.413468316526085805e-04 1.417071794449020240e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.455611890954760133e-07 8.925632400714071158e-06 2.832312607822127918e-07
1.642933328619487598e+00 -3.273945435411384792e-03 1.115301909618459514e-03 1.408556744373553346e-04 1.412115438421873920e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.438697926224871588e-07 8.939465887506384406e-06 2.804330731687346878e-07
1.650266661853283523e+00 -3.251263512804746479e-03 1.114062066210623871e-03 1.403685326827149764e-04 1.407199854564691400e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.421975620251017370e-07 8.953380663703794127e-06 2.776745170306961545e-07
1.657599995086153077e+00 -3.228844534331874131e-03 1.112829137903013519e-03 1.398853540056135261e-04 1.402324508515606291e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.405442214949926677e-07 8.967379532156625474e-06 2.749547304946008709e-07
1.664933328318097816e+00 -3.206684202866902107e-03 1.111603054932166091e-03 1.394060869898533766e-04 1.397488875992215947e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.389094995362378004e-07 8.981464639711013488e-06 2.722728413245354571e-07
1.672266661549119293e+00 -3.184778312515576006e-03 1.110383748757953369e-03 1.389306811929399998e-04 1.392692442038194955e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.372931284742197403e-07 8.995637120235395410e-06 2.696281004292635950e-07
1.679599994779219063e+00 -3.163122747380241011e-03 1.109171151781048609e-03 1.384590870799070705e-04 1.387934701271534938e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.356948442318377320e-07 9.009897035608202965e-06 2.670199993139076718e-07
1.686933328008398680e+00 -3.141713477940519597e-03 1.107965197451815566e-03 1.379912559888401657e-04 1.383215157267323435e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.341143866001470743e-07 9.024243699646417586e-06 2.644481845967030989e-07
1.694266661236659699e+00 -3.120546559636784914e-03 1.106765820055888219e-03 1.375271401692085965e-04 1.378533322616524569e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.325514996334621912e-07 9.038676285324115264e-06 2.619123155421294362e-07
1.701599994464003007e+00 -3.099618128933043226e-03 1.105572954679561078e-03 1.370666926431962217e-04 1.373888718438937874e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.310059320719127814e-07 9.053194454291782934e-06 2.594119606028040011e-07
1.708933327690429937e+00 -3.078924403009971125e-03 1.104386537365516837e-03 1.366098673290411540e-04 1.369280874379867619e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.294774376257897090e-07 9.067798703170639745e-06 2.569465211474319218e-07
1.716266660915941822e+00 -3.058461676118713266e-03 1.103206505250818419e-03 1.361566188874398199e-04 1.364709328190985864e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.279657749348592575e-07 9.082490253858043502e-06 2.545153266139178510e-07
1.723599994140539549e+00 -3.038226319497261754e-03 1.102032796367555852e-03 1.357069028302796711e-04 1.360173625903137807e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.264707071452710199e-07 9.097270577442763195e-06 2.521177886971593413e-07
1.730933327364224450e+00 -3.018214777952901717e-03 1.100865349654204378e-03 1.352606754038258060e-04 1.355673321329546686e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.249920014487763169e-07 9.112140824056278813e-06 2.497533900806988787e-07
1.738266660586997636e+00 -2.998423568942929288e-03 1.099704104845566216e-03 1.348178936324260536e-04 1.351207976187499427e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.235294287169239946e-07 9.127101474491255693e-06 2.474216363293411602e-07
1.745599993808860440e+00 -2.978849279818872493e-03 1.098549002376553911e-03 1.343785152594901514e-04 1.346777159588813041e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.220827633345321596e-07 9.142152364161280898e-06 2.451219274544801496e-07
1.752933327029812860e+00 -2.959488566335691587e-03 1.097399983479138827e-03 1.339424987383199157e-04 1.342380448046594840e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.206517833216243950e-07 9.157292997498945905e-06 2.428534617746629706e-07
1.760266660249856896e+00 -2.940338151105999481e-03 1.096256990322508123e-03 1.335098032259188271e-04 1.338017425192719731e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.192362705971241396e-07 9.172522933315781427e-06 2.406153125203687432e-07
1.767599993468992547e+00 -2.921394821995952976e-03 1.095119965973584842e-03 1.330803885933531266e-04 1.333687681829087398e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.178360111520495269e-07 9.187842018664801535e-06 2.384066176267502360e-07
1.774933326687221369e+00 -2.902655430369546069e-03 1.093988854239413746e-03 1.326542153759804042e-04 1.329390815480609861e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.164507950697304729e-07 9.203250405171824048e-06 2.362267278091034775e-07
1.782266659904543582e+00 -2.884116890059135706e-03 1.092863599726728472e-03 1.322312447728025465e-04 1.325126430642377699e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.150804164789258262e-07 9.218748423921992329e-06 2.340752432096211376e-07
1.789599993120960297e+00 -2.865776175447946536e-03 1.091744147683649776e-03 1.318114386110038152e-04 1.320894138288431028e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.137246733450868155e-07 9.234336465019593007e-06 2.319519068948300780e-07
1.796933326336472181e+00 -2.847630319606472664e-03 1.090630443985269324e-03 1.313947593577764836e-04 1.316693555888822460e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.123833670440599780e-07 9.250014824661324301e-06 2.298565447505310445e-07
1.804266659551079899e+00 -2.829676413070861089e-03 1.089522435319056947e-03 1.309811701101639228e-04 1.312524307140509232e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.110562362946947560e-07 9.265753690591997907e-06 2.277949271426507336e-07
1.811599992764783673e+00 -2.811911602676594232e-03 1.088420069229596547e-03 1.305706345587949056e-04 1.308386021926765883e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.097430344238503152e-07 9.281531575173286708e-06 2.257616606068466612e-07
1.818933325977584392e+00 -2.794333090258711936e-03 1.087323293924976004e-03 1.301631169822951145e-04 1.304278336207418320e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.084435932926588061e-07 9.297361032511130397e-06 2.237544641417317950e-07
1.826266659189482944e+00 -2.776938131551012767e-03 1.086232058350724335e-03 1.297585822632677118e-04 1.300200891837494967e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.071577406181686723e-07 9.313249631870762764e-06 2.217727783136441495e-07
1.833599992400479550e+00 -2.759724034273445484e-03 1.085146312058467982e-03 1.293569958177416752e-04 1.296153336501144416e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.058853032596475149e-07 9.329202261152128833e-06 2.198163174838858084e-07
1.840933325610574434e+00 -2.742688157599558474e-03 1.084066005150177226e-03 1.289583236485700830e-04 1.292135323554244623e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.046261087469669661e-07 9.345222253620222988e-06 2.178848260299083886e-07
1.848266658819768482e+00 -2.725827910015919502e-03 1.082991088377679685e-03 1.285625322618666412e-04 1.288146511870222203e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.033799861073881611e-07 9.361312060167842724e-06 2.159779146913231279e-07
1.855599992028061918e+00 -2.709140749116658534e-03 1.081921513258391745e-03 1.281695887287278494e-04 1.284186565756077281e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.021467663772639762e-07 9.377473689240101821e-06 2.140950614750769526e-07
1.862933325235455184e+00 -2.692624179766546933e-03 1.080857231989364522e-03 1.277794606149584855e-04 1.280255154815207854e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.009262828571138956e-07 9.393708940093322893e-06 2.122357227285351484e-07
1.870266658441948060e+00 -2.676275753517918729e-03 1.079798197369095112e-03 1.273921160092462794e-04 1.276351953921077550e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.997183712126653008e-07 9.410019448561858911e-06 2.103994374607520955e-07
1.877599991647541655e+00 -2.660093067498099650e-03 1.078744362818493318e-03 1.270075234958047551e-04 1.272476643031953238e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.985228695343365713e-07 9.426406627183477158e-06 2.085858942383117917e-07
1.884933324852235970e+00 -2.644073763051987738e-03 1.077695682283014199e-03 1.266256521542031730e-04 1.268628907160545194e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.973396182859669216e-07 9.442871609380441961e-06 2.067948722482576860e-07
1.892266658056032114e+00 -2.628215524811367693e-03 1.076652110190246025e-03 1.262464715371650243e-04 1.264808436158595863e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.961684602769824744e-07 9.459415273244880867e-06 2.050261440376087313e-07
1.899599991258929421e+00 -2.612516079692278007e-03 1.075613601623029393e-03 1.258699516663821160e-04 1.261014924682901618e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.950092407156565286e-07 9.476038352701613259e-06 2.032793522571638976e-07
1.906933324460928336e+00 -2.596973196257641898e-03 1.074580112351281600e-03 1.254960630305633051e-04 1.257248072102565327e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.938618072409353390e-07 9.492741561850291554e-06 2.015540273895414244e-07
1.914266657662029081e+00 -2.581584683305866365e-03 1.073551598671537754e-03 1.251247765575883920e-04 1.253507582396417176e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.927260098756553227e-07 9.509525651918156769e-06 1.998497020761867065e-07
1.921599990862232099e+00 -2.566348389627671252e-03 1.072528017469251633e-03 1.247560636245165536e-04 1.249793164076389539e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.916017010172284493e-07 9.526391377111746012e-06 1.981659788475577656e-07
1.928933324061537169e+00 -2.551262202450330259e-03 1.071509326125336592e-03 1.243898960485356677e-04 1.246104530122045485e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.904887353485393510e-07 9.543339404898374968e-06 1.965025937173719780e-07
1.936266657259944735e+00 -2.536324047008431393e-03 1.070495482469052424e-03 1.240262460690805387e-04 1.242441397866273726e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.893869697457076700e-07 9.560370240043753932e-06 1.948593662893660579e-07
1.943599990457455018e+00 -2.521531885408968832e-03 1.069486444819364853e-03 1.236650863423051209e-04 1.238803488853771608e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.882962269789043500e-07 9.577467242607362182e-06 1.932506152764705423e-07
1.950933323654068019e+00 -2.506883715951933704e-03 1.068482172107508739e-03 1.233063899294410324e-04 1.235190528824016854e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.872163065368998126e-07 9.594604331990608573e-06 1.916636392855059832e-07
1.958266656849783516e+00 -2.492377572413416627e-03 1.067482623840042581e-03 1.229501302938189810e-04 1.231602247606222679e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.861470864280771238e-07 9.611791595953711803e-06 1.900934917318542421e-07
1.965599990044601952e+00 -2.478011523130770923e-03 1.066487759980865859e-03 1.225962812931078014e-04 1.228038379052262975e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.850884428967009718e-07 9.629036052592345772e-06 1.885404664251557628e-07
1.972933323238522885e+00 -2.463783670542152391e-03 1.065497541027044448e-03 1.222448171771279440e-04 1.224498660976276613e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.840402359989747669e-07 9.646335385004784261e-06 1.870065506418723663e-07
1.980266656431546757e+00 -2.449692150118201565e-03 1.064511927897854879e-03 1.218957125655178867e-04 1.220982835065436952e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.830022822383381208e-07 9.663666823079682870e-06 1.854924654558973755e-07
1.987599989623673347e+00 -2.435735129861982783e-03 1.063530881893478197e-03 1.215489424533166369e-04 1.217490646825851236e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.819744634999194911e-07 9.681037989571946917e-06 1.839957062199290550e-07
1.994933322814902654e+00 -2.421910809331703426e-03 1.062554364804606070e-03 1.212044821934444617e-04 1.214021845434987666e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.809566661553549112e-07 9.698456298323345566e-06 1.825159605651112707e-07
2.002266656005234680e+00 -2.408217419299679002e-03 1.061582338989135090e-03 1.208623075022890629e-04 1.210576183734269002e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.799487749920120124e-07 9.715926773101374639e-06 1.810530202252858755e-07
2.009599989194669423e+00 -2.394653220852233262e-03 1.060614767261701093e-03 1.205223944441426138e-04 1.207153418153881835e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.789506746679103543e-07 9.733453172691012895e-06 1.796066198360039653e-07
2.016933322383206217e+00 -2.381216504858060107e-03 1.059651612880556631e-03 1.201847194277582114e-04 1.203753308636746917e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.779622504439487966e-07 9.751038549619163589e-06 1.781764550796355524e-07
2.024266655570845508e+00 -2.367905591505045475e-03 1.058692839545510552e-03 1.198492592064546915e-04 1.200375618596098443e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.769833885823949017e-07 9.768685503520938595e-06 1.767622822220735583e-07
2.031599988757586850e+00 -2.354718829371796503e-03 1.057738411341744211e-03 1.195159908580449836e-04 1.197020114829631075e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.760139765089407082e-07 9.786396252948966983e-06 1.753639450839164211e-07
2.038933321943429799e+00 -2.341654595021131630e-03 1.056788292688800408e-03 1.191848917875701163e-04 1.193686567472548128e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.750539028738435801e-07 9.804172646197381719e-06 1.739813568697270731e-07
2.046266655128374801e+00 -2.328711292336366288e-03 1.055842448482220957e-03 1.188559397170775898e-04 1.190374749912328101e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.741030576227145505e-07 9.822016194907150501e-06 1.726143935769914942e-07
2.053599988312421409e+00 -2.315887352066428075e-03 1.054900844122890619e-03 1.185291126844174100e-04 1.187084438755665406e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.731613320439290849e-07 9.839928164176317218e-06 1.712628444920120638e-07
2.060933321495568293e+00 -2.303181231142766884e-03 1.053963445389475726e-03 1.182043890395809003e-04 1.183815413749897145e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.722286188010383735e-07 9.857909692383842398e-06 1.699264282141441167e-07
2.068266654677816341e+00 -2.290591412219459330e-03 1.053030218485258252e-03 1.178817474324240637e-04 1.180567457736372448e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.713048119967810402e-07 9.875961882826516516e-06 1.686048279219282368e-07
2.075599987859164663e+00 -2.278116403186425387e-03 1.052101129983800797e-03 1.175611668126440149e-04 1.177340356605788112e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.703898071922360929e-07 9.894085813233396490e-06 1.672977889993863470e-07
2.082933321039614150e+00 -2.265754736651946939e-03 1.051176146801965352e-03 1.172426264224391620e-04 1.174133899248166113e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.694835013812214056e-07 9.912282490876506898e-06 1.660051481671735367e-07
2.090266654219163023e+00 -2.253504969208992501e-03 1.050255236168801251e-03 1.169261057840452722e-04 1.170947877450583203e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.685857929318918027e-07 9.930552774100913227e-06 1.647268115242035903e-07
2.097599987397811727e+00 -2.241365681212475255e-03 1.049338365757780103e-03 1.166115847067684480e-04 1.167782085883077798e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.676965815747294550e-07 9.948897345689286349e-06 1.634626707809113651e-07
2.104933320575559375e+00 -2.229335476134072097e-03 1.048425503688609449e-03 1.162990432717036902e-04 1.164636322035205070e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.668157683853987682e-07 9.967316748824155045e-06 1.622125492688086619e-07
2.112266653752405965e+00 -2.217412980218790020e-03 1.047516618406283502e-03 1.159884618352881807e-04 1.161510386167761760e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.659432557730235003e-07 9.985811473079668290e-06 1.609761994224599908e-07
2.119599986928350610e+00 -2.205596842006605704e-03 1.046611678750738583e-03 1.156798210191523372e-04 1.158404081269348270e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.650789475273052980e-07 1.000438203387922510e-05 1.597533252973991992e-07
2.126933320103392866e+00 -2.193885731903953695e-03 1.045710653881168437e-03 1.153731017122623052e-04 1.155317213020844560e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.642227488161001771e-07 1.002302899199435763e-05 1.585436709675762582e-07
2.134266653277531844e+00 -2.182278341728326361e-03 1.044813513262966322e-03 1.150682850568529358e-04 1.152249589759174377e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.633745661537521955e-07 1.004175290159924476e-05 1.573470680495661127e-07
2.141599986450767990e+00 -2.170773384241261178e-03 1.043920226652303310e-03 1.147653524505612795e-04 1.149201022390125646e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.625343073361388904e-07 1.006055422713603598e-05 1.561634179448227926e-07
2.148933319623101301e+00 -2.159369592802075181e-03 1.043030764215129675e-03 1.144642855405366300e-04 1.146171324354375255e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.617018814117946551e-07 1.007943329064889909e-05 1.549926294906852544e-07
2.156266652794530003e+00 -2.148065720945203060e-03 1.042145096508990867e-03 1.141650662186260572e-04 1.143160311611819951e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.608771986491270162e-07 1.009839029046808469e-05 1.538345639598414606e-07
2.163599985965054096e+00 -2.136860541956040783e-03 1.041263194382566638e-03 1.138676766158664430e-04 1.140167802572208218e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.600601705233644390e-07 1.011742537971251454e-05 1.526890137447060923e-07
2.170933319134673134e+00 -2.125752848536523448e-03 1.040385029045628974e-03 1.135720991029527893e-04 1.137193618055751211e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.592507097662702787e-07 1.013653875518225389e-05 1.515557129175066690e-07
2.178266652303385786e+00 -2.114741452434720607e-03 1.039510571990901909e-03 1.132783162813147593e-04 1.134237581269154516e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.584487303679263146e-07 1.015573069282013708e-05 1.504344127567018014e-07
2.185599985471192053e+00 -2.103825184003458009e-03 1.038639794984519676e-03 1.129863109813024688e-04 1.131299517758568981e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.576541475521594770e-07 1.017500150994695431e-05 1.493249399482269271e-07
2.192933318638091045e+00 -2.093002891858113893e-03 1.037772670058885070e-03 1.126960662567718719e-04 1.128379255359999956e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.568668777142346333e-07 1.019435147563930957e-05 1.482271934822199925e-07
2.200266651804081874e+00 -2.082273442567725459e-03 1.036909169620660754e-03 1.124075653846879296e-04 1.125476624157913975e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.560868383830986233e-07 1.021378074343216687e-05 1.471411029736858993e-07
2.207599984969164542e+00 -2.071635720376821185e-03 1.036049266428400650e-03 1.121207918611611597e-04 1.122591456472065482e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.553139481665067655e-07 1.023328933073572601e-05 1.460665698118950876e-07
2.214933318133338158e+00 -2.061088626669389107e-03 1.035192933501612482e-03 1.118357293918306142e-04 1.119723586785908911e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.545481267327539970e-07 1.025287718908586698e-05 1.450034305574428013e-07
2.222266651296602280e+00 -2.050631079847974828e-03 1.034340144181554195e-03 1.115523618971295651e-04 1.116872851732569980e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.537892948641493877e-07 1.027254429743425471e-05 1.439514538694719802e-07
2.229599984458955131e+00 -2.040262014937250373e-03 1.033490872070677363e-03 1.112706735028707531e-04 1.114039090071777555e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.530373744733442345e-07 1.029229072081421203e-05 1.429103992223986568e-07
2.236933317620396267e+00 -2.029980383199712218e-03 1.032645091020150839e-03 1.109906485358062953e-04 1.111222142627401243e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.522922885944399107e-07 1.031211659650353692e-05 1.418800815504066942e-07
2.244266650780925687e+00 -2.019785151853133436e-03 1.031802775116143645e-03 1.107122715215604910e-04 1.108421852254919040e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.515539613310859741e-07 1.033202205482602747e-05 1.408603882804055819e-07
2.251599983940542060e+00 -2.009675303835781017e-03 1.030963898784463062e-03 1.104355271844179959e-04 1.105638063819512108e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.508223178133880015e-07 1.035200713803061305e-05 1.398512540562049714e-07
2.258933317099244498e+00 -1.999649837551025974e-03 1.030128436770389767e-03 1.101604004444929293e-04 1.102870624170645443e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.500972841421533919e-07 1.037207176681214837e-05 1.388526113434848281e-07
2.266266650257032556e+00 -1.989707766479867704e-03 1.029296364056553207e-03 1.098868764104325057e-04 1.100119382096571927e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.493787873656266537e-07 1.039221578914367097e-05 1.378643436375277880e-07
2.273599983413905345e+00 -1.979848118994588686e-03 1.028467655920051269e-03 1.096149403814794575e-04 1.097384188294451288e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.486667554801959361e-07 1.041243901793832871e-05 1.368862658907333961e-07
2.280933316569861535e+00 -1.970069938033280031e-03 1.027642287872234132e-03 1.093445778391204809e-04 1.094664895366758133e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.479611174999222579e-07 1.043274134348313724e-05 1.359181337725017168e-07
2.288266649724901125e+00 -1.960372280816255822e-03 1.026820235656559057e-03 1.090757744466576363e-04 1.091961357758563242e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.472618035037309951e-07 1.045312278878122102e-05 1.349597495117420505e-07
2.295599982879022338e+00 -1.950754218599115661e-03 1.026001475217304653e-03 1.088085160455060969e-04 1.089273431736205791e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.465687398903434223e-07 1.047358097066996175e-05 1.340122791514578311e-07
2.302933316032224731e+00 -1.941214836402362434e-03 1.025185982805149618e-03 1.085427886523195756e-04 1.086600975348864023e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.458817980181630106e-07 1.049408533641833622e-05 1.330788590614594018e-07
2.310266649184507415e+00 -1.931753232823173530e-03 1.024373734969347615e-03 1.082785784575781792e-04 1.083943848429864314e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.452009032571218634e-07 1.051463480453095554e-05 1.321553093019258374e-07
2.317599982335868614e+00 -1.922368519691136082e-03 1.023564708475081580e-03 1.080158718221342488e-04 1.081301912532903198e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.445259312150293001e-07 1.053520235146327970e-05 1.312599958924505698e-07
2.324933315486308771e+00 -1.913059821882926890e-03 1.022758880345338425e-03 1.077546552751144281e-04 1.078675030910894363e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.438567672312902116e-07 1.055576878263248909e-05 1.303729057661176616e-07
2.332266648635826112e+00 -1.903826277127517071e-03 1.021956227825943737e-03 1.074949155112184013e-04 1.076063068509255276e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.431933721135227334e-07 1.057635108780648484e-05 1.294922726305758611e-07
2.339599981784419747e+00 -1.894667035727698847e-03 1.021156728380558402e-03 1.072366393861256027e-04 1.073465891936463065e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.425356991424329903e-07 1.059695990018971775e-05 1.286185328977147053e-07
2.346933314932088788e+00 -1.885581260285018254e-03 1.020360359643299186e-03 1.069798139133362579e-04 1.070883369421544041e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.418836979570931270e-07 1.061760258966797840e-05 1.277519877627891651e-07
2.354266648078832347e+00 -1.876568125616135231e-03 1.019567099517606048e-03 1.067244262678115115e-04 1.068315370803070777e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.412373163389911126e-07 1.063828458373999672e-05 1.268928568528728727e-07
2.361599981224649092e+00 -1.867626818446295814e-03 1.018776926186474620e-03 1.064704637780023458e-04 1.065761767502475341e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.405965010792407538e-07 1.065900999654877590e-05 1.260413159909716793e-07
2.368933314369538135e+00 -1.858756537208417978e-03 1.017989818037298017e-03 1.062179139245639063e-04 1.063222432498686556e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.399611984548944204e-07 1.067978199873921490e-05 1.251974840858517008e-07
2.376266647513499031e+00 -1.849956491843787092e-03 1.017205753680633070e-03 1.059667643396906015e-04 1.060697240296042381e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.393313545649075993e-07 1.070060311254363501e-05 1.243613820533825512e-07
2.383599980656528672e+00 -1.841225903601012310e-03 1.016424711941895558e-03 1.057170028033120574e-04 1.058186066908672202e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.387069155805879025e-07 1.072147546055269503e-05 1.235329433810982053e-07
2.390933313798629722e+00 -1.832564004812770476e-03 1.015646671847569805e-03 1.054686172397981868e-04 1.055688789835455442e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.380878279242066282e-07 1.074240093342700175e-05 1.227120484615005637e-07
2.398266646939798186e+00 -1.823970038711598442e-03 1.014871612575770580e-03 1.052215957168777243e-04 1.053205288034860052e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.374740383724134366e-07 1.076338125998069224e-05 1.218985990584996950e-07
2.405599980080034062e+00 -1.815443259258931082e-03 1.014099513529977516e-03 1.049759264435963486e-04 1.050735441907804093e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.368654941064792743e-07 1.078441797928366851e-05 1.210925399545357283e-07
2.412933313219334686e+00 -1.806982930970366065e-03 1.013330354377156095e-03 1.047315977695445813e-04 1.048279133274680188e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.362621427180586862e-07 1.080551238921521675e-05 1.202938730554402065e-07
2.420266646357700946e+00 -1.798588328776718794e-03 1.012564114984754659e-03 1.044885981829931629e-04 1.045836245367053790e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.356639321966362577e-07 1.082666552326264502e-05 1.195026247853776249e-07
2.427599979495130622e+00 -1.790258737711713632e-03 1.011800775407937060e-03 1.042469163049444006e-04 1.043406662775983812e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.350708109509689366e-07 1.084787820064071060e-05 1.187187832174923185e-07
2.434933312631622826e+00 -1.781993452858423449e-03 1.011040315910480877e-03 1.040065408912522723e-04 1.040990271457526914e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.344827278740887703e-07 1.086915112815552775e-05 1.179422668718246590e-07
2.442266645767176225e+00 -1.773791779116665971e-03 1.010282716938513048e-03 1.037674608282958358e-04 1.038586958705623549e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.338996324021218270e-07 1.089048500553132755e-05 1.171729291187941543e-07
2.449599978901790820e+00 -1.765653031006552201e-03 1.009527959089969416e-03 1.035296651294847239e-04 1.036196613122113055e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.333214745601190305e-07 1.091188052710578919e-05 1.164106034077616990e-07
2.456933312035464390e+00 -1.757576532514109908e-03 1.008776023135710869e-03 1.032931429351786011e-04 1.033819124592110774e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.327482050063833535e-07 1.093333821436040820e-05 1.156551669243109318e-07
2.464266645168196046e+00 -1.749561617014237184e-03 1.008026890087795110e-03 1.030578835127612556e-04 1.031454384289756708e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.321797749050967615e-07 1.095485866211433262e-05 1.149065867148052857e-07
2.471599978299985345e+00 -1.741607627091043640e-03 1.007280541163508040e-03 1.028238762541978105e-04 1.029102284653150715e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.316161358980519173e-07 1.097644234931825807e-05 1.141648827064245109e-07
2.478933311430830511e+00 -1.733713914318624726e-03 1.006536957742101271e-03 1.025911106722472938e-04 1.026762719353815738e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.310571902131449034e-07 1.099806767949775887e-05 1.134419676384413071e-07
2.486266644560730210e+00 -1.725879839193796093e-03 1.005796121397655157e-03 1.023595764026656287e-04 1.024435583284860922e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.305028363342090397e-07 1.101971424006587514e-05 1.127272714935189337e-07
2.493599977689684000e+00 -1.718104770894386332e-03 1.005058013868590167e-03 1.021292631952895754e-04 1.022120772548112131e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.299530432926535717e-07 1.104139246520758485e-05 1.120180048291203632e-07
2.500933310817690103e+00 -1.710388087202409108e-03 1.004322617056139458e-03 1.019001609185131712e-04 1.019818184431695854e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.294077753181833280e-07 1.106310892576241614e-05 1.113141677208106356e-07
2.508266643944747187e+00 -1.702729174308085158e-03 1.003589912986732483e-03 1.016722595537036827e-04 1.017527717390041960e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.288669858197170578e-07 1.108486379082702232e-05 1.106172716372390799e-07
2.515599977070854365e+00 -1.695127426697411177e-03 1.002859883896610460e-03 1.014455491955790168e-04 1.015249271026075683e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.283305986248954566e-07 1.110664218922260125e-05 1.099278031642972505e-07
2.522933310196010304e+00 -1.687582247026571045e-03 1.002132512231117961e-03 1.012200200510367823e-04 1.012982746081876129e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.277985764187099077e-07 1.112844988262692587e-05 1.092438756367968868e-07
2.530266643320214559e+00 -1.680093045992620210e-03 1.001407780589907981e-03 1.009956624371595338e-04 1.010728044424129323e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.272708845336514737e-07 1.115029271600080133e-05 1.085655002703542625e-07
2.537599976443464911e+00 -1.672659242186343414e-03 1.000685671734713499e-03 1.007724667807168522e-04 1.008485069012919014e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.267474863723073158e-07 1.117217467207042483e-05 1.078927747631597178e-07
2.544933309565761359e+00 -1.665280261965703138e-03 9.999661685929073490e-04 1.005504236145832354e-04 1.006253723902586234e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.262283444110960066e-07 1.119409871288076316e-05 1.072257265329180137e-07
2.552266642687101239e+00 -1.657955539339386972e-03 9.992492542472725548e-04 1.003295235776862059e-04 1.004033914219752081e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.257134207196788272e-07 1.121606722748555728e-05 1.065642936446460361e-07
2.559599975807484107e+00 -1.650684515764233758e-03 9.985349118948475336e-04 1.001097574090285483e-04 1.001825546144994705e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.252026772227444051e-07 1.123808224479059132e-05 1.059083728368580407e-07
2.566933308926908630e+00 -1.643466640117269414e-03 9.978231248900658497e-04 9.989111595274533992e-05 9.996285268950822703e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.246960758944190283e-07 1.126014555577815155e-05 1.052578571652471673e-07
2.574266642045373477e+00 -1.636301368570297057e-03 9.971138767915401890e-04 9.967359015395166008e-05 9.974427647239255366e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.241935788545687324e-07 1.128225871923239305e-05 1.046127089797307547e-07
2.581599975162877758e+00 -1.629188164450671560e-03 9.964071513189518784e-04 9.945717105743688514e-05 9.952681688977825861e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.236951483833041576e-07 1.130442302953264833e-05 1.039729670947330119e-07
2.588933308279420142e+00 -1.622126498103092836e-03 9.957029323266822218e-04 9.924184980514546357e-05 9.931046496784181297e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.232007469335820697e-07 1.132663952417802421e-05 1.033386995227773296e-07
2.596266641394999297e+00 -1.615115846822816380e-03 9.950012038300076918e-04 9.902761763781098476e-05 9.909521183101520619e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.227103371790225934e-07 1.134890904963079982e-05 1.027099356116261862e-07
2.603599974509613446e+00 -1.608155694714410999e-03 9.943019499824177695e-04 9.881446589034818427e-05 9.888104870113625672e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.222238820729014572e-07 1.137123236304118893e-05 1.020866249731057733e-07
2.610933307623261701e+00 -1.601245532572685443e-03 9.936051550712930985e-04 9.860238599146309182e-05 9.866796689544357537e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.217413449066900285e-07 1.139361021616252811e-05 1.014686450039937367e-07
2.618266640735942730e+00 -1.594384857784777575e-03 9.929108034861346740e-04 9.839136946228013323e-05 9.845595782523182925e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.212626893365969851e-07 1.141604337826305038e-05 1.008558499347457714e-07
2.625599973847655200e+00 -1.587573174219931993e-03 9.922188797940514199e-04 9.818140791455498572e-05 9.824501299513393494e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.207878793856635574e-07 1.143853259813688447e-05 1.002481266969885839e-07
2.632933306958398667e+00 -1.580809992200266469e-03 9.915293687369913529e-04 9.797249305354298386e-05 9.803512400218847116e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.203168794154628335e-07 1.146107853223574864e-05 9.964544247471850870e-08
2.640266640068170911e+00 -1.574094828341304243e-03 9.908422551850933502e-04 9.776461667226993778e-05 9.782628253487614823e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.198496540898951366e-07 1.148368169054857847e-05 9.904783806324780051e-08
2.647599973176971044e+00 -1.567427205431092202e-03 9.901575241403270337e-04 9.755777065237241697e-05 9.761848036956773415e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.193861683657156548e-07 1.150634244070442061e-05 9.845536918706191161e-08
2.654933306284797734e+00 -1.560806652361202904e-03 9.894751607448870959e-04 9.735194696096507007e-05 9.741170937180772824e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.189263875157329800e-07 1.152906106713809071e-05 9.786804644358948163e-08
2.662266639391649203e+00 -1.554232704007597237e-03 9.887951502719817022e-04 9.714713765074630748e-05 9.720596149322037341e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.184702771683372765e-07 1.155183785328819202e-05 9.728579577454568007e-08
2.669599972497523677e+00 -1.547704901142039251e-03 9.881174780933801513e-04 9.694333485793208305e-05 9.700122877094085119e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.180178033388139248e-07 1.157467313625369851e-05 9.670848330312135448e-08
2.676933305602421154e+00 -1.541222790327014631e-03 9.874421297004771884e-04 9.674053080126037969e-05 9.679750332605198144e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.175689324401195270e-07 1.159756730596456048e-05 9.613595675848792856e-08
2.684266638706339858e+00 -1.534785923901766172e-03 9.867690907583569638e-04 9.653871778371068621e-05 9.659477736383292748e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.171236312709503897e-07 1.162052074817502352e-05 9.556811183791926136e-08
2.691599971809278458e+00 -1.528393859836048568e-03 9.860983470728413094e-04 9.633788818783932590e-05 9.639304317276379012e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.166818669712781111e-07 1.164353377501586472e-05 9.500492930815455990e-08
2.698933304911234732e+00 -1.522046161677370266e-03 9.854298845611559991e-04 9.613803447843245861e-05 9.619229312217930736e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.162436069863219882e-07 1.166660658045836762e-05 9.444645709595520188e-08
2.706266638012208681e+00 -1.515742398444261353e-03 9.847636892707405717e-04 9.593914919872664683e-05 9.599251966202718579e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.158088190619592621e-07 1.168973925993641639e-05 9.389274907075828209e-08
2.713599971112198084e+00 -1.509482144517629125e-03 9.840997473687389425e-04 9.574122496917343442e-05 9.579371532073697104e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.153774712669472399e-07 1.171293186958721787e-05 9.334380615541876971e-08
2.720933304211201609e+00 -1.503264979569331064e-03 9.834380451413324026e-04 9.554425448569981198e-05 9.559587270520986720e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.149495320289009127e-07 1.173618450162505692e-05 9.279954802525607271e-08
2.728266637309217924e+00 -1.497090488451049972e-03 9.827785689538518204e-04 9.534823051922527255e-05 9.539898449789447005e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.145249701449023612e-07 1.175949731393028497e-05 9.225983701793423978e-08
2.735599970406245696e+00 -1.490958261167665312e-03 9.821213053060765062e-04 9.515314591585095070e-05 9.520304345732466143e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.141037547921099491e-07 1.178287051771546668e-05 9.172452222208165827e-08
2.742933303502283149e+00 -1.484867892797216973e-03 9.814662408554756037e-04 9.495899359621236735e-05 9.500804241720632072e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.136858555069567821e-07 1.180630432137897085e-05 9.119350820201014940e-08
2.750266636597329839e+00 -1.478818983446517164e-03 9.808133623727577528e-04 9.476576655496355285e-05 9.481397428634819611e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.132712421410245797e-07 1.182979886297441157e-05 9.066678609149409530e-08
2.757599969691383102e+00 -1.472811138100124737e-03 9.801626567330222646e-04 9.457345785723048613e-05 9.462083204614289093e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.128598848301854704e-07 1.185335418363168944e-05 9.014440829133691678e-08
2.764933302784442493e+00 -1.466843966624576615e-03 9.795141109319549337e-04 9.438206064174971092e-05 9.442860875024730594e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.124517539929381547e-07 1.187697025014988273e-05 8.962643011169032964e-08
2.772266635876506236e+00 -1.460917083634814297e-03 9.788677120742136310e-04 9.419156811523520076e-05 9.423729752402048047e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.120468203510705324e-07 1.190064701429993660e-05 8.911285010532584422e-08
2.779599968967572554e+00 -1.455030108412564901e-03 9.782234473651243989e-04 9.400197355330724915e-05 9.404689156180097648e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.116450549598790855e-07 1.192438447589061643e-05 8.860358655481798650e-08
2.786933302057639672e+00 -1.449182664839148826e-03 9.775813040846363135e-04 9.381327029776503706e-05 9.385738412741923995e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.112464292205127423e-07 1.194818270655729089e-05 8.809850049784735993e-08
2.794266635146707589e+00 -1.443374381352186464e-03 9.769412696515717386e-04 9.362545175891343920e-05 9.366876855227276259e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.108509148819587459e-07 1.197204182199334252e-05 8.759744590715468384e-08
2.801599968234774085e+00 -1.437604890909459365e-03 9.763033316211340703e-04 9.343851141455677598e-05 9.348103823610665313e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.104584840147532929e-07 1.199596192621884722e-05 8.710033416555666555e-08
2.808933301321837384e+00 -1.431873830886385909e-03 9.756674776453100719e-04 9.325244280769206498e-05 9.329418664546536418e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.100691089712788754e-07 1.201994305334260376e-05 8.660716198677978231e-08
2.816266634407896596e+00 -1.426180843042966799e-03 9.750336954754135199e-04 9.306723954779077830e-05 9.310820731299305651e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.096827623641583238e-07 1.204398515226503718e-05 8.611798541308137427e-08
2.823599967492949059e+00 -1.420525573415439436e-03 9.744019729708488110e-04 9.288289530689406131e-05 9.292309383654452073e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.092993928836410333e-07 1.206807871274256709e-05 8.563529404231638294e-08
2.830933300576994771e+00 -1.414907672273324219e-03 9.737722980931527283e-04 9.269940382136213357e-05 9.273883987774581223e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.089189010443058271e-07 1.209219735002526694e-05 8.516050795316226039e-08
2.838266633660031957e+00 -1.409326794042463100e-03 9.731446588872622473e-04 9.251675888821329040e-05 9.255543916150215343e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.085412694107513447e-07 1.211634746975631198e-05 8.469006213501094975e-08
2.845599966742058395e+00 -1.403782597225592017e-03 9.725190434727785764e-04 9.233495436566538058e-05 9.237288547399516306e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.081664823739123499e-07 1.214053477422201686e-05 8.422322307605253479e-08
2.852933299823072755e+00 -1.398274744388383964e-03 9.718954401056958828e-04 9.215398417239548600e-05 9.219117266406985428e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.077945213232890395e-07 1.216476299850858464e-05 8.375976291096725931e-08
2.860266632903074147e+00 -1.392802902089654987e-03 9.712738371583612244e-04 9.197384228794399025e-05 9.201029464132641717e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.074253661188124790e-07 1.218903478168489005e-05 8.329961338323434994e-08
2.867599965982059906e+00 -1.387366740844713170e-03 9.706542230896212601e-04 9.179452275173977246e-05 9.183024537625236131e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.070589957647034101e-07 1.221335205357067432e-05 8.284281213069190538e-08
2.874933299060029590e+00 -1.381965935025571482e-03 9.700365864522056663e-04 9.161601966147314507e-05 9.165101889824989667e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.066953738475418615e-07 1.223770908266285100e-05 8.239474084849177701e-08
2.882266632136981421e+00 -1.376600162849021553e-03 9.694209158959467840e-04 9.143832717412244424e-05 9.147260929584070683e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.063343889186417962e-07 1.226206626148361536e-05 8.195827615603123153e-08
2.889599965212913180e+00 -1.371269106280111061e-03 9.688072001653223828e-04 9.126143950179756463e-05 9.129501071573280875e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.059760204672354455e-07 1.228642962675452542e-05 8.152452277660325315e-08
2.896933298287823533e+00 -1.365972450982708229e-03 9.681954280758388104e-04 9.108535091348204189e-05 9.111821736088885140e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.056202602451318034e-07 1.231080896314699616e-05 8.109321674022169521e-08
2.904266631361712037e+00 -1.360709886274123412e-03 9.675855885169507486e-04 9.091005573296134562e-05 9.094222349102900130e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.052670955604552569e-07 1.233521068008887309e-05 8.066440355751624510e-08
2.911599964434575138e+00 -1.355481105071573581e-03 9.669776705076663656e-04 9.073554833954499863e-05 9.076702342112659026e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.049165113824259508e-07 1.235963938609500125e-05 8.023811909520643887e-08
2.918933297506412394e+00 -1.350285803877675911e-03 9.663716631678661564e-04 9.056182316701912927e-05 9.059261152277682310e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.045684913070421983e-07 1.238409857304791279e-05 7.981441253357547614e-08
2.926266630577222028e+00 -1.345123682682209309e-03 9.657675556963123955e-04 9.038887470271449122e-05 9.041898222143629048e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.042230180539132683e-07 1.240859096239369426e-05 7.939338102038599917e-08
2.933599963647002706e+00 -1.339994444957204496e-03 9.651653373795291866e-04 9.021669748827649095e-05 9.024612999671258098e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.038800737603185192e-07 1.243311870977963582e-05 7.897516105077146503e-08
2.940933296715753098e+00 -1.334897797566701088e-03 9.645649975919841747e-04 9.004528611662707713e-05 9.007404938142067824e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.035396401775219493e-07 1.245768356495268618e-05 7.855988778635399217e-08
2.948266629783470982e+00 -1.329833450740885905e-03 9.639665257954997159e-04 8.987463523334522804e-05 8.990273496051986828e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.032016988191056648e-07 1.248228700624140480e-05 7.814763973048219982e-08
2.955599962850155027e+00 -1.324801117991992929e-03 9.633699115146491859e-04 8.970473953303271955e-05 8.973218137065209696e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.028662310709206326e-07 1.250693034132975364e-05 7.773841580165228455e-08
2.962933295915803900e+00 -1.319800516079730479e-03 9.627751443443493228e-04 8.953559376105742727e-05 8.956238329862584342e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.025332123134794790e-07 1.253161127984364688e-05 7.733374271449606085e-08
2.970266628980414492e+00 -1.314831365019858119e-03 9.621822140002550278e-04 8.936719271351365834e-05 8.939333548282239533e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.022025887115637447e-07 1.255631138160063874e-05 7.693434157209159674e-08
2.977599962043986803e+00 -1.309893387994565204e-03 9.615911102884071261e-04 8.919953123558285128e-05 8.922503271165399411e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.018743425611247703e-07 1.258103408056372443e-05 7.653747348243588785e-08
2.984933295106518614e+00 -1.304986311332371942e-03 9.610018230871635947e-04 8.903260422134610388e-05 8.905746982348765892e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.015484608409434334e-07 1.260578446484605721e-05 7.614307182269593219e-08
2.992266628168008591e+00 -1.300109864433052946e-03 9.604143423558933468e-04 8.886640661278186898e-05 8.889064170503423569e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.012249287544394063e-07 1.263056591742261498e-05 7.575124878543450190e-08
2.999599961228454958e+00 -1.295263779772940719e-03 9.598286581346478262e-04 8.870093340065906596e-05 8.872454329164473127e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.009037305764875809e-07 1.265538089669913521e-05 7.536213828645682282e-08
3.006933294287855496e+00 -1.290447792804284583e-03 9.592447605438455052e-04 8.853617962103596160e-05 8.855916956611588038e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.005848500654018178e-07 1.268023132398384864e-05 7.497582380715972060e-08
3.014266627346208871e+00 -1.285661641934173795e-03 9.586626397618823502e-04 8.837214035702961503e-05 8.839451555741261943e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.002682706934288109e-07 1.270511880306023361e-05 7.459231021855233777e-08
3.021599960403513752e+00 -1.280905068478663429e-03 9.580822860304127539e-04 8.820881073620145984e-05 8.823057634117066833e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.999539757853343770e-07 1.273004473600367586e-05 7.421152360343449700e-08
3.028933293459767917e+00 -1.276177816630770252e-03 9.575036897026814250e-04 8.804618593199110713e-05 8.806734703845002336e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.996419486047236840e-07 1.275501036845818318e-05 7.383335759014120316e-08
3.036266626514970479e+00 -1.271479633470993815e-03 9.569268412158587773e-04 8.788426116402589885e-05 8.790482281703769106e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.993321723918408897e-07 1.278001679961118095e-05 7.345773385676966311e-08
3.043599959569118774e+00 -1.266810268863424304e-03 9.563517310734995138e-04 8.772303169522656233e-05 8.774299888938488518e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.990246303762814654e-07 1.280506497391379557e-05 7.308464167266231164e-08
3.050933292622211912e+00 -1.262169475461955882e-03 9.557783498529145516e-04 8.756249283342231913e-05 8.758187051259814712e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.987193057962846951e-07 1.283015569469910118e-05 7.271413589839828101e-08
3.058266625674248118e+00 -1.257557008627807962e-03 9.552066882065427542e-04 8.740263992830079394e-05 8.742143298764097192e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.984161819174849197e-07 1.285528965081561387e-05 7.234630130269979496e-08
3.065599958725226060e+00 -1.252972626430507493e-03 9.546367368604690437e-04 8.724346837339438140e-05 8.726168165860879143e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.981152420579783128e-07 1.288046746518272004e-05 7.198119598247720187e-08
3.072933291775143516e+00 -1.248416089562265179e-03 9.540684865968526284e-04 8.708497360268737091e-05 8.710261191189461573e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.978164696146011781e-07 1.290568973328358904e-05 7.161881541575880810e-08
3.080266624823998711e+00 -1.243887161319981189e-03 9.535019282515044608e-04 8.692715109190519854e-05 8.694421917531383256e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.975198480893896169e-07 1.293095704640612920e-05 7.125908462180191358e-08
3.087599957871790757e+00 -1.239385607610267621e-03 9.529370527621029013e-04 8.676999635892802950e-05 8.678649891901644422e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.972253610968291249e-07 1.295626997825927095e-05 7.090188803305792171e-08
3.094933290918516988e+00 -1.234911196878098454e-03 9.523738511472052987e-04 8.661350496152385404e-05 8.662944665474244833e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.969329923636207049e-07 1.298162906441815551e-05 7.054712520547983652e-08
3.102266623964176517e+00 -1.230463700125805637e-03 9.518123144864900319e-04 8.645767249981904537e-05 8.647305793573565463e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.966427125983671831e-07 1.300703043247350624e-05 7.019278404717790469e-08
3.109599957008766680e+00 -1.226042890812062674e-03 9.512524339258982302e-04 8.630249461260902297e-05 8.631732835547536358e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.963544345851194175e-07 1.303245212263362291e-05 6.984210909464373854e-08
3.116933290052285699e+00 -1.221648544880534013e-03 9.506942006821286588e-04 8.614796697959325403e-05 8.616225354766789872e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.960681438548789730e-07 1.305789718702651045e-05 6.949578088352516322e-08
3.124266623094733131e+00 -1.217280440651736292e-03 9.501376060390581170e-04 8.599408531673820213e-05 8.600782918527249445e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.957838345409044394e-07 1.308337045268789740e-05 6.915265073674340588e-08
3.131599956136106755e+00 -1.212938358850773526e-03 9.495826413366260889e-04 8.584084538013129996e-05 8.585405097985231420e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.955014977364578172e-07 1.310887510299715394e-05 6.881239246278714477e-08
3.138933289176404795e+00 -1.208622082523218419e-03 9.490292979587415523e-04 8.568824296207824169e-05 8.570091468100735858e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.952211229813093829e-07 1.313441346309035238e-05 6.847482857630941922e-08
3.146266622215625919e+00 -1.204331397040760403e-03 9.484775673793776176e-04 8.553627389291257061e-05 8.554841607622971347e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.949426989402360137e-07 1.315998734861679123e-05 6.813980239535787885e-08
3.153599955253767906e+00 -1.200066090099677569e-03 9.479274411530213326e-04 8.538493404167781843e-05 8.539655099128424598e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.946662137403219368e-07 1.318559822223615715e-05 6.780718572400956671e-08
3.160933288290828980e+00 -1.195825951644326679e-03 9.473789108911386892e-04 8.523421931270218539e-05 8.524531528965095589e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.943916551507873706e-07 1.321124727957314306e-05 6.747691022207305373e-08
3.168266621326808252e+00 -1.191610773881880301e-03 9.468319682640614606e-04 8.508412564881779401e-05 8.509470487171437187e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.941190106940560906e-07 1.323693549571339906e-05 6.714897839691177844e-08
3.175599954361703059e+00 -1.187420351220701189e-03 9.462866050091179584e-04 8.493464902773485952e-05 8.494471567481638469e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.938482677214970626e-07 1.326266367737466844e-05 6.682344507497398490e-08
3.182933287395512512e+00 -1.183254480255737425e-03 9.457428129244028819e-04 8.478578546351339944e-05 8.479534367230732094e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.935794134730903964e-07 1.328843251121614798e-05 6.650037284919732095e-08
3.190266620428234390e+00 -1.179112959682854407e-03 9.452005838648339662e-04 8.463753100285710529e-05 8.464658487229893705e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.933124351256878422e-07 1.331424261581026287e-05 6.617978777967639357e-08
3.197599953459867805e+00 -1.174995590330183684e-03 9.446599097229671331e-04 8.448988172837550365e-05 8.449843531775894003e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.930473198371091669e-07 1.334009456852068742e-05 6.586165547468933745e-08
3.204933286490410094e+00 -1.170902175101858284e-03 9.441207824653675713e-04 8.434283375631892229e-05 8.435089108599620831e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.927840547819597363e-07 1.336598892506244832e-05 6.554588375329831843e-08
3.212266619519859479e+00 -1.166832518980430271e-03 9.435831941404416870e-04 8.419638323737205839e-05 8.420394828915617452e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.925226271719003311e-07 1.339192621037652864e-05 6.523236336410489910e-08
3.219599952548215072e+00 -1.162786429013835596e-03 9.430471368512639624e-04 8.405052635706205871e-05 8.405760307396724145e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.922630242597752155e-07 1.341790690371011605e-05 6.492101427609188532e-08
3.226933285575474653e+00 -1.158763714247429584e-03 9.425126027532182730e-04 8.390525933299468493e-05 8.391185162087840769e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.920052333393154100e-07 1.344393143147176466e-05 6.461181322268912396e-08
3.234266618601636445e+00 -1.154764185740608405e-03 9.419795840637548408e-04 8.376057841733429063e-05 8.376669014399328300e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.917492417475677710e-07 1.347000016823452942e-05 6.430479236021648946e-08
3.241599951626698672e+00 -1.150787656507588647e-03 9.414480730564109669e-04 8.361647989329077583e-05 8.362211489070709748e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.914950368689166499e-07 1.349611345607798203e-05 6.400000983035433606e-08
3.248933284650660003e+00 -1.146833941505957929e-03 9.409180620605661106e-04 8.347296007746184316e-05 8.347812214059948180e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.912426061452652289e-07 1.352227162578704522e-05 6.369750624160319162e-08
3.256266617673518660e+00 -1.142902857561215076e-03 9.403895434438302179e-04 8.333001531529665533e-05 8.333470820478907411e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.909919306227719704e-07 1.354847125986795974e-05 6.339856161446788192e-08
3.263599950695272867e+00 -1.138994223401929712e-03 9.398625096263821862e-04 8.318764198530637490e-05 8.319186942565269006e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.907429792467970486e-07 1.357470262176398889e-05 6.310271981113482315e-08
3.270933283715919959e+00 -1.135107859617028167e-03 9.393369531109301658e-04 8.304583649648723256e-05 8.304960217738079206e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.904957423644776637e-07 1.360096869247502479e-05 6.280876779270034176e-08
3.278266616735461270e+00 -1.131243588654430414e-03 9.388128664556195154e-04 8.290459528941845804e-05 8.290790286570069246e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.902502092098701020e-07 1.362727212517893439e-05 6.251612147313397387e-08
3.285599949753892357e+00 -1.127401234783269096e-03 9.382902422661307034e-04 8.276391483573745846e-05 8.276676792725525152e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.900063685330728168e-07 1.365361476421546380e-05 6.222519960340046052e-08
3.292933282771211445e+00 -1.123580624077249188e-03 9.377690732018426718e-04 8.262379163642802576e-05 8.262619382953308731e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.897642095046380224e-07 1.367999796859945933e-05 6.193603774725719894e-08
3.300266615787417201e+00 -1.119781584390220925e-03 9.372493519778172513e-04 8.248422222356346272e-05 8.248617707043541525e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.895237199458126599e-07 1.370642232716301653e-05 6.164889902826059509e-08
3.307599948802507850e+00 -1.116003945318877390e-03 9.367310713603056857e-04 8.234520315722097068e-05 8.234671417783378036e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.892848200640794357e-07 1.373286028359056013e-05 6.136911907426928483e-08
3.314933281816482502e+00 -1.112247538180493895e-03 9.362142241593044995e-04 8.220673102773397116e-05 8.220780170804472577e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.890474688289652380e-07 1.375930357033668602e-05 6.109274656122701901e-08
3.322266614829338494e+00 -1.108512195976287364e-03 9.356988032188942811e-04 8.206880245145302443e-05 8.206943624659308184e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.888116689324702104e-07 1.378576135396157985e-05 6.081818256193388045e-08
3.329599947841074492e+00 -1.104797753398855699e-03 9.351848014569365524e-04 8.193141407489873038e-05 8.193161440704989666e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.885774180816431303e-07 1.381223941728150443e-05 6.054512610605114317e-08
3.336933280851688277e+00 -1.101104046812107461e-03 9.346722118530242712e-04 8.179456257191066988e-05 8.179433283248712088e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.883447114480060869e-07 1.383874180031430530e-05 6.027349525581489078e-08
3.344266613861178961e+00 -1.097430914248170158e-03 9.341610274308498850e-04 8.165824464543587754e-05 8.165758819456643341e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.881135295603614117e-07 1.386526794848866372e-05 5.999840837495021502e-08
3.351599946869544322e+00 -1.093778195366599745e-03 9.336512412600735198e-04 8.152245702712730745e-05 8.152137719265505284e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.878837998954732459e-07 1.389180332284110171e-05 5.972363207046502934e-08
3.358933279876782585e+00 -1.090145731449845834e-03 9.331428464638378021e-04 8.138719647614627766e-05 8.138569655458983976e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.876555165393440520e-07 1.391835183248360942e-05 5.945292849148583171e-08
3.366266612882891529e+00 -1.086533365344252450e-03 9.326358362130222381e-04 8.125245977782034987e-05 8.125054303513392414e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.874286800535433333e-07 1.394491825164711572e-05 5.918496487235467165e-08
3.373599945887870266e+00 -1.082940941469054744e-03 9.321302037243454257e-04 8.111824374304577143e-05 8.111591341660993361e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.872032879425177391e-07 1.397150596344639961e-05 5.891934232692697355e-08
3.380933278891716576e+00 -1.079368305755724162e-03 9.316259422447927679e-04 8.098454520900600316e-05 8.098180450695795967e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.869793360359690573e-07 1.399811755972598572e-05 5.865589780945066071e-08
3.388266611894428681e+00 -1.075815305682191296e-03 9.311230450727573304e-04 8.085136103822301542e-05 8.084821314092484074e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.867568191427704792e-07 1.402475513522962338e-05 5.839452079851169088e-08
3.395599944896004363e+00 -1.072281790250944125e-03 9.306215055758942662e-04 8.071868812222590293e-05 8.071513617906499400e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.865357314019273423e-07 1.405142043944600432e-05 5.813511051988634962e-08
3.402933277896442288e+00 -1.068767609936301533e-03 9.301213171662096445e-04 8.058652337638262859e-05 8.058257050813644184e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.863160664848101113e-07 1.407811497101034919e-05 5.787757712677245463e-08
3.410266610895740680e+00 -1.065272616724829546e-03 9.296224732963962812e-04 8.045486374304374898e-05 8.045051304128360845e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.860978177227264338e-07 1.410484003506712366e-05 5.762185567535384932e-08
3.417599943893897763e+00 -1.061796664023314900e-03 9.291249674657792862e-04 8.032370618860266791e-05 8.031896071650553720e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.858809781890958297e-07 1.413159678606510076e-05 5.736791647562185190e-08
3.424933276890912204e+00 -1.058339606700896707e-03 9.286287932211359378e-04 8.019304770324671720e-05 8.018791049828467681e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.856655407565051425e-07 1.415838626390189832e-05 5.711576415948069102e-08
3.432266609886781783e+00 -1.054901301052214206e-03 9.281339441529185387e-04 8.006288530259472204e-05 8.005735937576393627e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.854514981364384077e-07 1.418520941713948505e-05 5.686542143333993014e-08
3.439599942881504280e+00 -1.051481604813070663e-03 9.276404138886557450e-04 7.993321602871573093e-05 7.992730436256076593e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.852388429124836682e-07 1.421206712798334990e-05 5.661690725469701381e-08
3.446933275875078806e+00 -1.048080377035002023e-03 9.271481960840755520e-04 7.980403694660539928e-05 7.979774249529025722e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.850275675677308898e-07 1.423896022480949931e-05 5.637021572252619152e-08
3.454266608867502697e+00 -1.044697478129704479e-03 9.266572844595689657e-04 7.967534514222083229e-05 7.966867083490502145e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.848176645139249826e-07 1.426588949426902388e-05 5.612530595971125464e-08
3.461599941858775509e+00 -1.041332769898598064e-03 9.261676727878283624e-04 7.954713772642189027e-05 7.954008646664893767e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.846091261103807878e-07 1.429285568438757661e-05 5.588211377291829560e-08
3.468933274848893689e+00 -1.037986115488464568e-03 9.256793548790865104e-04 7.941941183507187035e-05 7.941198649956396002e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.844019446750807975e-07 1.431985950559443148e-05 5.564057111657241369e-08
3.476266607837857237e+00 -1.034657379375962744e-03 9.251923245826130940e-04 7.929216462749337220e-05 7.928436806617820357e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.841961124922705522e-07 1.434690163065679274e-05 5.540062580605609109e-08
3.483599940825662156e+00 -1.031346427314874066e-03 9.247065757935935427e-04 7.916539328316415122e-05 7.915722832231759671e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.839916218147863400e-07 1.437398269686410305e-05 5.516225509008469334e-08
3.490933273812308446e+00 -1.028053126387156076e-03 9.242221024484666364e-04 7.903909500513551319e-05 7.903056444753301345e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.837884648666996867e-07 1.440110330773674110e-05 5.492546486154038444e-08
3.498266606797792999e+00 -1.024777344980515011e-03 9.237388985234124775e-04 7.891326702186266429e-05 7.890437364378091864e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.835866338465532862e-07 1.442826403930178184e-05 5.469027628276487378e-08
3.505599939782115371e+00 -1.021518952723949767e-03 9.232569580219623364e-04 7.878790658482561925e-05 7.877865313460463269e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.833861209329686232e-07 1.445546544382892341e-05 5.445670728194537050e-08
3.512933272765272896e+00 -1.018277820385343150e-03 9.227762749857561057e-04 7.866301096058502158e-05 7.865340016450438846e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.831869182915946083e-07 1.448270805463139365e-05 5.422475100657881974e-08
3.520266605747264244e+00 -1.015053820014622313e-03 9.222968435188650749e-04 7.853857743724936892e-05 7.852861200115666051e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.829890180923662446e-07 1.450999239070213411e-05 5.399437136362528468e-08
3.527599938728086748e+00 -1.011846824931208685e-03 9.218186577647310585e-04 7.841460332933826959e-05 7.840428593423324133e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.827924125173223184e-07 1.453731895678660590e-05 5.376551242932613673e-08
3.534933271707739522e+00 -1.008656709656906292e-03 9.213417119014698491e-04 7.829108597267190662e-05 7.828041927476198482e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.825970937631764088e-07 1.456468824034077933e-05 5.353811516678110459e-08
3.542266604686220344e+00 -1.005483349909598850e-03 9.208660001456461927e-04 7.816802272605095480e-05 7.815700935522729023e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.824030540410967122e-07 1.459210071032200450e-05 5.331213557895851516e-08
3.549599937663526994e+00 -1.002326622521788673e-03 9.203915167556659315e-04 7.804541096412925241e-05 7.803405352924447282e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.822102840097074778e-07 1.461955647397359718e-05 5.308555253307884117e-08
3.556933270639658584e+00 -9.991864055315480102e-04 9.199182560280768153e-04 7.792324808209935712e-05 7.791154917232436493e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.820187218192982247e-07 1.464704455093026721e-05 5.285029095598477683e-08
3.564266603614612894e+00 -9.960625781648573852e-04 9.194462122936877075e-04 7.780153150141732319e-05 7.778949367990774418e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.818283409495718826e-07 1.467456216932014072e-05 5.262076314111005663e-08
3.571599936588387703e+00 -9.929550207226217617e-04 9.189753799051742032e-04 7.768025866060620046e-05 7.766788446706520462e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.816391431472661371e-07 1.470211220097641259e-05 5.239473256243605197e-08
3.578933269560981678e+00 -9.898636145820737149e-04 9.185057532635004188e-04 7.755942701316805076e-05 7.754671896897300225e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.814511272006112598e-07 1.472969648121584265e-05 5.217148278586178214e-08
3.586266602532393044e+00 -9.867882422878021791e-04 9.180373268214749591e-04 7.743903403599166463e-05 7.742599464147327309e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.812642903910929640e-07 1.475731631669050172e-05 5.195067597927321205e-08
3.593599935502619580e+00 -9.837287875289731434e-04 9.175700950650503805e-04 7.731907722915320373e-05 7.730570896071674520e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.810786291234188660e-07 1.478497272843940688e-05 5.173209332793222954e-08
3.600933268471659066e+00 -9.806851350407227649e-04 9.171040525127272056e-04 7.719955411139419680e-05 7.718585942184092276e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.808941392430937944e-07 1.481266657955039657e-05 5.151556614685706046e-08
3.608266601439510168e+00 -9.776571706188624030e-04 9.166391937205860306e-04 7.708046222002661778e-05 7.706644353972198032e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.807108162116891717e-07 1.484039864277559269e-05 5.130096238221488744e-08
3.615599934406171556e+00 -9.746447810791019923e-04 9.161755132824327000e-04 7.696179910541361914e-05 7.694745884931554914e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.805286552057290810e-07 1.486816962892360785e-05 5.108818710221887463e-08
3.622933267371640564e+00 -9.716478543855366738e-04 9.157130058267757677e-04 7.684356234273965775e-05 7.682890290519376296e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.803476511781624651e-07 1.489598021159457613e-05 5.087717967783405993e-08
3.630266600335915417e+00 -9.686662795176911910e-04 9.152516660116750188e-04 7.672574952803002280e-05 7.671077328015619978e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.801677988983081414e-07 1.492383102946786708e-05 5.066790501572395598e-08
3.637599933298995225e+00 -9.656999464361220578e-04 9.147914885159633353e-04 7.660835827321470725e-05 7.659306756445799502e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.799890721922283291e-07 1.495171549124981109e-05 5.045775703100278185e-08
3.644933266260875993e+00 -9.627487460647811673e-04 9.143324680709558148e-04 7.649138620518820125e-05 7.647578336697913185e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.798113869282401758e-07 1.497960863889695866e-05 5.025129845975004848e-08
3.652266599221557719e+00 -9.598125703821776787e-04 9.138745994499436346e-04 7.637483096974098543e-05 7.635891831568785088e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.796347437001301358e-07 1.500751596325553997e-05 5.004823322766810038e-08
3.659599932181039073e+00 -9.568913124116335336e-04 9.134178774559654438e-04 7.625869023656958842e-05 7.624247005669374053e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.794591474763058041e-07 1.503544323199429882e-05 4.984726560370337519e-08
3.666933265139316944e+00 -9.539848660962567308e-04 9.129622969227945296e-04 7.614296168967964944e-05 7.612643625410776653e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.792845998237601868e-07 1.506339434590239479e-05 4.964800363785338304e-08
3.674266598096390002e+00 -9.510931263408412949e-04 9.125078527203428057e-04 7.602764302910969122e-05 7.601081458995143742e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.791111004595263104e-07 1.509137220376748481e-05 4.945028039114427001e-08
3.681599931052256025e+00 -9.482159890295924643e-04 9.120545397524171651e-04 7.591273197136439441e-05 7.589560276502586855e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.789386479569902573e-07 1.511937909708757592e-05 4.925400978584304073e-08
3.688933264006913237e+00 -9.453533510492965249e-04 9.116023529546888769e-04 7.579822625583457869e-05 7.578079849757545948e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.787672401056957787e-07 1.514741690960288528e-05 4.905915276478805142e-08
3.696266596960360307e+00 -9.425051101930146009e-04 9.111512872881520533e-04 7.568412363875826445e-05 7.566639952217384373e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.785968741176578045e-07 1.517548723897223150e-05 4.886569418452744842e-08
3.703599929912594568e+00 -9.396711651102465429e-04 9.107013377355093527e-04 7.557042188927198139e-05 7.555240358957715291e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.784275467717014631e-07 1.520359147658661309e-05 4.867362995500256992e-08
3.710933262863615134e+00 -9.368514153411859700e-04 9.102524993315124022e-04 7.545711878948900726e-05 7.543880846815481656e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.782592545114557989e-07 1.523173086466868036e-05 4.848295181342604723e-08
3.718266595813419340e+00 -9.340457614369988403e-04 9.098047671456851440e-04 7.534421214262637114e-05 7.532561194396534794e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.780919935157912332e-07 1.525990653396345687e-05 4.829363746807788002e-08
3.725599928762005408e+00 -9.312541048325923259e-04 9.093581362750386473e-04 7.523169977352593457e-05 7.521281181903140007e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.779257436686971610e-07 1.528811696563522624e-05 4.809516426799958425e-08
3.732933261709371120e+00 -9.284763478170222732e-04 9.089126018456343114e-04 7.511957951838016650e-05 7.510040591190095954e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.777604471997032600e-07 1.531635467906089154e-05 4.789556466252924045e-08
3.740266594655515586e+00 -9.257123935475998662e-04 9.084681590174529088e-04 7.500784922951722893e-05 7.498839205773695591e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.775961062092242344e-07 1.534462143134184803e-05 4.770133383637845239e-08
3.747599927600435699e+00 -9.229621460627456019e-04 9.080248029816567583e-04 7.489650677368250289e-05 7.487676810882471163e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.774327255534744596e-07 1.537291911688522917e-05 4.751104817501472493e-08
3.754933260544130569e+00 -9.202255103042940396e-04 9.075825289585651937e-04 7.478555003823305562e-05 7.476553193322154657e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.772703077563063397e-07 1.540124924629808714e-05 4.732398036589115565e-08
3.762266593486598421e+00 -9.175023920320779687e-04 9.071413321905104311e-04 7.467497692617538270e-05 7.465468141431243947e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.771088538290245387e-07 1.542961317050489745e-05 4.713965653520740284e-08
3.769599926427836589e+00 -9.147926977680280285e-04 9.067012079424509015e-04 7.456478535000072942e-05 7.454421445022788723e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.769483636948560020e-07 1.545801216826166811e-05 4.695773758265625767e-08
3.776933259367843743e+00 -9.120963348933600490e-04 9.062621515283948844e-04 7.445497323717234636e-05 7.443412895571194189e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.767888364461067767e-07 1.548644747341457119e-05 4.677796607383512033e-08
3.784266592306617660e+00 -9.094132116996274211e-04 9.058241582926656026e-04 7.434553853780338903e-05 7.432442286128097819e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.766302705108099206e-07 1.551492028554514119e-05 4.660013323714186186e-08
3.791599925244156566e+00 -9.067432372307559834e-04 9.053872236051405988e-04 7.423647921610271186e-05 7.421509411171456003e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.764726637918372702e-07 1.554343177706303078e-05 4.642404463458470958e-08
3.798933258180458683e+00 -9.040863213290969199e-04 9.049513428629850495e-04 7.412779324907289044e-05 7.410614066758693021e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.763160137600167368e-07 1.557198308719351685e-05 4.624952562364552844e-08
3.806266591115522235e+00 -9.014423746042096513e-04 9.045165114948683360e-04 7.401947862615007665e-05 7.399756050472611289e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.761603174995654076e-07 1.560057530367954241e-05 4.607642525061950784e-08
3.813599924049343226e+00 -8.988113084956941704e-04 9.040827249585570071e-04 7.391153335175382536e-05 7.388935161471384995e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.760055717790845112e-07 1.562920945031408615e-05 4.590460837329218497e-08
3.820933256981925208e+00 -8.961930352595189270e-04 9.036499787385632526e-04 7.380395545109715765e-05 7.378151200347758025e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.758517730931758939e-07 1.565788647164625076e-05 4.573398558458878459e-08
3.828266589913259299e+00 -8.935874678720846570e-04 9.032182683393429447e-04 7.369674296093347806e-05 7.367403969060264341e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.756989177019759591e-07 1.568660723951198862e-05 4.556451150927305151e-08
3.835599922843348608e+00 -8.909945200150154107e-04 9.027875892871310834e-04 7.358989392806922539e-05 7.356693270989640102e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.755470016768380594e-07 1.571537256188239765e-05 4.539617590308258432e-08
3.842933255772189582e+00 -8.884141061567664508e-04 9.023579371540428520e-04 7.348340641398758838e-05 7.346018911001531756e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.753960209287915336e-07 1.574418320585896502e-05 4.522898235057538456e-08
3.850266588699780002e+00 -8.858461415641333834e-04 9.019293075397498416e-04 7.337727850008536482e-05 7.335380695374662217e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.752459418813807900e-07 1.577303659441827078e-05 4.504627355270461807e-08
3.857599921626118533e+00 -8.832905421931717699e-04 9.015016960676778624e-04 7.327150827890163047e-05 7.324778431748910600e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.750967317718918247e-07 1.580192878028317165e-05 4.487243386195456630e-08
3.864933254551202957e+00 -8.807472247302465399e-04 9.010750983866367162e-04 7.316609385579340063e-05 7.314211929204327781e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.749484043972259340e-07 1.583086120927740384e-05 4.470608525882049982e-08
3.872266587475031052e+00 -8.782161065701370693e-04 9.006495101747194216e-04 7.306103334773381911e-05 7.303680998280645542e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.748009453855917195e-07 1.585983022395024837e-05 4.453439904795268424e-08
3.879599920397601043e+00 -8.756971058950199002e-04 9.002249271371956085e-04 7.295632488923332513e-05 7.293185450932659474e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.746542708775981454e-07 1.588881688476789219e-05 4.436383010642727262e-08
3.886933253318912040e+00 -8.731901415631251884e-04 8.998013450041721355e-04 7.285196663021608070e-05 7.282725100375670542e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.745083867730442006e-07 1.591782616762136562e-05 4.419923298369973345e-08
3.894266586238960937e+00 -8.706951330995150225e-04 8.993787595247704908e-04 7.274795673043809132e-05 7.272299761108745554e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.743633037046482863e-07 1.594686354557838369e-05 4.403794854467410463e-08
3.901599919157746399e+00 -8.682120006723544666e-04 8.989571664670314901e-04 7.264429335896796795e-05 7.261909248959527241e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.742190277472462087e-07 1.597593291437889856e-05 4.387902187893698794e-08
3.908933252075266651e+00 -8.657406651808360193e-04 8.985365616421991291e-04 7.254097469957674000e-05 7.251553381136174046e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.740755532721362678e-07 1.600503695957382246e-05 4.370734957576210704e-08
3.916266584991518585e+00 -8.632810482569232280e-04 8.981169408875159209e-04 7.243799895494236420e-05 7.241231976129071770e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.739328173201425762e-07 1.603417623024823498e-05 4.351540298299519383e-08
3.923599917906501755e+00 -8.608330721440270563e-04 8.976983000622856161e-04 7.233536433784685680e-05 7.230944853684566614e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.737907952712985510e-07 1.606334819472632919e-05 4.332387374536759996e-08
3.930933250820213054e+00 -8.583966597464833415e-04 8.972806350492155535e-04 7.223306907168948715e-05 7.220691834879868366e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.736494647797455783e-07 1.609254558191352391e-05 4.313104426148617632e-08
3.938266583732651149e+00 -8.559717346404315712e-04 8.968639417581858887e-04 7.213111139207929441e-05 7.210472742151699359e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.735088193636682671e-07 1.612177146500165647e-05 4.293637975435901278e-08
3.945599916643813376e+00 -8.535582210859584892e-04 8.964482161245592145e-04 7.202948955100818183e-05 7.200287399193429708e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.733688518552708475e-07 1.615102741265652756e-05 4.274044747798945804e-08
3.952933249553699291e+00 -8.511560439714094609e-04 8.960334541070321063e-04 7.192820181198011128e-05 7.190135630923460888e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.732295548075308091e-07 1.618031394580016067e-05 4.254382376696807127e-08
3.960266582462305340e+00 -8.487651287695444210e-04 8.956196516831761234e-04 7.182724644855407114e-05 7.180017263397804345e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.730909209513061605e-07 1.620963101710286194e-05 4.234700459353245355e-08
3.967599915369631081e+00 -8.463854015585939479e-04 8.952068048454964091e-04 7.172662174298551671e-05 7.169932123932995331e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.729529433288095572e-07 1.623897827150917557e-05 4.215039731571418782e-08
3.974933248275673847e+00 -8.440167891253212446e-04 8.947949096268646881e-04 7.162632599342586568e-05 7.159880041123532291e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.728156153166061995e-07 1.626835519252731787e-05 4.195432535849966128e-08
3.982266581180431420e+00 -8.416592188650426527e-04 8.943839620858066433e-04 7.152635751517795004e-05 7.149860844670834215e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.726789306057004052e-07 1.629776119561703640e-05 4.175903259812753181e-08
3.989599914083901133e+00 -8.393126187385276885e-04 8.939739583013426314e-04 7.142671462961922393e-05 7.139874365488156713e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.725428831677386776e-07 1.632719568188947272e-05 4.156468380461817955e-08
3.996933246986082988e+00 -8.369769173011758993e-04 8.935648943739812455e-04 7.132739566898722871e-05 7.129920435705194457e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.724074557863239951e-07 1.635665608847928468e-05 4.135126004250381650e-08
4.004266579886975208e+00 -8.346520437325229917e-04 8.931567664290737283e-04 7.122839897764409801e-05 7.119998888691036988e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.722725461675500076e-07 1.638612498391998473e-05 4.111562387487465352e-08
4.011599912786573796e+00 -8.323379278378685445e-04 8.927495706162371768e-04 7.112972291426979024e-05 7.110109558981863274e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.721381426349836280e-07 1.641560043044974917e-05 4.089308362617026195e-08
4.018933245684878308e+00 -8.300344999984455348e-04 8.923433031071543705e-04 7.103136585035882877e-05 7.100252282233928541e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.720042537277404980e-07 1.644508394975669816e-05 4.067795179405338191e-08
4.026266578581886080e+00 -8.277416911217675647e-04 8.919379600925090570e-04 7.093332616398661378e-05 7.090426895196731347e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.718708835497910147e-07 1.647457623654386162e-05 4.046800031550886280e-08
4.033599911477595334e+00 -8.254594326812820376e-04 8.915335377744805631e-04 7.083560224231871328e-05 7.080633235793191418e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.717380338528506645e-07 1.650407754022175104e-05 4.026212901319717523e-08
4.040933244372003408e+00 -8.231876568004115480e-04 8.911300323910362111e-04 7.073819249038208583e-05 7.070871143069471692e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.716057050068930625e-07 1.653358787153521315e-05 4.005970865279290253e-08
4.048266577265108523e+00 -8.209262961122682032e-04 8.907274402070033481e-04 7.064109532313804474e-05 7.061140457112281875e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.714738965066932842e-07 1.656310711810523925e-05 3.986033581310099118e-08
4.055599910156910681e+00 -8.186752837893920961e-04 8.903257575063148067e-04 7.054430916317769155e-05 7.051441019130746555e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.713426072619818071e-07 1.659263512092490713e-05 3.966371929983950896e-08
4.062933243047406329e+00 -8.164345535537093773e-04 8.899249805926176841e-04 7.044783244336093179e-05 7.041772671468509229e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.712118357729192445e-07 1.662217170267881974e-05 3.946962401306396250e-08
4.070266575936594577e+00 -8.142040397167633111e-04 8.895251057918430104e-04 7.035166360914496184e-05 7.032135257622174583e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.710815802328386359e-07 1.665171667587964265e-05 3.927784705464465995e-08
4.077599908824471875e+00 -8.119836771524266417e-04 8.891261294532360653e-04 7.025580112016950802e-05 7.022528622150011083e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.709518385882818188e-07 1.668126982482908397e-05 3.908821382213116204e-08
4.084933241711036445e+00 -8.097734012313382614e-04 8.887280479471608690e-04 7.016024344531427413e-05 7.012952610620724588e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.708226085782533181e-07 1.671083089043776630e-05 3.890058111055145885e-08
4.092266574596287398e+00 -8.075731478087439918e-04 8.883308576627316341e-04 7.006498905907671687e-05 7.003407069654530095e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.706938877666083974e-07 1.674039955518681738e-05 3.871484224605332584e-08
4.099599907480222960e+00 -8.053828532842102110e-04 8.879345549995618786e-04 6.997003644584923697e-05 6.993891846954750817e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.705656735768230738e-07 1.676997545107880577e-05 3.853092569993016001e-08
4.106933240362840465e+00 -8.032024546264165217e-04 8.875391363850795683e-04 6.987538410680704782e-05 6.984406791233917873e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.704379633309041109e-07 1.679955818355462075e-05 3.834878502429501169e-08
4.114266573244138137e+00 -8.010318892806094458e-04 8.871445982764445282e-04 6.978103055078778546e-05 6.974951752179960529e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.703107542850577358e-07 1.682914736097287516e-05 3.816838628344268677e-08
4.121599906124114199e+00 -7.988710951799851386e-04 8.867509371489159294e-04 6.968697429520305162e-05 6.965526580502513559e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.701840436580967941e-07 1.685874262519077637e-05 3.798969384521316591e-08
4.128933239002765987e+00 -7.967200107632181182e-04 8.863581494958398203e-04 6.959321386625121541e-05 6.956131127985604049e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.700578286479219997e-07 1.688834366035126978e-05 3.781266010583536385e-08
4.136266571880090837e+00 -7.945785750135741848e-04 8.859662318304502033e-04 6.949974780295219048e-05 6.946765247422545054e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.699321064348861381e-07 1.691795018958890061e-05 3.763722386215041054e-08
4.143599904756091412e+00 -7.924467274065845465e-04 8.855751806878720987e-04 6.940657465665019273e-05 6.937428792616085220e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.698068741747723746e-07 1.694756194950890765e-05 3.746331686039833059e-08
4.150933237630759720e+00 -7.903244078711180827e-04 8.851849926239249104e-04 6.931369298467053423e-05 6.928121618323145915e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.696821289887443674e-07 1.697717866372989174e-05 3.729087409620977317e-08
4.158266570504095760e+00 -7.882115568011282408e-04 8.847956642122729257e-04 6.922110135183039115e-05 6.918843580291126824e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.695578679576148192e-07 1.700680001623775157e-05 3.711984515344995557e-08
4.165599903376099533e+00 -7.861081151047756349e-04 8.844071920393794389e-04 6.912879833444737028e-05 6.909594535285359029e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.694340679954161023e-07 1.703642143222994137e-05 3.693135650426735640e-08
4.172933236246770150e+00 -7.840140241824930089e-04 8.840195727083261781e-04 6.903678252149249024e-05 6.900374340945892747e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.693106878034036237e-07 1.706603458055433757e-05 3.674372823671902787e-08
4.180266569116100506e+00 -7.819292258715313318e-04 8.836328028550086838e-04 6.894505251062780203e-05 6.891182855822164692e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.691877309213208703e-07 1.709564047836360407e-05 3.656169677962944928e-08
4.187599901984092376e+00 -7.798536624419017370e-04 8.832468791335340574e-04 6.885360690461346501e-05 6.882019939422907157e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.690651996208403263e-07 1.712523979122932230e-05 3.638362023899030774e-08
4.194933234850743098e+00 -7.777872766560632372e-04 8.828617982146516868e-04 6.876244431647901177e-05 6.872885452255746326e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.689430945852776582e-07 1.715483285316862490e-05 3.620869398700956382e-08
4.202266567716050893e+00 -7.757300117547279161e-04 8.824775567867973328e-04 6.867156337156876331e-05 6.863779255743446576e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.688214156292855399e-07 1.718441984728239470e-05 3.603643955359191224e-08
4.209599900580013099e+00 -7.736818114290177489e-04 8.820941515587074665e-04 6.858096270448760441e-05 6.854701212252402222e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.687001620255369496e-07 1.721400087362571420e-05 3.586653229437769403e-08
4.216933233442628826e+00 -7.716426198012798620e-04 8.817115792588293543e-04 6.849064095759247893e-05 6.845651185045342453e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.685793326770848865e-07 1.724357596387125608e-05 3.569873323229053896e-08
4.224266566303895409e+00 -7.696123814129134360e-04 8.813298366331978649e-04 6.840059677944427109e-05 6.836629038322423677e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.684589262128289662e-07 1.727314507701776375e-05 3.553286493292662860e-08
4.231599899163811074e+00 -7.675910412958842233e-04 8.809489204431202643e-04 6.831082883062789760e-05 6.827634637220072675e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.683389410552942030e-07 1.730270809591133099e-05 3.536879967895773747e-08
4.238933232022374931e+00 -7.655785449017099564e-04 8.805688274586300195e-04 6.822133578236787635e-05 6.818667847664037097e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.682193754624916958e-07 1.733226484648257395e-05 3.520644859253458756e-08
4.246266564879582539e+00 -7.635748380747498345e-04 8.801895544797519065e-04 6.813211631144065349e-05 6.809728536435632378e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.681002275803430855e-07 1.736181512019533527e-05 3.504574898763904737e-08
4.253599897735433899e+00 -7.615798670724345434e-04 8.798110983279158878e-04 6.804316910080583950e-05 6.800816571212173808e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.679814954819067564e-07 1.739135870872299659e-05 3.488665222487891106e-08
4.260933230589926346e+00 -7.595935786176622774e-04 8.794334558399963860e-04 6.795449284532243479e-05 6.791931820573097935e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.678631771974970046e-07 1.742089543597946316e-05 3.472911197500730239e-08
4.268266563443058104e+00 -7.576159198556015224e-04 8.790566238688420249e-04 6.786608624947529833e-05 6.783074153956851439e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.677452707325695091e-07 1.745042516457959251e-05 3.457307640758379616e-08
4.275599896294827396e+00 -7.556468383480882244e-04 8.786805992850716101e-04 6.777794802682467114e-05 6.774243441644538103e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.676277740684072698e-07 1.747994779545334048e-05 3.441848590999196983e-08
4.282933229145231557e+00 -7.536862820331744232e-04 8.783053789784002171e-04 6.769007689734344354e-05 6.765439554760457668e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.675106851552447644e-07 1.750946324100834898e-05 3.426527929980464059e-08
4.290266561994270589e+00 -7.517341992547022520e-04 8.779309598561838663e-04 6.760247158651196825e-05 6.756662365337668622e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.673940019166155039e-07 1.753897139870551992e-05 3.411340053215964344e-08
4.297599894841940049e+00 -7.497905388109407047e-04 8.775573388411103898e-04 6.751513083305660766e-05 6.747911746249060042e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.672777222399836368e-07 1.756847212509188530e-05 3.396280601477931093e-08
4.304933227688239050e+00 -7.478552498713279080e-04 8.771845128654764696e-04 6.742805338328548218e-05 6.739187571142218154e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.671618439733259588e-07 1.759796523495519037e-05 3.381346785791147054e-08
4.312266560533166704e+00 -7.459282819729593905e-04 8.768124788793083121e-04 6.734123798919252593e-05 6.730489714440108292e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.670463649340586874e-07 1.762745050744375753e-05 3.366536978945787372e-08
4.319599893376720345e+00 -7.440095850397526571e-04 8.764412338600127824e-04 6.725468340979177365e-05 6.721818051395412946e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.669312829256745127e-07 1.765692771330249530e-05 3.351850232017593015e-08
4.326933226218899087e+00 -7.420991094088415490e-04 8.760707748001410984e-04 6.716838841458069550e-05 6.713172458068082269e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.668165957578687353e-07 1.768639664742382563e-05 3.337285685997847361e-08
4.334266559059696711e+00 -7.401968058040295532e-04 8.757010987068088908e-04 6.708235178115633463e-05 6.704552811307003474e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.667023012617615070e-07 1.771585714605490748e-05 3.322841807616904642e-08
4.341599891899115882e+00 -7.383026253192967025e-04 8.753322026026713349e-04 6.699657229583286873e-05 6.695958988739453711e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.665883972922500946e-07 1.774530909219856285e-05 3.308516040495203219e-08
4.348933224737153047e+00 -7.364165194003144703e-04 8.749640835280842908e-04 6.691104874917636405e-05 6.687390868807714661e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.664748817233184875e-07 1.777475240122247159e-05 3.294304981094347897e-08
4.356266557573806431e+00 -7.345384399005706888e-04 8.745967385406916558e-04 6.682577994048564745e-05 6.678848330818428674e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.663617524351262337e-07 1.780418699640207424e-05 3.280204882379768233e-08
4.363599890409074256e+00 -7.326683390648095536e-04 8.742301647133162660e-04 6.674076468040317364e-05 6.670331254823898140e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.662490072990855719e-07 1.783361277588385780e-05 3.266212412829078109e-08
4.370933223242953858e+00 -7.308061694790103299e-04 8.738643591321945984e-04 6.665600178520300091e-05 6.661839521622119108e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.661366441684251137e-07 1.786302960176124294e-05 3.252325205146960670e-08
4.378266556075442573e+00 -7.289518840635105836e-04 8.734993188907290559e-04 6.657149007732774228e-05 6.653373012715141409e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.660246608783584039e-07 1.789243729226540439e-05 3.238542057203803973e-08
4.385599888906534183e+00 -7.271054361018987593e-04 8.731350411085855379e-04 6.648722838564134719e-05 6.644931610393350202e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.659130552574176967e-07 1.792183564350946395e-05 3.224862570487275018e-08
4.392933221736225136e+00 -7.252667792509051407e-04 8.727715229243011331e-04 6.640321554807244065e-05 6.636515197678550778e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.658018251427376605e-07 1.795122445390131489e-05 3.211286801430961781e-08
4.400266554564512766e+00 -7.234358675216640173e-04 8.724087614898898887e-04 6.631945041097868257e-05 6.628123658320142410e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.656909683950431485e-07 1.798060355307246698e-05 3.197814556871653577e-08
4.407599887391396187e+00 -7.216126552628438244e-04 8.720467539712684676e-04 6.623593182755247561e-05 6.619756876802662237e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.655804829080094959e-07 1.800997281608330400e-05 3.184444846174141056e-08
4.414933220216871845e+00 -7.197970971547292419e-04 8.716854975496595402e-04 6.615265865554414060e-05 6.611414738359035290e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.654703666074500028e-07 1.803933216028040856e-05 3.171175691220666784e-08
4.422266553040939741e+00 -7.179891482646421404e-04 8.713249894228968385e-04 6.606962976332383995e-05 6.603097129015340124e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.653606174424133010e-07 1.806868153147127678e-05 3.158004405604633346e-08
4.429599885863596320e+00 -7.161887639899517950e-04 8.709652268046741289e-04 6.598684402657196925e-05 6.594803935499719567e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.652512333699649241e-07 1.809802086978919201e-05 3.144928085507425701e-08
4.436933218684839808e+00 -7.143959000590869874e-04 8.706062069219678472e-04 6.590430032750322080e-05 6.586535045238438562e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.651422123416240342e-07 1.812735009011598621e-05 3.131944276868398055e-08
4.444266551504667540e+00 -7.126105124954074631e-04 8.702479270117289807e-04 6.582199755248501166e-05 6.578290346337987244e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.650335485206017883e-07 1.815666662506455376e-05 3.119132991998451365e-08
4.451599884323080403e+00 -7.108325576812776769e-04 8.698903843223218047e-04 6.573993459569884787e-05 6.570069727632495268e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.649252328538559977e-07 1.818596620846523566e-05 3.106438704574121551e-08
4.458933217140074845e+00 -7.090619923334777388e-04 8.695335761279752128e-04 6.565811036041710805e-05 6.561873078618824960e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.648172647240736561e-07 1.821525008820079690e-05 3.093824886939866873e-08
4.466266549955648202e+00 -7.072987734819174890e-04 8.691774997168238591e-04 6.557652375593564574e-05 6.553700289475816992e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.647096432220158754e-07 1.824451899215425894e-05 3.081291267470419119e-08
4.473599882769799585e+00 -7.055428584736300485e-04 8.688221523896587231e-04 6.549517369838829626e-05 6.545551251050736770e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.646023671453041404e-07 1.827377323895738013e-05 3.068840744335780081e-08
4.480933215582521889e+00 -7.037942049638851562e-04 8.684675314606084230e-04 6.541405910872608650e-05 6.537425854901120301e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.644954351059654352e-07 1.830301316138452302e-05 3.056474469063344258e-08
4.488266548393816890e+00 -7.020527709521871742e-04 8.681136342587085974e-04 6.533317891714263647e-05 6.529323993289637244e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.643888456244867284e-07 1.833223903810159562e-05 3.044191669521584588e-08
4.495599881203681925e+00 -7.003185147504701258e-04 8.677604581285845199e-04 6.525253206038616463e-05 6.521245559154549652e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.642825971599245065e-07 1.836145109514485241e-05 3.031990686692175665e-08
4.502933214012112551e+00 -6.985913949646375271e-04 8.674080004287155077e-04 6.517211748144679042e-05 6.513190446080662941e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.641766881197023510e-07 1.839064950429172466e-05 3.019869557696347675e-08
4.510266546819107880e+00 -6.968713705020851239e-04 8.670562585299791637e-04 6.509193412755435169e-05 6.505158548346158011e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.640711168628284461e-07 1.841983437466817070e-05 3.007826713309205905e-08
4.517599879624665249e+00 -6.951584005955369679e-04 8.667052298096785063e-04 6.501198095503050751e-05 6.497149760856948215e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.639658817043981939e-07 1.844900574655076981e-05 2.995861482835284643e-08
4.524933212428782880e+00 -6.934524447608917449e-04 8.663549116629141664e-04 6.493225692650422245e-05 6.489163979125942916e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.638609809259411454e-07 1.847816360852591225e-05 2.983974020669627960e-08
4.532266545231458110e+00 -6.917534628163787835e-04 8.660053015054800744e-04 6.485276100996719610e-05 6.481201099325192188e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.637564127917884829e-07 1.850730792128899585e-05 2.972165115460494113e-08
4.539599878032689162e+00 -6.900614148574923858e-04 8.656563967651735797e-04 6.477349217961823967e-05 6.473261018231080393e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.636521755660590482e-07 1.853643864211501467e-05 2.960435695535097056e-08
4.546933210832474259e+00 -6.883762612854752274e-04 8.653081948817442767e-04 6.469444941500603801e-05 6.465343633300490306e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.635482675273933746e-07 1.856555575515142522e-05 2.948786186596969338e-08
4.554266543630810737e+00 -6.866979628115748267e-04 8.649606933077135526e-04 6.461563170437670516e-05 6.457448842620118826e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.634446869756421242e-07 1.859465927635632824e-05 2.937216145121305631e-08
4.561599876427696820e+00 -6.850264804290070531e-04 8.646138895099830021e-04 6.453703804236412200e-05 6.449576544895267412e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.633414322299614807e-07 1.862374924284507778e-05 2.925723929950814886e-08
4.568933209223129843e+00 -6.833617753969748777e-04 8.642677809698234761e-04 6.445866742750178710e-05 6.441726639451988805e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.632385016377422009e-07 1.865282558977317498e-05 2.914306513003673216e-08
4.576266542017108030e+00 -6.817038092784704923e-04 8.639223651808200857e-04 6.438051886529539151e-05 6.433899026278641240e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.631358935354381520e-07 1.868188828152181715e-05 2.902963078342198761e-08
4.583599874809629604e+00 -6.800525439167547353e-04 8.635776396477599188e-04 6.430259136846530057e-05 6.426093605938484410e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.630336062363073629e-07 1.871093729898705370e-05 2.891692016751453732e-08
4.590933207600691013e+00 -6.784079414126210471e-04 8.632336018807018879e-04 6.422488395368818753e-05 6.418310279584228369e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.629316380361873062e-07 1.873997258083434121e-05 2.880492588608366894e-08
4.598266540390292256e+00 -6.767699641585392736e-04 8.628902494106313083e-04 6.414739564516469571e-05 6.410548948966103252e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.628299872208191398e-07 1.876899403575908113e-05 2.869364789283774481e-08
4.605599873178429782e+00 -6.751385747952302245e-04 8.625475797848359931e-04 6.407012547101321944e-05 6.402809516409895506e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.627286520778791208e-07 1.879800156114023679e-05 2.858309171750314146e-08
4.612933205965101813e+00 -6.735137362606777919e-04 8.622055905616464629e-04 6.399307246644948951e-05 6.395091884863503533e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.626276309115197270e-07 1.882699507193154304e-05 2.847326328680230601e-08
4.620266538750307461e+00 -6.718954117592776517e-04 8.618642793106951784e-04 6.391623567414795139e-05 6.387395957834287067e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.625269220528403067e-07 1.885597451810829450e-05 2.836416366020886307e-08
4.627599871534043174e+00 -6.702835647436492308e-04 8.615236436138660851e-04 6.383961414074612118e-05 6.379721639394941380e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.624265238627461333e-07 1.888493989436410759e-05 2.825578556973847031e-08
4.634933204316307176e+00 -6.686781589347300927e-04 8.611836810664998121e-04 6.376320691782418938e-05 6.372068834245925642e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.623264347260648608e-07 1.891389122405793516e-05 2.814811349640385192e-08
4.642266537097098578e+00 -6.670791583306314842e-04 8.608443892774863713e-04 6.368701306419222673e-05 6.364437447680205756e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.622266530398971214e-07 1.894282854049117229e-05 2.804112667494054857e-08
4.649599869876414715e+00 -6.654865271859763693e-04 8.605057658666709873e-04 6.361103164464984334e-05 6.356827385543433774e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.621271771998827332e-07 1.897175185657951627e-05 2.793480459239837123e-08
4.656933202654252035e+00 -6.639002300072055929e-04 8.601678084638527278e-04 6.353526172865104791e-05 6.349238554253936254e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.620280055902657446e-07 1.900066115420065316e-05 2.782913196709367292e-08
4.664266535430609650e+00 -6.623202315464318639e-04 8.598305147043191089e-04 6.345970239137360995e-05 6.341670860757769737e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.619291365803382196e-07 1.902955636902371132e-05 2.772410203260361176e-08
4.671599868205486672e+00 -6.607464968054004538e-04 8.594938822446653633e-04 6.338435271245180353e-05 6.334124212564278249e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.618305685331166612e-07 1.905843740868745585e-05 2.761971582535359918e-08
4.678933200978879547e+00 -6.591789910517498446e-04 8.591579087550153988e-04 6.330921177875144994e-05 6.326598517727991455e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.617322998176045598e-07 1.908730417234780324e-05 2.751598037477802903e-08
4.686266533750787389e+00 -6.576176797856900756e-04 8.588225919158215581e-04 6.323427868216492144e-05 6.319093684834197183e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.616343288219737087e-07 1.911615657414162333e-05 2.741290346818781754e-08
4.693599866521208419e+00 -6.560625287454883731e-04 8.584879294182157922e-04 6.315955251828304787e-05 6.311609622990520425e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.615366539632678659e-07 1.914499456339039955e-05 2.731048831243681884e-08
4.700933199290139086e+00 -6.545135039198069372e-04 8.581539189649485793e-04 6.308503238901944153e-05 6.304146241894164476e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.614392736902162278e-07 1.917381812869227561e-05 2.720873011080601023e-08
4.708266532057578502e+00 -6.529705715613765742e-04 8.578205582714138215e-04 6.301071740284598590e-05 6.296703451788090728e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.613421864781939000e-07 1.920262728705540204e-05 2.710761620886800518e-08
4.715599864823524001e+00 -6.514336981536970536e-04 8.574878450656285697e-04 6.293660667356298444e-05 6.289281163439435461e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.612453908180246513e-07 1.923142206673038085e-05 2.700712843288547793e-08
4.722933197587973808e+00 -6.499028504095209595e-04 8.571557770856547912e-04 6.286269931955337862e-05 6.281879288157953206e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.611488852040097977e-07 1.926020247811988453e-05 2.690724804149705429e-08
4.730266530350925258e+00 -6.483779952689734671e-04 8.568243520784488143e-04 6.278899446297398726e-05 6.274497737761834020e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.610526681249719397e-07 1.928896850256845967e-05 2.680796082766250620e-08
4.737599863112378351e+00 -6.468590999165971939e-04 8.564935677967447890e-04 6.271549123231191976e-05 6.267136424601850832e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.609567380620559598e-07 1.931772008335335233e-05 2.670925998037750038e-08
4.744933195872329534e+00 -6.453461317637439968e-04 8.561634220137509391e-04 6.264218876139907694e-05 6.259795261510307622e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.608610934945497263e-07 1.934645713765792185e-05 2.661114614420046331e-08
4.752266528630778808e+00 -6.438390584489217007e-04 8.558339125145858831e-04 6.256908618889093446e-05 6.252474161813955517e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.607657329100041789e-07 1.937517957870542158e-05 2.651362581768020627e-08
4.759599861387719066e+00 -6.423378478246208247e-04 8.555050370940574288e-04 6.249618265779052382e-05 6.245173039342288021e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.606706548155920401e-07 1.940388733256827615e-05 2.641670669583930308e-08
4.766933194143157415e+00 -6.408424679780290239e-04 8.551767935570201437e-04 6.242347731575142620e-05 6.237891808460917101e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.605758577464421960e-07 1.943258036103284825e-05 2.632039256771784013e-08
4.774266526897086749e+00 -6.393528872427708303e-04 8.548491797192632078e-04 6.235096931810035195e-05 6.230630384035036650e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.604813402645999633e-07 1.946125866211057220e-05 2.622468076306821776e-08
4.781599859649501738e+00 -6.378690741507455492e-04 8.545221934084538864e-04 6.227865782387894886e-05 6.223388681418700816e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.603871009576815247e-07 1.948992225945615086e-05 2.612955959360642818e-08
4.788933192400402383e+00 -6.363909974535040398e-04 8.541958324640635874e-04 6.220654199568179522e-05 6.216166616483912062e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.602931384313730284e-07 1.951857119118652087e-05 2.603501194062723388e-08
4.796266525149789572e+00 -6.349186261259012840e-04 8.538700947349030365e-04 6.213462100133050289e-05 6.208964105611462911e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.601994512951814825e-07 1.954720548179481220e-05 2.594101974681791823e-08
4.803599857897658865e+00 -6.334519293687860750e-04 8.535449780780092347e-04 6.206289401462044793e-05 6.201781065663764751e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.601060381536625110e-07 1.957582512434074179e-05 2.584756875722693631e-08
4.810933190644009372e+00 -6.319908765886864295e-04 8.532204803559398322e-04 6.199136021384438547e-05 6.194617413959333310e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.600128976035944401e-07 1.960443007972256170e-05 2.575465155232365152e-08
4.818266523388838429e+00 -6.305354373942321546e-04 8.528965994505450978e-04 6.192001878211808976e-05 6.187473068247088728e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.599200282391547815e-07 1.963302028308905778e-05 2.566226796735875604e-08
4.825599856132144261e+00 -6.290855815883017541e-04 8.525733332547244048e-04 6.184886890486351440e-05 6.180347946779487156e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.598274286599025118e-07 1.966159566313827725e-05 2.557042437338310099e-08
4.832933188873925978e+00 -6.276412792113410764e-04 8.522506796704577533e-04 6.177790977381292714e-05 6.173241968307558369e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.597350974814984921e-07 1.969015615822433790e-05 2.547912910865901848e-08
4.840266521614180029e+00 -6.262025005114055069e-04 8.519286366091427401e-04 6.170714058720539439e-05 6.166155052013212517e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.596430333448656532e-07 1.971870173784538000e-05 2.538838777258404817e-08
4.847599854352905524e+00 -6.247692159260427331e-04 8.516072019924097710e-04 6.163656054612631145e-05 6.159087117555148497e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.595512349191479988e-07 1.974723240638010310e-05 2.529819941368567013e-08
4.854933187090101576e+00 -6.233413961006938238e-04 8.512863737529837837e-04 6.156616885598540040e-05 6.152038085065739039e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.594597008979078514e-07 1.977574819578240841e-05 2.520855563283712965e-08
4.862266519825763744e+00 -6.219190118866492912e-04 8.509661498347740206e-04 6.149596472693720441e-05 6.145007875169319032e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.593684299894697827e-07 1.980424914855189960e-05 2.511944161091061149e-08
4.869599852559892028e+00 -6.205020343450179214e-04 8.506465281904221050e-04 6.142594737461024078e-05 6.137996408937460013e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.592774209059386722e-07 1.983273529873687526e-05 2.503084074823734657e-08
4.876933185292482875e+00 -6.190904347334721860e-04 8.503275067805380043e-04 6.135611601965452273e-05 6.131003607874671709e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.591866723559783282e-07 1.986120665325683563e-05 2.494273903631615373e-08
4.884266518023536285e+00 -6.176841844779869944e-04 8.500090835703897436e-04 6.128646988515691629e-05 6.124029393900221052e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.590961830413213413e-07 1.988966318673384689e-05 2.485512849837793140e-08
4.891599850753047818e+00 -6.162832552017391032e-04 8.496912565432249978e-04 6.121700819705073830e-05 6.117073689407982306e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.590059516606918528e-07 1.991810484611943835e-05 2.476800792368729097e-08
4.898933183481018361e+00 -6.148876187549051110e-04 8.493740236930402221e-04 6.114773018934430788e-05 6.110136417249029117e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.589159769180217743e-07 1.994653156895348858e-05 2.468138286411625561e-08
4.906266516207444361e+00 -6.134972471616763909e-04 8.490573830223581463e-04 6.107863509989553948e-05 6.103217500669395890e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.588262575318591533e-07 1.997494330246823359e-05 2.459526202773703057e-08
4.913599848932324043e+00 -6.121121126324636282e-04 8.487413325424989332e-04 6.100972216996981200e-05 6.096316863353132536e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.587367922436535318e-07 2.000334001910861756e-05 2.450965246206410994e-08
4.920933181655656519e+00 -6.107321875531074914e-04 8.484258702742891387e-04 6.094099064427742802e-05 6.089434429418397014e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.586475798209316315e-07 2.003172172435595673e-05 2.442455581778306566e-08
4.928266514377438234e+00 -6.093574445133648513e-04 8.481109942488735624e-04 6.087243977187517530e-05 6.082570123451841882e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.585586190547908779e-07 2.006008845197307584e-05 2.433996648848067202e-08
4.935599847097670079e+00 -6.079878563045570386e-04 8.477967025080805153e-04 6.080406880815483490e-05 6.075723870474858748e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.584699087521746178e-07 2.008844024925856572e-05 2.425587239293798321e-08
4.942933179816347611e+00 -6.066233958894643678e-04 8.474829931020182519e-04 6.073587701278282435e-05 6.068895595897264407e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.583814477260209152e-07 2.011677715759493590e-05 2.417225824639743331e-08
4.950266512533468166e+00 -6.052640363939067658e-04 8.471698640887265078e-04 6.066786364679662292e-05 6.062085225552935313e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.582932347866253031e-07 2.014509919602581469e-05 2.408910986210130258e-08
4.957599845249031745e+00 -6.039097511346385588e-04 8.468573135298644106e-04 6.060002797562457960e-05 6.055292685722894579e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.582052687376477111e-07 2.017340635261947925e-05 2.400641795138781063e-08
4.964933177963034794e+00 -6.025605136257992586e-04 8.465453395032634812e-04 6.053236927129370109e-05 6.048517903077319088e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.581175483786036956e-07 2.020169858997394297e-05 2.392417975763096275e-08
4.972266510675477313e+00 -6.012162975483426389e-04 8.462339400978550856e-04 6.046488680929546048e-05 6.041760804684724855e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.580300725113414887e-07 2.022997585352607420e-05 2.384239944413502323e-08
4.979599843386356639e+00 -5.998770767453679440e-04 8.459231134105744954e-04 6.039757986825904584e-05 6.035021318003226188e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.579428399490842868e-07 2.025823809519576550e-05 2.376108533457830280e-08
4.986933176095670994e+00 -5.985428252279526799e-04 8.456128575465465032e-04 6.033044772910856919e-05 6.028299370912696374e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.578558495248048123e-07 2.028648528725288610e-05 2.368024550948775646e-08
4.994266508803417715e+00 -5.972135172040919215e-04 8.453031706196593997e-04 6.026348967843599917e-05 6.021594891711588805e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.577691000957145885e-07 2.031471743314410794e-05 2.359988388636352124e-08


==> DataFiles/Fig23456/Entropy/NormsP1tauP1.txt <==
7.599999999999999117e-03 -1.918925053436237025e-04 3.828226665851844259e-03 5.604309608527988009e-04 2.138818607995023169e-05 0.000000000000000000e+00 0.000000000000000000e+00 1.961067347770966660e-05 8.126185428031829262e-06 2.620098626839715943e-03
1.493333333333334012e-02 -1.391722530392585071e-03 3.720955928289626340e-03 1.046867909848099359e-03 8.139882081270030179e-05 0.000000000000000000e+00 0.000000000000000000e+00 3.635118161263541022e-05 2.769412601637215158e-05 2.063411911334592664e-03
2.226666666666666378e-02 -4.040099658623235931e-03 3.577678198897056312e-03 1.453843660451470442e-03 1.723742546060876100e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.812729561983933963e-05 5.008008656017011185e-05 1.651916230130575638e-03
2.959999999999998743e-02 -7.995397303777837528e-03 3.425547541839431970e-03 1.774425840478311995e-03 2.859516387676737923e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.540465097099934788e-05 6.974093303305306058e-05 1.581398494513413426e-03
3.693333333333333884e-02 -1.283017495939323127e-02 3.284069982140053450e-03 2.015812047912705126e-03 4.146009251300775199e-04 0.000000000000000000e+00 0.000000000000000000e+00 5.942062755955033641e-05 8.570511440124349025e-05 1.677802493044283508e-03
4.426666666666669719e-02 -1.811744128725646663e-02 3.162892960844397149e-03 2.192547212150657270e-03 5.524363006886489008e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.146196325704678543e-05 9.964772986212457127e-05 1.765708189620101252e-03
5.160000000000005554e-02 -2.354272724430644254e-02 3.064232736757528316e-03 2.319568991728521937e-03 6.952680275187395368e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.240924204792752325e-05 1.130343158215692164e-04 1.813908245299123822e-03
5.893333333333341389e-02 -2.891031637976314295e-02 2.986150704273580776e-03 2.409471096901565600e-03 8.402538493860561798e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.275264133058249710e-05 1.262727659089788173e-04 1.832079635229485895e-03
6.626666666666676531e-02 -3.411739561443712793e-02 2.925079096155960498e-03 2.472411020857892983e-03 9.855486592541512058e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.275819502568854885e-05 1.392589807264398244e-04 1.829176590709871274e-03
7.360000000000012366e-02 -3.912092459080994400e-02 2.877311005350411104e-03 2.516017120329238060e-03 1.130023328751799186e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.256583832754545249e-05 1.517905604679697863e-04 1.814877355981961253e-03
8.093333333333348201e-02 -4.390935511125180352e-02 2.839609363997574586e-03 2.545784058268225902e-03 1.272975873047701599e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.225139516473136533e-05 1.637763903332122841e-04 1.794866193608705886e-03
8.826666666666684036e-02 -4.848656954274846442e-02 2.809405381588751111e-03 2.565564080331796549e-03 1.413987313830565931e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.185643411195242516e-05 1.752117273160334768e-04 1.771825077248011032e-03
9.560000000000019871e-02 -5.286213857984867204e-02 2.784730499255242634e-03 2.578074780391419966e-03 1.552817555761669497e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.140591465061163718e-05 1.861473014447688099e-04 1.747486740785830599e-03
1.029333333333335571e-01 -5.704735213961063117e-02 2.764128205745424414e-03 2.585214632761011298e-03 1.689336909019638257e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.091669910234862712e-05 1.966469859843601579e-04 1.721957113921551100e-03
1.102666666666669154e-01 -6.105267237303624306e-02 2.746514297119489415e-03 2.588334582296775328e-03 1.823482913167469343e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.040025123357891447e-05 2.067568487810335191e-04 1.695356023111205300e-03
1.176000000000002738e-01 -6.488744112179517520e-02 2.731095545444130190e-03 2.588391860634320970e-03 1.955234804296998065e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.986425649688955248e-05 2.165007505961758210e-04 1.668961561620216968e-03
1.249333333333336321e-01 -6.855943601113748120e-02 2.717286160609189757e-03 2.586084651931636492e-03 2.084592955814847971e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.931421916157579767e-05 2.258921552586334489e-04 1.642766268383277989e-03
1.322666666666669766e-01 -7.207482301457768248e-02 2.704654888495689261e-03 2.581919027104728412e-03 2.211572960318424798e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.875368492205883887e-05 2.349360727429777808e-04 1.616931274319706327e-03
1.396000000000003349e-01 -7.543898346820011869e-02 2.692880925278271029e-03 2.576271222229529687e-03 2.336203253247606717e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.818511462786801508e-05 2.436325207073173260e-04 1.591464560512430857e-03
1.469333333333336933e-01 -7.865593512785122587e-02 2.681725790453138962e-03 2.569423415475090462e-03 2.458512933955740807e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.761024030829840585e-05 2.519823180460516675e-04 1.566412230014205265e-03
1.542666666666670516e-01 -8.172905098685052938e-02 2.671010514940166600e-03 2.561588506423408910e-03 2.578526659322682643e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.703025439508061124e-05 2.599865373158587721e-04 1.541775267339108753e-03
1.616000000000004100e-01 -8.466087725272856968e-02 2.660599515265407201e-03 2.552931393779549370e-03 2.696267519632004547e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.644610640604855151e-05 2.676488159145813911e-04 1.517578626495526360e-03
1.689333333333337683e-01 -8.745360089016807059e-02 2.650391119714619499e-03 2.543578392263159786e-03 2.811758193193657825e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.585852929903949317e-05 2.749743667013116095e-04 1.493833586116358322e-03
1.762666666666671267e-01 -9.010906382288236260e-02 2.640307196585078668e-03 2.533631923958223463e-03 2.925020004095810460e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.526823396458841223e-05 2.819715930813667878e-04 1.470552848807079715e-03
1.836000000000004850e-01 -9.262869065794633594e-02 2.630288525927296662e-03 2.523169959698449635e-03 3.036070503666376055e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.467566222170933409e-05 2.886456045319027528e-04 1.447698798256237237e-03
1.909333333333338434e-01 -9.501398230853060067e-02 2.620290852425040222e-03 2.512260381960667623e-03 3.144927839591054285e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.408157890456511964e-05 2.950107110787477597e-04 1.425359093803547353e-03
1.982666666666672017e-01 -9.726592775627906917e-02 2.610278831955851163e-03 2.500953368145893314e-03 3.251604454948765245e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.348622807610954193e-05 3.010686435319825699e-04 1.403519643656530409e-03
2.056000000000005601e-01 -9.938589126509142502e-02 2.600227232411476876e-03 2.489295829697688034e-03 3.356115636013715445e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.289033232865226482e-05 3.068363380397034351e-04 1.381978316607436735e-03
2.129333333333339184e-01 -1.013749549544377820e-01 2.590116842297586659e-03 2.477323419091318965e-03 3.458473798832679795e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.229441795521303925e-05 3.123243818867767587e-04 1.360769624210137743e-03
2.202666666666672768e-01 -1.032342573560104115e-01 2.579931209264748476e-03 2.465066697683501815e-03 3.558690907672496396e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.169883500954218139e-05 3.175388732654654952e-04 1.339975972321225898e-03
2.276000000000006351e-01 -1.049648454876436626e-01 2.569662927363258135e-03 2.452554264428546786e-03 3.656776367114356746e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.110409896390781238e-05 3.224915406899649681e-04 1.319547781387642432e-03
2.349333333333339935e-01 -1.065679636023622867e-01 2.559304219477340474e-03 2.439811407061246752e-03 3.752741809864251158e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.051073800798220947e-05 3.271957591749372301e-04 1.299300404897350217e-03
2.422666666666673518e-01 -1.080447233786369088e-01 2.548850749525387576e-03 2.426857531455549419e-03 3.846595854380756210e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.991912302208707266e-05 3.316603496276687279e-04 1.279160372531452190e-03
2.496000000000007102e-01 -1.093963370494762388e-01 2.538301462892702653e-03 2.413714295388612405e-03 3.938344435868921557e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.932976575806175928e-05 3.358966041107606265e-04 1.259268916724909978e-03
2.569333333333337910e-01 -1.106241692329644200e-01 2.527655532429290940e-03 2.400397770531113601e-03 4.027999876366858412e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.874300612992943355e-05 3.399129047905603937e-04 1.239632786000016869e-03
2.642666666666668718e-01 -1.117295070697771620e-01 2.516914636884991230e-03 2.386925538181110164e-03 4.115566809025997426e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.815930475081290718e-05 3.437185473326258549e-04 1.220345158618028935e-03
2.715999999999999526e-01 -1.127138204849637559e-01 2.506082114147574393e-03 2.373312053421779404e-03 4.201052122250538944e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.757912632545403038e-05 3.473247936297073997e-04 1.201421718787158742e-03
2.789333333333330334e-01 -1.135786394967768231e-01 2.495159163048557994e-03 2.359570766013870894e-03 4.284466928245229608e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.700279974403115293e-05 3.507400396557177214e-04 1.182849130017432073e-03
2.862666666666661142e-01 -1.143255418154707909e-01 2.484151151235393980e-03 2.345715673458653814e-03 4.365814286668226463e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.643079467012895033e-05 3.539748406599538765e-04 1.164615874629920059e-03
2.935999999999991950e-01 -1.149560975170328125e-01 2.473063007530016278e-03 2.331759229476215896e-03 4.445101025684006918e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.586353248185707381e-05 3.570403607071015949e-04 1.146745781985447112e-03
3.009333333333322757e-01 -1.154721793296161203e-01 2.461899035536140468e-03 2.317712975463335091e-03 4.522338034066707667e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.530135338813116175e-05 3.599445661488407614e-04 1.129233442836844988e-03
3.082666666666653565e-01 -1.158754898025382840e-01 2.450665149507351686e-03 2.303588723718254672e-03 4.597530879168480918e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.474462341555919683e-05 3.626961050456506972e-04 1.112050010398774134e-03
3.155999999999984373e-01 -1.161679552088053374e-01 2.439367868477900284e-03 2.289397130529330707e-03 4.670687163227930927e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.419372039119411457e-05 3.653047986423264772e-04 1.095224156453335424e-03
3.229333333333315181e-01 -1.163514524568771552e-01 2.428013029434146659e-03 2.275149361776846509e-03 4.741813580693179410e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.364899723913203111e-05 3.677801045842699068e-04 1.078753615261773173e-03
3.302666666666645989e-01 -1.164280540088767635e-01 2.416607515556119367e-03 2.260856418473218641e-03 4.810917865516260716e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.311080767323386835e-05 3.701306495482123448e-04 1.062628291166850753e-03
3.375999999999976797e-01 -1.163997427302779636e-01 2.405158493585634726e-03 2.246527663001938839e-03 4.878006999765815109e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.257944645307219089e-05 3.723647240265790621e-04 1.046851647353620046e-03
3.449333333333307605e-01 -1.162686940809229963e-01 2.393672554153079227e-03 2.232173225073639904e-03 4.943087769615769206e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.205520635323720796e-05 3.744898189456200704e-04 1.031417631613321074e-03
3.522666666666638413e-01 -1.160370406279287031e-01 2.382157127926569275e-03 2.217803460870311494e-03 5.006168332211813690e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.153840272301583198e-05 3.765149057558838091e-04 1.016326128953841217e-03
3.595999999999969221e-01 -1.157070655892841055e-01 2.370619782788658137e-03 2.203427925241407351e-03 5.067256373171812912e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.102931623915490164e-05 3.784480796597398293e-04 1.001587403557377149e-03
3.669333333333300029e-01 -1.152810044869007483e-01 2.359068462881979463e-03 2.189055986851131709e-03 5.126360108574742024e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.052821197587323093e-05 3.802973705807026071e-04 9.871967613518863472e-04
3.742666666666630837e-01 -1.147612623857474645e-01 2.347510059054061255e-03 2.174697522786439748e-03 5.183486914468285987e-03 0.000000000000000000e+00 0.000000000000000000e+00 4.003531463320261476e-05 3.820689061696547770e-04 9.731416096280397394e-04
3.815999999999961645e-01 -1.141501341635562522e-01 2.335952241591942279e-03 2.160360949060052393e-03 5.238645778246429213e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.955081812471859831e-05 3.837689247925406039e-04 9.594178603653185462e-04
3.889333333333292453e-01 -1.134501355497503777e-01 2.324402839414276088e-03 2.146056011845108146e-03 5.291845692843404059e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.907495390093247180e-05 3.854053572993598178e-04 9.460352441817490576e-04
3.962666666666623261e-01 -1.126636851464207639e-01 2.312870163989834589e-03 2.131791856326095604e-03 5.343096000113888369e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.860792745444807786e-05 3.869851471796632685e-04 9.329901287273655421e-04
4.035999999999954069e-01 -1.117933231211401257e-01 2.301361424906158901e-03 2.117577492246554109e-03 5.392405126692782422e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.814989259618114164e-05 3.885144824529585114e-04 9.202379290003220554e-04
4.109333333333284877e-01 -1.108415015887534438e-01 2.289884586766913546e-03 2.103421144491508018e-03 5.439781902285770708e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.770097801025198894e-05 3.899985362219717889e-04 9.077939022675532606e-04
4.182666666666615685e-01 -1.098109065450858374e-01 2.278447123627262358e-03 2.089332041372936061e-03 5.485237481286811198e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.726130852892156907e-05 3.914421190828311446e-04 8.956706920889746662e-04
4.255999999999946493e-01 -1.087040781281259499e-01 2.267056445526346217e-03 2.075317661008871904e-03 5.528782709359688491e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.683099768914742758e-05 3.928505660285101222e-04 8.838774498112405903e-04
4.329333333333277301e-01 -1.075236085156607985e-01 2.255720499640306246e-03 2.061387268160826906e-03 5.570424564834099666e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.641012414044954629e-05 3.942291645623165826e-04 8.724231338804526144e-04
4.402666666666608108e-01 -1.062721164071362828e-01 2.244447752010126154e-03 2.047549544564257907e-03 5.610174423694274000e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.599877709134223941e-05 3.955835033730655307e-04 8.612785124620799763e-04
4.475999999999938916e-01 -1.049523828870198017e-01 2.233245079028278735e-03 2.033813029603466580e-03 5.648045479931731484e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.559699828713565751e-05 3.969185294176509507e-04 8.503507207652486345e-04
4.549333333333269724e-01 -1.035670710390399762e-01 2.222120243158951479e-03 2.020184980834923219e-03 5.684050306901668528e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.520478337614566709e-05 3.982369885644246560e-04 8.396336625194122721e-04
4.622666666666600532e-01 -1.021188420093941812e-01 2.211080906093358146e-03 2.006674120901765120e-03 5.718198173913384419e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.482214247669161787e-05 3.995419820361940108e-04 8.291997018063497699e-04
4.695999999999931340e-01 -1.006103392396528323e-01 2.200135009887582704e-03 1.993288276068155493e-03 5.750499729859585157e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.444906718875580856e-05 4.008367360527288672e-04 8.190532103208039922e-04
4.769333333333262148e-01 -9.904433793622015314e-02 2.189288938903053133e-03 1.980035386112105611e-03 5.780969470639590185e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.408550854893065807e-05 4.021246679487280266e-04 8.092073657081363470e-04
4.842666666666592956e-01 -9.742353616450685760e-02 2.178550621786205874e-03 1.966922948651242484e-03 5.809621197836302951e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.373142884671445293e-05 4.034088387735999576e-04 7.996513742610611257e-04
4.915999999999923764e-01 -9.575065926957712636e-02 2.167927313890313096e-03 1.953959106108734117e-03 5.836467082818778442e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.338677880485226170e-05 4.046925886828068274e-04 7.903755420748161944e-04
4.989333333333254572e-01 -9.402841592840235907e-02 2.157426279453170722e-03 1.941151083162042474e-03 5.861519301307318436e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.305146928861649072e-05 4.059780545631368675e-04 7.813771156156281653e-04
5.062666666666589821e-01 -9.225947740292338162e-02 2.147053498838075777e-03 1.928505838653079554e-03 5.884790678841109179e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.272536271658130767e-05 4.072662149093495801e-04 7.726513239627878695e-04
5.135999999999926180e-01 -9.044652188690951999e-02 2.136816350684581350e-03 1.916030065218997077e-03 5.906296754617718255e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.240833100188449670e-05 4.085579347046820200e-04 7.641823275774123217e-04
5.209333333333262539e-01 -8.859227288032558989e-02 2.126720951407677380e-03 1.903731295214729918e-03 5.926051995041441492e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.210024638994875501e-05 4.098551473160087148e-04 7.559627904905418362e-04
5.282666666666598898e-01 -8.669940760675665103e-02 2.116774288490094313e-03 1.891616018379076516e-03 5.944070152651806209e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.180096264678306114e-05 4.111595617201866662e-04 7.479935271956108080e-04
5.355999999999935257e-01 -8.477052177016800028e-02 2.106982059935960574e-03 1.879690622256403789e-03 5.960365432363919427e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.151030662587370038e-05 4.124724070906022667e-04 7.402688438634361405e-04
5.429333333333271616e-01 -8.280831132399554817e-02 2.097350904315326611e-03 1.867961674470841171e-03 5.974952289256312866e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.122811182689061573e-05 4.137947093293833055e-04 7.327790368037557069e-04
5.502666666666607975e-01 -8.081532858353503157e-02 2.087886601854479617e-03 1.856435418964836161e-03 5.987846920839617025e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.095419622778329880e-05 4.151274991740422685e-04 7.255165103624962395e-04
5.575999999999944334e-01 -7.879419743251372954e-02 2.078595111372014831e-03 1.845117348564467288e-03 5.999064523010384266e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.068834107212722824e-05 4.164702481498262104e-04 7.184749899266038844e-04
5.649333333333280693e-01 -7.674746485666029960e-02 2.069481173788463406e-03 1.834013174760684662e-03 6.008620850754938826e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.043032409753834567e-05 4.178230045819921216e-04 7.116463122419326368e-04
5.722666666666617052e-01 -7.467771223690122806e-02 2.060550419325759847e-03 1.823128025691961177e-03 6.016532060394840821e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.017990856944346975e-05 4.191842581498352927e-04 7.050155325622367401e-04
5.795999999999953411e-01 -7.258742845589052917e-02 2.051807705749809398e-03 1.812467566372654619e-03 6.022814215421021765e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.993688503508451490e-05 4.205550958858822702e-04 6.985784791580375123e-04
5.869333333333289771e-01 -7.047913329475422040e-02 2.043258158487420723e-03 1.802036517528939974e-03 6.027483105681112445e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.970101980926546020e-05 4.219354690519912222e-04 6.923330010799193029e-04
5.942666666666626130e-01 -6.835521069589781118e-02 2.034905989968533845e-03 1.791839504556434759e-03 6.030555415918925979e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.947206653302943005e-05 4.233249615353955634e-04 6.862717704913969376e-04
6.015999999999962489e-01 -6.621811962726424639e-02 2.026755936197588513e-03 1.781880984849783548e-03 6.032048451488246886e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.924979009556547755e-05 4.247233156783696809e-04 6.803870049796397097e-04
6.089333333333298848e-01 -6.407017681395796305e-02 2.018812105248175229e-03 1.772165237568711690e-03 6.031980018438419348e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.903394891439339275e-05 4.261300876517898936e-04 6.746701929771824549e-04
6.162666666666635207e-01 -6.191378401038039048e-02 2.011078383130832960e-03 1.762695929751018900e-03 6.030367479511398489e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.882428812239405349e-05 4.275443012859787752e-04 6.691178609387549636e-04
6.235999999999971566e-01 -5.975118150077769058e-02 2.003557895762459427e-03 1.753476365148371081e-03 6.027228143549182016e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.862053449317344557e-05 4.289637707776792369e-04 6.637283776541654662e-04
6.309333333333307925e-01 -5.758466795195066323e-02 1.996254069076454449e-03 1.744509811264871677e-03 6.022577977608446764e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.842244344950748829e-05 4.303879741942679099e-04 6.584905294439071920e-04
6.382666666666644284e-01 -5.541644942203258900e-02 1.989169855382761851e-03 1.735799149525716571e-03 6.016435991370075106e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.822974911068937699e-05 4.318141403624608946e-04 6.534173168356796494e-04
6.455999999999980643e-01 -5.324877315209479434e-02 1.982308162164278433e-03 1.727347160225642603e-03 6.008821072090955728e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.804221990672500154e-05 4.332431233156524880e-04 6.484695435498810364e-04
6.529333333333317002e-01 -5.108372817897059714e-02 1.975671324726666154e-03 1.719156182554295795e-03 5.999752133768052748e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.785960219563236818e-05 4.346735330894458001e-04 6.436433834422696388e-04
6.602666666666653361e-01 -4.892342310891562712e-02 1.969261525186858774e-03 1.711228194167094480e-03 5.989248029146319874e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.768165763269907838e-05 4.361046063331780942e-04 6.389320141810428833e-04
6.675999999999989720e-01 -4.676988696790784078e-02 1.963080819930852240e-03 1.703565085541959134e-03 5.977326609133508210e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.750815311708943353e-05 4.375351112582349022e-04 6.343297062135025985e-04
6.749333333333326079e-01 -4.462509650558151020e-02 1.957130862782084126e-03 1.696168147606408501e-03 5.964006811297798902e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.733886023958901609e-05 4.389641511700536551e-04 6.298304505454288245e-04
6.822666666666662438e-01 -4.249101543075988613e-02 1.951412525340500076e-03 1.689038105745502760e-03 5.949307372406522319e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.717352968865508858e-05 4.403898309862589312e-04 6.253964994263603618e-04
6.895999999999998797e-01 -4.036949822548731304e-02 1.945926830592841633e-03 1.682175428808667557e-03 5.933248089524017013e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.701194269742420752e-05 4.418105905605230642e-04 6.210511859567898569e-04
6.969333333333335156e-01 -3.826247437811253899e-02 1.940674463317063406e-03 1.675580812039379180e-03 5.915848883549301891e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.685388535175679725e-05 4.432249117951388867e-04 6.167913509404472725e-04
7.042666666666671516e-01 -3.617169272917569040e-02 1.935655626468172144e-03 1.669253504522133806e-03 5.897129326241205144e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.669915437148588676e-05 4.446317184340355892e-04 6.126146134762485741e-04
7.116000000000007875e-01 -3.409898868595747506e-02 1.930869942796699422e-03 1.663193146703823011e-03 5.877108786594618245e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.654753608935754561e-05 4.460291712925452197e-04 6.085242881799528183e-04
7.189333333333344234e-01 -3.204610239261599519e-02 1.926317687219120675e-03 1.657399286385184385e-03 5.855806981179157746e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.639883045824845736e-05 4.474158862949726323e-04 6.045108217662222873e-04
7.262666666666680593e-01 -3.001489953524356935e-02 1.921998659810424028e-03 1.651871742002350690e-03 5.833243863654541221e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.625286002783772213e-05 4.487910800989472026e-04 6.005655543765792094e-04
7.336000000000016952e-01 -2.800689002479924208e-02 1.917912251397213292e-03 1.646608982950470944e-03 5.809439609818546797e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.610945219379302038e-05 4.501538417886112131e-04 5.966748559696984956e-04
7.409333333333353311e-01 -2.602343681809912365e-02 1.914056810441402924e-03 1.641608933119058497e-03 5.784414350198874115e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.596842368165964054e-05 4.515030495391281879e-04 5.927756218411303754e-04
7.482666666666689670e-01 -2.406575945975725217e-02 1.910431104336289152e-03 1.636869474406635935e-03 5.758188019437541008e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.582961881815666242e-05 4.528374232800064106e-04 5.889191732924506243e-04
7.556000000000026029e-01 -2.213529718552313327e-02 1.907033863110181235e-03 1.632388672358384704e-03 5.730780937718820550e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.569289662493237208e-05 4.541561162974092503e-04 5.851204853623459719e-04
7.629333333333362388e-01 -2.023332629006721270e-02 1.903863184279164190e-03 1.628164337883432908e-03 5.702213876234354419e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.555812262403942350e-05 4.554586462670678036e-04 5.813761510781852116e-04
7.702666666666698747e-01 -1.836101875314357160e-02 1.900916569653914425e-03 1.624193339065700551e-03 5.672507649141025031e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.542514988464734493e-05 4.567429998100000889e-04 5.776939267969507076e-04
7.776000000000035106e-01 -1.651948505061634487e-02 1.898191480746620275e-03 1.620472271848953259e-03 5.641683139635774932e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.529385181436755650e-05 4.580085734453969988e-04 5.740654305621573387e-04
7.849333333333371465e-01 -1.471107736496646452e-02 1.895684992600397620e-03 1.616998296699683401e-03 5.609760363312010778e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.516411837734570489e-05 4.592547420401979822e-04 5.704843191693477521e-04
7.922666666666707824e-01 -1.293699803563096856e-02 1.893394054639186254e-03 1.613767618381251479e-03 5.576761358127865428e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.503584834580171203e-05 4.604809657557162113e-04 5.669461708820306691e-04
7.996000000000044183e-01 -1.119798570545372032e-02 1.891315265558867181e-03 1.610776188277318610e-03 5.542707607839248568e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.490894287328927748e-05 4.616864275908940047e-04 5.634481205023283068e-04
8.069333333333380542e-01 -9.494803202317747201e-03 1.889445159229672429e-03 1.608019273309787374e-03 5.507621511941751882e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.478330618446578505e-05 4.628705025308296576e-04 5.599937943062219823e-04
8.142666666666716901e-01 -7.828219668261030689e-03 1.887780137170418397e-03 1.605492496318149153e-03 5.471525063611195824e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.465885835851951946e-05 4.640327308088823956e-04 5.565800868488182717e-04
8.216000000000053261e-01 -6.199019988458530361e-03 1.886316644117331815e-03 1.603191434004235015e-03 5.434440169586837212e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.453553514968818917e-05 4.651731450841969213e-04 5.532035187534263326e-04
8.289333333333389620e-01 -4.607996779665909579e-03 1.885050684135235535e-03 1.601111533645680710e-03 5.396387850926933835e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.441327768190393443e-05 4.662917011407864058e-04 5.498626622065058049e-04
8.362666666666725979e-01 -3.056412639587799494e-03 1.883977920611127049e-03 1.599247956804500034e-03 5.357390120662699519e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.429203351962893703e-05 4.673884785180628526e-04 5.465566021836099596e-04
8.436000000000062338e-01 -1.544817539682206888e-03 1.883093578520726947e-03 1.597595338541745466e-03 5.317468841162301812e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.417174421597948787e-05 4.684630086355018905e-04 5.432876144924735518e-04
8.509333333333398697e-01 -7.366094172992160641e-05 1.882393009448799816e-03 1.596148320654076349e-03 5.276646368962706161e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.405236927605435519e-05 4.695154309682834058e-04 5.400527637046640284e-04
8.582666666666735056e-01 1.356324110340057301e-03 1.881871902722336573e-03 1.594901875781306331e-03 5.234944545936264133e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.393387868798051006e-05 4.705460090902298886e-04 5.368499954478407436e-04
8.656000000000071415e-01 2.744825504765648332e-03 1.881525428658164948e-03 1.593850467544322439e-03 5.192385812895509468e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.381624644457989596e-05 4.715550035228335216e-04 5.336777973565524002e-04
8.729333333333407774e-01 4.091506814126935968e-03 1.881348182663487552e-03 1.592988607539049710e-03 5.148991985014044620e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.369944660740550498e-05 4.725424362071399651e-04 5.305363809771104994e-04
8.802666666666744133e-01 5.395632552370693488e-03 1.881334926196493547e-03 1.592310374749642335e-03 5.104784841296460679e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.358345749220408071e-05 4.735085800063854023e-04 5.274265892959317152e-04
8.876000000000080492e-01 6.656596429978404311e-03 1.881480315686393954e-03 1.591809636028592443e-03 5.059786745607459599e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.346826311839189132e-05 4.744534854761531533e-04 5.243462588973133885e-04
8.949333333333416851e-01 7.873903076247381477e-03 1.881779142180678996e-03 1.591480200127184507e-03 5.014020621337268203e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.335385929465539097e-05 4.753776895482303899e-04 5.212934051262460653e-04
9.022666666666753210e-01 9.046912977862392458e-03 1.882226630486234266e-03 1.591315286203677558e-03 4.967509266779995825e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.324024771351320247e-05 4.762819984251722935e-04 5.182690273259249643e-04
9.096000000000089569e-01 1.017505352360648097e-02 1.882817838717214124e-03 1.591307799532234177e-03 4.920276032146851490e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.312742980630480541e-05 4.771670548284519123e-04 5.152737122681228573e-04
9.169333333333425928e-01 1.125804872164907003e-02 1.883547003901677981e-03 1.591451246136365650e-03 4.872344298409315294e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.301540484970150170e-05 4.780331541410901323e-04 5.123087464500774776e-04
9.242666666666762287e-01 1.229582189060135847e-02 1.884408222069509442e-03 1.591739454851638560e-03 4.823737426414655138e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.290418246788742800e-05 4.788811211606046727e-04 5.093730490753111198e-04
9.316000000000098646e-01 1.328836316534684134e-02 1.885395771402439101e-03 1.592166293790834653e-03 4.774479185942650042e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.279377767198719423e-05 4.797118403848915744e-04 5.064663179266470439e-04
9.389333333333435005e-01 1.423563266119441326e-02 1.886504128930278348e-03 1.592725481812336686e-03 4.724593238084667454e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.268420853362177887e-05 4.805263329771046563e-04 5.035882395759312680e-04
9.462666666666771365e-01 1.513761046798622889e-02 1.887727181717888635e-03 1.593410482802209852e-03 4.674103703688300103e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.257549002090910342e-05 4.813253056462151553e-04 5.007397912220002897e-04
9.536000000000107724e-01 1.599427468654996548e-02 1.889058682668380909e-03 1.594214617660231386e-03 4.623034761409927119e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.246763616209653585e-05 4.821094378287488842e-04 4.979213279982187736e-04
9.609333333333444083e-01 1.680573072416440689e-02 1.890492781988765318e-03 1.595131591163164711e-03 4.571410568533806548e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.236066583559950186e-05 4.828795235936152652e-04 4.951327440342739861e-04
9.682666666666780442e-01 1.757211247894086698e-02 1.892023864780918588e-03 1.596155298850743774e-03 4.519254941217866993e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.225460405110090778e-05 4.836366536827085643e-04 4.923734391263846115e-04
9.756000000000116801e-01 1.829359357977148812e-02 1.893646268815355306e-03 1.597279509310486206e-03 4.466591833941840721e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.214947137138629095e-05 4.843814559769524675e-04 4.896429251561654206e-04
9.829333333333453160e-01 1.897037207462555150e-02 1.895354245899467157e-03 1.598498093709093716e-03 4.413445598184178621e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.204529138723452126e-05 4.851149962491948251e-04 4.869417159545795970e-04
9.902666666666789519e-01 1.960268886272241787e-02 1.897141932976385142e-03 1.599804772290630995e-03 4.359840603822411585e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.194208177049403969e-05 4.858379305240190888e-04 4.842708829852136157e-04
9.976000000000125878e-01 2.019077806038791639e-02 1.899003613969068530e-03 1.601193296681706216e-03 4.305801652115492408e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.183986254770441259e-05 4.865509702636124372e-04 4.816291985620854677e-04
1.004933332541403823e+00 2.073495084594074653e-02 1.900933585211669538e-03 1.602657608766400957e-03 4.251353712720847000e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.173865557041518453e-05 4.872548116783336023e-04 4.790162408617137891e-04
1.012266659967460125e+00 2.123551978775346794e-02 1.902926215557111103e-03 1.604191804164924141e-03 4.196521752543693091e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.163848650501210333e-05 4.879506593658745244e-04 4.764326335686586318e-04
1.019599981699338187e+00 2.169285722264821525e-02 1.904975972588373928e-03 1.605789919594681914e-03 4.141331032568847624e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.153937788732590092e-05 4.886394775796565077e-04 4.738790971935385034e-04
1.026933297820825430e+00 2.210733900757770598e-02 1.907077108633100856e-03 1.607445864294805744e-03 4.085806834953051130e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.144134010012536956e-05 4.893219151813582406e-04 4.713398032964709349e-04
1.034266608414681210e+00 2.247940913300753782e-02 1.909224231393692349e-03 1.609153853993955949e-03 4.029974899320361639e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.134439352623156077e-05 4.899986599318401385e-04 4.688285762688587134e-04
1.041599913562654578e+00 2.280952260722238917e-02 1.911411995458458298e-03 1.610908317575660735e-03 3.973861442920706595e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.124855808322293889e-05 4.906706675266123445e-04 4.663475470278823413e-04
1.048933213345511595e+00 2.309819755498899660e-02 1.913635117702079972e-03 1.612703724471328034e-03 3.917492789370071761e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.115385040838493891e-05 4.913387426392439548e-04 4.638970787405911488e-04
1.056266507843039104e+00 2.334595421944999846e-02 1.915888124400234611e-03 1.614534381444366912e-03 3.860895711115037987e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.106028561666029532e-05 4.920037657995498300e-04 4.614768830026021325e-04
1.063599797134024305e+00 2.355337157067833795e-02 1.918165874250742434e-03 1.616394933518281287e-03 3.804097004689050137e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.096786807670056682e-05 4.926660530624977575e-04 4.590920714660202506e-04
1.070933081296209899e+00 2.372102374450606871e-02 1.920463385089669212e-03 1.618280243913361666e-03 3.747123775312228688e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.087660590010674390e-05 4.933261978380962601e-04 4.567403997668454622e-04
1.078266360406366475e+00 2.384954711075561520e-02 1.922775774979600073e-03 1.620185268183882117e-03 3.690003761299517210e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.078650685681377700e-05 4.939847759559902636e-04 4.544188131000155388e-04
1.085599634539484271e+00 2.393957434769475659e-02 1.925098240498214095e-03 1.622105067686250689e-03 3.632765235913947271e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.069757727239744774e-05 4.946424687241414214e-04 4.521267661086098336e-04
1.092932903770333253e+00 2.399179811277679999e-02 1.927425905372443437e-03 1.624034624127338464e-03 3.575436812188300967e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.060981409437410576e-05 4.952996482200633897e-04 4.498431363195789525e-04
1.100266168172798098e+00 2.400690462820596893e-02 1.929753992352131655e-03 1.625969111433120005e-03 3.518047337486278781e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.052321140840170639e-05 4.959564569741074054e-04 4.475636224497323793e-04
1.107599427819919713e+00 2.398563132487869023e-02 1.932077901789097749e-03 1.627903911266804626e-03 3.460626094558495649e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.043776396359615793e-05 4.966128921878208095e-04 4.453055121134241018e-04
1.114932682783895679e+00 2.392870277459137329e-02 1.934393282821077501e-03 1.629834646279315798e-03 3.403202690606199534e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.035346932414226610e-05 4.972693923762198931e-04 4.430764830811252707e-04
1.122265933136083138e+00 2.383690373827956205e-02 1.936695849381340432e-03 1.631756976892312968e-03 3.345808047143095879e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.027032004713838243e-05 4.979262190189623523e-04 4.408765758219720661e-04
1.129599178947025440e+00 2.371101077274285693e-02 1.938981399239995875e-03 1.633666683643494877e-03 3.288473566584659922e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.018830507574720693e-05 4.985836167826767241e-04 4.387054020201044437e-04
1.136932420286447032e+00 2.355184573272130905e-02 1.941245553901467741e-03 1.635559367472225363e-03 3.231231249369133623e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.010739807766681025e-05 4.992408878589700170e-04 4.365642854302420671e-04
1.144265657223239030e+00 2.336021781813419837e-02 1.943484333780642328e-03 1.637431129718987027e-03 3.174113441624937249e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.002758383934420013e-05 4.998981891824219289e-04 4.344513055471170993e-04
1.151598889825282024e+00 2.313697731264843099e-02 1.945693932048387330e-03 1.639278192821597754e-03 3.117153225351672764e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.994884554230099712e-05 5.005555118895353922e-04 4.323652878832241341e-04
1.158932118159531122e+00 2.288297667361594359e-02 1.947870633545894549e-03 1.641096928737050030e-03 3.060385282860481233e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.987116368885118680e-05 5.012129189903442297e-04 4.303051006879500778e-04
1.166265342290701001e+00 2.259910467250153196e-02 1.950010811829977660e-03 1.642883810246422186e-03 3.003844909221464049e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.979451530114137772e-05 5.018702913839280175e-04 4.282705140313294552e-04
1.173598562284144498e+00 2.228623774406561855e-02 1.952110831212105612e-03 1.644635303956907147e-03 2.947568177807180240e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.971886992848581783e-05 5.025272698290536404e-04 4.262621921255804248e-04
1.180931778204483695e+00 2.194528797510417531e-02 1.954167227087012966e-03 1.646348034875012769e-03 2.891592298064995549e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.964419611957036901e-05 5.031833022836834732e-04 4.242796948655318755e-04
1.188264990115620368e+00 2.157715179488247509e-02 1.956176719818966160e-03 1.648018846223273321e-03 2.835955287343267482e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.957046323523813634e-05 5.038380198632972555e-04 4.223210814617544672e-04
1.195598198080808805e+00 2.118276268317233202e-02 1.958136204573568233e-03 1.649644741173273820e-03 2.780696736528760326e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.949764040934767975e-05 5.044910364859912354e-04 4.203851052868149188e-04
1.202931402162586760e+00 2.076304139731736595e-02 1.960042677471917488e-03 1.651222830412649601e-03 2.725857456904363235e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.942569447807195786e-05 5.051419682927698251e-04 4.184705694731341184e-04
1.210264602422802094e+00 2.031893353174945085e-02 1.961893229896212888e-03 1.652750325172713764e-03 2.671479282646439281e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.935458939525136626e-05 5.057902565993555814e-04 4.165770600238961245e-04
1.217597798922585239e+00 1.985137727183401007e-02 1.963684906114866128e-03 1.654224421255685211e-03 2.617605785093562055e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.928428140271466144e-05 5.064350057997224226e-04 4.147051325137658239e-04
1.224930991722346540e+00 1.936133702937586562e-02 1.965415046097315072e-03 1.655642580692645149e-03 2.564282140335740617e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.921473121947699631e-05 5.070755035337263855e-04 4.128530247899487660e-04
1.232264180881574411e+00 1.884975813794098273e-02 1.967081122848372832e-03 1.657002451562872248e-03 2.511554787946483278e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.914590028519470494e-05 5.077111358556971260e-04 4.110188311462392090e-04
1.239597366458367045e+00 1.831761198456299117e-02 1.968680747267165677e-03 1.658301794437078234e-03 2.459472140121815500e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.907774883380928567e-05 5.083412195338815696e-04 4.092017346336287650e-04
1.246930548509153525e+00 1.776585778744471308e-02 1.970211605863694641e-03 1.659538512055744926e-03 2.408084468594258020e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.901023614091050529e-05 5.089651167475649609e-04 4.074005369684603468e-04
1.254263727091273761e+00 1.719546496037764605e-02 1.971671447254807336e-03 1.660710511374399994e-03 2.357443482335661294e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.894331717603153420e-05 5.095818750460992183e-04 4.056152891836519174e-04
1.261596902261420405e+00 1.660739928060845846e-02 1.973058102888078889e-03 1.661815821459443733e-03 2.307603408177628500e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.887694569430592925e-05 5.101904551641036657e-04 4.038449074204576131e-04
1.268930074075656833e+00 1.600262870199009937e-02 1.974369591172849946e-03 1.662852587457879687e-03 2.258619941371461590e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.881107628316581245e-05 5.107897742904081483e-04 4.020880401462047097e-04
1.276263242589556812e+00 1.538211473755621804e-02 1.975604100247887410e-03 1.663819185915665867e-03 2.210551310683510871e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.874566762271082202e-05 5.113791483980826245e-04 4.003432390149956198e-04
1.283596407858072386e+00 1.474682143377735281e-02 1.976759953583312815e-03 1.664714064691559699e-03 2.163457359694127922e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.868067747395347667e-05 5.119577467651222373e-04 3.986098612744866983e-04
1.290929569935515220e+00 1.409770689712088083e-02 1.977835543161558102e-03 1.665535813132200567e-03 2.117400464065701416e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.861606369760888992e-05 5.125247762225837011e-04 3.968867650385766456e-04
1.298262728875557048e+00 1.343572813547945846e-02 1.978829299854868891e-03 1.666282942629543698e-03 2.072444597885757071e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.855177924838020438e-05 5.130790466615490261e-04 3.951741507900022646e-04
1.305595884731297840e+00 1.276183577560179548e-02 1.979739762493963259e-03 1.666954191132649426e-03 2.028656156353559649e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.848777941913343250e-05 5.136194506777862039e-04 3.934698589189231511e-04
1.312929037555039535e+00 1.207698180232725550e-02 1.980565654839545105e-03 1.667548412981482812e-03 1.986103267839510900e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.842402206616836931e-05 5.141450147727915287e-04 3.917729878456499820e-04
1.320262187396225251e+00 1.138209492378385382e-02 1.981305820547883591e-03 1.668064685580658135e-03 1.944855585069967191e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.836046864824907046e-05 5.146550514472599024e-04 3.900826536809494133e-04
1.327595334305173624e+00 1.067811592942433975e-02 1.981959222105506013e-03 1.668502099498111232e-03 1.904984437902431955e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.829708045982087155e-05 5.151487633495294149e-04 3.883984445820063314e-04
1.334928478332230606e+00 9.965974711244156292e-03 1.982524876154962649e-03 1.668859927158781791e-03 1.866562512364173436e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.823381977312339350e-05 5.156254261028111541e-04 3.867194770829125586e-04
1.342261619527242544e+00 9.246601871884065071e-03 1.983001849630854248e-03 1.669137317992320201e-03 1.829663219901302498e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.817064480108877448e-05 5.160839277530740975e-04 3.850459693226986426e-04
1.349594757939530210e+00 8.520924568431894469e-03 1.983389385354306957e-03 1.669333682269627138e-03 1.794360374750204011e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.810751930806485055e-05 5.165234848400325571e-04 3.833767298554709786e-04
1.356927893618009806e+00 7.789871774988266565e-03 1.983686887281332304e-03 1.669448477920768090e-03 1.760727680051814032e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.804440925228355326e-05 5.169433439210543556e-04 3.817110570963759314e-04
1.364261026610919414e+00 7.054362177112938684e-03 1.983893819824378117e-03 1.669481344648915313e-03 1.728837961008757159e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.798128267097035346e-05 5.173428623138131904e-04 3.800481293267355364e-04
1.371594156966022826e+00 6.315320357056526841e-03 1.984009764334941379e-03 1.669431930579603910e-03 1.698762063445190870e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.791810867757795392e-05 5.177213548276326203e-04 3.783876047169784716e-04
1.378927284730539604e+00 5.573602245750397012e-03 1.984034327953063982e-03 1.669300001356304472e-03 1.670567107513208811e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.785485682527592047e-05 5.180781077918304158e-04 3.767288355405288029e-04
1.386260409951337147e+00 4.830079781034509780e-03 1.983967164489691074e-03 1.669085314040271708e-03 1.644318253552599788e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.779149582911979317e-05 5.184122062389443213e-04 3.750716583280064623e-04
1.393593532673002455e+00 4.085713326924140902e-03 1.983808034863697098e-03 1.668787831216911842e-03 1.620078186696719122e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.772799848265993071e-05 5.187229419199487204e-04 3.734151759106701333e-04
1.400926652938922823e+00 3.341307474200155662e-03 1.983556874770091034e-03 1.668407587085730514e-03 1.597899687376742829e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.766434129893707520e-05 5.190097081380704979e-04 3.717588950337794322e-04
1.408259770793905519e+00 2.597577882197694456e-03 1.983213664929316632e-03 1.667944762298746459e-03 1.577829005023261314e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.760050270351447388e-05 5.192719871191387847e-04 3.701021739805636541e-04
1.415592886282340590e+00 1.855331482890415365e-03 1.982778516826468485e-03 1.667399521390646984e-03 1.559907395148286404e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.753646284886985673e-05 5.195092784691219233e-04 3.684447523513462597e-04
1.422925999448021894e+00 1.115390246287311250e-03 1.982251567218925020e-03 1.666772122665774849e-03 1.544166879485015225e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.747220226973765627e-05 5.197210410865271994e-04 3.667860391453977740e-04
1.430259110334513917e+00 3.783779233407812744e-04 1.981632971886996761e-03 1.666062752627728207e-03 1.530628103849612960e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.740769983480887605e-05 5.199065941911312945e-04 3.651160019771934389e-04
1.437592218984630410e+00 -3.549307583165392738e-04 1.980923088055496373e-03 1.665271870053502837e-03 1.519304127337902559e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.734294238279817800e-05 5.200654772744447941e-04 3.634441076810835444e-04
1.444925325440888697e+00 -1.083912388728550027e-03 1.980122387923004441e-03 1.664399952453450744e-03 1.510196185482776598e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.727791875035800931e-05 5.201973754317585101e-04 3.617703708396096990e-04
1.452258429745383550e+00 -1.807893806250828773e-03 1.979231350907052680e-03 1.663447579730507496e-03 1.503296097658393411e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.721261916624566965e-05 5.203020423626226803e-04 3.600943894523020439e-04
1.459591531939687936e+00 -2.526189406613151001e-03 1.978250505445282390e-03 1.662415230087477052e-03 1.498583932003476728e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.714703601535863396e-05 5.203792775060691895e-04 3.584162526398322504e-04
1.466924632064451561e+00 -3.238034848376871670e-03 1.977180410249725941e-03 1.661303567465792714e-03 1.496028224991722676e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.708116200203666811e-05 5.204288911121752320e-04 3.567361982323251617e-04
1.474257730156869339e+00 -3.942790269334056630e-03 1.976021769420243344e-03 1.660113336613227046e-03 1.495585906364352942e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.701499027677029390e-05 5.204505757929890186e-04 3.550581099143230871e-04
1.481590826256887317e+00 -4.639755214992327507e-03 1.974775401077392013e-03 1.658845449086792647e-03 1.497205524034175578e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.694851910599747677e-05 5.204443195880838679e-04 3.533776243657838888e-04
1.488923920404056522e+00 -5.328379491356838304e-03 1.973442178616012770e-03 1.657500760089868986e-03 1.500824165770201380e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.688174862379432671e-05 5.204100678914364096e-04 3.516947180987167179e-04
1.496257012637448147e+00 -6.008058697083470956e-03 1.972023022419356134e-03 1.656080272566067685e-03 1.506372207909925567e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.681468187625660189e-05 5.203480516906233656e-04 3.500092743020392287e-04
1.503590102995483235e+00 -6.678269153557586484e-03 1.970518879263483299e-03 1.654584875077331953e-03 1.513771690076133082e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.674732068696627106e-05 5.202583352241059661e-04 3.483107920205343933e-04
1.510923191516337027e+00 -7.338442099127019669e-03 1.968930720668196372e-03 1.653015589736292652e-03 1.522939578387207766e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.667966867634672958e-05 5.201409904675490057e-04 3.465963070016135432e-04
1.518256278237838153e+00 -7.988089502204606326e-03 1.967259666575822599e-03 1.651373472196246113e-03 1.533786926028633205e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.661173280249915641e-05 5.199960728540051636e-04 3.448749152888619602e-04
1.525589363197453530e+00 -8.626673838310073769e-03 1.965506944053697306e-03 1.649659705349154236e-03 1.546222098384250490e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.654352393019562254e-05 5.198238948932273245e-04 3.431522938292577967e-04
1.532922446431732588e+00 -9.253724962136319898e-03 1.963673861219880981e-03 1.647875450564787771e-03 1.560149780928627361e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.647505399105849154e-05 5.196247896504166668e-04 3.414288662830232456e-04
1.540255527974203176e+00 -9.868756739307676940e-03 1.961761679961147951e-03 1.646021978654991363e-03 1.575473870831136129e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.640633584435591133e-05 5.193991746534260857e-04 3.397049913290684474e-04
1.547588607860738374e+00 -1.047130764467186018e-02 1.959771727926253905e-03 1.644100477261348182e-03 1.592096484548998674e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.633738166923124333e-05 5.191472959301739968e-04 3.379817335332640799e-04
1.554921686126684577e+00 -1.106093567089082644e-02 1.957705300314919322e-03 1.642112217754930015e-03 1.609920667707801520e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.626820388050994861e-05 5.188694105526569025e-04 3.362590011337714016e-04
1.562254762807250508e+00 -1.163724315480481331e-02 1.955563845744570303e-03 1.640058586109243398e-03 1.628852149518336375e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.619881935763401056e-05 5.185660415278156186e-04 3.345370818664907312e-04
1.569587837937250097e+00 -1.219987018189136289e-02 1.953348856054878610e-03 1.637941082208864462e-03 1.648799733329429570e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.612924763390108040e-05 5.182377787013141019e-04 3.328152974519377324e-04
1.576920911550665938e+00 -1.274845745879648294e-02 1.951061884431817524e-03 1.635761151529340407e-03 1.669673191767516354e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.605950858887595612e-05 5.178851237089553443e-04 3.310942119539233642e-04
1.584253983681432443e+00 -1.328262717956610849e-02 1.948704441403569833e-03 1.633520317794434499e-03 1.691381737718033410e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.598962257522996820e-05 5.175086783453177082e-04 3.293741038803552805e-04
1.591587054363163833e+00 -1.380199835928491367e-02 1.946278157558715494e-03 1.631220099051302816e-03 1.713836195485519097e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.591961058955529044e-05 5.171091274185930092e-04 3.276560191053020927e-04
1.598920123629194778e+00 -1.430624056618589636e-02 1.943784595050929154e-03 1.628862102607092329e-03 1.736952634460817808e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.584949322829882056e-05 5.166872485627459557e-04 3.259406650043315899e-04
1.606253191511736844e+00 -1.479506708289860320e-02 1.941225506664857187e-03 1.626447963171258077e-03 1.760652825177771085e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.577929405563117252e-05 5.162438594409395282e-04 3.242282631158337268e-04
1.613586258040366150e+00 -1.526822548679832720e-02 1.938602628837757030e-03 1.623979402506661686e-03 1.784863048672260264e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.570903833914302249e-05 5.157798764029165569e-04 3.225185382308964747e-04
1.620919323247429711e+00 -1.572548544462454637e-02 1.935917808300611446e-03 1.621458123759643693e-03 1.809513702395084160e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.563875154244291762e-05 5.152960907159757952e-04 3.208121075798087401e-04
1.628252387164042414e+00 -1.616663327105706191e-02 1.933172832420718872e-03 1.618885838642388636e-03 1.834538239472369592e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.556845905870736529e-05 5.147933043473305837e-04 3.191092245193077512e-04
1.635585449821479909e+00 -1.659147150945533208e-02 1.930369594722630222e-03 1.616264226621768945e-03 1.859873958289234592e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.549818612616469876e-05 5.142722421675455366e-04 3.174107015286698028e-04
1.642918511250601288e+00 -1.699981851082345632e-02 1.927509807270424112e-03 1.613594998243036939e-03 1.885460779886341098e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.542795537055218673e-05 5.137334910983454165e-04 3.157175976838031382e-04
1.650251571481569313e+00 -1.739151322723261894e-02 1.924595399142989575e-03 1.610879901337612359e-03 1.911242541155478564e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.535779306238328006e-05 5.131778677976055539e-04 3.140297669941967363e-04
1.657584630544536086e+00 -1.776640912743391448e-02 1.921628262996967398e-03 1.608120787125592345e-03 1.937165565503704001e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.528772623982278681e-05 5.126063113843249862e-04 3.123472993374544373e-04
1.664917688469445212e+00 -1.812437794403728986e-02 1.918610412472770846e-03 1.605319495357146811e-03 1.963179570265993074e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.521778258506660140e-05 5.120197757299131984e-04 3.106707954256303426e-04
1.672250745285853268e+00 -1.846531531069486171e-02 1.915543777698313103e-03 1.602477937222218825e-03 1.989237223742748324e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.514798934216887565e-05 5.114192771639686870e-04 3.090005127511012651e-04
1.679583801021481637e+00 -1.878912590648262881e-02 1.912430415102263663e-03 1.599597988713016101e-03 2.015293752642868634e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.507837400736836676e-05 5.108058220576191600e-04 3.073371784303014333e-04
1.686916855703089579e+00 -1.909573678344678171e-02 1.909272186094146872e-03 1.596681476697992029e-03 2.041306991728508019e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.500895963780808702e-05 5.101800940135770316e-04 3.056817969517492523e-04
1.694249909359474060e+00 -1.938509180305418231e-02 1.906071195868988630e-03 1.593730285824009009e-03 2.067237601668218266e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.493977304722906465e-05 5.095430549742561554e-04 3.040343876493824932e-04
1.701582962018302947e+00 -1.965715476753894519e-02 1.902829466170068455e-03 1.590746351881836256e-03 2.093048622076642933e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.487084034193105407e-05 5.088956665877204452e-04 3.023950803641563094e-04
1.708916013707213466e+00 -1.991190699809815973e-02 1.899549153132606798e-03 1.587731620834625457e-03 2.118705387865268356e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.480218848583169739e-05 5.082389976599858148e-04 3.007643482828081067e-04
1.716249064453473361e+00 -2.014935131971077112e-02 1.896232298679730553e-03 1.584688096612871678e-03 2.144175426974280919e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.473384344065195395e-05 5.075740703640558389e-04 2.991424506061625345e-04
1.723582114283905620e+00 -2.036950465700522114e-02 1.892881066057596796e-03 1.581617743179829531e-03 2.169428349238430864e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.466583076987824057e-05 5.069019398725598024e-04 2.975299267163435189e-04
1.730915163225230424e+00 -2.057240573092354585e-02 1.889497404700746187e-03 1.578522521415225187e-03 2.194435737690580285e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.459817249887496240e-05 5.062233390394348543e-04 2.959275129918607699e-04
1.738248211303991653e+00 -2.075810544025786381e-02 1.886083448562078527e-03 1.575404353271030568e-03 2.219171023547757745e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.453089153372052748e-05 5.055391244541183968e-04 2.943356127787739645e-04
1.745581258546564429e+00 -2.092667277876888304e-02 1.882641263455552298e-03 1.572265223830433996e-03 2.243609340347734946e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.446401031930856963e-05 5.048501436002294108e-04 2.927542627495966529e-04
1.752914304975999871e+00 -2.107819375769609885e-02 1.879173061400116803e-03 1.569107095165909582e-03 2.267727523907705611e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.439755199792186011e-05 5.041573982327572949e-04 2.911839424877587699e-04
1.760247350617098139e+00 -2.121277523636305035e-02 1.875680909484135368e-03 1.565932038265490951e-03 2.291503959784421934e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.433153854742367581e-05 5.034617787944267037e-04 2.896247675486085917e-04
1.767580395495297330e+00 -2.133053496985735584e-02 1.872166975956197996e-03 1.562742011790206609e-03 2.314918371178411802e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.426599089580401636e-05 5.027641713133476761e-04 2.880772588672106805e-04
1.774913439635146695e+00 -2.143160915774690312e-02 1.868633253705690323e-03 1.559539017598895192e-03 2.337951994817160078e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.420092750001303592e-05 5.020652136490127591e-04 2.865416031905600744e-04
1.782246483061008302e+00 -2.151614228037264723e-02 1.865081894544742954e-03 1.556324907259490397e-03 2.360587327514585693e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.413636570966448284e-05 5.013656284779515740e-04 2.850183848741626516e-04
1.789579525797073689e+00 -2.158429784118393382e-02 1.861514939732588497e-03 1.553101658231210731e-03 2.382808070077785303e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.407232257740294372e-05 5.006660703236099795e-04 2.835075939576520046e-04
1.796912567867092303e+00 -2.163625316704407761e-02 1.857934571003798602e-03 1.549871199641738228e-03 2.404599049615552438e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.400881563647571487e-05 4.999674222265813135e-04 2.820094869974522963e-04
1.804245609294777397e+00 -2.167220212411209018e-02 1.854342803529893590e-03 1.546635575990288215e-03 2.425946183214548572e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.394586125932432715e-05 4.992703759704134481e-04 2.805240822106445280e-04
1.811578650103660815e+00 -2.169234659285807290e-02 1.850741760903534122e-03 1.543396659360511550e-03 2.446836386778261305e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.388347424691576808e-05 4.985756749250941280e-04 2.790516744951547111e-04
1.818911690316467711e+00 -2.169690118004703738e-02 1.847133468715530949e-03 1.540156410391456485e-03 2.467257482385870008e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.382166844001876180e-05 4.978839030267093613e-04 2.775924232625837356e-04
1.826244729952886114e+00 -2.168609303571910826e-02 1.843519963950379431e-03 1.536916605051599468e-03 2.487198231804243695e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.376045380151077381e-05 4.971955391739916671e-04 2.761469193543892296e-04
1.833577769035865668e+00 -2.166016497628226595e-02 1.839903203036833161e-03 1.533679210691120832e-03 2.506648147127957162e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.369984180584228324e-05 4.965110547617722012e-04 2.747149912829939620e-04
1.840910807587791798e+00 -2.161936952921599681e-02 1.836285224613969569e-03 1.530446046690747382e-03 2.525597661130257830e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.363984250525795263e-05 4.958310341453300808e-04 2.732967359496804496e-04
1.848243845630256121e+00 -2.156396686544583344e-02 1.832667973189421257e-03 1.527219040983826374e-03 2.544037728097337924e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.358046582615579154e-05 4.951558976337815934e-04 2.718920659047871936e-04
1.855576883184823611e+00 -2.149422781094887172e-02 1.829053503629550579e-03 1.523999941524450475e-03 2.561960316351624429e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.352171996312951743e-05 4.944862518039892622e-04 2.705012522910359672e-04
1.862909920272853626e+00 -2.141043868638006428e-02 1.825443698517088299e-03 1.520790669310811581e-03 2.579358047906988183e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.346361262583899428e-05 4.938224566272438184e-04 2.691242791192414801e-04
1.870242956915361354e+00 -2.131289306943779521e-02 1.821840458736219285e-03 1.517592884985487786e-03 2.596224155040083911e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.340614743628770997e-05 4.931648737264577578e-04 2.677598528852633995e-04
1.877575993133357324e+00 -2.120189095803154400e-02 1.818245581796729951e-03 1.514408377288217668e-03 2.612552501055044867e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.334932813131982514e-05 4.925136829844624755e-04 2.664041608175867653e-04
1.884909028947721277e+00 -2.107773844804133878e-02 1.814661030048578174e-03 1.511238790901690745e-03 2.628337507103965711e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.329315876183101625e-05 4.918692889088877290e-04 2.650624892961109431e-04
1.892242064376402411e+00 -2.094075606252808475e-02 1.811088593199162511e-03 1.508085951099314911e-03 2.643574166012561000e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.323764308396473560e-05 4.912319211127463663e-04 2.637347363556954462e-04
1.899575099438515879e+00 -2.079126923839730648e-02 1.807530118701118063e-03 1.504951475552603404e-03 2.658257841741283687e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.318278270649955713e-05 4.906019746363722740e-04 2.624208997814002375e-04
1.906908134154347678e+00 -2.062960884916337917e-02 1.803987314913836279e-03 1.501837038972961801e-03 2.672384565796405258e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.312857910955870833e-05 4.899795542671126544e-04 2.611209287460427393e-04
1.914241168543286520e+00 -2.045611070647421897e-02 1.800461910676855485e-03 1.498744075568298351e-03 2.685950643495231809e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.307503129676662346e-05 4.893649400853364523e-04 2.598347883157727596e-04
1.921574202624501293e+00 -2.027112424644424843e-02 1.796955527137335121e-03 1.495674283225567570e-03 2.698953168820234731e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.302213637247665554e-05 4.887579690873714760e-04 2.585645372967618509e-04
1.928907236417020998e+00 -2.007500020791324821e-02 1.793469918733397095e-03 1.492629144426490606e-03 2.711389539276862562e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.296989182074906563e-05 4.881588734403350164e-04 2.573084859991450453e-04
1.936240269939655034e+00 -1.986809251991550687e-02 1.790006698979233887e-03 1.489610248027121130e-03 2.723257631981625647e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.291829566039494561e-05 4.875676227249500045e-04 2.560659005975775065e-04
1.943573303210981651e+00 -1.965076469031073678e-02 1.786567521336554411e-03 1.486619013356033081e-03 2.734555706726780454e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.286734426932148627e-05 4.869845425586089190e-04 2.548366204930109600e-04
1.950906336249624395e+00 -1.942338565973060135e-02 1.783153876367170451e-03 1.483656988107114006e-03 2.745282391355592828e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.281703408808408014e-05 4.864095593796830203e-04 2.536206643561865199e-04
1.958239369072867442e+00 -1.918632015019606368e-02 1.779767274629776843e-03 1.480725340660028408e-03 2.755436668986254844e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.276735662618948967e-05 4.858427278931275010e-04 2.524057249233592763e-04
1.965572401696094040e+00 -1.893994521948377807e-02 1.776409102242647569e-03 1.477825540874176712e-03 2.765017896091227952e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.271830652925796910e-05 4.852838114609064261e-04 2.511990104475192247e-04
1.972905434137264935e+00 -1.868464112844397604e-02 1.773080840843348303e-03 1.474958813474273140e-03 2.774025829548301854e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.266987659124135179e-05 4.847328911738478584e-04 2.500024239961559300e-04
1.980238466414089959e+00 -1.842078777944080800e-02 1.769783854245540657e-03 1.472126527503736038e-03 2.782460403934297524e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.262206101509960299e-05 4.841897551579891416e-04 2.488186610270693875e-04
1.987571498543525106e+00 -1.814876464018859437e-02 1.766519573303445331e-03 1.469329851802653924e-03 2.790322051241105137e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.257485211337667885e-05 4.836545118808679620e-04 2.476474137276659868e-04
1.994904530542569443e+00 -1.786895952844203689e-02 1.763289215269334825e-03 1.466570080738987484e-03 2.797611513257508738e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.252824247589103439e-05 4.831269277101410300e-04 2.464886462357077979e-04
2.002237562427843898e+00 -1.758175589741398093e-02 1.760094094282574611e-03 1.463848214400055017e-03 2.804329823715338496e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.248222243522569687e-05 4.826070329014586530e-04 2.453423463915169341e-04
2.009570594215872141e+00 -1.728754382182436447e-02 1.756935255713377607e-03 1.461165378998559696e-03 2.810478308629868558e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.243678137963912912e-05 4.820943733944493890e-04 2.442091025266451658e-04
2.016903625923189392e+00 -1.698670966402117399e-02 1.753813922412637491e-03 1.458522523719637826e-03 2.816058573996297731e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.239190944021263009e-05 4.815889662016298507e-04 2.430879771370417024e-04
2.024236657566162556e+00 -1.667964091293729079e-02 1.750731144858611163e-03 1.455920735673555148e-03 2.821072397322285739e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.234759775571431703e-05 4.810905126290679281e-04 2.419786773310225476e-04
2.031569689157159075e+00 -1.636672675564375401e-02 1.747688058173715473e-03 1.453360900710599099e-03 2.825521883114138350e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.230383649745858659e-05 4.805990522966228809e-04 2.408806284744097323e-04
2.038902720712064909e+00 -1.604835307901085820e-02 1.744685612122907426e-03 1.450843992597155132e-03 2.829409335196749874e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.226061609657865387e-05 4.801142798912668114e-04 2.397938595056670779e-04
2.046235752246705175e+00 -1.572490773737226372e-02 1.741724825551050531e-03 1.448370792653282894e-03 2.832737379665510504e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.221792599667441463e-05 4.796361896132938975e-04 2.387180037120364702e-04
2.053568783776283269e+00 -1.539677511859714396e-02 1.738806474418419772e-03 1.445942083474793891e-03 2.835508947928393371e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.217575393894651268e-05 4.791642285658395087e-04 2.376537595274046707e-04
2.060901815315750785e+00 -1.506433899573737627e-02 1.735931462524934387e-03 1.443558520659670710e-03 2.837727212632390819e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.213408852218892739e-05 4.786982766375035437e-04 2.366004028099443943e-04
2.068234846879987821e+00 -1.472798250091241282e-02 1.733100500350913701e-03 1.441220847530220919e-03 2.839395563038078166e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.209291877211015049e-05 4.782379265571453080e-04 2.355578496027876533e-04
2.075567878483577822e+00 -1.438808294228829249e-02 1.730314425825953866e-03 1.438929642523014210e-03 2.840517621326374767e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.205223430194003484e-05 4.777831623411286205e-04 2.345252960045750127e-04
2.082900910141063822e+00 -1.404502137446372693e-02 1.727573870075297660e-03 1.436685578598248135e-03 2.841097203620495358e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.201202491988400489e-05 4.773336913063486783e-04 2.335027513544027280e-04
2.090233941867030598e+00 -1.369917123814089199e-02 1.724879543784945584e-03 1.434489124533730063e-03 2.841138308114905114e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.197227993441534597e-05 4.768894820634561366e-04 2.324897588372807754e-04
2.097566973672996493e+00 -1.335090523792390252e-02 1.722231974624100674e-03 1.432340811056804879e-03 2.840645153722087292e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.193298871995061172e-05 4.764501644694275049e-04 2.314865793168736192e-04
2.104900005572001298e+00 -1.300059139240055534e-02 1.719631680227556034e-03 1.430240932901896515e-03 2.839622155208683125e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.189413834740660679e-05 4.760154377575244455e-04 2.304932636636994249e-04
2.112233037578215455e+00 -1.264859982146507994e-02 1.717079075081059253e-03 1.428189916834941581e-03 2.838074019758956516e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.185571853157343224e-05 4.755849682901940436e-04 2.295094657958619518e-04
2.119566069705220546e+00 -1.229529977122240103e-02 1.714574672655120365e-03 1.426188037666828749e-03 2.836005615799715857e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.181771896426414990e-05 4.751586784650830989e-04 2.285344811779090046e-04
2.126899101966197581e+00 -1.194105411893356221e-02 1.712118828513827309e-03 1.424235658838249189e-03 2.833421939964691615e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.178012999459457419e-05 4.747362731563342653e-04 2.275683656977728591e-04
2.134232134374222323e+00 -1.158622140127396442e-02 1.709711945064158701e-03 1.422332966175854276e-03 2.830328213697509785e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.174294200727989130e-05 4.743177236619015944e-04 2.266104865352818170e-04
2.141565166942259069e+00 -1.123115519535877217e-02 1.707354242849900465e-03 1.420480184574571345e-03 2.826729784242155204e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.170614549583241062e-05 4.739027718085050771e-04 2.256610752956687816e-04
2.148898199683090926e+00 -1.087620044347971035e-02 1.705045966009164022e-03 1.418677354966863978e-03 2.822632164136908324e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.166973008201211163e-05 4.734912567012589742e-04 2.247198007077351835e-04
2.156231232609639559e+00 -1.052169379728409328e-02 1.702787204530400523e-03 1.416924533251875343e-03 2.818041018092100163e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.163368565676018640e-05 4.730828116057805692e-04 2.237869925782342466e-04
2.163564265732437431e+00 -1.016795360223796477e-02 1.700578115382558441e-03 1.415221646144016257e-03 2.812962190763907723e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.159800288569679466e-05 4.726772804107504610e-04 2.228620827438706966e-04
2.170897299062299446e+00 -9.815288250274917248e-03 1.698418719351473070e-03 1.413568685972962273e-03 2.807401688912861386e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.156267346733890196e-05 4.722744709138480758e-04 2.219451210255847127e-04
2.178230332611490017e+00 -9.464020845241534821e-03 1.696309131300762591e-03 1.411965558364882160e-03 2.801365684486004873e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.152768977353158839e-05 4.718744141411840764e-04 2.210353646026114085e-04
2.185563366392524909e+00 -9.114463729868025124e-03 1.694249317410862453e-03 1.410412214543748646e-03 2.794860408656190190e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.149304378118617722e-05 4.714769434004249696e-04 2.201331645058717218e-04
2.192896400416598279e+00 -8.766910403096628279e-03 1.692239239055629138e-03 1.408908433859294143e-03 2.787892353605363454e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.145872821557956074e-05 4.710819528154792783e-04 2.192378813890915148e-04
2.200229434695376796e+00 -8.421720090267266479e-03 1.690278660848848436e-03 1.407453893352268812e-03 2.780468169394690030e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.142473361176848517e-05 4.706890382592212501e-04 2.183502234085884987e-04
2.207562469240394343e+00 -8.079251146602356090e-03 1.688367346789879661e-03 1.406048294446791838e-03 2.772594838438063522e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.139105308889347000e-05 4.702980877242010204e-04 2.174693766824524835e-04
2.214895504062697640e+00 -7.739768687492071253e-03 1.686504923346180459e-03 1.404691326736675272e-03 2.764279519337970326e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.135767928573315174e-05 4.699089833239310709e-04 2.165956946233460749e-04
2.222228539171909212e+00 -7.403549802015846684e-03 1.684691237830716589e-03 1.403382563112866343e-03 2.755529504044785995e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.132460681654813971e-05 4.695217323738881308e-04 2.157283260374457854e-04
2.229561574577016536e+00 -7.070856946798181018e-03 1.682925940358447406e-03 1.402121595461938534e-03 2.746352143855145759e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.129182955115012238e-05 4.691362968799640148e-04 2.148677342977563763e-04
2.236894610289130725e+00 -6.741925785839960120e-03 1.681208695935062190e-03 1.400907909845310701e-03 2.736755004360357998e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.125934256362532742e-05 4.687526174935815635e-04 2.140133475861374023e-04
2.244227646319092884e+00 -6.416991215741045182e-03 1.679539042088562095e-03 1.399740936013376845e-03 2.726745726719257291e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.122713986868214172e-05 4.683706374908852923e-04 2.131656242259813937e-04
2.251560682677900882e+00 -6.096281694720116773e-03 1.677916511194610296e-03 1.398620068757282361e-03 2.716332125287653637e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.119521559582726141e-05 4.679901156865404221e-04 2.123241539749928938e-04
2.258893719375736353e+00 -5.780035909685302120e-03 1.676340618770106239e-03 1.397544696217340853e-03 2.705522112169345562e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.116356437061448457e-05 4.676110305850580246e-04 2.114891871015251714e-04
2.266226756422537569e+00 -5.468460315752193129e-03 1.674810836056044808e-03 1.396514188166771836e-03 2.694323734359972775e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.113218252117357434e-05 4.672332999108523956e-04 2.106600725655043789e-04
2.273559793828554110e+00 -5.161752257872641997e-03 1.673326570333747614e-03 1.395527860570453579e-03 2.682745084429709586e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.110106563429362986e-05 4.668569861556927272e-04 2.098371978834285461e-04
2.280892831603432924e+00 -4.860171687249604383e-03 1.671887262217621470e-03 1.394585053930414657e-03 2.670794518429232042e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.107021103747390268e-05 4.664820696682746184e-04 2.090199708819119064e-04
2.288225869755376785e+00 -4.563917735182851029e-03 1.670492246294818942e-03 1.393685030659855707e-03 2.658480427368693777e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.103961468900209510e-05 4.661086641968596928e-04 2.082088111641989170e-04
2.295558908291966738e+00 -4.273151049943642310e-03 1.669140884106261021e-03 1.392826953545977641e-03 2.645811362470697203e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.100927381074679196e-05 4.657366512202263590e-04 2.074032113804624429e-04
2.302891947222860836e+00 -3.988083349650424839e-03 1.667832465716423494e-03 1.392010002793138065e-03 2.632796017879187895e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.097918381697228329e-05 4.653660431389401633e-04 2.066037171249144374e-04
2.310224986557682048e+00 -3.708862661143614084e-03 1.666566294818023477e-03 1.391233313601666520e-03 2.619443227155857871e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.094934261973499510e-05 4.649967378680361124e-04 2.058096991123635347e-04
2.317558026306063557e+00 -3.435654586252221906e-03 1.665341615721227129e-03 1.390496013526352744e-03 2.605761916650541337e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.091974712719852101e-05 4.646289050027624791e-04 2.050215692879997986e-04
2.324891066477011936e+00 -3.168618464957728351e-03 1.664157696670105595e-03 1.389797276484329696e-03 2.591761075193042482e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.089039642747156930e-05 4.642625013910316200e-04 2.042388047682227160e-04
2.332224107079141184e+00 -2.907925263192675559e-03 1.663013670380033030e-03 1.389136200710302345e-03 2.577449810578463178e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.086128780493946870e-05 4.638977165063344144e-04 2.034618093655166061e-04
2.339557148121246488e+00 -2.653699205828370655e-03 1.661908669397041188e-03 1.388511914348746715e-03 2.562837446781351166e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.083242071202935435e-05 4.635345321431043591e-04 2.026900812702122658e-04
2.346890189611898325e+00 -2.406071083610553454e-03 1.660841817372627188e-03 1.387923348203549435e-03 2.547933348657609783e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.080379164988721312e-05 4.631730360442069447e-04 2.019238269392234616e-04
2.354223231557896590e+00 -2.165187853111421191e-03 1.659812267370435563e-03 1.387369450609268057e-03 2.532746994849290837e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.077539903850044178e-05 4.628131053152107779e-04 2.011589414022652250e-04
2.361556273965603303e+00 -1.931189174727832719e-03 1.658819193019432214e-03 1.386849074248990531e-03 2.517288052837191991e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.074724105926359344e-05 4.624549536786068979e-04 2.003996526601725735e-04
2.368889316843520998e+00 -1.704211016176205738e-03 1.657861765874738902e-03 1.386361133122149605e-03 2.501566339412559462e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.071931788711166032e-05 4.620985305725563552e-04 1.996455589449881436e-04
2.376222360200022976e+00 -1.484370905297703602e-03 1.656939056872213170e-03 1.385904538350840121e-03 2.485591890759417718e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.069162779049647614e-05 4.617441233559465945e-04 1.988970189710664882e-04
2.383555404043502080e+00 -1.271746132308458274e-03 1.656050062180246685e-03 1.385478290458729651e-03 2.469374877473817873e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.066417099900432224e-05 4.613916562979856442e-04 1.981536775462342448e-04
2.390888448381943476e+00 -1.066412288349778388e-03 1.655193715979159539e-03 1.385081205702619247e-03 2.452925530166757181e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.063694588389240539e-05 4.610414353461075583e-04 1.974158499646657815e-04
2.398221493222683076e+00 -8.684324815370267608e-04 1.654369022437949003e-03 1.384712241686848451e-03 2.436254216346551461e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.060995145790743195e-05 4.606932120811157191e-04 1.966836978652474833e-04
2.405554538573393408e+00 -6.778684534523829377e-04 1.653574954435032196e-03 1.384370255729083527e-03 2.419371371882718218e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.058318569116864048e-05 4.603472623225167925e-04 1.959582812333941402e-04
2.412887584441462341e+00 -4.947727500563662856e-04 1.652810523052308063e-03 1.384054179530918357e-03 2.402287563086702177e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.055664901090623756e-05 4.600034491969291718e-04 1.952379855252546535e-04
2.420220630832246922e+00 -3.191959167248041226e-04 1.652074722286112551e-03 1.383762844834390783e-03 2.385013421007942547e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.053034021388459872e-05 4.596621406373583717e-04 1.945230925628491710e-04
2.427553677751301819e+00 -1.511759098873702301e-04 1.651366518068426081e-03 1.383495159774517178e-03 2.367559717413801959e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.050425989453630140e-05 4.593232517330839561e-04 1.938132336346266556e-04
2.434886725205962499e+00 9.255504660216941348e-06 1.650684876190348493e-03 1.383249956211373560e-03 2.349937337118647961e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.047840677163545896e-05 4.589871598114235365e-04 1.931085716025416612e-04
2.442219773203530675e+00 1.620757347342450388e-04 1.650028692805760241e-03 1.383026028107795045e-03 2.332157359190235348e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.045277915742810378e-05 4.586535796522849396e-04 1.923996229241000235e-04
2.449552821751271203e+00 3.072703845626518007e-04 1.649396947316795342e-03 1.382822235216222499e-03 2.314230896465675150e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.042737600958457810e-05 4.583228014938010636e-04 1.916947250140153337e-04
2.456885870856130971e+00 4.448352655880586856e-04 1.648788562046697151e-03 1.382637464188849830e-03 2.296169176828725955e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.040219751801905211e-05 4.579946185650045896e-04 1.909936622781999789e-04
2.464218920524362311e+00 5.747661740240607789e-04 1.648202485610287746e-03 1.382470515533595207e-03 2.277983489640973084e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.037724263885856723e-05 4.576694275649261846e-04 1.902980624769625817e-04
2.471551970762583483e+00 6.970686567010692981e-04 1.647637628885864798e-03 1.382320247991213101e-03 2.259685326344558574e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.035251181491366422e-05 4.573470639724101436e-04 1.896076431385995079e-04
2.478885021577194259e+00 8.117540932529843621e-04 1.647092927643894599e-03 1.382185458322772063e-03 2.241286284981778513e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.032800370465679521e-05 4.570279441133737837e-04 1.889226449282730899e-04
2.486218072971874804e+00 9.188444530870061057e-04 1.646567298088166603e-03 1.382065003339956596e-03 2.222798072172883777e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.030371819154893553e-05 4.567118315499002251e-04 1.882429692067748457e-04
2.493551124951763232e+00 1.018368837191307563e-03 1.646059631989741853e-03 1.381957638145290797e-03 2.204232614599992840e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.027965217775758169e-05 4.563989973705033553e-04 1.875693733502707900e-04
2.500884177523252205e+00 1.110367130342860328e-03 1.645568863713902730e-03 1.381862270962509135e-03 2.185601947968517610e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.025580568570654523e-05 4.560891811555848534e-04 1.869011303102655129e-04
2.508217230692630917e+00 1.194884117834916961e-03 1.645093970502512805e-03 1.381777745795290807e-03 2.166918142956854136e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.023217707209085095e-05 4.557827992701064335e-04 1.862383753134034853e-04
2.515550284466134379e+00 1.271971742219324842e-03 1.644633922326087195e-03 1.381702973488362898e-03 2.148193363138642051e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.020876630742050978e-05 4.554796095794975096e-04 1.855807377858918370e-04
2.522883338849639667e+00 1.341686245167741497e-03 1.644187716692734101e-03 1.381636808557308452e-03 2.129439801551240210e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.018557178548598682e-05 4.551800536117133378e-04 1.849283655330036615e-04
2.530216393848516265e+00 1.404094218443183075e-03 1.643754310052049231e-03 1.381578190734910347e-03 2.110669799669278191e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.016259309542454049e-05 4.548838597633760548e-04 1.842810884093924978e-04
2.537549449468392115e+00 1.459266697878039507e-03 1.643332699360480287e-03 1.381525980534142146e-03 2.091895850617849460e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.013982791358812867e-05 4.545914181546997345e-04 1.836391965966666074e-04
2.544882505714770815e+00 1.507281704935166736e-03 1.642921813836532982e-03 1.381479070604300528e-03 2.073130544088302475e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.011727436129576543e-05 4.543022683703066785e-04 1.830028218830282219e-04
2.552215562589616571e+00 1.548220584586542693e-03 1.642520672647230845e-03 1.381436353374776698e-03 2.054386525921779710e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.009493026562694467e-05 4.540168105590670889e-04 1.823718119908057764e-04
2.559548620097999994e+00 1.582172844203879724e-03 1.642128266988631584e-03 1.381396807282658703e-03 2.035676521501995385e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.007279469222691690e-05 4.537347345096325491e-04 1.817458348485591010e-04
2.566881678245332310e+00 1.609231958781587139e-03 1.641743659298298659e-03 1.381359379242295959e-03 2.017013279084006565e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.005086572146065828e-05 4.534565204751338338e-04 1.811249047747302441e-04
2.574214737037026968e+00 1.629498210247938474e-03 1.641365874653593140e-03 1.381323060424772880e-03 1.998409756222232873e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.002914217853438604e-05 4.531818180029230847e-04 1.805089188726553330e-04
2.581547796478366408e+00 1.643076340423794447e-03 1.640993990748471423e-03 1.381286818725595798e-03 1.979878969744945823e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.000762185656561492e-05 4.529110973202802671e-04 1.798979285666915174e-04
2.588880856574241385e+00 1.650077082469413037e-03 1.640627035921503373e-03 1.381249642026755086e-03 1.961434037177498240e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.986302728104124222e-06 4.526439036776174060e-04 1.792919669374992415e-04
2.596213917329283749e+00 1.650615839944975360e-03 1.640264070886992675e-03 1.381210510689399743e-03 1.943088064123119725e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.965181513468772666e-06 4.523805667045568187e-04 1.786912338395537595e-04
2.603546978748193297e+00 1.644813829820408312e-03 1.639904162702883689e-03 1.381168468516075437e-03 1.924854267958369400e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.944256237902393523e-06 4.521206493957092730e-04 1.780954745391352494e-04
2.610880040835128035e+00 1.632794957527193298e-03 1.639546457618700718e-03 1.381122563545780172e-03 1.906745843785726240e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.923524452584216537e-06 4.518646048670383556e-04 1.775045608596613261e-04
2.618213103591355395e+00 1.614688960428452020e-03 1.639190058983450290e-03 1.381071894724864935e-03 1.888776108311044808e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.902984300344731504e-06 4.516120267688264662e-04 1.769183381040815184e-04
2.625546167021568067e+00 1.590628549973611104e-03 1.638834139654761100e-03 1.381015513551087483e-03 1.870958374611756368e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.882632983734742578e-06 4.513634077243783836e-04 1.763365121160353425e-04
2.632879231130281994e+00 1.560751706041856469e-03 1.638477843665529310e-03 1.380952567827267372e-03 1.853305996909541866e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.862468488443160071e-06 4.511183234460401062e-04 1.757592811437372197e-04
2.640212295922120589e+00 1.525199431950009267e-03 1.638120365646899765e-03 1.380882167945533074e-03 1.835832230392324708e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.842487617235633207e-06 4.508771678374665537e-04 1.751867625613079079e-04
2.647545361401542952e+00 1.484117575869454194e-03 1.637760853634828012e-03 1.380803473020077859e-03 1.818550426825397666e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.822687283358293796e-06 4.506393692430285341e-04 1.746190233414744134e-04
2.654878427572480160e+00 1.437654557399407895e-03 1.637398562038359191e-03 1.380715646742594399e-03 1.801473887184096203e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.803064507183692117e-06 4.504053441078359975e-04 1.740558708697298722e-04
2.662211494438923243e+00 1.385962168568016448e-03 1.637032716184984651e-03 1.380617911708930572e-03 1.784615860567580984e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.783616802100156122e-06 4.501746133738646831e-04 1.734972130906286343e-04
2.669544562004742438e+00 1.329194127887274243e-03 1.636662624475235294e-03 1.380509502981614508e-03 1.767989484929667144e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.764341595715596362e-06 4.499476575558573324e-04 1.729428825671827056e-04
2.676877630272225250e+00 1.267508525275638613e-03 1.636287548596934965e-03 1.380389681367589398e-03 1.751607921190056821e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.745236211117852410e-06 4.497239935394349857e-04 1.723929420546790013e-04
2.684210699243042342e+00 1.201065011423465764e-03 1.635906823972413642e-03 1.380257735301023813e-03 1.735484133475529702e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.726297944717693248e-06 4.495040864048437676e-04 1.718472455966468435e-04
2.691543768921137225e+00 1.130026471101839083e-03 1.635519724949328424e-03 1.380112948898827314e-03 1.719630991355206463e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.707523349996949005e-06 4.492873899807497701e-04 1.713058855765579272e-04
2.698876839310326403e+00 1.054557829528316500e-03 1.635125612983007312e-03 1.379954630590940002e-03 1.704061218742322636e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.688909048469342117e-06 4.490742633987691488e-04 1.707686800524807339e-04
2.706209910414415276e+00 9.748253552858787523e-04 1.634723826963667068e-03 1.379782124878067492e-03 1.688787319821634207e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.670451817005718334e-06 4.488641797898582845e-04 1.702357919461171634e-04
2.713542982237109769e+00 8.909974808597753183e-04 1.634313811591156561e-03 1.379594825690179686e-03 1.673821637707747969e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.652149130957078207e-06 4.486576001770097998e-04 1.697068770677998884e-04
2.720876054781540265e+00 8.032441493176427187e-04 1.633894965026202930e-03 1.379392143770719840e-03 1.659176288341538850e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.633998069585292235e-06 4.484540295925673148e-04 1.691821042890347723e-04
2.728209128051128474e+00 7.117368882832084132e-04 1.633466769877104860e-03 1.379173526892291980e-03 1.644863115477178698e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.615996175122885973e-06 4.482539181239471142e-04 1.686611660750315922e-04
2.735542202048890648e+00 6.166480265741374443e-04 1.633028662382207804e-03 1.378938425570148474e-03 1.630893671814734065e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.598140320249796151e-06 4.480567556432456830e-04 1.681442977906829359e-04
2.742875276775312177e+00 5.181511916423076070e-04 1.632580146239548695e-03 1.378686326736322304e-03 1.617279164209917261e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.580427647851863385e-06 4.478629195082347875e-04 1.676312169115706362e-04
2.750208352232699660e+00 4.164204975175057367e-04 1.632120680144727139e-03 1.378416716542523379e-03 1.604030439309924805e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.562854418358475344e-06 4.476718111893803875e-04 1.671222410961224400e-04
2.757541428424155505e+00 3.116314647446131667e-04 1.631649832655638439e-03 1.378129141690073159e-03 1.591157960726907478e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.545418120688042106e-06 4.474838658873416843e-04 1.666168872292712714e-04
2.764874505352974854e+00 2.039587736781959051e-04 1.631167143345904581e-03 1.377823156756429910e-03 1.578671741234814437e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.528115639770414548e-06 4.472985854991975182e-04 1.661154691294591747e-04
2.772207583022215260e+00 9.357801342744099388e-05 1.630672239425186602e-03 1.377498389040322097e-03 1.566581332809799517e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.510945003217973501e-06 4.471164418135247366e-04 1.656175066535243209e-04
2.779540661434816595e+00 -1.933589964022764708e-05 1.630164709803203545e-03 1.377154441926253413e-03 1.554895731314390270e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.493903132589540640e-06 4.469369542802200486e-04 1.651233722577444708e-04
2.786873740593290183e+00 -1.346055711458199727e-04 1.629644221677442216e-03 1.376790996374667583e-03 1.543623498266840158e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.476988128636247303e-06 4.467605473126378497e-04 1.646325926876402368e-04
2.794206820500448440e+00 -2.520542067978210916e-04 1.629110392653906154e-03 1.376407680973940062e-03 1.532772608986305782e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.460196435014424501e-06 4.465866780699896525e-04 1.641456146568127331e-04
2.801539901158158763e+00 -3.715014155191657258e-04 1.628562910425956694e-03 1.376004213861162619e-03 1.522350492681912417e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.443525870379764170e-06 4.464156795749656646e-04 1.636619358812265780e-04
2.808872982565925103e+00 -4.927659921566600407e-04 1.628001443658529199e-03 1.375580275682020777e-03 1.512363923413896638e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.426973002667853098e-06 4.462470374372751072e-04 1.631819822104054114e-04
2.816206064726390679e+00 -6.156680298790909427e-04 1.627425755869169608e-03 1.375135663521677909e-03 1.502819012609431801e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.410536471194564946e-06 4.460811848257025675e-04 1.627051777160972042e-04
2.823539147642013081e+00 -7.400292579982585116e-04 1.626835572906888249e-03 1.374670123554486015e-03 1.493721046118913530e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.394213260183934916e-06 4.459176858611892873e-04 1.622319645041623681e-04
2.830872231315491039e+00 -8.656809941095838963e-04 1.626230699093229480e-03 1.374183510170171041e-03 1.485074347464971148e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.378002273637980901e-06 4.457569702374521267e-04 1.617618051174829214e-04
2.838205315749284363e+00 -9.924481452338298950e-04 1.625610898974439800e-03 1.373675616110160919e-03 1.476883012556897377e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.361900483837204241e-06 4.455985997221778008e-04 1.612951871469638261e-04
2.845538400945563762e+00 -1.120145764820507182e-03 1.624976003280855820e-03 1.373146336616605252e-03 1.469150531687699089e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.345906634945952724e-06 4.454429333565994688e-04 1.608315419771820520e-04
2.852871486906458198e+00 -1.248611544606977302e-03 1.624325784509077306e-03 1.372595473841664148e-03 1.461878789468994307e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.330016876988432657e-06 4.452894218437147703e-04 1.603693540028275897e-04
2.860204573632139535e+00 -1.377691525370318328e-03 1.623660134116890631e-03 1.372022990677408466e-03 1.455068700286426620e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.314230576820702574e-06 4.451384437892729959e-04 1.599095382164054881e-04
2.867537661122947057e+00 -1.507222929776450178e-03 1.622978915295409741e-03 1.371428775210143097e-03 1.448721096292386427e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.298545043262591243e-06 4.449895579550280098e-04 1.594531435133513149e-04
2.874870749380784130e+00 -1.637034813236779452e-03 1.622282063777716029e-03 1.370812845290024290e-03 1.442835919916193735e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.282959901143150277e-06 4.448431831597410052e-04 1.589995423552784180e-04
2.882203838407754848e+00 -1.766984512881299369e-03 1.621569485001703951e-03 1.370175124486883644e-03 1.437411551427872749e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.267472482393749743e-06 4.446989242033247002e-04 1.585493062864449534e-04
2.889536928205802990e+00 -1.896924488924694703e-03 1.620841131962602556e-03 1.369515653191984410e-03 1.432445977653940949e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.252082655657411258e-06 4.445572030220633461e-04 1.581017806913320115e-04
2.896870018777088607e+00 -2.026690731719806536e-03 1.620096912935520272e-03 1.368834365183246469e-03 1.427936615112656649e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.236787469030735846e-06 4.444175823531709593e-04 1.576575919741501854e-04
2.904203110123611431e+00 -2.156139349600883024e-03 1.619336814461549935e-03 1.368131351453114519e-03 1.423879609076751348e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.221586115246552305e-06 4.442804325159511363e-04 1.572166237290815473e-04
2.911536202246727267e+00 -2.285106344227681805e-03 1.618560837964765292e-03 1.367406639123155488e-03 1.420270752475638826e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.206475971994861418e-06 4.441453157595951309e-04 1.567791171291127081e-04
2.918869295148097898e+00 -2.413454061636646514e-03 1.617769057452801869e-03 1.366660412158092388e-03 1.417104632898824688e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.191457613063260955e-06 4.440126266823559960e-04 1.563441583763990647e-04
2.926202388825881240e+00 -2.541041236183518015e-03 1.616961501860933329e-03 1.365892729467422075e-03 1.414375120835226207e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.176528597269610179e-06 4.438820008085265210e-04 1.559124083250392747e-04
2.933535483281470402e+00 -2.667729933346669677e-03 1.616138270999971415e-03 1.365103816738480122e-03 1.412075621207940822e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.161689732630314814e-06 4.437538421073977213e-04 1.554831654287521740e-04
2.940868578516296239e+00 -2.793376448133648871e-03 1.615299412516766784e-03 1.364293741970837347e-03 1.410198793454154253e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.146938240236269943e-06 4.436277738270957035e-04 1.550554753344067353e-04
2.948201674531992555e+00 -2.917862779685067610e-03 1.614445020115468261e-03 1.363462739469322327e-03 1.408736170424505513e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.132274329845581294e-06 4.435041154382247898e-04 1.546259412719392485e-04
2.955534771330092791e+00 -3.041057658391816982e-03 1.613575181010789162e-03 1.362610922498150561e-03 1.407679052262713693e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.117695529708672814e-06 4.433825207110345438e-04 1.541984980087519972e-04
2.962867868912164138e+00 -3.162834575524050076e-03 1.612690073121307794e-03 1.361738601605422304e-03 1.407018027526691327e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.103203102492674984e-06 4.432633705980894355e-04 1.537730762397823431e-04
2.970200967279644111e+00 -3.283080337766019867e-03 1.611789844561414701e-03 1.360845949289235610e-03 1.406742866379793750e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.088795021064584312e-06 4.431463769338686142e-04 1.533509144711426230e-04
2.977534066433360049e+00 -3.401671113764128968e-03 1.610874705242564204e-03 1.359933317219134659e-03 1.406843269899344696e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.074472762749178812e-06 4.430319045934773617e-04 1.529312343527513196e-04
2.984867166373029068e+00 -3.518496265251540214e-03 1.609944830447140830e-03 1.359000902206900299e-03 1.407307993077637704e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.060234217563724161e-06 4.429196803454226372e-04 1.525148060999553107e-04
2.992200267097774979e+00 -3.633443196832069830e-03 1.609000448357946877e-03 1.358049080483908445e-03 1.408125723701230325e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.046080830451555603e-06 4.428100255693004448e-04 1.521009442181203686e-04
2.999533368608698236e+00 -3.746405073599484541e-03 1.608041718106385277e-03 1.357078038837043017e-03 1.409284449294113430e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.032009635759030879e-06 4.427025713554590971e-04 1.516907538934182665e-04
3.006866470906843336e+00 -3.857278343962628787e-03 1.607068901035906818e-03 1.356088208292021303e-03 1.410771888354200431e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.018022459678777622e-06 4.425976221304256581e-04 1.512831543893598254e-04
3.014199573993360026e+00 -3.965962533576551825e-03 1.606082229468995233e-03 1.355079842696195729e-03 1.412575495412299190e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.004117234644882977e-06 4.424949796114210974e-04 1.508788704380012598e-04
3.021532677869412709e+00 -4.072361305068801854e-03 1.605081992685501030e-03 1.354053421182507301e-03 1.414682266135428371e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.990296065502136955e-06 4.423949680225597141e-04 1.504770115828723458e-04
3.028865782536111606e+00 -4.176382333331552649e-03 1.604068456974255038e-03 1.353009229469969137e-03 1.417079113687321618e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.976557065489550481e-06 4.422974342851142423e-04 1.500783582618892800e-04
3.036198887994178364e+00 -4.277935706348785956e-03 1.603041930430051075e-03 1.351947775884046292e-03 1.419752526154391577e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.962902330160405981e-06 4.422026550307802599e-04 1.496821076159811164e-04
3.043531994244094374e+00 -4.376937159066854321e-03 1.602002701812291815e-03 1.350869367211083791e-03 1.422688974009816238e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.949329931389219542e-06 4.421104849441158499e-04 1.492890819239852415e-04
3.050865101283602332e+00 -4.473304912483174085e-03 1.600951053604471102e-03 1.349774499209188943e-03 1.425874827641546161e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.935841099385550941e-06 4.420210256253163917e-04 1.488988309347636871e-04
3.058198209113084598e+00 -4.566963748496331160e-03 1.599887305074818846e-03 1.348663515550733560e-03 1.429296375628554341e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.922434064433578605e-06 4.419341549637625260e-04 1.485118452218653590e-04
3.065531317733236616e+00 -4.657842426413153630e-03 1.598811801457678330e-03 1.347536974800776430e-03 1.432940066305082904e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.909110945997423820e-06 4.418500816662581537e-04 1.481273716519068543e-04
3.072864427144791133e+00 -4.745874585848684421e-03 1.597724883790738095e-03 1.346395237681684244e-03 1.436792305156991360e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.895870018349695126e-06 4.417687402049884382e-04 1.477460679999333527e-04
3.080197537348483561e+00 -4.830997682660433459e-03 1.596626917754577274e-03 1.345238892062657586e-03 1.440839649140564184e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.882713687359777122e-06 4.416903722217375441e-04 1.473671771690355191e-04
3.087530648345077289e+00 -4.913153286575900128e-03 1.595518259129803532e-03 1.344068313800930248e-03 1.445068554320886158e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.869640083050282829e-06 4.416149164722992589e-04 1.469914189277415526e-04
3.094863760135215802e+00 -4.992285791067065104e-03 1.594399276870512661e-03 1.342884105762484842e-03 1.449465566460770042e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.856651664698424664e-06 4.415425733749107104e-04 1.466180875306995375e-04
3.102196872718957277e+00 -5.068341499254724880e-03 1.593270311593181958e-03 1.341686619521080840e-03 1.454017005728039944e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.843745683133687568e-06 4.414731483290908784e-04 1.462481202462516221e-04
3.109529986095066256e+00 -5.141269184550698035e-03 1.592131748400932257e-03 1.340476478843145424e-03 1.458709194602851936e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.830924674402090724e-06 4.414068077244429761e-04 1.458806496167882108e-04
3.116863100262331709e+00 -5.211023866433673463e-03 1.590983966787770524e-03 1.339254094301075421e-03 1.463528637815890996e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.818186410168946815e-06 4.413435371971877945e-04 1.455162524962274522e-04
3.124196215220998329e+00 -5.277564255834042532e-03 1.589827366236381536e-03 1.338020085697187939e-03 1.468462185641144840e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.805533479458531773e-06 4.412835582127188293e-04 1.451541378876051015e-04
3.131529330971437375e+00 -5.340856341206670285e-03 1.588662370426742899e-03 1.336774917605479656e-03 1.473497031030620826e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.792963946283337395e-06 4.412268441182346955e-04 1.447950738855601849e-04
3.138862447514044529e+00 -5.400869112247711976e-03 1.587489399349148456e-03 1.335519241920087117e-03 1.478620753464622009e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.780480456034983605e-06 4.411735492420250696e-04 1.444384272528650742e-04
3.146195564849203041e+00 -5.457577705672803960e-03 1.586308880380304280e-03 1.334253530500667355e-03 1.483821167817019580e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.768080959696250944e-06 4.411236855672301263e-04 1.440848338144404511e-04
3.153528682977255748e+00 -5.510959108966331788e-03 1.585121209051917369e-03 1.332978406706619842e-03 1.489086371854189943e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.755767431604574217e-06 4.410772649727255699e-04 1.437338372154270318e-04
3.160861801898234624e+00 -5.560997343310371266e-03 1.583926804037328294e-03 1.331694337298453511e-03 1.494404856548734676e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.743537627172077737e-06 4.410343012169812955e-04 1.433859000638662627e-04
3.168194921611768855e+00 -5.607677239271402318e-03 1.582726082239097921e-03 1.330401966444618930e-03 1.499765242519439119e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.731393815254441144e-06 4.409948640349252587e-04 1.430404147089930163e-04
3.175528042115154825e+00 -5.650989773105143631e-03 1.581519497618789905e-03 1.329101778629785064e-03 1.505156514501101344e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.719333972721340551e-06 4.409589827232912812e-04 1.426979374171969328e-04
3.182861163408289062e+00 -5.690928032425915731e-03 1.580307489882819185e-03 1.327794442302209811e-03 1.510568002248807587e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.707360570432284708e-06 4.409267165293192354e-04 1.423579028960454110e-04
3.190194285491179560e+00 -5.727489316300047456e-03 1.579090508104904079e-03 1.326480444942096078e-03 1.515989107037178088e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.695471550593007276e-06 4.408981434273859137e-04 1.420208265331201569e-04
3.197527408363887158e+00 -5.760674526562890863e-03 1.577868981907439103e-03 1.325160455016125612e-03 1.521409777991883849e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.683669122787162945e-06 4.408732753444781667e-04 1.416862484350442906e-04
3.204860532026505116e+00 -5.790488904667972364e-03 1.576643343305312965e-03 1.323834942182118644e-03 1.526820129702738697e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.671950896439041643e-06 4.408521723462952620e-04 1.413546540803976479e-04
3.212193656479183090e+00 -5.816939046490094030e-03 1.575414007043455253e-03 1.322504567570397969e-03 1.532210434971100583e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.660318625414154241e-06 4.408347563575936096e-04 1.410256542983063166e-04
3.219526781721727904e+00 -5.840037568868587832e-03 1.574181419465730180e-03 1.321169817156134067e-03 1.537571496177976473e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.648770251159192932e-06 4.408211510267963612e-04 1.406995351924206163e-04
3.226859907753703904e+00 -5.859799067992228772e-03 1.572946014738699173e-03 1.319831355599761051e-03 1.542894370723044443e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.637307585462183703e-06 4.408112756022729826e-04 1.403759620481843994e-04
3.234193034572888870e+00 -5.876242295889854556e-03 1.571708255234448813e-03 1.318489688218409941e-03 1.548170330110104371e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.625928897125208382e-06 4.408053344299434333e-04 1.400551545424122196e-04
3.241526162178009596e+00 -5.889388244045602912e-03 1.570468563570894156e-03 1.317145472230572172e-03 1.553390962296427417e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.614635768767358288e-06 4.408032033949437108e-04 1.397368925724277848e-04
3.248859290568724578e+00 -5.899262027599314062e-03 1.569227395541487012e-03 1.315799211159193955e-03 1.558548102307244802e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.603426377421839288e-06 4.408050959912353651e-04 1.394213454375724053e-04
3.256192419744846855e+00 -5.905891057858188645e-03 1.567985155654430572e-03 1.314451536968135222e-03 1.563633956248774645e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.592301940528599945e-06 4.408108137053271067e-04 1.391084035335291122e-04
3.263525549706183693e+00 -5.909306768185067227e-03 1.566742274270131654e-03 1.313102929181747406e-03 1.568640997647738344e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.581260206626468287e-06 4.408205428225349929e-04 1.387982044004032955e-04
3.270858680452549017e+00 -5.909542376421632846e-03 1.565499158487147812e-03 1.311754019763150146e-03 1.573562003787167332e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.570302451032913606e-06 4.408340950778339264e-04 1.384905621769913573e-04
3.278191811575788872e+00 -5.906635435933967233e-03 1.564256257923153301e-03 1.310405294337950227e-03 1.578390008640850233e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.559426683087147905e-06 4.408517127625726211e-04 1.381855636235839271e-04
3.285524941371134044e+00 -5.900625287724847040e-03 1.563013979570226832e-03 1.309057396664979698e-03 1.583118341872707122e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.548634283527729204e-06 4.408732178485387336e-04 1.378830833777117929e-04
3.292858069662814469e+00 -5.891555361415981053e-03 1.561772764016423594e-03 1.307710803936748024e-03 1.587740629860767303e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.537923255387814246e-06 4.408988601297184865e-04 1.375831878238282548e-04
3.300191196489138168e+00 -5.879470830470315268e-03 1.560532993695415774e-03 1.306366139303784864e-03 1.592250807815602520e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.527294679225007890e-06 4.409284281265840339e-04 1.372857900605526087e-04
3.307524321808474443e+00 -5.864420204637033410e-03 1.559295067465500673e-03 1.305023830516579544e-03 1.596643064095470488e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.516746377260904055e-06 4.409622979795858140e-04 1.369908433824586528e-04
3.314857445654471935e+00 -5.846453085752792607e-03 1.558059350376357578e-03 1.303684462352429395e-03 1.600911883733700152e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.506278791980091680e-06 4.410000579007158374e-04 1.366984220978095430e-04
3.322190567990438659e+00 -5.825622922247672246e-03 1.556826261671077254e-03 1.302348492298807019e-03 1.605051992268371119e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.495890017784370237e-06 4.410420119405897895e-04 1.364085396630167202e-04
3.329523688845435370e+00 -5.801984894334257306e-03 1.555596170015617922e-03 1.301016500528760040e-03 1.609058410616156327e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.485580627894264184e-06 4.410878277713109149e-04 1.361211177731508305e-04
3.336856808185014067e+00 -5.775597211948428795e-03 1.554369480725699805e-03 1.299688946589457007e-03 1.612926392306656114e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.475348928099070260e-06 4.411378723578744969e-04 1.358361634364284992e-04
3.344189926038429128e+00 -5.746519494026628913e-03 1.553146537303347905e-03 1.298366372787783081e-03 1.616651480277491587e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.465195323110058319e-06 4.411918520968186801e-04 1.355535869722482940e-04
3.351523042370924799e+00 -5.714813791555351657e-03 1.551927737335845846e-03 1.297049219302743271e-03 1.620229410053987016e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.455118080024758026e-06 4.412501128470185867e-04 1.352734148681028611e-04
3.358856157210880156e+00 -5.680543197550567622e-03 1.550713426644040414e-03 1.295738026809666304e-03 1.623656225834132659e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.445117555906216924e-06 4.413122680301028518e-04 1.349956505897965584e-04
3.366189270526351418e+00 -5.643773802179650328e-03 1.549503951078026699e-03 1.294433185901865948e-03 1.626928189859362097e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.435191363019465079e-06 4.413785728875208167e-04 1.347197641711172220e-04
3.373522382342042381e+00 -5.604572958987027315e-03 1.548299626514339266e-03 1.293135212841280569e-03 1.630041821873281713e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.425339665866100327e-06 4.414486149526619186e-04 1.344452507072393293e-04
3.380855492631204662e+00 -5.563010171139746649e-03 1.547100815743795033e-03 1.291844506047734424e-03 1.632993854866837593e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.415560673085351604e-06 4.415227610792267325e-04 1.341730735103890645e-04
3.388188601413531398e+00 -5.519155275322131828e-03 1.545907833062011094e-03 1.290561559057682491e-03 1.635781267436117953e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.405854687781003250e-06 4.416006395412474888e-04 1.339032522949448322e-04
3.395521708667006866e+00 -5.473081212955648207e-03 1.544721019474069477e-03 1.289286753901019034e-03 1.638401244867560957e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.396219844139912646e-06 4.416826410147586791e-04 1.336356985292358685e-04
3.402854814407370476e+00 -5.424861360808171107e-03 1.543540661204573661e-03 1.288020566799778516e-03 1.640851201418266642e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.386656319715581209e-06 4.417683609063072702e-04 1.333704664560620681e-04
3.410187918614068892e+00 -5.374570013902978116e-03 1.542367050019469686e-03 1.286763303388478415e-03 1.643128742446731908e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.377162255989612316e-06 4.418581849940614618e-04 1.331074521330444487e-04
3.417521021303682183e+00 -5.322282719544439884e-03 1.541200453248038659e-03 1.285515414604005736e-03 1.645231700451366434e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.367737262883025295e-06 4.419515928379578670e-04 1.328467984651328739e-04
3.424854122455294192e+00 -5.268076933369923026e-03 1.540041159549946628e-03 1.284277230143172866e-03 1.647158088561758967e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.358379397829771265e-06 4.420489717279175936e-04 1.325888846235264481e-04
3.432187222084636780e+00 -5.212029661568062452e-03 1.538889434556125124e-03 1.283049166808176078e-03 1.648906128854907326e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.349088397182558022e-06 4.421498036182600695e-04 1.323332043074299099e-04
3.439520320173504953e+00 -5.154219957291825485e-03 1.537745565815196863e-03 1.281831542222646543e-03 1.650474252465883133e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.339862723324761710e-06 4.422545531934759968e-04 1.320796220316918413e-04
3.446853416733962838e+00 -5.094727455525930628e-03 1.536609779017486348e-03 1.280624735219223782e-03 1.651861090282597064e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.330702028279748589e-06 4.423627336885188111e-04 1.318282444496146697e-04
3.454186511752823652e+00 -5.033631646812973190e-03 1.535482340463662811e-03 1.279429037581393839e-03 1.653065444404723744e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.321604830401580042e-06 4.424748322697821638e-04 1.315789098878135919e-04
3.461519605237551644e+00 -4.971013594087483889e-03 1.534363428839247276e-03 1.278244773858135336e-03 1.654086308723492875e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.312570313875036735e-06 4.425902857644143859e-04 1.313299725817415045e-04
3.468852697178828492e+00 -4.906954102496420903e-03 1.533253255578487457e-03 1.277072185100299861e-03 1.654922852602799636e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.303596726493149129e-06 4.427095934782575379e-04 1.310812343455873292e-04
3.476185787580610143e+00 -4.841534274673723638e-03 1.532151982342580153e-03 1.275911560709341386e-03 1.655574421344067643e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.294683390490412237e-06 4.428322475837146973e-04 1.308338390376482640e-04
3.483518876435356848e+00 -4.774836036935739374e-03 1.531059842300822602e-03 1.274763159054699471e-03 1.656040499959392145e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.285828936975424798e-06 4.429586766898035532e-04 1.305883357800376220e-04
3.490851963747929609e+00 -4.706940677350298849e-03 1.529977010414000031e-03 1.273627267954923923e-03 1.656320768017382735e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.277032923898862692e-06 4.430883097699058089e-04 1.303449942041335274e-04
3.498185049510182498e+00 -4.637930546393066386e-03 1.528903684964312776e-03 1.272504111317754533e-03 1.656415028360250187e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.268293926411639680e-06 4.432216269908828684e-04 1.301036103332337522e-04
3.505518133726442276e+00 -4.567887051092891712e-03 1.527839993675846704e-03 1.271393926253098529e-03 1.656323300123810046e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.259611382946602172e-06 4.433581372908035963e-04 1.298643514261734150e-04
3.512851216390941556e+00 -4.496892335794758916e-03 1.526786097317550531e-03 1.270296890837314908e-03 1.656045748118952074e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.250983699645305825e-06 4.434983244528729494e-04 1.296270640330388513e-04
3.520184297504427295e+00 -4.425027410785426288e-03 1.525742087817585088e-03 1.269213202483696849e-03 1.655582689500542225e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.242409902933756186e-06 4.436415357643466685e-04 1.293921157731725536e-04
3.527517377065722215e+00 -4.352373648829142849e-03 1.524708117740496876e-03 1.268143030277509237e-03 1.654934588659412713e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.233888636605920700e-06 4.437882489620546670e-04 1.291591040380782296e-04
3.534850455071136821e+00 -4.279012312914776128e-03 1.523684284812649569e-03 1.267086563189669113e-03 1.654102054123484516e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.225419250679368073e-06 4.439378584565888976e-04 1.289281925911634180e-04
3.542183531523480422e+00 -4.205025390844966890e-03 1.522670727102337813e-03 1.266043948301287438e-03 1.653085817405094016e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.217000627659507586e-06 4.440908982863621900e-04 1.286990894554738941e-04
3.549516606415989539e+00 -4.130492803992226458e-03 1.521667528543060215e-03 1.265015343728019765e-03 1.651886762574590693e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.208632023754023089e-06 4.442467487335082735e-04 1.284719755151210040e-04
3.556849679752920768e+00 -4.055494807838476434e-03 1.520674796872236020e-03 1.264000872638955820e-03 1.650505878530514640e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.200312411291848052e-06 4.444059658975260630e-04 1.282466243503653177e-04
3.564182751528455206e+00 -3.980111256263799829e-03 1.519692581948632734e-03 1.263000657418037994e-03 1.648944340676125392e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.192040932023323389e-06 4.445679199057057419e-04 1.280232269870746210e-04
3.571515821746338748e+00 -3.904420576670497838e-03 1.518720932971665298e-03 1.262014752855514796e-03 1.647203442638178143e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.183816132688531028e-06 4.447331078824196850e-04 1.278017633880348383e-04
3.578848890400228466e+00 -3.828500849698897486e-03 1.517759886503044836e-03 1.261043252528300674e-03 1.645284590903805383e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.175637170411813936e-06 4.449008820669190438e-04 1.275822716766214927e-04
3.586181957495811812e+00 -3.752428979619893377e-03 1.516809495242246557e-03 1.260086216463949735e-03 1.643189315143947157e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.167503078809448919e-06 4.450718132573930775e-04 1.273644960426727939e-04
3.593515023023361454e+00 -3.676281127913278053e-03 1.515869779147043309e-03 1.259143707623942192e-03 1.640919251750019067e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.159413061954499423e-06 4.452452607403294300e-04 1.271486245355295979e-04
3.600848086993321484e+00 -3.600131587158681822e-03 1.514940776469312668e-03 1.258215767728183571e-03 1.638476155546267528e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.151366336841084516e-06 4.454218066836794802e-04 1.269343208724782609e-04
3.608181149391368248e+00 -3.524052663773507253e-03 1.514022481783233167e-03 1.257302421844819131e-03 1.635861866722679910e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.143362054325320397e-06 4.456008137906209798e-04 1.267219085186218740e-04
3.615514210231737025e+00 -3.448115619507953478e-03 1.513114910702395739e-03 1.256403681395396174e-03 1.633078363120023246e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.135399451909338875e-06 4.457828399760883410e-04 1.265109963031455680e-04
3.622847269497797118e+00 -3.372395908161235703e-03 1.512218008813477578e-03 1.255519504506307253e-03 1.630127716509876699e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.127477302592735594e-06 4.459673045228090631e-04 1.263020634016806456e-04
3.630180327204803437e+00 -3.296974641781807644e-03 1.511331742573400212e-03 1.254649875401248711e-03 1.627012115142978431e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.119594737180432431e-06 4.461548042363681866e-04 1.260946216763414441e-04
3.637513383337234618e+00 -3.221923787253860860e-03 1.510456046738015016e-03 1.253794760549507403e-03 1.623733873678506311e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.111750757149902789e-06 4.463446759058912550e-04 1.258891314685785235e-04
3.644846437909501802e+00 -3.147307660373520419e-03 1.509590884355075388e-03 1.252954139788069274e-03 1.620295428045043749e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.103944785035125363e-06 4.465374447148729429e-04 1.256850794994775580e-04
3.652179490905467230e+00 -3.073187546870099346e-03 1.508736179781490798e-03 1.252127914288596235e-03 1.616699296774293379e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.096175855754344526e-06 4.467325900242437959e-04 1.254840555144566723e-04
3.659512542341451624e+00 -2.999624476889847704e-03 1.507891883373172707e-03 1.251316024062662166e-03 1.612948118804048096e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.088443547154093108e-06 4.469306461366442484e-04 1.252843238642339897e-04
3.666845592198072268e+00 -2.926679360215008602e-03 1.507057915967338667e-03 1.250518374836105673e-03 1.609044598182799313e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.080746869112263270e-06 4.471309770273819146e-04 1.250864017335685590e-04
3.674178640496815529e+00 -2.854416391848609794e-03 1.506234215725675563e-03 1.249734901476565446e-03 1.604991540555949017e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.073085355605931975e-06 4.473340808861896970e-04 1.248897633326773843e-04
3.681511687213312012e+00 -2.782893414694179862e-03 1.505420665676884861e-03 1.248965457207973839e-03 1.600791821230991042e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.065457676169229031e-06 4.475392740368820525e-04 1.246950039159935039e-04
3.688844732372798862e+00 -2.712166706166171341e-03 1.504617168833364150e-03 1.248209936658628387e-03 1.596448423564918477e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.057863581769216340e-06 4.477470984080639455e-04 1.245014781552599944e-04
3.696177775949145428e+00 -2.642290702074354646e-03 1.503823592297319316e-03 1.247468186842675721e-03 1.591964402783350692e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.050301940978575125e-06 4.479569686394636202e-04 1.243097380746996296e-04
3.703510817968274527e+00 -2.573318078137358349e-03 1.503039833810285641e-03 1.246740095314619783e-03 1.587342926677742187e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.042772694392059092e-06 4.481694162834125783e-04 1.241191369505229795e-04
3.710843858404913931e+00 -2.505305044687823959e-03 1.502265774067717500e-03 1.246025496640294208e-03 1.582587227087549602e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.035274762290299045e-06 4.483838914817976770e-04 1.239302719150987689e-04
3.718176897283988147e+00 -2.438303155708954149e-03 1.501501291548857243e-03 1.245324267656684704e-03 1.577700636851191380e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.027808096712985079e-06 4.486008869040620270e-04 1.237424907131030817e-04
3.725509934579904758e+00 -2.372363535891817629e-03 1.500746225706901587e-03 1.244636210055748539e-03 1.572686561864482680e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.020371596596490122e-06 4.488198581914509410e-04 1.235564342410443075e-04
3.732842970319628417e+00 -2.307529227586399383e-03 1.500000416226596840e-03 1.243961142306274862e-03 1.567548503552054643e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.012964871562351448e-06 4.490411867868458772e-04 1.233714976847990748e-04
3.740176004474038862e+00 -2.243848219498901803e-03 1.499263707993354726e-03 1.243298859884845722e-03 1.562290015368151446e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.005586860527905065e-06 4.492643604168398736e-04 1.231882804072850248e-04
3.747509037075662075e+00 -2.181362369439350697e-03 1.498535952489740133e-03 1.242649181337655362e-03 1.556914747330486078e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.998237503059056109e-06 4.494898243516417635e-04 1.230060787084018238e-04
3.754842068090148199e+00 -2.120109532778360721e-03 1.497816975262768234e-03 1.242011872726093112e-03 1.551426365967280632e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.990915791710309350e-06 4.497171195835699114e-04 1.228255533548187981e-04
3.762175097553692726e+00 -2.060129530882499806e-03 1.497106562000043942e-03 1.241386680758828354e-03 1.545828672312095928e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.983621808455627927e-06 4.499466807384685293e-04 1.226459644997890386e-04
3.769508125430643286e+00 -2.001461018702084538e-03 1.496404552353599714e-03 1.240773380857154110e-03 1.540125495736160933e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.976354384450697020e-06 4.501782356172160846e-04 1.224680289291133709e-04
3.776841151757257986e+00 -1.944138022980780676e-03 1.495710777535217773e-03 1.240171792347363050e-03 1.534320755960723965e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.969113688166195659e-06 4.504121359543862817e-04 1.222910145856143311e-04
3.784174176498693143e+00 -1.888195207174134900e-03 1.495025021891798573e-03 1.239581647112811920e-03 1.528418412204308801e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.961898317312394739e-06 4.506478648443446684e-04 1.221156779077061858e-04
3.791507199690701047e+00 -1.833663182510203698e-03 1.494347079615959261e-03 1.239002718926771095e-03 1.522422498771630823e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.954708472995217623e-06 4.508857845365725784e-04 1.219409249985330254e-04
3.798840221298025455e+00 -1.780568735173754073e-03 1.493676732169961800e-03 1.238434701613918285e-03 1.516337081151723559e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.947542741164150397e-06 4.511254985940337100e-04 1.217676644489750902e-04
3.806173241358299375e+00 -1.728942421798759137e-03 1.493013812447283994e-03 1.237877390557360615e-03 1.510166300143723096e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.940401594819007899e-06 4.513673456236249790e-04 1.215952658141654147e-04
3.813506259832624590e+00 -1.678813739085254723e-03 1.492358124597298894e-03 1.237330469368964295e-03 1.503914325114492911e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.933283760324352088e-06 4.516109564310788341e-04 1.214244719271272951e-04
3.820839276764857129e+00 -1.630208981000478511e-03 1.491709483488856723e-03 1.236793704934759357e-03 1.497585402691694071e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.926189739363702995e-06 4.518566403859385506e-04 1.212545012954363560e-04
3.828172292110269215e+00 -1.583153477559426587e-03 1.491067667202307725e-03 1.236266783362947397e-03 1.491183830740011379e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.919118220373189736e-06 4.521040497624664390e-04 1.210861071122594637e-04
3.835505305915986263e+00 -1.537667028865655466e-03 1.490432461748939083e-03 1.235749474197920909e-03 1.484713999949595700e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.912069627942615598e-06 4.523534411041223689e-04 1.209185198260374634e-04
3.842838318136637454e+00 -1.493767694128242743e-03 1.489803615466008934e-03 1.235241451582562563e-03 1.478180308134002417e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.905042453450961468e-06 4.526044447996995196e-04 1.207524983264336780e-04
3.850171328819319339e+00 -1.451469327355181093e-03 1.489180914843813222e-03 1.234742473761661890e-03 1.471587214550972370e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.898037183560070374e-06 4.528572886876421283e-04 1.205872554880658325e-04
3.857504337919302806e+00 -1.410786737629613451e-03 1.488564127165578144e-03 1.234252211677374766e-03 1.464939186172639326e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.891052491086848259e-06 4.531116843635327142e-04 1.204235182837683828e-04
3.864837345483409958e+00 -1.371731316911076973e-03 1.487953039834707123e-03 1.233770423957705883e-03 1.458240730518911392e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.884088970396330151e-06 4.533678470007046924e-04 1.202605204926274635e-04
3.872170351466238891e+00 -1.334314255990030678e-03 1.487347414429182786e-03 1.233296772799123567e-03 1.451496364268674072e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.877145342658804314e-06 4.536255641689396819e-04 1.200989832528364244e-04
3.879503355916982255e+00 -1.298543752909284924e-03 1.486747028983434644e-03 1.232831012662742370e-03 1.444710667611466852e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.870222182429109268e-06 4.538850352056787133e-04 1.199381789549681292e-04
3.886836358785992651e+00 -1.264427621233337167e-03 1.486151645162035132e-03 1.232372800231668931e-03 1.437888251623824437e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.863318203096534464e-06 4.541460527699377778e-04 1.197788004637536616e-04
3.894169360129248414e+00 -1.231970856189808922e-03 1.485561001278650406e-03 1.231921832936890004e-03 1.431033769173014735e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.856433626837842294e-06 4.544088389075061829e-04 1.196205831110393902e-04
3.901502359890744565e+00 -1.201177327108995160e-03 1.484974809840946489e-03 1.231477720012761137e-03 1.424151864825072469e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.849566953522404251e-06 4.546734236918275013e-04 1.194645420255023419e-04
3.908835358129322923e+00 -1.172048851825285409e-03 1.484392874425974947e-03 1.231040235116942060e-03 1.417247223058831773e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.842718931327426150e-06 4.549397516412114189e-04 1.193091718940188814e-04
3.916168354789033579e+00 -1.144585820409361587e-03 1.483814959620625984e-03 1.230609031090431791e-03 1.410324519356352321e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.835888133348132084e-06 4.552075862624633336e-04 1.191550881856296362e-04
3.923501349928630866e+00 -1.118786095864152640e-03 1.483240836313282334e-03 1.230183859597401216e-03 1.403388465681600474e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.829075331245277569e-06 4.554770860726303360e-04 1.190018069413118878e-04
3.930834343492976668e+00 -1.094646798088848598e-03 1.482670248009813592e-03 1.229764339759483729e-03 1.396443765498144290e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.822279006247115851e-06 4.557481974446791107e-04 1.188500888353164516e-04
3.938167335539300762e+00 -1.072162410705387869e-03 1.482102960857581550e-03 1.229350217880803391e-03 1.389495167948281290e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.815500000674846360e-06 4.560209707066414388e-04 1.186989836383599398e-04
3.945500326015100701e+00 -1.051326279843692053e-03 1.481538733512963819e-03 1.228941138871516387e-03 1.382547389906780069e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.808736654134795620e-06 4.562951882202627343e-04 1.185490677747399823e-04
3.952833314973247081e+00 -1.032129848110117844e-03 1.480977341182574238e-03 1.228536861079474775e-03 1.375605166369392018e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.801989631581129171e-06 4.565708997010443524e-04 1.184000786943980216e-04
3.960166302368171465e+00 -1.014563669431151581e-03 1.480418556296685638e-03 1.228137037333895979e-03 1.368673181870201129e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.795257401220989716e-06 4.568479458747572879e-04 1.182522691864688023e-04
3.967499288245496913e+00 -9.986162079832932616e-04 1.479862164359289824e-03 1.227741434133440210e-03 1.361756141696680205e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.788540813256582986e-06 4.571263730168275774e-04 1.181050325602284613e-04
3.974832272564063018e+00 -9.842755574466567105e-04 1.479307933468646365e-03 1.227349691460238217e-03 1.354858726543187609e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.781838396735583447e-06 4.574060839306469829e-04 1.179589049224544185e-04
3.982165255368721013e+00 -9.715276431237231374e-04 1.478755641986824378e-03 1.226961574406968108e-03 1.347985628474536197e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.775150986998156734e-06 4.576871043009219276e-04 1.178133286202892024e-04
3.989498236618860272e+00 -9.603575614366232195e-04 1.478205054209043735e-03 1.226576719493098185e-03 1.341141497590723954e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.768477029034519802e-06 4.579693566914424608e-04 1.176684733008170897e-04
3.996831216358929684e+00 -9.507482479704790690e-04 1.477655923934354833e-03 1.226194868979788412e-03 1.334330973558179711e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.761817056458822492e-06 4.582528250221082236e-04 1.175224893271224725e-04
4.004164194549022504e+00 -9.426818786567764700e-04 1.477108028454765650e-03 1.225815680169441493e-03 1.327558673812656012e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.755169631572888554e-06 4.585374398577908334e-04 1.173773005838467783e-04
4.011497171232346837e+00 -9.361384285203221871e-04 1.476561153784041640e-03 1.225438925347122846e-03 1.320829215368259394e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.748535527160842483e-06 4.588231972838428211e-04 1.172324132996173813e-04
4.018830146371598744e+00 -9.310972310316370515e-04 1.476015089272917410e-03 1.225064268117721919e-03 1.314147137630181008e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.741913326634952626e-06 4.591100556793556984e-04 1.170885668751000576e-04
4.026163120004625284e+00 -9.275359594947735122e-04 1.475469606057178053e-03 1.224691454478532256e-03 1.307516942455454927e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.735303819675797465e-06 4.593982408683941541e-04 1.169451144629307101e-04
4.033496092102076602e+00 -9.254315173602554361e-04 1.474924482054502071e-03 1.224320134708450003e-03 1.300943101079217847e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.728705469309632518e-06 4.596877987504207502e-04 1.168025797959838856e-04
4.040829062694576201e+00 -9.247591025107972009e-04 1.474379534027964265e-03 1.223950119499326141e-03 1.294430036904845125e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.722119166785249944e-06 4.599785629476302361e-04 1.166605976913072791e-04
4.048162031756596058e+00 -9.254934107496349312e-04 1.473834539764673317e-03 1.223581060031418265e-03 1.287982062793781909e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.715543052324618569e-06 4.602704002478399535e-04 1.165197691078430462e-04
4.055494999318392857e+00 -9.276071778320611402e-04 1.473289290607278715e-03 1.223212745915559351e-03 1.281603495292550762e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.708978027966537680e-06 4.605634081864984244e-04 1.163794359972202252e-04
4.062827965355063853e+00 -9.310730663666551537e-04 1.472743583360246059e-03 1.222844848811877180e-03 1.275298531600041344e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.702422392958114603e-06 4.608575294275657074e-04 1.162401170539487533e-04
4.070160929896703195e+00 -9.358623813460255911e-04 1.472197251694398138e-03 1.222477194151360162e-03 1.269071307847314568e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.695877161011826202e-06 4.611526746077359846e-04 1.161013155263197175e-04
4.077493892918560014e+00 -9.419457307372057931e-04 1.471650115385819083e-03 1.222109475347245159e-03 1.262925900727362950e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.689340773382899341e-06 4.614488136923062330e-04 1.159634559738947511e-04
4.084826854449581823e+00 -9.492924317370734100e-04 1.471102007208124895e-03 1.221741523580226413e-03 1.256866273294553150e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.682814185326582499e-06 4.617458808149686560e-04 1.158260979277923387e-04
4.092159814467930090e+00 -9.578715761562729778e-04 1.470552754293275380e-03 1.221373038389439404e-03 1.250896314739786790e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.676295833924417150e-06 4.620438514001263251e-04 1.156896471158195037e-04
4.099492772996484291e+00 -9.676508945654516830e-04 1.470002183035418620e-03 1.221003845153297409e-03 1.245019824422128425e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.669786546805086111e-06 4.623426449097414672e-04 1.155537333995396355e-04
4.106825730021233412e+00 -9.785981593872403964e-04 1.469450109233215755e-03 1.220633641976576764e-03 1.239240469731992629e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.663284609334231087e-06 4.626422047891165252e-04 1.154187810287219740e-04
4.114158685558846784e+00 -9.906795482289274847e-04 1.468896373403877614e-03 1.220262279408664994e-03 1.233561858684323722e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.656790937846846341e-06 4.629424877693206889e-04 1.152843353949044926e-04
4.121491639598754197e+00 -1.003861584120439507e-03 1.468340821332860284e-03 1.219889476662348524e-03 1.227987423816090124e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.650303996347623947e-06 4.632434969453796589e-04 1.151507518500423280e-04
4.128824592157340767e+00 -1.018109207248814796e-03 1.467783312540037535e-03 1.219515093683901357e-03 1.222520561489429548e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.643824741955894731e-06 4.635451788206474116e-04 1.150176104963880348e-04
4.136157543224413757e+00 -1.033387728361260822e-03 1.467223705020603451e-03 1.219138862524897894e-03 1.217164471891701892e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.637351698193662906e-06 4.638475586233124629e-04 1.148852847514386237e-04
4.143490492816593651e+00 -1.049660949097585248e-03 1.466661862523695658e-03 1.218760653784839573e-03 1.211922302736665206e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.630885757020503248e-06 4.641505528793723632e-04 1.147533771583693048e-04
4.150823440923494090e+00 -1.066892751855941061e-03 1.466097623701743220e-03 1.218380186386357981e-03 1.206797032658497339e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.624425427548817445e-06 4.644543910417952399e-04 1.146221932846160969e-04
4.158156387560447698e+00 -1.085046205110508106e-03 1.465530823702665148e-03 1.217997294714584728e-03 1.201791498366719000e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.617971299066242975e-06 4.647590567297490180e-04 1.144914400479515540e-04
4.165489332720191840e+00 -1.104084589775240332e-03 1.464961349047418657e-03 1.217611756856021602e-03 1.196908390202626070e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.611521882334387708e-06 4.650644122999967201e-04 1.143615064568262771e-04
4.172822276412031073e+00 -1.123970335073179016e-03 1.464389082176500599e-03 1.217223469650120793e-03 1.192150260769158331e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.605078054892138774e-06 4.653703410466746774e-04 1.142320288773149409e-04
4.180155218635257519e+00 -1.144666127519536076e-03 1.463813895506906266e-03 1.216832180674357142e-03 1.187519494826709500e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.598638310539848644e-06 4.656769956895328764e-04 1.141032663185133865e-04
4.187488159395021725e+00 -1.166133783425565926e-03 1.463235689528085033e-03 1.216437805451303861e-03 1.183018338212313281e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.592203593883547406e-06 4.659842761373663529e-04 1.139749156137505933e-04
4.194821098693108929e+00 -1.188335567697755340e-03 1.462654372098882603e-03 1.216040132208504390e-03 1.178648856742526120e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.585772482006474073e-06 4.662921615764417205e-04 1.138472814177664055e-04
4.202154036534699877e+00 -1.211232999988907238e-03 1.462069852931010194e-03 1.215639090160417456e-03 1.174412970589502111e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.579345845366746393e-06 4.666005171330904846e-04 1.137200638024160842e-04
4.209486972921545167e+00 -1.234787750446343733e-03 1.461482037602005336e-03 1.215234464464132018e-03 1.170312420525071321e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.572922209151781043e-06 4.669093437828028960e-04 1.135935702253096737e-04
4.216819907858956107e+00 -1.258961356872345325e-03 1.460890831683525929e-03 1.214826191903669835e-03 1.166348772447445194e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.566502327275307700e-06 4.672184912569831024e-04 1.134675081347373066e-04
4.224152841349114063e+00 -1.283715412705554570e-03 1.460296156336150439e-03 1.214414081292500757e-03 1.162523420530496869e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.560084823589038937e-06 4.675279895943987470e-04 1.133421351034956111e-04
4.231485773395851524e+00 -1.309011346445228523e-03 1.459697943072607454e-03 1.213998084919477470e-03 1.158837566426420326e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.553670556222344150e-06 4.678377348041416056e-04 1.132171451669006056e-04
4.238818704003591620e+00 -1.334810988088871216e-03 1.459096132124936863e-03 1.213578028378005120e-03 1.155292226547093839e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.547258255604704036e-06 4.681477971795494522e-04 1.130927878736391400e-04
4.246151633171169060e+00 -1.361075715264245837e-03 1.458490665486095487e-03 1.213153874117266651e-03 1.151888223390790675e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.540848791368503733e-06 4.684580753394412215e-04 1.129687853936710583e-04
4.253484560908725065e+00 -1.387766784956028475e-03 1.457881490198173133e-03 1.212725461710755783e-03 1.148626198401965027e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.534440903634668295e-06 4.687686420920530246e-04 1.128453937318713197e-04
4.260817487212085197e+00 -1.414845738323280196e-03 1.457268559217017373e-03 1.212292764959453217e-03 1.145506623942206623e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.528035418980725357e-06 4.690793682257076423e-04 1.127223437648309959e-04
4.268150412092905022e+00 -1.442274136622353521e-03 1.456651810927214697e-03 1.211855621756875549e-03 1.142529776572384290e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.521630922249608172e-06 4.693902778123118687e-04 1.125999297650731433e-04
4.275483335547420438e+00 -1.470012646579406477e-03 1.456031158895303374e-03 1.211413962409674467e-03 1.139695851220122414e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.515228199526449579e-06 4.697016470652389496e-04 1.124777895366840114e-04
4.282816257587144904e+00 -1.498021599101140213e-03 1.455406580907474051e-03 1.210967671271920938e-03 1.137004933150937433e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.508825977894860348e-06 4.700133533070395770e-04 1.123562625585172926e-04
4.290149178208663372e+00 -1.526262702968171755e-03 1.454778057452779183e-03 1.210516749848807201e-03 1.134456802428233284e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.502425082760876655e-06 4.703252108861499673e-04 1.122350822686130767e-04
4.297482097423506175e+00 -1.554699688490705518e-03 1.454145564477769001e-03 1.210061080418440476e-03 1.132050984233925594e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.496024296698778396e-06 4.706373404728375186e-04 1.121144572900417073e-04
4.304815015226904684e+00 -1.583297178094520904e-03 1.453509073295336127e-03 1.209600653665755766e-03 1.129786798220087929e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.489624481219341315e-06 4.709497003888054039e-04 1.119941443454977793e-04
4.312147931632699382e+00 -1.612018195786915978e-03 1.452868583915737548e-03 1.209135385678922463e-03 1.127663526529329788e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.483224418244356348e-06 4.712622838492837741e-04 1.118743884068879442e-04
4.319480846631381432e+00 -1.640824871191383719e-03 1.452224082212264129e-03 1.208665279684177554e-03 1.125680310811815084e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.476824849211323675e-06 4.715748976713710419e-04 1.117549567741359258e-04
4.326813760241692286e+00 -1.669683320751396728e-03 1.451575570355669682e-03 1.208190259187853517e-03 1.123835939969291100e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.470424584339849847e-06 4.718875890087836857e-04 1.116360823040897586e-04
4.334146672452304117e+00 -1.698560685849993335e-03 1.450923046742351756e-03 1.207710339997042316e-03 1.122129004364315038e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.464024392525415801e-06 4.722001903223050473e-04 1.115175076986096712e-04
4.341479583282499277e+00 -1.727423387828174372e-03 1.450266532761707982e-03 1.207225462598164991e-03 1.120558048966674479e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.457623219993009780e-06 4.725127893259093402e-04 1.113994469976755904e-04
4.348812492721823908e+00 -1.756234788376296284e-03 1.449606040828250271e-03 1.206735662850522096e-03 1.119121515852122568e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.451221891282149869e-06 4.728252569435292926e-04 1.112816653998482383e-04
4.356145400789195321e+00 -1.784962567641730242e-03 1.448941599699185090e-03 1.206240890321576362e-03 1.117817497937996073e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.444819361851731963e-06 4.731376862317167894e-04 1.111643685403288374e-04
4.363478307474530027e+00 -1.813576229653707846e-03 1.448273230703629516e-03 1.205741191889355074e-03 1.116643966752900018e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.438416451305049038e-06 4.734499543318607963e-04 1.110473435320540498e-04
4.370811212796457568e+00 -1.842042999972667936e-03 1.447600970062659599e-03 1.205236524386032147e-03 1.115598903666004203e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.432012098088267401e-06 4.737621364094366655e-04 1.109307842830330588e-04
4.378144116744125292e+00 -1.870331810382261329e-03 1.446924833522399145e-03 1.204726933359365855e-03 1.114680089500923871e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.425606976397406260e-06 4.740740686100204443e-04 1.108145041890973867e-04
4.385477019338597238e+00 -1.898413550785677537e-03 1.446244869099690177e-03 1.204212388948478754e-03 1.113885159729577443e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.419200075189147119e-06 4.743858278872033099e-04 1.106986687089491519e-04
4.392809920563853332e+00 -1.926257513008363450e-03 1.445561072400585899e-03 1.203692898025647898e-03 1.113211698317021848e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.412792104668805081e-06 4.746976540493373664e-04 1.105830917835470660e-04
4.400142820444939318e+00 -1.953835469309414801e-03 1.444873513181675270e-03 1.203168464222905028e-03 1.112657068508086976e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.406382116639386066e-06 4.750094672181201820e-04 1.104679689540762337e-04
4.407475718965813805e+00 -1.981120355799756688e-03 1.444182245771796812e-03 1.202639168057364604e-03 1.112218543028287371e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.399970821766993643e-06 4.753210700049673837e-04 1.103531648702251979e-04
4.414808616151329801e+00 -2.008083396646171553e-03 1.443487326015588032e-03 1.202104998030188504e-03 1.111893384136871266e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.393557324756381383e-06 4.756326235008915713e-04 1.102387831572327194e-04
4.422141511986417584e+00 -2.034699220005438403e-03 1.442788804741159531e-03 1.201566023782989732e-03 1.111678600995523588e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.387142244959807231e-06 4.759440166862125335e-04 1.101247716495630589e-04
4.429474406495044647e+00 -2.060942010315678936e-03 1.442086752461368580e-03 1.201022252849485647e-03 1.111571205984001557e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.380724740448175165e-06 4.762552779202485279e-04 1.100110888427101806e-04
4.436807299662719473e+00 -2.086785963357456163e-03 1.441381227753276133e-03 1.200473765063967118e-03 1.111568137863398493e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.374305269914575579e-06 4.765661935944389728e-04 1.098973244068888387e-04
4.444140191513240801e+00 -2.112207586114576638e-03 1.440672317658907254e-03 1.199920586120774681e-03 1.111666166806286752e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.367883168614569137e-06 4.768768533452237947e-04 1.097838377831549862e-04
4.451473082031137452e+00 -2.137182863692748021e-03 1.439960100093897691e-03 1.199362811363517429e-03 1.111862081527455279e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.361458975823252177e-06 4.771870678150220003e-04 1.096707303751383924e-04
4.458805971242474797e+00 -2.161689097424721560e-03 1.439244668789564858e-03 1.198800479621715907e-03 1.112152557280063608e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.355032135091362760e-06 4.774969798120231256e-04 1.095578700982681426e-04
4.466138859127245730e+00 -2.185704606344374135e-03 1.438526102664169134e-03 1.198233691125507672e-03 1.112534206439447226e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.348603131392750398e-06 4.778064049389174118e-04 1.094453820402675108e-04
4.473471745715033698e+00 -2.209207688581516817e-03 1.437804494721423108e-03 1.197662486945965917e-03 1.113003630234668485e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.342171449066188705e-06 4.781155056304728064e-04 1.093331224164319633e-04
4.480804630986693127e+00 -2.232178608808430779e-03 1.437079909728779465e-03 1.197086952594682589e-03 1.113557318585346734e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.335737517490680635e-06 4.784240981572841387e-04 1.092212363794092410e-04
4.488137514970619968e+00 -2.254597259755407399e-03 1.436352454460168831e-03 1.196507149997038961e-03 1.114191772399228180e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.329300697017185192e-06 4.787322854931532574e-04 1.091096577240038026e-04
4.495470397648722027e+00 -2.276445376340712271e-03 1.435622219811412675e-03 1.195923191030909185e-03 1.114903454721502410e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.322861427299223451e-06 4.790399033730969821e-04 1.089985466244975401e-04
4.502803279048678498e+00 -2.297705021076741627e-03 1.434889304379675283e-03 1.195335118800842488e-03 1.115688771164041575e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.316419199599304428e-06 4.793472127607301255e-04 1.088876302897869453e-04
4.510136159153169011e+00 -2.318359269066995118e-03 1.434153787536358469e-03 1.194743029838770190e-03 1.116544123763549452e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.309974439522046336e-06 4.796542142035776580e-04 1.087771221650136387e-04
4.517469037989367386e+00 -2.338391793799451945e-03 1.433415791996544035e-03 1.194147008429411252e-03 1.117465902623963848e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.303526664513002740e-06 4.799608894915524410e-04 1.086668095949094154e-04
4.524801915538835040e+00 -2.357787664092596963e-03 1.432675423991757293e-03 1.193547182801503199e-03 1.118450433066922817e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.297076293761050908e-06 4.802670688302173923e-04 1.085568953982285663e-04
4.532134791830629617e+00 -2.376531948356501271e-03 1.431932764055252570e-03 1.192943590793943843e-03 1.119494089506236148e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.290622715962495020e-06 4.805729704580471670e-04 1.084463662448859658e-04
4.539467666843311378e+00 -2.394611400184504940e-03 1.431187923899069660e-03 1.192336370344567300e-03 1.120593208949557766e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.284166268778376373e-06 4.808783700358419330e-04 1.083359248010860241e-04
4.546800540608577634e+00 -2.412013205416477842e-03 1.430441021039856667e-03 1.191725606621927202e-03 1.121744159267502004e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.277706478270350682e-06 4.811832862620165231e-04 1.082253715105616413e-04
4.554133413105690309e+00 -2.428726132727779697e-03 1.429692179618596241e-03 1.191111434809808290e-03 1.122943349986668280e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.271243686649672805e-06 4.814875750339088424e-04 1.081152368799219047e-04
4.561466284365394586e+00 -2.444739099779186242e-03 1.428941531928659735e-03 1.190493953759721524e-03 1.124187194890123370e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.264777630734870379e-06 4.817912967666998329e-04 1.080052404930060503e-04
4.568799154367775728e+00 -2.460042629673174237e-03 1.428189196292759021e-03 1.189873297486611879e-03 1.125472123380309416e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.258308584631120266e-06 4.820943449844176292e-04 1.078956628986149570e-04
4.576132023143220984e+00 -2.474627602677782756e-03 1.427435303511521373e-03 1.189249570206226281e-03 1.126794619347399511e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.251836292240219080e-06 4.823967642048159724e-04 1.077861959952326992e-04
4.583464890672308556e+00 -2.488486141399611461e-03 1.426679967335044022e-03 1.188622901248803741e-03 1.128151140520032222e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.245360941705764575e-06 4.826984560390852304e-04 1.076771642577428571e-04
4.590797756984422939e+00 -2.501610816729846979e-03 1.425923302638515758e-03 1.187993382590854215e-03 1.129538264781489946e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.238882221242727498e-06 4.829994492907732206e-04 1.075682950018341561e-04
4.598130622059645845e+00 -2.513995500297267795e-03 1.425165429261621847e-03 1.187361153778948401e-03 1.130952562282002164e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.232400340656862569e-06 4.832996827823969415e-04 1.074598665018149774e-04
4.605463485928682488e+00 -2.525634110843602217e-03 1.424406480327835905e-03 1.186726321468300040e-03 1.132390622078925093e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.225915132294559067e-06 4.835991735917640399e-04 1.073515210637155813e-04
4.612796348569867533e+00 -2.536521842301875732e-03 1.423646573740065639e-03 1.186089010937221595e-03 1.133849017250813549e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.219426779577723603e-06 4.838979786579498238e-04 1.072436140940162823e-04
4.620129210015591070e+00 -2.546654072691250346e-03 1.422885817755884961e-03 1.185449303591469116e-03 1.135324362541980433e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.212935105816725875e-06 4.841962851663051716e-04 1.071358131401107020e-04
4.627462070244444448e+00 -2.556027616039740699e-03 1.422124344876900563e-03 1.184807350406468993e-03 1.136813325805763851e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.206440259967762858e-06 4.844939845862187189e-04 1.070284678008522874e-04
4.634794929289317800e+00 -2.564639680216254051e-03 1.421362295359528084e-03 1.184163276690572593e-03 1.138312643415629417e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.199942104902713226e-06 4.847909747373462018e-04 1.069211967431999262e-04
4.642127787128424110e+00 -2.572488804047418434e-03 1.420599763515124859e-03 1.183517187526060901e-03 1.139819098096616365e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.193440637481645326e-06 4.850873689935046281e-04 1.068144265004393061e-04
4.649460643794125936e+00 -2.579573987092985410e-03 1.419836885101243441e-03 1.182869210200640552e-03 1.141329573805727714e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.186935716198259209e-06 4.853830489330197297e-04 1.067077652175643285e-04
4.656793499265793557e+00 -2.585895667398333160e-03 1.419073785330543080e-03 1.182219484550890926e-03 1.142841010512938085e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.180427415774401489e-06 4.856780073640589823e-04 1.066015487201921321e-04
4.664126353572396688e+00 -2.591454542384241666e-03 1.418310609056906571e-03 1.181568138028345292e-03 1.144350448287727393e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.173915672820777609e-06 4.859721480168270277e-04 1.064954018006818268e-04
4.671459206697245570e+00 -2.596252600256161031e-03 1.417547487437543574e-03 1.180915315519684861e-03 1.145854983185838052e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.167400601819841642e-06 4.862655199351425682e-04 1.063896495772744980e-04
4.678792058665765197e+00 -2.600292142611192528e-03 1.416784558200560786e-03 1.180261142008987843e-03 1.147351802372236157e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.160882088070482194e-06 4.865579891650047718e-04 1.062839431060975834e-04
4.686124909464724375e+00 -2.603576717252779112e-03 1.416021948184450173e-03 1.179605758070122103e-03 1.148838134834245664e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.154360208458536338e-06 4.868496355532900906e-04 1.061785995180686108e-04
4.693457759118674133e+00 -2.606110021126440898e-03 1.415259790774127478e-03 1.178949288012516496e-03 1.150311287989111289e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.147834909542172120e-06 4.871403171930583872e-04 1.060733172358472502e-04
4.700790607614770522e+00 -2.607897075441596192e-03 1.414498194451388946e-03 1.178291858986974146e-03 1.151768648598697599e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.141306126705540451e-06 4.874300975100443779e-04 1.059684168811632018e-04
4.708123454977360289e+00 -2.608942902548199751e-03 1.413737290171432869e-03 1.177633598426298294e-03 1.153207683808817573e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.134773832646513792e-06 4.877188481773713771e-04 1.058635850553864879e-04
4.715456301193912125e+00 -2.609253756521012248e-03 1.412977200066508005e-03 1.176974637164788064e-03 1.154625888974157143e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.128238026374476101e-06 4.880066641669983927e-04 1.057590651792012713e-04
4.722789146288102202e+00 -2.608835931284982611e-03 1.412218044829215450e-03 1.176315079842743354e-03 1.156020881256927682e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.121698730026785072e-06 4.882935641715490998e-04 1.056546502449999769e-04
4.730121990248893127e+00 -2.607696928799948036e-03 1.411459927731588924e-03 1.175655036589742146e-03 1.157390335498167553e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.115155908113514075e-06 4.885797644468896318e-04 1.055505714002943397e-04
4.737454833095466888e+00 -2.605844127417943773e-03 1.410702983619443063e-03 1.174994642233157449e-03 1.158731986931650637e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.108609579026380974e-06 4.888650657132797639e-04 1.054466193280192277e-04
4.744787674821131063e+00 -2.603286359150790933e-03 1.409947331425022779e-03 1.174334027812269166e-03 1.160043617809710216e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.102059725974289971e-06 4.891495257513770335e-04 1.053429537230444904e-04
4.752120515442578075e+00 -2.600032204032251548e-03 1.409193069679694514e-03 1.173673290328526922e-03 1.161323146488582678e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.095506249970694026e-06 4.894331015096170653e-04 1.052394564551634208e-04
4.759453354955444304e+00 -2.596091723347755849e-03 1.408440314686398636e-03 1.173012563688895444e-03 1.162568529483379125e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.088949113716510013e-06 4.897157952667676372e-04 1.051362570372427993e-04
4.766786193375943448e+00 -2.591474512016497637e-03 1.407689184486447549e-03 1.172351967105087715e-03 1.163777789203090419e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.082388283655997482e-06 4.899974594035154916e-04 1.050331851747877710e-04
4.774119030700186173e+00 -2.586191678541481086e-03 1.406939798407236221e-03 1.171691627829863930e-03 1.164949029485028327e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.075823773831436347e-06 4.902781557190438039e-04 1.049303695619420158e-04
4.781451866943712048e+00 -2.580254005880868416e-03 1.406192276254924871e-03 1.171031667721560447e-03 1.166080457457278766e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.069255608994092402e-06 4.905577673345780116e-04 1.048276532249470250e-04
4.788784702103671798e+00 -2.573673581906306407e-03 1.405446731675151105e-03 1.170372208075191444e-03 1.167170325684827991e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.062683788580146637e-06 4.908363637486054835e-04 1.047251702470310971e-04
4.796117536194963726e+00 -2.566461941807022043e-03 1.404703278198700172e-03 1.169713367260290715e-03 1.168216954885560295e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.056108343416921862e-06 4.911138320831412657e-04 1.046227787459544020e-04
4.803450369215529925e+00 -2.558632134412921685e-03 1.403962020656301241e-03 1.169055261786480305e-03 1.169218721501824295e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.049529246097831895e-06 4.913902331506881781e-04 1.045206120448120574e-04
4.810783201175669710e+00 -2.550196724500033117e-03 1.403223050872465412e-03 1.168397997169189940e-03 1.170174126251878697e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.042946392237248515e-06 4.916654184627278646e-04 1.044185419648610395e-04
4.818116032076653177e+00 -2.541169672422789565e-03 1.402486470101276146e-03 1.167741687356586714e-03 1.171081713306716243e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.036359746791663643e-06 4.919394516428591191e-04 1.043166794363039397e-04
4.825448861929173994e+00 -2.531564466891553233e-03 1.401752379300936178e-03 1.167086438627378681e-03 1.171940112476673812e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.029769343387472980e-06 4.922122449088727055e-04 1.042148882329629455e-04
4.832781690734947233e+00 -2.521395554738522973e-03 1.401020848670564379e-03 1.166432315983650502e-03 1.172748009310982907e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.023175109585984348e-06 4.924841183084491475e-04 1.041133543236910446e-04
4.840114518504257113e+00 -2.510677124103396617e-03 1.400291976600311376e-03 1.165779432692493848e-03 1.173504173730118526e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.016577073724090381e-06 4.927549305228940682e-04 1.040119333925467973e-04
4.847447345239823235e+00 -2.499424279715510826e-03 1.399565850860093720e-03 1.165127878493976308e-03 1.174207425770324408e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.009975177223153228e-06 4.930248386724352117e-04 1.039107784997715374e-04
4.854780170951381812e+00 -2.487651870099676782e-03 1.398842558298754417e-03 1.164477754011100001e-03 1.174856674561968297e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.003369464078349620e-06 4.932937566147244405e-04 1.038097447709346300e-04
4.862112995642512203e+00 -2.475375692017860695e-03 1.398122184050152195e-03 1.163829152463708447e-03 1.175450894350959802e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.996759804911681000e-06 4.935616273771916470e-04 1.037089036985703661e-04
4.869445819321955859e+00 -2.462611281543655977e-03 1.397404812898256831e-03 1.163182180719181608e-03 1.175989130188849182e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.990146237748778088e-06 4.938283132227517472e-04 1.036081398624330243e-04
4.876778641993324115e+00 -2.449374838204847367e-03 1.396690528748770806e-03 1.162536926435543119e-03 1.176470492917513220e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.983528683819470601e-06 4.940938278955924953e-04 1.035075370565413796e-04
4.884111463662178743e+00 -2.435682391036981219e-03 1.395979413888212865e-03 1.161893488739679367e-03 1.176894157281171754e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.976907219369899388e-06 4.943580819655088963e-04 1.034069871333665629e-04
4.891444284334549586e+00 -2.421550846648032676e-03 1.395271550292581696e-03 1.161251955803951040e-03 1.177259364116165115e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.970281816017351569e-06 4.946211237523859359e-04 1.033065686043686571e-04
4.898777104016885708e+00 -2.406996567012461945e-03 1.394567014233987021e-03 1.160612418383772174e-03 1.177565425402172031e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.963652540288157352e-06 4.948828704124947752e-04 1.032061935600015238e-04
4.906109922715543803e+00 -2.392036624044573123e-03 1.393865880790568076e-03 1.159974958224805524e-03 1.177811723385295637e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.957019366933020131e-06 4.951433701218660704e-04 1.031059330613880642e-04
4.913442740436932965e+00 -2.376687836449483185e-03 1.393168217939459632e-03 1.159339661430619593e-03 1.177997706279931313e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.950382354511799038e-06 4.954025406917410930e-04 1.030057140721790660e-04
4.920775557187908156e+00 -2.360967636145074391e-03 1.392474079921247020e-03 1.158706594315162420e-03 1.178122881420134126e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.943741388712866215e-06 4.956603999428255830e-04 1.029056082295099888e-04
4.928108372974575602e+00 -2.344893050682409462e-03 1.391783487153089955e-03 1.158075785670546363e-03 1.178186822142001516e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.937096529551023356e-06 4.959168733715392605e-04 1.028055380034347059e-04
4.935441187804391561e+00 -2.328481660964455344e-03 1.391096490790817361e-03 1.157447295779472128e-03 1.178189155150852945e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.930447691321039098e-06 4.961721596268394352e-04 1.027056099111502439e-04
4.942774001682701979e+00 -2.311750770260247081e-03 1.390413164579172838e-03 1.156821221232783980e-03 1.178129574373929693e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.923794883222069871e-06 4.964262360591412083e-04 1.026057576696618037e-04
4.950106814615735651e+00 -2.294717922296689479e-03 1.389733553595486493e-03 1.156197609662447780e-03 1.178007821377527855e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.917138048821808490e-06 4.966791356391953840e-04 1.025060365120558951e-04
4.957439626607167860e+00 -2.277400585823302799e-03 1.389057700066555689e-03 1.155576519173945977e-03 1.177823716797943635e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.910477201586390681e-06 4.969308324439703373e-04 1.024063976543505914e-04
4.964772437665662785e+00 -2.259816499201328273e-03 1.388385665482182608e-03 1.154958020837446335e-03 1.177577135216681349e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.903812320072936825e-06 4.971813349570449250e-04 1.023068827029182521e-04
4.972105247795515659e+00 -2.241982981217665715e-03 1.387717490618062136e-03 1.154342178092232843e-03 1.177268014386030105e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.897143407221832015e-06 4.974305075321044370e-04 1.022074353166007248e-04
4.979438057005535434e+00 -2.223917912833562813e-03 1.387053211216530448e-03 1.153729038258284817e-03 1.176896343768855154e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.890470364649216021e-06 4.976783458967686804e-04 1.021078647561444216e-04
4.986770865300263367e+00 -2.205638498983564320e-03 1.386392866201033173e-03 1.153118661017472598e-03 1.176462164778149322e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.883793249684855388e-06 4.979247617696164196e-04 1.020082895371713413e-04
4.994103672688646967e+00 -2.187162667294819101e-03 1.385736497941553050e-03 1.152511094838789760e-03 1.175965569721183377e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.877112070492917835e-06 4.981697704214822732e-04 1.019087954959105861e-04


==> DataFiles/Fig23456/data_points10e-1.txt <==
  -5.5000000000000000        1.5380700062325643E-006   3.7185088432389480E-006  -8.3887787343751088E-010  -2.0118002587573205E-006   18.330499999991059       -2.0078288230052591E-007   3.2867288762123562E-006
  -5.4862327909887361        1.5496770692129385E-006   3.7185088432389480E-006  -8.4732909755343925E-010  -2.0118002587573205E-006   18.330499999991059       -2.0078288230052591E-007   3.3238814272823056E-006
  -5.4724655819774721        1.5614012145906263E-006   3.7185088432389480E-006  -8.5588701465982535E-010  -2.0118002587573205E-006   18.330499999991059       -2.0078288230052591E-007   3.3616110302850771E-006
  -5.4586983729662082        1.5732439223525047E-006   3.7690328923533005E-006  -8.6455324515490059E-010  -2.0623187624623375E-006   18.330499999990767       -2.0502867229489799E-007   3.3999290788617722E-006
  -5.4449311639549434        1.5852066949912814E-006   3.8033010637598904E-006  -8.7332943821804814E-010  -2.0964774727910231E-006   18.330499999990568       -2.0879286867734152E-007   3.4388472393531403E-006
  -5.4311639549436794        1.5972910579057793E-006   3.8386775806293224E-006  -8.8221727240026381E-010  -2.1317135984576500E-006   18.330499999990355       -2.1231418227468066E-007   3.4783774584667281E-006
  -5.4173967459324155        1.6094985598093861E-006   3.8741160022129281E-006  -8.9121845621953367E-010  -2.1669708831279838E-006   18.330499999990145       -2.1583291977056763E-007   3.5185319711917347E-006
  -5.4036295369211516        1.6218307731468378E-006   3.9106727886657963E-006  -9.0033472877763769E-010  -2.2033021024845938E-006   18.330499999989922       -2.1944061447807957E-007   3.5593233089705628E-006
  -5.3898623279098876        1.6342892945195487E-006   3.9473341171657951E-006  -9.0956786038222338E-010  -2.2396924546584570E-006   18.330499999989698       -2.2307527307665660E-007   3.6007643081365189E-006
  -5.3760951188986237        1.6468757451196663E-006   3.9851164393103675E-006  -9.1891965319416875E-010  -2.2771576940069847E-006   18.330499999989463       -2.2679725949417223E-007   3.6428681186274384E-006
  -5.3623279098873589        1.6595917711730701E-006   4.0230521202543772E-006  -9.2839194188021523E-010  -2.3147301832323089E-006   18.330499999989225       -2.3054904147060706E-007   3.6856482129854495E-006
  -5.3485607008760949        1.6724390443915097E-006   4.0621182666075797E-006  -9.3798659428632306E-010  -2.3533866493113684E-006   18.330499999988977       -2.3438984658277865E-007   3.7291183956534621E-006
  -5.3347934918648310        1.6854192624341018E-006   4.1013746411222176E-006  -9.4770551212437588E-010  -2.3921869309751649E-006   18.330499999988724       -2.3826360411440918E-007   3.7732928125795079E-006
  -5.3210262828535670        1.6985341493784022E-006   4.1417667941752244E-006  -9.5755063167679869E-010  -2.4320762202715462E-006   18.330499999988461       -2.4222742561475300E-007   3.8181859611403613E-006
  -5.3072590738423031        1.7117854562012758E-006   4.1824029869967151E-006  -9.6752392451663121E-010  -2.4721628268608297E-006   18.330499999988195       -2.4622856344462388E-007   3.8638127003965174E-006
  -5.2934918648310392        1.7251749612697969E-006   4.2241881854592900E-006  -9.7762739824288026E-010  -2.5133513359941445E-006   18.330499999987914       -2.5032196929747959E-007   3.9101882616909950E-006
  -5.2797246558197743        1.7387044708424142E-006   4.2662509717965187E-006  -9.8786309723694843E-010  -2.5547703459944188E-006   18.330499999987630       -2.5445561373422302E-007   3.9573282596049928E-006
  -5.2659574468085104        1.7523758195806189E-006   4.3094743781346367E-006  -9.9823310343311256E-010  -2.5973024909340749E-006   18.330499999987335       -2.5868294590657071E-007   4.0052487032839927E-006
  -5.2521902377972465        1.7661908710713781E-006   4.3530346861407162E-006  -1.0087395371091983E-009  -2.6401240255121768E-006   18.330499999987037       -2.6295546892792353E-007   4.0539660081484764E-006
  -5.2384230287859825        1.7801515183605718E-006   4.3977694430222370E-006  -1.0193845576981566E-009  -2.6840720710099178E-006   18.330499999986721       -2.6732406737149798E-007   4.1034970080039801E-006
  -5.2246558197747186        1.7942596844976981E-006   4.4428728410680882E-006  -1.0301703646114057E-009  -2.7283407617704490E-006   18.330499999986404       -2.7174057915201394E-007   4.1538589675659324E-006
  -5.2108886107634547        1.8085173230921309E-006   4.4891727310909176E-006  -1.0410991980927318E-009  -2.7737575016971008E-006   18.330499999986070       -2.7625534828947634E-007   4.2050695954152796E-006
  -5.1971214017521898        1.8229264188811856E-006   4.5359044099738891E-006  -1.0521733400839585E-009  -2.8195574827712927E-006   18.330499999985733       -2.8082355850922375E-007   4.2571470574017005E-006
  -5.1833541927409259        1.8374889883102862E-006   4.5838433314236670E-006  -1.0633951151136227E-009  -2.8665156846048062E-006   18.330499999985381       -2.8549223274854884E-007   4.3101099905118371E-006
  -5.1695869837296620        1.8522070801255272E-006   4.6322484147379808E-006  -1.0747668912098857E-009  -2.9138908922764366E-006   18.330499999985019       -2.9021711911119334E-007   4.3639775172208314E-006
  -5.1558197747183980        1.8670827759789206E-006   4.6818963490877274E-006  -1.0862910808304832E-009  -2.9624592934670261E-006   18.330499999984646       -2.9504580726676167E-007   4.4187692603461627E-006
  -5.1420525657071341        1.8821181910466397E-006   4.7320720446257115E-006  -1.0979701418220021E-009  -3.0115056146979803E-006   18.330499999984262       -2.9993645744074294E-007   4.4745053584236819E-006
  -5.1282853566958702        1.8973154746605750E-006   4.7834977371703144E-006  -1.1098065783939120E-009  -3.0617515663619362E-006   18.330499999983864       -3.0493271367933600E-007   4.5312064816265893E-006
  -5.1145181476846053        1.9126768109535205E-006   4.8354961212841621E-006  -1.1218029421235057E-009  -3.1125196284749402E-006   18.330499999983459       -3.0999438606397916E-007   4.5888938482490403E-006
  -5.1007509386733414        1.9282044195183271E-006   4.8887920592186817E-006  -1.1339618329829704E-009  -3.1645341020926177E-006   18.330499999983036       -3.1516626317559351E-007   4.6475892417769728E-006
  -5.0869837296620775        1.9439005560813681E-006   4.9427139310632132E-006  -1.1462859003891137E-009  -3.2171231045204637E-006   18.330499999982603       -3.2040890745872943E-007   4.7073150285699004E-006
  -5.0732165206508135        1.9597675131906528E-006   4.9979422722346697E-006  -1.1587778442824194E-009  -3.2709665891134867E-006   18.330499999982152       -3.2576338415060269E-007   4.7680941761782727E-006
  -5.0594493116395496        1.9758076209189620E-006   5.0538585561929321E-006  -1.1714404162306919E-009  -3.3254457288295284E-006   18.330499999981694       -3.3119346769740486E-007   4.8299502723223159E-006
  -5.0456821026282856        1.9920232475823702E-006   5.1111332181484994E-006  -1.1842764205600978E-009  -3.3812303337441720E-006   18.330499999981214       -3.3674080905579444E-007   4.8929075445593234E-006
  -5.0319148936170217        2.0084168004745321E-006   5.1691377859543321E-006  -1.1972887155158886E-009  -3.4376915882657559E-006   18.330499999980724       -3.4236822393969938E-007   4.9569908806676357E-006
  -5.0181476846057569        2.0249907266171284E-006   5.2285218413239273E-006  -1.2104802144477130E-009  -3.4954784276271877E-006   18.330499999980212       -3.4811511332193984E-007   5.0222258497768470E-006
  -5.0043804755944929        2.0417475135268644E-006   5.2887151261186616E-006  -1.2238538870293484E-009  -3.5540202018472766E-006   18.330499999979690       -3.5394864338412602E-007   5.0886387242750766E-006
  -4.9906132665832290        2.0586896899994464E-006   5.3503328632615838E-006  -1.2374127605058347E-009  -3.6139314422601964E-006   18.330499999979146       -3.5990696077478922E-007   5.1562565025256983E-006
  -4.9768460575719651        2.0758198269109422E-006   5.4127965777557133E-006  -1.2511599209732716E-009  -3.6746332457952294E-006   18.330499999978588       -3.6595563751382282E-007   5.2251069324272632E-006
  -4.9630788485607011        2.0931405380369779E-006   5.4767306891857622E-006  -1.2650985146872449E-009  -3.7367493104245343E-006   18.330499999978009       -3.7213313524734837E-007   5.2952185358520166E-006
  -4.9493116395494372        2.1106544808902050E-006   5.5415971322933451E-006  -1.2792317494111199E-009  -3.7997410838137529E-006   18.330499999977416       -3.7840881515465657E-007   5.3666206340001030E-006
  -4.9355444305381724        2.1283643575765093E-006   5.6079644922071519E-006  -1.2935628957901508E-009  -3.8641763899527562E-006   18.330499999976798       -3.8481754729923744E-007   5.4393433737081901E-006
  -4.9217772215269084        2.1462729156704204E-006   5.6753149197220678E-006  -1.3080952887663389E-009  -3.9295368568770248E-006   18.330499999976162       -3.9132877811118071E-007   5.5134177547531489E-006
  -4.9080100125156445        2.1643829491102272E-006   5.7442393550237666E-006  -1.3228323290270070E-009  -3.9964126169169085E-006   18.330499999975505       -3.9797968970290336E-007   5.5888756581933967E-006
  -4.8942428035043806        2.1826972991132796E-006   5.8142199842453997E-006  -1.3377774844876251E-009  -4.0642852728842331E-006   18.330499999974826       -4.0474054426819755E-007   5.6657498757923938E-006
  -4.8804755944931166        2.2012188551120016E-006   5.8858009965118335E-006  -1.3529342918201209E-009  -4.1336981745921635E-006   18.330499999974123       -4.1164444564698074E-007   5.7440741405711031E-006
  -4.8667083854818527        2.2199505557111458E-006   5.9585210436392354E-006  -1.3683063580094679E-009  -4.2041893424652024E-006   18.330499999973398       -4.1866504613825818E-007   5.8238831585383499E-006
  -4.8529411764705879        2.2388953896668245E-006   6.0329183531865652E-006  -1.3838973619587467E-009  -4.2762961058264354E-006   18.330499999972645       -4.2583653515220651E-007   5.9052126416504470E-006
  -4.8391739674593239        2.2580563968878771E-006   6.1085061777218194E-006  -1.3997110561342478E-009  -4.3495310364251131E-006   18.330499999971870       -4.3313035073096398E-007   5.9880993420538940E-006
  -4.8254067584480600        2.2774366694601696E-006   6.1858249682544335E-006  -1.4157512682467554E-009  -4.4244336514009775E-006   18.330499999971064       -4.4057991983981873E-007   6.0725810876677260E-006
  -4.8116395494367961        2.2970393526943822E-006   6.2644418663738521E-006  -1.4320219029848171E-009  -4.5005703434828387E-006   18.330499999970236       -4.4816135927199315E-007   6.1586968191646721E-006
  -4.7978723404255321        2.3168676461979223E-006   6.3448441848677353E-006  -1.4485269437864744E-009  -4.5784274369621448E-006   18.330499999969376       -4.5590513497876016E-007   6.2464866284133568E-006
  -4.7841051314142682        2.3369248049715779E-006   6.4266073801632924E-006  -1.4652704546626291E-009  -4.6575795947867000E-006   18.330499999968488       -4.6378649523407331E-007   6.3359917984468218E-006
  -4.7703379224030034        2.3572141405315607E-006   6.5102525530811596E-006  -1.4822565820604520E-009  -4.7385468698264713E-006   18.330499999967564       -4.7183885764552424E-007   6.4272548450259021E-006
  -4.7565707133917394        2.3777390220575864E-006   6.5953493733768912E-006  -1.4994895567842227E-009  -4.8208980657664690E-006   18.330499999966612       -4.8003810057931420E-007   6.5203195598693882E-006
  -4.7428035043804755        2.3985028775677049E-006   6.6823739275864455E-006  -1.5169736959595490E-009  -4.9051081786599925E-006   18.330499999965625       -4.8841352656999684E-007   6.6152310556266260E-006
  -4.7290362953692116        2.4195091951205496E-006   6.7709585480199849E-006  -1.5347134050539623E-009  -4.9908086118598423E-006   18.330499999964605       -4.9694497220193799E-007   6.7120358126719251E-006
  -4.7152690863579476        2.4407615240457497E-006   6.8615672362914723E-006  -1.5527131799475671E-009  -5.0784622029941698E-006   18.330499999963543       -5.0566250540230997E-007   6.8107817278042633E-006
  -4.7015018773466837        2.4622634762032419E-006   6.9538040584282170E-006  -1.5709776090597165E-009  -5.1676720310720261E-006   18.330499999962448       -5.1454324617458595E-007   6.9115181649400287E-006
  -4.6877346683354189        2.4840187272722488E-006   7.0481579157412407E-006  -1.5895113755332929E-009  -5.2589257770675021E-006   18.330499999961312       -5.2361834344947369E-007   7.0142960078910434E-006
  -4.6739674593241549        2.5060310180707093E-006   7.1442685431909698E-006  -1.6083192594755401E-009  -5.3518621018439947E-006   18.330499999960136       -5.3286874360599461E-007   7.1191677153248577E-006
  -4.6602002503128910        2.5283041559059843E-006   7.2425629455330061E-006  -1.6274061402587860E-009  -5.4469067270341920E-006   18.330499999958917       -5.4232132693833351E-007   7.2261873780094623E-006
  -4.6464330413016270        2.5508420159576591E-006   7.3427155394275989E-006  -1.6467769988845656E-009  -5.5437329324858831E-006   18.330499999957652       -5.5195810939365364E-007   7.3354107784496830E-006
  -4.6326658322903631        2.5736485426933078E-006   7.4451793100767632E-006  -1.6664369204079845E-009  -5.6427923362330964E-006   18.330499999956341       -5.6180909947353137E-007   7.4468954530283783E-006
  -4.6188986232790992        2.5967277513181126E-006   7.5495975134593556E-006  -1.6863910964309298E-009  -5.7437269784592587E-006   18.330499999954981       -5.7185448538722190E-007   7.5607007567714218E-006
  -4.6051314142678352        2.6200837292592478E-006   7.6564200312209295E-006  -1.7066448276599090E-009  -5.8469853115287678E-006   18.330499999953570       -5.8212290317746820E-007   7.6768879308617334E-006
  -4.5913642052565704        2.6437206376859645E-006   7.7653496124751982E-006  -1.7272035265357235E-009  -5.9522687731089224E-006   18.330499999952107       -5.9259951099478839E-007   7.7955201730344263E-006
  -4.5775969962453065        2.6676427130663472E-006   7.8767842929668499E-006  -1.7480727199316363E-009  -6.0599738851642317E-006   18.330499999950590       -6.0331024042730376E-007   7.9166627109920471E-006
  -4.5638297872340425        2.6918542687617530E-006   7.9904336855192235E-006  -1.7692580519272332E-009  -6.1698088763113145E-006   18.330499999949012       -6.1423925465501923E-007   8.0403828789866240E-006
  -4.5500625782227786        2.7163596966599385E-006   8.1067373646598821E-006  -1.7907652866593870E-009  -6.2822117136903990E-006   18.330499999947378       -6.2541608574379423E-007   8.1667501977228901E-006
  -4.5362953692115147        2.7411634688479543E-006   8.2253861682660842E-006  -1.8126003112454038E-009  -6.3968717517832609E-006   18.330499999945680       -6.3682455322943826E-007   8.2958364577457268E-006
  -4.5225281602002507        2.7662701393258924E-006   8.3467993188645993E-006  -1.8347691387948605E-009  -6.5142065282190658E-006   18.330499999943914       -6.4849172869586803E-007   8.4277158064836657E-006
  -4.5087609511889859        2.7916843457626089E-006   8.4707302380296638E-006  -1.8572779114995972E-009  -6.6339678738468984E-006   18.330499999942084       -6.6040613952626347E-007   8.5624648391298313E-006
  -4.4949937421777220        2.8174108112945839E-006   8.5975582017496809E-006  -1.8801329038095922E-009  -6.7565332765048533E-006   18.330499999940180       -6.7259323751967161E-007   8.7001626935516169E-006
  -4.4812265331664580        2.8434543463691282E-006   8.7270343059672327E-006  -1.9033405256957709E-009  -6.8816521520101387E-006   18.330499999938205       -6.8504009773346540E-007   8.8408911494313561E-006
  -4.4674593241551941        2.8698198506331443E-006   8.8595842437743037E-006  -1.9269073260102910E-009  -7.0097482947921419E-006   18.330499999936148       -6.9777590608763452E-007   8.9847347318511305E-006
  -4.4536921151439302        2.8965123148687298E-006   8.9949441463312584E-006  -1.9508399959305976E-009  -7.1405560367928136E-006   18.330499999934013       -7.1078783450984973E-007   9.1317808195473429E-006
  -4.4399249061326662        2.9235368229769415E-006   9.1335162657805145E-006  -1.9751453725099129E-009  -7.2744756342777098E-006   18.330499999931789       -7.2410245992559219E-007   9.2821197580730705E-006
  -4.4261576971214014        2.9508985540110441E-006   9.2750983383804737E-006  -1.9998304423194020E-009  -7.4113028985128139E-006   18.330499999929479       -7.3771148174608057E-007   9.4358449781201193E-006
  -4.4123904881101375        2.9786027842606626E-006   9.4200563705399629E-006  -2.0249023451994025E-009  -7.5514017177148835E-006   18.330499999927074       -7.5164009719220692E-007   9.5930531192667700E-006
  -4.3986232790988735        3.0066548893882787E-006   9.5681926014390010E-006  -2.0503683781130460E-009  -7.6945722937560584E-006   18.330499999924573       -7.6587920150622139E-007   9.7538441594330307E-006
  -4.3848560700876096        3.0350603466195270E-006   9.7199186038190281E-006  -2.0762359991087690E-009  -7.8412239446481530E-006   18.330499999921969       -7.8045787396818349E-007   9.9183215503409587E-006
  -4.3710888610763456        3.0638247369888404E-006   9.8750117390904443E-006  -2.1025128314001413E-009  -7.9911318556668526E-006   18.330499999919262       -7.9536621139531237E-007   1.0086592359295510E-005
  -4.3573216520650817        3.0929537476420305E-006   1.0033873317129351E-005  -2.1292066675575728E-009  -8.1446949612891152E-006   18.330499999916437       -8.1063148872663293E-007   1.0258767417619544E-005
  -4.3435544430538169        3.1224531741974094E-006   1.0196343049896531E-005  -2.1563254738203204E-009  -8.3017506439384740E-006   18.330499999913503       -8.2624875436659508E-007   1.0434961476096456E-005
  -4.3297872340425529        3.1523289231671461E-006   1.0362780996618660E-005  -2.1838773945353021E-009  -8.4626564413159977E-006   18.330499999910440       -8.4224344274232993E-007   1.0615293367794732E-005
  -4.3160200250312890        3.1825870144406015E-006   1.0533045857103465E-005  -2.2118707567253464E-009  -8.6272685804206267E-006   18.330499999907250       -8.5861088513124640E-007   1.0799886178671427E-005
  -4.3022528160200251        3.2132335838314051E-006   1.0707531337079018E-005  -2.2403140747810847E-009  -8.7959780787269013E-006   18.330499999903925       -8.7537982847332763E-007   1.0988867426374853E-005
  -4.2884856070087611        3.2442748856901424E-006   1.0886066130985516E-005  -2.2692160552975601E-009  -8.9686109984660920E-006   18.330499999900461       -8.9254391972489387E-007   1.1182369247692724E-005
  -4.2747183979974972        3.2757172955845603E-006   1.1069067303500618E-005  -2.2985856020494068E-009  -9.1455815578632757E-006   18.330499999896848       -9.1013278657366249E-007   1.1380528595118798E-005
  -4.2609511889862324        3.3075673130492433E-006   1.1256404342867614E-005  -2.3284318211110978E-009  -9.3267564226002498E-006   18.330499999893082       -9.2814418522339185E-007   1.1583487443040112E-005
  -4.2471839799749684        3.3398315644067998E-006   1.1448444519407121E-005  -2.3587640261240176E-009  -9.5124998459825262E-006   18.330499999889149       -9.4660448933378810E-007   1.1791393004077740E-005
  -4.2334167709637045        3.3725168056626794E-006   1.1645108696191152E-005  -2.3895917437233551E-009  -9.7027296850734381E-006   18.330499999885046       -9.6551423107691543E-007   1.2004397956147235E-005
  -4.2196495619524406        3.4056299254757514E-006   1.1846776546815151E-005  -2.4209247191213062E-009  -9.8978223928275438E-006   18.330499999880761       -9.8490217692086345E-007   1.2222660680839751E-005
  -4.2058823529411766        3.4391779482069078E-006   1.2053347105462684E-005  -2.4527729218616889E-009  -1.0097673804815656E-005   18.330499999876292       -1.0047671736906141E-006   1.2446345513763039E-005
  -4.1921151439299127        3.4731680370480027E-006   1.2265244720549750E-005  -2.4851465517347292E-009  -1.0302704839615859E-005   18.330499999871620       -1.0251409801886886E-006   1.2675623007521460E-005
  -4.1783479349186488        3.5076074972335089E-006   1.2482369403932013E-005  -2.5180560448752044E-009  -1.0512812087423566E-005   18.330499999866742       -1.0460236936545340E-006   1.2910670208057532E-005
  -4.1645807259073839        3.5425037793373620E-006   1.2705134387036697E-005  -2.5515120800492092E-009  -1.0728405139580688E-005   18.330499999861640       -1.0674458510515933E-006   1.3151670945123553E-005
  -4.1508135168961200        3.5778644826575434E-006   1.2933503807443734E-005  -2.5855255851126859E-009  -1.0949444467336394E-005   18.330499999856315       -1.0894125800229593E-006   1.3398816137701226E-005
  -4.1370463078848561        3.6136973586910520E-006   1.3167853999908397E-005  -2.6201077436761418E-009  -1.1176302526342706E-005   18.330499999850741       -1.1119528987501931E-006   1.3652304115240566E-005
  -4.1232790988735921        3.6500103147019571E-006   1.3408178379376257E-005  -2.6552700019709862E-009  -1.1408968824119654E-005   18.330499999844914       -1.1350731080685675E-006   1.3912340955645404E-005
  -4.1095118898623282        3.6868114173853723E-006   1.3654895336326349E-005  -2.6910240759210008E-009  -1.1647857600194124E-005   18.330499999838818       -1.1588064595324232E-006   1.4179140840994387E-005
  -4.0957446808510642        3.7241088966302608E-006   1.3907970087701467E-005  -2.7273819584266721E-009  -1.1892929899076852E-005   18.330499999832440       -1.1831578195644161E-006   1.4452926432051145E-005
  -4.0819774718397994        3.7619111493840672E-006   1.4167862044485479E-005  -2.7643559268704610E-009  -1.2144640704522217E-005   18.330499999825761       -1.2081628469478795E-006   1.4733929262687528E-005
  -4.0682102628285355        3.8002267436222856E-006   1.4434561897981495E-005  -2.8019585508637383E-009  -1.2402976233393239E-005   18.330499999818770       -1.2338295582665848E-006   1.5022390155418912E-005
  -4.0544430538172715        3.8390644224262186E-006   1.4708510864433659E-005  -2.8402027002129012E-009  -1.2668372983032763E-005   18.330499999811444       -1.2601924283762682E-006   1.5318559659331504E-005
  -4.0406758448060076        3.8784331081721868E-006   1.4989765120817560E-005  -2.8791015531503391E-009  -1.2940882331474485E-005   18.330499999803770       -1.2872643404906667E-006   1.5622698511767976E-005
  -4.0269086357947437        3.9183419068356916E-006   1.5278744828887120E-005  -2.9186686048031956E-009  -1.3220919395665793E-005   18.330499999795727       -1.3150795163546757E-006   1.5935078125231486E-005
  -4.0131414267834797        3.9588001124140548E-006   1.5575541504478704E-005  -2.9589176759311965E-009  -1.3508570557563142E-005   18.330499999787296       -1.3436529016794016E-006   1.6255981101068201E-005
  -3.9993742177722154        3.9998172114712418E-006   1.5880616156869281E-005  -2.9998629219489895E-009  -1.3804291414403458E-005   18.330499999778450       -1.3730229579742727E-006   1.6585701771596493E-005
  -3.9856070087609510        4.0414028878086352E-006   1.6194038859092852E-005  -3.0415188422034990E-009  -1.4108146544679457E-005   18.330499999769174       -1.4032035853711607E-006   1.6924546772467163E-005
  -3.9718397997496870        4.0835670272657694E-006   1.6516332756475050E-005  -3.0839002895656536E-009  -1.4420653296352234E-005   18.330499999759436       -1.4342375586182850E-006   1.7272835647164523E-005
  -3.9580725907384231        4.1263197226550359E-006   1.6847584852850550E-005  -3.1270224803143560E-009  -1.4741892768051291E-005   18.330499999749218       -1.4661416864974208E-006   1.7630901485692809E-005
  -3.9443053817271592        4.1696712788346242E-006   1.7188314820947928E-005  -3.1709010043316684E-009  -1.5072378429949321E-005   18.330499999738482       -1.4989584549576055E-006   1.7999091599637999E-005
  -3.9305381727158948        4.2136322179240546E-006   1.7538685681255194E-005  -3.2155518356236075E-009  -1.5412266950476102E-005   18.330499999727206       -1.5327107289746803E-006   1.8377768235952352E-005
  -3.9167709637046308        4.2582132846668331E-006   1.7899199421680442E-005  -3.2609913431770950E-009  -1.5762053665391832E-005   18.330499999715357       -1.5674411546461712E-006   1.8767309331978074E-005
  -3.9030037546933669        4.3034254519449087E-006   1.8270076313287879E-005  -3.3072363021569188E-009  -1.6121952019879573E-005   18.330499999702898       -1.6031765600064989E-006   1.9168109314409955E-005
  -3.8892365456821025        4.3492799264497849E-006   1.8651844988882879E-005  -3.3543039054651950E-009  -1.6492483494455908E-005   18.330499999689795       -1.6399630332655065E-006   1.9580579945094097E-005
  -3.8754693366708386        4.3957881545153123E-006   1.9044741926221481E-005  -3.4022117756742069E-009  -1.6873877232971376E-005   18.330499999676015       -1.6778289851869563E-006   2.0005151216774046E-005
  -3.8617021276595747        4.4429618281173696E-006   1.9449362481840784E-005  -3.4509779773396628E-009  -1.7266720891561778E-005   18.330499999661505       -1.7168262119651472E-006   2.0442272302126982E-005
  -3.8479349186483103        4.4908128910458115E-006   1.9865942449418721E-005  -3.5006210297164815E-009  -1.7671242372435982E-005   18.330499999646236       -1.7569843621761700E-006   2.0892412559682518E-005
  -3.8341677096370463        4.5393535452542747E-006   2.0295141776657378E-005  -3.5511599198820445E-009  -1.8088093335432885E-005   18.330499999630145       -1.7983601394761765E-006   2.1356062600488195E-005
  -3.8204005006257824        4.5885962573936432E-006   2.0737234991995777E-005  -3.6026141162988610E-009  -1.8517539793519866E-005   18.330499999613199       -1.8409877917005789E-006   2.1833735419679709E-005
  -3.8066332916145180        4.6385537655351434E-006   2.1192896649181850E-005  -3.6550035827983898E-009  -1.8960247380650895E-005   18.330499999595332       -1.8849256254587273E-006   2.2325967597431747E-005
  -3.7928660826032541        4.6892390860892930E-006   2.1662494415741502E-005  -3.7083487930524074E-009  -1.9416574559974612E-005   18.330499999576496       -1.9302156865443344E-006   2.2833320574111659E-005
  -3.7790988735919901        4.7406655209271729E-006   2.2146698364689026E-005  -3.7626707455002984E-009  -1.9887181780847744E-005   18.330499999556618       -1.9769177463937177E-006   2.3356382004833227E-005
  -3.7653316645807258        4.7928466647106462E-006   2.2645963641843880E-005  -3.8179909787782962E-009  -2.0372514229749996E-005   18.330499999535647       -2.0250804917639635E-006   2.3895767199014838E-005
  -3.7515644555694618        4.8457964124384966E-006   2.3160997886736264E-005  -3.8743315876566334E-009  -2.0873269116293789E-005   18.330499999513499       -2.0747685812015658E-006   2.4452120650989886E-005
  -3.7377972465581979        4.8995289672156605E-006   2.3692304129791693E-005  -3.9317152395162272E-009  -2.1389938651142237E-005   18.330499999490108       -2.1260349905717503E-006   2.5026117668199041E-005
  -3.7240300375469335        4.9540588482529591E-006   2.4240671685489026E-005  -3.9901651913641817E-009  -2.1923300757380497E-005   18.330499999465388       -2.1789518797285786E-006   2.5618466104017630E-005
  -3.7102628285356696        5.0094008991050963E-006   2.4806634654729804E-005  -4.0497053074309731E-009  -2.2473877647116535E-005   18.330499999439258       -2.2335761717787839E-006   2.6229908202843188E-005
  -3.6964956195244056        5.0655702961549410E-006   2.5391079420811553E-005  -4.1103600773584519E-009  -2.3042543050346211E-005   18.330499999411618       -2.2899882640289959E-006   2.6861222565690239E-005
  -3.6827284105131413        5.1225825573523530E-006   2.5994581802948330E-005  -4.1721546349916397E-009  -2.3629859379275763E-005   18.330499999382376       -2.3482502430604215E-006   2.7513226245217458E-005
  -3.6689612015018773        5.1804535512162301E-006   2.6618120830371511E-005  -4.2351147778301978E-009  -2.4236791089604888E-005   18.330499999351410       -2.4084504471995633E-006   2.8186776979853487E-005
  -3.6551939924906134        5.2391995061087068E-006   2.7262343266076494E-005  -4.2992669871202214E-009  -2.4863969025389941E-005   18.330499999318622       -2.4706583599540405E-006   2.8882775577495983E-005
  -3.6414267834793490        5.2988370197908032E-006   2.7928302974324757E-005  -4.3646384486453936E-009  -2.5512429111448725E-005   18.330499999283870       -2.5349692135835916E-006   2.9602168460141895E-005
  -3.6276595744680851        5.3593830692691475E-006   2.8616758894423463E-005  -4.4312570742336384E-009  -2.6182909744449716E-005   18.330499999247031       -2.6014626467052394E-006   3.0345950381773389E-005
  -3.6138923654568211        5.4208550209438191E-006   2.9328821830377607E-005  -4.4991515239986054E-009  -2.6876497443438869E-005   18.330499999207955       -2.6702399165737206E-006   3.1115167332881495E-005
  -3.6001251564455568        5.4832706410676968E-006   3.0065398106110744E-005  -4.5683512293503983E-009  -2.7594069241263988E-005   18.330499999166491       -2.7413927912830766E-006   3.1910919646167139E-005
  -3.5863579474342928        5.5466481065280685E-006   3.0827657726929989E-005  -4.6388864168127905E-009  -2.8336758988645246E-005   18.330499999122459       -2.8150290021897656E-006   3.2734365319228775E-005
  -3.5725907384230289        5.6110060159618132E-006   3.1616670615329730E-005  -4.7107881326641301E-009  -2.9105591431351054E-005   18.330499999075688       -2.8912529834384755E-006   3.3586723571438165E-005
  -3.5588235294117645        5.6763634012157004E-006   3.2433692469554617E-005  -4.7840882684416336E-009  -2.9901765393869080E-005   18.330499999025974       -2.9701805896889336E-006   3.4469278653733427E-005
  -3.5450563204005006        5.7427397391639766E-006   3.3279961197822769E-005  -4.8588195873469965E-009  -3.0726447323266079E-005   18.330499998973103       -3.0519287312962020E-006   3.5383383931737981E-005
  -3.5312891113892366        5.8101549638958120E-006   3.4156855477902584E-005  -4.9350157515740561E-009  -3.1580926863339631E-005   18.330499998916846       -3.1366233246314221E-006   3.6330466264459415E-005
  -3.5175219023779727        5.8786294792856515E-006   3.5065787739024818E-005  -5.0127113506150400E-009  -3.2466507267674369E-005   18.330499998856954       -3.2243938929560616E-006   3.7312030702853411E-005
  -3.5037546933667083        5.9481841719600741E-006   3.6008293917029337E-005  -5.0919419305619346E-009  -3.3384593520660629E-005   18.330499998793151       -3.3153782605996709E-006   3.8329665534774513E-005
  -3.4899874843554444        6.0188404246753004E-006   3.6985973715469331E-005  -5.1727440244672280E-009  -3.4336632700670458E-005   18.330499998725148       -3.4097196772511062E-006   3.9385047705301328E-005
  -3.4762202753441804        6.0906201301200107E-006   3.8000545194587428E-005  -5.2551551837809019E-009  -3.5324171188520027E-005   18.330499998652620       -3.5075701396326746E-006   4.0479948644143196E-005
  -3.4624530663329161        6.1635457051587582E-006   3.9053807722903868E-005  -5.3392140109205801E-009  -3.6348823558405715E-005   18.330499998575220       -3.6090891459304909E-006   4.1616240534838584E-005
  -3.4486858573216521        6.2376401055318506E-006   4.0147674435302081E-005  -5.4249601930218832E-009  -3.7412314778781193E-005   18.330499998492574       -3.7144464275159171E-006   4.2795903063773988E-005
  -3.4349186483103882        6.3129268410282600E-006   4.1284148268296430E-005  -5.5124345369171298E-009  -3.8516469828967887E-005   18.330499998404267       -3.8238220486659602E-006   4.4021030690724326E-005
  -3.4211514392991238        6.3894299911486935E-006   4.2465338506669128E-005  -5.6016790053736413E-009  -3.9663246937202324E-005   18.330499998309850       -3.9374088427615744E-006   4.5293840486679049E-005
  -3.4073842302878599        6.4671742212767528E-006   4.3693446819470485E-005  -5.6927367546717256E-009  -4.0854741832834289E-005   18.330499998208840       -4.0554134656489384E-006   4.6616680589223612E-005
  -3.3936170212765959        6.5461847993768099E-006   4.4970775606421622E-005  -5.7856521735501055E-009  -4.2093213350470034E-005   18.330499998100702       -4.1780584874695745E-006   4.7992039330743859E-005
  -3.3798498122653315        6.6264876132379187E-006   4.6299724959104167E-005  -5.8804709236023770E-009  -4.3381093566706632E-005   18.330499997984859       -4.3055836928686133E-006   4.9422555100267417E-005
  -3.3660826032540676        6.7081091882839899E-006   4.7682802867997157E-005  -5.9772399811494504E-009  -4.4721003798651180E-005   18.330499997860670       -4.4382474704221127E-006   5.0911027005925688E-005
  -3.3523153942428037        6.7910767059712187E-006   4.9122636239034820E-005  -6.0760076806848977E-009  -4.6115761252649623E-005   18.330499997727443       -4.5763275689096776E-006   5.2460426411882437E-005
  -3.3385481852315393        6.8754180227946107E-006   5.0621991180631503E-005  -6.1768237599332825E-009  -4.7568383313003086E-005   18.330499997584422       -4.7201214457612477E-006   5.4073909431216127E-005
  -3.3247809762202754        6.9611616899264158E-006   5.2183798795866358E-005  -6.2797394065944967E-009  -4.9082086219603141E-005   18.330499997430771       -4.8699461343505662E-006   5.5754830464768488E-005
  -3.3110137672090114        7.0483369735102036E-006   5.3811186271861993E-005  -6.3848073068633595E-009  -5.0660280775213314E-005   18.330499997265576       -5.0261377836672167E-006   5.7506756885483075E-005
  -3.2972465581977470        7.1369738756352965E-006   5.5507511091449946E-005  -6.4920816957588637E-009  -5.2306567922398667E-005   18.330499997087841       -5.1890511804581435E-006   5.9333484978387462E-005
  -3.2834793491864831        7.2271031560172810E-006   5.7276394399344616E-005  -6.6016184093818338E-009  -5.4024736642013335E-005   18.330499996896460       -5.3590595171195058E-006   6.1239057258265513E-005
  -3.2697121401752192        7.3187563544115708E-006   5.9121751449085261E-005  -6.7134749391613733E-009  -5.5818768655845191E-005   18.330499996690222       -5.5365548151872821E-006   6.3227781300385482E-005
  -3.2559449311639548        7.4119658137878905E-006   6.1047815630271791E-005  -6.8277104881617885E-009  -5.7692851621758488E-005   18.330499996467793       -5.7219492159889928E-006   6.5304250234583160E-005
  -3.2421777221526908        7.5067647042949273E-006   6.3059155906519486E-005  -6.9443860295869550E-009  -5.9651403120301221E-005   18.330499996227704       -5.9156773276577393E-006   6.7473365069767300E-005
  -3.2284105131414269        7.6031870480456101E-006   6.5160687630876426E-005  -7.0635643675032209E-009  -6.1699104356588007E-005   18.330499995968328       -6.1181995545316767E-006   6.9740359034761672E-005
  -3.2146433041301625        7.7012677447547014E-006   6.7357679741964253E-005  -7.1853101999417085E-009  -6.3840942081773119E-005   18.330499995687877       -6.3300062318271393E-006   7.2110824142606887E-005
  -3.2008760951188986        7.8010425982618375E-006   6.9655761644030434E-005  -7.3096901844636177E-009  -6.6082255041545834E-005   18.330499995384361       -6.5516222161978315E-006   7.4590740209349180E-005
  -3.1871088861076347        7.9025483439746442E-006   7.2060934230248701E-005  -7.4367730062559722E-009  -6.8428781558189236E-005   18.330499995055593       -6.7836115772916738E-006   7.7186506585314024E-005
  -3.1733416770963703        8.0058226772678332E-006   7.4579588532216768E-005  -7.5666294489432745E-009  -7.0886704893415690E-005   18.330499994699132       -7.0265820648086911E-006   7.9904976887332961E-005
  -3.1595744680851063        8.1109042828760445E-006   7.7218534554783188E-005  -7.6993324681558064E-009  -7.3462694704954393E-005   18.330499994312280       -7.2811891742925277E-006   8.2753497054871965E-005
  -3.1458072590738424        8.2178328653196791E-006   7.9985040956487253E-005  -7.8349572680456705E-009  -7.6163944426818348E-005   18.330499993892040       -7.5481397985556912E-006   8.5739947092071462E-005
  -3.1320400500625780        8.3266491804047091E-006   8.2886884780989677E-005  -7.9735813808165960E-009  -7.8998206240012459E-005   18.330499993435069       -7.8281956271491949E-006   8.8872786902028563E-005
  -3.1182728410513141        8.4373950678393223E-006   8.5932409237021403E-005  -8.1152847494592993E-009  -8.1973826413195766E-005   18.330499992937654       -8.1221765726556815E-006   9.2161106670011597E-005
  -3.1045056320400501        8.5501134850121738E-006   8.9130587207910249E-005  -8.2601498137893545E-009  -8.5099784340273482E-005   18.330499992395641       -8.4309645538085750E-006   9.5614682309608901E-005
  -3.0907384230287858        8.6648485419789577E-006   9.2491088496684650E-005  -8.4082615999716151E-009  -8.8385738327654632E-005   18.330499991804405       -8.7555079399204542E-006   9.9244036551123457E-005
  -3.0769712140175218        8.7816455377061039E-006   9.6024349731121735E-005  -8.5597078136471084E-009  -9.1842080454092938E-005   18.330499991158757       -9.0968268865949833E-006   1.0306050632608506E-004
  -3.0632040050062579        8.9005509976227530E-006   9.9741646950551798E-005  -8.7145789368858136E-009  -9.5480001864046028E-005   18.330499990452893       -9.4560196970193508E-006   1.0707631718699465E-004
  -3.0494367959949940        9.0216127125342539E-006   1.0365517192477416E-004  -8.8729683290699748E-009  -9.9311569029203163E-005   18.330499989680309       -9.8342702597253853E-006   1.1130466559903099E-004
  -3.0356695869837296        9.1448797789530387E-006   1.0777811398232133E-004  -9.0349723319278455E-009  -1.0334981098989983E-004   18.330499988833679       -1.0232856561330504E-005   1.1575981005243943E-004
  -3.0219023779724656        9.2704026409051899E-006   1.1212474951811494E-004  -9.2006903789237140E-009  -1.0760881744624176E-004   18.330499987904783       -1.0653160257998598E-005   1.2045717207299863E-004
  -3.0081351689612017        9.3982331332737525E-006   1.1671054146510664E-004  -9.3702251091383600E-009  -1.1210384773446873E-004   18.330499986884337       -1.1096677305531293E-005   1.2541344835609962E-004
  -2.9943679599499373        9.5284245267425755E-006   1.2155225098071908E-004  -9.5436824859427444E-009  -1.1685145108730595E-004   18.330499985761879       -1.1565029683693734E-005   1.3064673542079818E-004
  -2.9806007509386734        9.6610315744074829E-006   1.2666806352614778E-004  -9.7211719205885817E-009  -1.2186959902881567E-004   18.330499984525563       -1.2059978294907044E-005   1.3617666837758272E-004
  -2.9668335419274094        9.7961105601247818E-006   1.3207773147203851E-004  -9.9028064010199556E-009  -1.2717783124063510E-004   18.330499983161989       -1.2583437165264619E-005   1.4202457563208755E-004
  -2.9530663329161451        9.9337193486701248E-006   1.3780273536516106E-004  -1.0088702626116049E-008  -1.3279741674875411E-004   18.330499981655940       -1.3137489126124758E-005   1.4821365161198823E-004
  -2.9392991239048811        1.0073917437784454E-005   1.4386646603879244E-004  -1.0278981145629828E-008  -1.3875153283112967E-004   18.330499979990130       -1.3724403208530320E-005   1.5476914991232257E-004
  -2.9255319148936172        1.0216766012187295E-005   1.5029442985973318E-004  -1.0473766506088938E-008  -1.4506546463637426E-004   18.330499978144864       -1.4346654040385032E-005   1.6171859961318564E-004
  -2.9117647058823528        1.0362327999641299E-005   1.5711447962260202E-004  -1.0673187402945419E-008  -1.5176682910645451E-004   18.330499976097677       -1.5006943595018111E-005   1.6909204794238463E-004
  -2.8979974968710889        1.0510668129156270E-005   1.6435707399151944E-004  -1.0877376839273536E-008  -1.5888582737015125E-004   18.330499973822885       -1.5708225695284208E-005   1.7692233294531196E-004
  -2.8842302878598249        1.0661852991424828E-005   1.7205556900624111E-004  -1.1086472291328316E-008  -1.6645553029103255E-004   18.330499971291058       -1.6453733726814240E-005   1.8524539039832522E-004
  -2.8704630788485606        1.0815951101586495E-005   1.8024654603379184E-004  -1.1300615881291467E-008  -1.7451220232783779E-004   18.330499968468420       -1.7247012058772610E-005   1.9410059987639988E-004
  -2.8566958698372966        1.0973032964421523E-005   1.8897018163110054E-004  -1.1519954557569303E-008  -1.8309566936412452E-004   18.330499965316100       -1.8091951717156452E-005   2.0353117568024188E-004
  -2.8429286608260327        1.1133171142080930E-005   1.9827066602994299E-004  -1.1744640282978431E-008  -1.9224973679714982E-004   18.330499961789283       -1.8992830915105418E-005   2.1358460926599872E-004
  -2.8291614518147683        1.1296440324464136E-005   2.0819667830280898E-004  -1.1974830231272369E-008  -2.0202266506482984E-004   18.330499957836167       -1.9954361128885624E-005   2.2431317093094658E-004
  -2.8153942428035044        1.1462917402361217E-005   2.1880192769187934E-004  -1.2210686992306921E-008  -2.1246771103568742E-004   18.330499953396735       -2.0981739527120132E-005   2.3577447982613307E-004
  -2.8016270337922404        1.1632681543482664E-005   2.3014577211642777E-004  -1.2452378786392288E-008  -2.2364374535088140E-004   18.330499948401272       -2.2080708720314581E-005   2.4803215293484092E-004
  -2.7878598247809760        1.1805814271505371E-005   2.4229392661265182E-004  -1.2700079688221089E-008  -2.3561595791066423E-004   18.330499942768608       -2.3257624999563050E-005   2.6115654552661815E-004
  -2.7740926157697121        1.1982399548270134E-005   2.5531927654852827E-004  -1.2953969860851434E-008  -2.4845666624153620E-004   18.330499936403953       -2.4519536477288625E-005   2.7522559783546736E-004
  -2.7603254067584482        1.2162523859272896E-005   2.6930281306338362E-004  -1.3214235800276114E-008  -2.6224624447895026E-004   18.330499929196332       -2.5874272829886175E-005   2.9032580539786073E-004
  -2.7465581977471838        1.2346276302598700E-005   2.8433471147912683E-004  -1.3481070591091453E-008  -2.7707419421199705E-004   18.330499921015427       -2.7330548677388724E-005   3.0655333372112749E-004
  -2.7327909887359199        1.2533748681455219E-005   3.0051557758332324E-004  -1.3754674173848222E-008  -2.9304038258609491E-004   18.330499911707768       -2.8898083030462843E-005   3.2401530185945820E-004
  -2.7190237797246559        1.2725035600470664E-005   3.1795789186163663E-004  -1.4035253624641673E-008  -3.1025647804910954E-004   18.330499901092033       -3.0587737709270492E-005   3.4283126420815897E-004
  -2.7052565707133915        1.2920234565929046E-005   3.3678768815297797E-004  -1.4323023447636917E-008  -3.2884762023442079E-004   18.330499888953316       -3.2411678218513555E-005   3.6313492558118075E-004
  -2.6914893617021276        1.3119446090124899E-005   3.5714651106988967E-004  -1.4618205881095836E-008  -3.4895436805527095E-004   18.330499875036050       -3.4383561281882496E-005   3.8507613165706593E-004
  -2.6777221526908637        1.3322773800028963E-005   3.7919370622427025E-004  -1.4921031217718356E-008  -3.7073497957224250E-004   18.330499859035235       -3.6518754138126301E-005   4.0882318547370464E-004
  -2.6639549436795993        1.3530324550466078E-005   4.0310910932059903E-004  -1.5231738139941575E-008  -3.9436808912281549E-004   18.330499840585546       -3.8834591830090816E-005   4.3456555121556645E-004
  -2.6501877346683353        1.3742208542017175E-005   4.2909621520677049E-004  -1.5550574071054502E-008  -4.2005586224034077E-004   18.330499819247713       -4.1350680140109301E-005   4.6251701956964643E-004
  -2.6364205256570714        1.3958539443868460E-005   4.5738592692589524E-004  -1.5877795542908913E-008  -4.4802772791385255E-004   18.330499794491459       -4.4089253621513078E-005   4.9291942507035291E-004
  -2.6226533166458075        1.4179434521842370E-005   4.8824100892115070E-004  -1.6213668581129733E-008  -4.7854481192023950E-004   18.330499765673924       -4.7075600455513808E-005   5.2604702593579016E-004
  -2.6088861076345431        1.4405014771857569E-005   5.2196139945959413E-004  -1.6558469108748071E-008  -5.1190522589228198E-004   18.330499732012328       -5.0338568773297623E-005   5.6221168198810343E-004
  -2.5951188986232792        1.4635405059078255E-005   5.5889057729459400E-004  -1.6912483369238974E-008  -5.4845040667171184E-004   18.330499692549090       -5.3911172828665732E-005   6.0176899773979251E-004
  -2.5813516896120152        1.4870734263027209E-005   5.9942322965370347E-004  -1.7276008370026146E-008  -5.8857275240120394E-004   18.330499646107103       -5.7831322269995875E-005   6.4512563743492882E-004
  -2.5675844806007508        1.5111135428951465E-005   6.4401453711659224E-004  -1.7649352347501736E-008  -6.3272487004140641E-004   18.330499591231842       -6.2142704138329880E-005   6.9274806914985021E-004
  -2.5538172715894869        1.5356745925745366E-005   6.9319148194188105E-004  -1.8032835254801861E-008  -6.8143083968250095E-004   18.330499526116203       -6.6895855672964032E-005   7.4517305914363196E-004
  -2.5400500625782230        1.5607707610752421E-005   7.4756670872056603E-004  -1.8426789273550361E-008  -7.3530002297325333E-004   18.330499448502000       -7.2149477343529765E-005   8.0302031970954551E-004
  -2.5262828535669586        1.5864167001784667E-005   8.0785563276669864E-004  -1.8831559350845187E-008  -7.9504410909578748E-004   18.330499355549879       -7.7972050922242082E-005   8.6700781944365620E-004
  -2.5125156445556946        1.6126275456717119E-005   8.7489772151975553E-004  -1.9247503762955628E-008  -8.6149832105521706E-004   18.330499243666118       -8.4443848595430515E-005   9.3797040169965205E-004
  -2.4987484355444307        1.6394189361034752E-005   9.4968319613623052E-004  -1.9674994707150860E-008  -9.3564802627828464E-004   18.330499108269834       -9.1659448684605269E-005   1.0168825353275967E-003
  -2.4849812265331663        1.6668070323730126E-005   1.0333868579868398E-003  -2.0114418923275615E-008  -1.0186624521321341E-003   18.330498943477021       -9.9730915435086237E-005   1.1048862556541953E-003
  -2.4712140175219024        1.6948085381972347E-005   1.1274114047791972E-003  -2.0566178346677487E-008  -1.1119378656898504E-003   18.330498741666620       -1.0879186054937450E-004   1.2033256624006394E-003
  -2.4574468085106385        1.7234407214991736E-005   1.2334435666674253E-003  -2.1030690794364381E-008  -1.2171535408872791E-003   18.330498492877727       -1.1900269196694908E-004   1.3137897516906027E-003
  -2.4436795994993741        1.7527214367649388E-005   1.3535278240056762E-003  -2.1508390686132936E-008  -1.3363452649061633E-003   18.330498183960263       -1.3055748519480949E-004   1.4381659090147378E-003
  -2.4299123904881101        1.7826691484187914E-005   1.4901646139780229E-003  -2.1999729802803552E-008  -1.4720032774391296E-003   18.330497797360358       -1.4369310660236330E-004   1.5787071319462098E-003
  -2.4161451814768462        1.8133029552687894E-005   1.6464431791025946E-003  -2.2505178083597909E-008  -1.6272047767848449E-003   18.330497309354008       -1.5870151118429986E-004   1.7381170609268685E-003
  -2.4023779724655818        1.8446426160784629E-005   1.8262241532248104E-003  -2.3025224464964580E-008  -1.8057960612682729E-003   18.330496687430688       -1.7594658303667163E-004   1.9196582818901780E-003
  -2.3886107634543179        1.8767085763232089E-005   2.0343945363215008E-003  -2.3560377763230090E-008  -2.0126469181554964E-003   18.330495886339165       -1.9588756775045741E-004   2.1272912830742068E-003
  -2.3748435544430540        1.9095219961935174E-005   2.2772292715027296E-003  -2.4111167603667623E-008  -2.2540114162001800E-003   18.330494841980570       -2.1911218797059955E-004   2.3658541306887091E-003
  -2.3610763454317896        1.9431047799107460E-005   2.5629112974849440E-003  -2.4678145398688093E-008  -2.5380468904649851E-003   18.330493461756973       -2.4638412605210814E-004   2.6412967160644790E-003
  -2.3473091364205256        1.9774796064250676E-005   2.9022887962211210E-003  -2.5261885378040867E-008  -2.8755697129309731E-003   18.330491608946140       -2.7871198214621419E-004   2.9609888335013399E-003
  -2.3335419274092617        2.0126699615693320E-005   3.3099888583918882E-003  -2.5862985674179830E-008  -3.2811668824122243E-003   18.330489076770597       -3.1745048100622513E-004   3.3341291522922061E-003
  -2.3197747183979973        2.0487001717469681E-005   3.8060672586634355E-003  -2.6482069466002452E-008  -3.7748428412131968E-003   18.330485544269528       -3.6445018700746913E-004   3.7722935468594942E-003
  -2.3060075093867334        2.0855954392367409E-005   4.4184631003495456E-003  -2.7119786184555905E-008  -4.3844698504895297E-003   18.330480499297206       -4.2228009507783078E-004   4.2901781147542646E-003
  -2.2922403003754694        2.1233818792022032E-005   5.1866561021081600E-003  -2.7776812784401201E-008  -5.1494390559139883E-003   18.330473100798248       -4.9455925886319606E-004   4.9066175006484058E-003
  -2.2784730913642051        2.1620865584989694E-005   6.1671073906277470E-003  -2.8453855084681842E-008  -6.1260921524049234E-003   18.330461926499144       -5.8645044008994189E-004   5.6459976053628499E-003
  -2.2647058823529411        2.2017375363786524E-005   7.4413181098162392E-003  -2.9151649184109214E-008  -7.3957665473211648E-003   18.330444500045228       -7.0539219619098902E-004   6.5402411443482248E-003
  -2.2509386733416772        2.2423639071943977E-005   9.1276803999339323E-003  -2.9870962954513942E-008  -9.0766265145577184E-003   18.330416386043172       -8.6217752869818570E-004   7.6316376938217034E-003
  -2.2371714643304128        2.2839958452193845E-005   1.1398734729200484E-002  -3.0612597617692495E-008  -1.1340891354382487E-002   18.330369426141708       -1.0725285815808856E-003   8.9769385468927241E-003
  -2.2234042553191489        2.3266646516966370E-005   1.4505986888044791E-002  -3.1377389410899420E-008  -1.4439609669042784E-002   18.330288249436251       -1.3593683682164238E-003   1.0653378242517317E-002
  -2.2096370463078849        2.3704028042458945E-005   1.8815053843144209E-002  -3.2166211346480147E-008  -1.8737743128269296E-002   18.330143295993519       -1.7560505821019752E-003   1.2767684426842667E-002
  -2.1958698372966210        2.4152440087611805E-005   2.4854534393100591E-002  -3.2979975071539897E-008  -2.4762947789697804E-002   18.329876792835929       -2.3108721114614619E-003   1.5469812406905366E-002
  -2.1821026282853566        2.4612232539412176E-005   3.3382505408359367E-002  -3.3819632834144113E-008  -3.3271943411306328E-002   18.329374564646649       -3.0932492691784089E-003   1.8974302093242489E-002
  -2.1683354192740927        2.5083768686038772E-005   4.5474697944691216E-002  -3.4686179562752323E-008  -4.5338511935110237E-002   18.328409700459421       -4.2019697214330650E-003   2.3594193256058178E-002
  -2.1545682102628287        2.5567425819455970E-005   6.2637854955407662E-002  -3.5580655066188735E-008  -6.2466610973994918E-002   18.326531280852606       -5.7759113308991821E-003   2.9796076966151448E-002
  -2.1408010012515644        2.6063595869170521E-005   8.6949872080927096E-002  -3.6504146362097851E-008  -8.6730185559975609E-002   18.322848401482617       -8.0075134782365259E-003   3.8291460517028031E-002
  -2.1270337922403004        2.6572686068975288E-005  0.12122065807927811       -3.7457790142027040E-008 -0.12093359551057672        18.315621369408071       -1.1158938850480620E-002   5.0191645002992551E-002
  -2.1132665832290365        2.7095119658624349E-005  0.16915828481165338       -3.8442775382399549E-008 -0.16877721557161762        18.301507508327060       -1.5576955181415168E-002   6.7274903475993741E-002
  -2.0994993742177721        2.7631336622511062E-005  0.23260737581643084       -3.9460346110738045E-008 -0.23209807887958869        18.275814442925491       -2.1576568577971834E-002   9.2451162368593826E-002
  -2.0857321652065082        2.8181794467558916E-005  0.29159526201882502       -4.0511804337687740E-008 -0.29092243458566436        18.244840820269943       -2.7776150582121097E-002  0.13055870785601825     
  -2.0719649561952442        2.8746969042682288E-005  0.33883778847493773       -4.1598513165869752E-008 -0.33795184293495867        18.215071416335835       -3.2823201080457221E-002  0.18963492720622910     
  -2.0581977471839799        2.9327355402332396E-005  0.37418739837285142       -4.2721900087431652E-008 -0.37306088842169083        18.189937268410695       -3.6666469019540973E-002  0.28246484181721754     
  -2.0444305381727159        2.9923468716814464E-005  0.39850653980959355       -4.3883460483229740E-008 -0.39711641803515696        18.171268406164231       -3.9368750937240342E-002  0.42632547504853496     
  -2.0306633291614520        3.0535845232244938E-005  0.41341489667704684       -4.5084761337313934E-008 -0.41174734239658484        18.159322599740751       -4.1073416736482800E-002  0.63247598292592055     
  -2.0168961201501876        3.1165043283214202E-005  0.42104311022744589       -4.6327445181633756E-008 -0.41908717450465288        18.153132360504895       -4.1982742269733093E-002  0.86885425133128680     
  -2.0031289111389237        3.1811644361432393E-005  0.42376568755555566       -4.7613234286870332E-008 -0.42153719292131869        18.150991167003255       -4.2335498600729292E-002   1.0173436324403320     
  -1.9893617021276595        3.2476254243863761E-005  0.42403605004073447       -4.8943935116527077E-008 -0.42140276710663960        18.150971536421729       -4.2369937603526649E-002  0.95910165677050574     
  -1.9755944931163956        3.3159504184100244E-005  0.42041648852618724       -5.0321443062971669E-008 -0.41759524951379628        18.154244185280572       -4.2105564962002538E-002  0.74471775205222501     
  -1.9618272841051314        3.3862052170990281E-005  0.40812091013113982       -5.1747747485068495E-008 -0.40501013762047722        18.164807360495146       -4.1088532996212394E-002  0.51555058636196083     
  -1.9480600750938672        3.4584584258823233E-005  0.38192359124770953       -5.3224937069291972E-008 -0.37852540397920426        18.185952802977173       -3.8794383921216674E-002  0.34250646550278296     
  -1.9342928660826033        3.5327815973678256E-005  0.33706620891650219       -5.4755205537157788E-008 -0.33342190497448027        18.218593645019581       -3.4738417383985573E-002  0.22799071481969055     
  -1.9205256570713392        3.6092493800878266E-005  0.27379838045691351       -5.6340857724383389E-008 -0.26993266374603908        18.257149200971895       -2.8727923537895741E-002  0.15500606834165295     
  -1.9067584480600750        3.6879396758848090E-005  0.21589653403137327       -5.7984316058537765E-008 -0.21191083133538963        18.285141178877989       -2.2576130334592569E-002  0.10831907216370162     
  -1.8929912390488111        3.7689338065063774E-005  0.16903245371426406       -5.9688127464635234E-008 -0.16463779250890148        18.302925789770786       -1.7566880088926828E-002   7.7839053354460827E-002
  -1.8792240300375469        3.8523166900198574E-005  0.13113654584084652       -6.1454970730213287E-008 -0.12730592779287303        18.313965382551078       -1.3601654463561196E-002   5.7416046739770694E-002
  -1.8654568210262830        3.9381770277024105E-005  0.10216606622428927       -6.3287664364140459E-008  -9.7028153980321635E-002   18.320676083641562       -1.0383068204614744E-002   4.3361207716318073E-002
  -1.8516896120150188        4.0266075021115870E-005   7.8241874474827361E-002  -6.5189174986232672E-008  -7.4895050844624320E-002   18.324695695033913       -8.0148763091844061E-003   3.3439830827169753E-002
  -1.8379224030037546        4.1177049870942515E-005   6.1787997048595666E-002  -6.7162626287636822E-008  -5.5957979229215069E-002   18.327061553977824       -5.9974766444120167E-003   2.6270544137204005E-002
  -1.8241551939924907        4.2115707705494094E-005   4.6940097511498455E-002  -6.9211308605742512E-008  -4.3880864833497624E-002   18.328456672431148       -4.6924388438409556E-003   2.0978967000268238E-002
  -1.8103879849812266        4.3083107908227852E-005   3.8200798066746741E-002  -7.1338689160543949E-008  -3.2305197640021363E-002   18.329260871812007       -3.4594623369269212E-003   1.6998050004305647E-002
  -1.7966207759699624        4.4080358876786142E-005   2.9426124542727521E-002  -7.3548423003678999E-008  -2.5822776594220106E-002   18.329740886295834       -2.7542347323109050E-003   1.3951337550451073E-002
  -1.7828535669586985        4.5108620688675887E-005   2.4438474418932862E-002  -7.5844364735753422E-008  -1.9382169374612509E-002   18.330017865284148       -2.0666119046022398E-003   1.1583340688499932E-002
  -1.7690863579474343        4.6169107933895801E-005   1.9946423929384897E-002  -7.8230581052273457E-008  -1.5356319241349538E-002   18.330185723875104       -1.6312987738849303E-003   9.7170874181146307E-003
  -1.7553191489361701        4.7263092726364318E-005   1.6637590756090462E-002  -8.0711364183725269E-008  -1.2316621174867880E-002   18.330287335072107       -1.3030296873276905E-003   8.2276626406532494E-003
  -1.7415519399249062        4.8391907906943424E-005   1.4607645995472186E-002  -8.3291246301271971E-008  -9.6059814446034231E-003   18.330348164644228       -1.0138468095044388E-003   7.0253565760522753E-003
  -1.7277847309136420        4.9556950451878887E-005   1.2519537957058740E-002  -8.5975014965723662E-008  -8.0965842646720763E-003   18.330389494531428       -8.5070389611105891E-004   6.0447109951937850E-003
  -1.7140175219023779        5.0759685101593667E-005   1.1233714817874284E-002  -8.8767729704253197E-008  -6.6192599446549590E-003   18.330415433012202       -6.9319362472843233E-004   5.2372610374010120E-003
  -1.7002503128911139        5.2001648225987711E-005   1.0268103499068596E-002  -9.1674739807282761E-008  -5.4722995808766817E-003   18.330432600966752       -5.7124124660504726E-004   4.5666386866953911E-003
  -1.6864831038798498        5.3284451943723737E-005   9.3197539511039526E-003  -9.4701703446019867E-008  -4.7833499673108210E-003   18.330445336477833       -4.9719571795090660E-004   4.0052137614072095E-003
  -1.6727158948685856        5.4609788514424956E-005   8.7170051922437122E-003  -9.7854608220257027E-008  -4.0640238720202277E-003   18.330453905878940       -4.2162148001507083E-004   3.5317534925484268E-003
  -1.6589486858573217        5.5979435024291201E-005   8.2334900748896930E-003  -1.0113979325666822E-007  -3.4969082713596552E-003   18.330460101008420       -3.6180314020422465E-004   3.1297680269753961E-003
  -1.6451814768460575        5.7395258387365291E-005   7.7476538602948295E-003  -1.0456397298828324E-007  -3.1341692485200865E-003   18.330465159592865       -3.2335940677177686E-004   2.7863249521070978E-003
  -1.6314142678347936        5.8859220686568514E-005   7.4094004357076427E-003  -1.0813426275867401E-007  -2.7581269399130299E-003   18.330468816083510       -2.8415273985602055E-004   2.4911891449300770E-003
  -1.6176470588235294        6.0373384880689872E-005   7.1478190503856094E-003  -1.1185820640752965E-007  -2.4331216300502501E-003   18.330471547110587       -2.5013753998674471E-004   2.2361913104355395E-003
  -1.6038798498122653        6.1939920905772542E-005   6.8710105348830323E-003  -1.1574380600963409E-007  -2.2119528812294315E-003   18.330473989426121       -2.2713776873680157E-004   2.0147593034548291E-003
  -1.5901126408010013        6.3561112201820667E-005   6.6585838379769500E-003  -1.1979955395550221E-007  -1.9974655657038196E-003   18.330475872181381       -2.0476830507301413E-004   1.8215666878072434E-003
  -1.5763454317897372        6.5239362698464703E-005   6.4990481635281930E-003  -1.2403446758019021E-007  -1.7955587690063274E-003   18.330477298591475       -1.8382935801339949E-004   1.6522666639807798E-003
  -1.5625782227784730        6.6977204296205162E-005   6.3300362949676552E-003  -1.2845812656727533E-007  -1.6467715478993277E-003   18.330478632450983       -1.6847495764841459E-004   1.5032888049220123E-003
  -1.5488110137672091        6.8777304883130212E-005   6.1870249064993931E-003  -1.3308071337724994E-007  -1.5147366527611037E-003   18.330479733274622       -1.5474035989765717E-004   1.3716824526586026E-003
  -1.5350438047559449        7.0642476930601422E-005   6.0808687135970717E-003  -1.3791305697428106E-007  -1.3810013065888684E-003   18.330480576002088       -1.4097896061553137E-004   1.2549950983433739E-003
  -1.5212765957446808        7.2575686715361810E-005   5.9732285840365124E-003  -1.4296668015315085E-007  -1.2748010262014224E-003   18.330481361981072       -1.3003404291377679E-004   1.1511772179615652E-003
  -1.5075093867334168        7.4580064219881523E-005   5.8733909802723191E-003  -1.4825385079859779E-007  -1.1881812944246682E-003   18.330482058132073       -1.2104558287828824E-004   1.0585072783566142E-003
  -1.4937421777221527        7.6658913767560163E-005   5.7970719739832985E-003  -1.5378763744340381E-007  -1.0973703321983299E-003   18.330482606373906       -1.1175306957031685E-004   9.7553224040419458E-004
  -1.4799749687108885        7.8815725454704755E-005   5.7249485838734579E-003  -1.5958196952923863E-007  -1.0206200754261632E-003   18.330483101059411       -1.0384754536577978E-004   9.0102005600561886E-004
  -1.4662077596996246        8.1054187447051899E-005   5.6554954753281024E-003  -1.6565170281710236E-007  -9.5787464076295403E-004   18.330483557164548       -9.7377698260123089E-005   8.3392151192335782E-004
  -1.4524405506883604        8.3378199215066915E-005   5.6004517913785992E-003  -1.7201269044014173E-007  -8.9384499416741232E-004   18.330483925547949       -9.0820834554674066E-005   7.7333940559282566E-004
  -1.4386733416770963        8.5791885789399057E-005   5.5487964475206845E-003  -1.7868186014531910E-007  -8.3861532018811422E-004   18.330484260126035       -8.5150784909484138E-005   7.1850350834022647E-004
  -1.4249061326658323        8.8299613125785809E-005   5.4982916616506212E-003  -1.8567729832821227E-007  -7.9267313349835195E-004   18.330484575895341       -8.0438112195125333E-005   6.6875012398261266E-004
  -1.4111389236545682        9.0906004677464403E-005   5.4566329213950231E-003  -1.9301834153123491E-007  -7.4607498677607947E-004   18.330484839570342       -7.5676124628178747E-005   6.2350531696476260E-004
  -1.3973717146433042        9.3615959282870631E-005   5.4204365159332751E-003  -2.0072567614844965E-007  -7.0273782019731213E-004   18.330485067099829       -7.1233886837395607E-005   5.8227108653354669E-004
  -1.3836045056320401        9.6434670487198767E-005   5.3828059942308123E-003  -2.0882144716358731E-007  -6.6739465046642419E-004   18.330485293938374       -6.7630473522326074E-005   5.4461391827692444E-004
  -1.3698372966207759        9.9367647428386983E-005   5.3504915348545293E-003  -2.1732937683840188E-007  -6.3287321151229384E-004   18.330485489530389       -6.4099697886366044E-005   5.1015526356047052E-004
  -1.3560700876095120        1.0242073743143620E-004   5.3213573236939567E-003  -2.2627489437420605E-007  -6.0082528539342898E-004   18.330485664350029       -6.0827781978978002E-005   4.7856358972162650E-004
  -1.3423028785982478        1.0560015046982206E-004   5.2936690064112040E-003  -2.3568527768411961E-007  -5.7236552803572834E-004   18.330485827692794       -5.7920543220745663E-005   4.4954771579918648E-004
  -1.3285356695869837        1.0891248566931854E-004   5.2702056532284939E-003  -2.4558980854623785E-007  -5.4432125594915104E-004   18.330485967036697       -5.5059680696705852E-005   4.2285120490045920E-004
  -1.3147684605757197        1.1236476004803073E-004   5.2479884998450164E-003  -2.5601994255485728E-007  -5.1920723612432999E-004   18.330486096831358       -5.2498843783157695E-005   3.9824762865245476E-004
  -1.3010012515644556        1.1596443970707273E-004   5.2256587272049232E-003  -2.6700949545434172E-007  -4.9780958864571322E-004   18.330486224365135       -5.0316851486728678E-005   3.7553655426998575E-004
  -1.2872340425531914        1.1971947370941257E-004   5.2061494086875710E-003  -2.7859484762847257E-007  -4.7683941672683892E-004   18.330486336242217       -4.8178600339852305E-005   3.5454013266895701E-004
  -1.2734668335419275        1.2363833091025311E-004   5.1897557807440570E-003  -2.9081516873166336E-007  -4.5584617909673352E-004   18.330486431092584       -4.6043215116887092E-005   3.3510018833375312E-004
  -1.2596996245306633        1.2773004003128989E-004   5.1735539799579299E-003  -3.0371266468935547E-007  -4.3730518962376274E-004   18.330486523071073       -4.4157277821344249E-005   3.1707572952275969E-004
  -1.2459324155193992        1.3200423330370431E-004   5.1580996860314489E-003  -3.1733284956979203E-007  -4.2038404873837493E-004   18.330486609955617       -4.2436843695110166E-005   3.0034081179803988E-004
  -1.2321652065081352        1.3647119404128907E-004   5.1432164100498655E-003  -3.3172484513978601E-007  -4.0500763695686202E-004   18.330486692812922       -4.0873729699559477E-005   2.8478269951660265E-004
  -1.2183979974968711        1.4114190854621042E-004   5.1297855779696370E-003  -3.4694171127075844E-007  -3.9010404971326882E-004   18.330486767655302       -3.9360109610931147E-005   2.7030027938423966E-004
  -1.2046307884856071        1.4602812279621911E-004   5.1181807943950271E-003  -3.6304081076489111E-007  -3.7513185556682540E-004   18.330486832768393       -3.7841647938512386E-005   2.5680268788874752E-004
  -1.1908635794743430        1.5114240441435966E-004   5.1071395087128229E-003  -3.8008421262961063E-007  -3.6127603601808370E-004   18.330486894142545       -3.6435097454981530E-005   2.4420812074342014E-004
  -1.1770963704630788        1.5649821048121875E-004   5.0959483737871040E-003  -3.9813913835448264E-007  -3.4911585880613108E-004   18.330486955380877       -3.5200477661422983E-005   2.3244279765704694E-004
  -1.1633291614518149        1.6210996181648541E-004   5.0856038343021596E-003  -4.1727845634265903E-007  -3.3771161542766519E-004   18.330487011882475       -3.4039801992008676E-005   2.2144006001964550E-004
  -1.1495619524405507        1.6799312443216229E-004   5.0768370940704891E-003  -4.3758123033854133E-007  -3.2610658259630122E-004   18.330487060244941       -3.2862717069971535E-005   2.1113958262602715E-004
  -1.1357947434292865        1.7416429894547819E-004   5.0690782696085094E-003  -4.5913332847951378E-007  -3.1488030113939816E-004   18.330487103095066       -3.1723983855066624E-005   2.0148668348957688E-004
  -1.1220275344180226        1.8064131883690932E-004   5.0613179853016893E-003  -4.8202810050695300E-007  -3.0482791905807441E-004   18.330487145356454       -3.0703564900878097E-005   1.9243171823665040E-004
  -1.1082603254067585        1.8744335854945122E-004   5.0533080207437039E-003  -5.0636713171284072E-007  -2.9602997323579312E-004   18.330487188376235       -2.9812845010043131E-005   1.8392954760654040E-004
  -1.0944931163954943        1.9459105255144573E-004   5.0458173391961930E-003  -5.3226108340116236E-007  -2.8765295714775830E-004   18.330487228600965       -2.8964119837024699E-005   1.7593906828473256E-004
  -1.0807259073842304        2.0210662662921823E-004   5.0391406543414197E-003  -5.5983063103016260E-007  -2.7904367089323461E-004   18.330487264688493       -2.8095988476740582E-005   1.6842279872627817E-004
  -1.0669586983729662        2.1001404284029185E-004   5.0332688529105187E-003  -5.8920751280630236E-007  -2.7028026817964334E-004   18.330487296625929       -2.7212710933940833E-005   1.6134651282881512E-004
  -1.0531914893617020        2.1833915974625974E-004   5.0275092591994981E-003  -6.2053570336161398E-007  -2.6203406253342247E-004   18.330487327687244       -2.6379081169260789E-005   1.5467891532960630E-004
  -1.0394242803504381        2.2710990976033073E-004   5.0215328669782388E-003  -6.5397272930424087E-007  -2.5455856178206992E-004   18.330487359525655       -2.5625045598593267E-005   1.4839135365948123E-004
  -1.0256570713391739        2.3635649569257191E-004   5.0156936002009262E-003  -6.8969114594372345E-007  -2.4766611157110246E-004   18.330487390492657       -2.4927044502818582E-005   1.4245756171464861E-004
  -1.0118898623279098        2.4611160886123549E-004   5.0105377539900195E-003  -7.2788019741927115E-007  -2.4078381404314661E-004   18.330487417967447       -2.4229050361474273E-005   1.3685343162631112E-004
 -0.99812265331664585        2.5641067146749813E-004   5.0062566522533006E-003  -7.6874768587450881E-007  -2.3374140641618579E-004   18.330487441032563       -2.3516586277430730E-005   1.3155681013543041E-004
 -0.98435544430538169        2.6729210631079695E-004   5.0023003940081337E-003  -8.1252207932118907E-007  -2.2710642760033706E-004   18.330487462262539       -2.2844219464392121E-005   1.2654731663044931E-004
 -0.97058823529411764        2.7879763736144493E-004   4.9981436266634026E-003  -8.5945489252019877E-007  -2.2112936594395366E-004   18.330487484259951       -2.2241195550025635E-005   1.2180618029134379E-004
 -0.95682102628285359        2.9097262521671484E-004   4.9938676535956428E-003  -9.0982338071283123E-007  -2.1576806291984089E-004   18.330487506712451       -2.1700066721207232E-005   1.1731609411411492E-004
 -0.94305381727158943        3.0386644205839788E-004   4.9899608851086408E-003  -9.6393359251858585E-007  -2.1039981944553926E-004   18.330487527309540       -2.1158211711228907E-005   1.1306108387413793E-004
 -0.92928660826032539        3.1753289141871893E-004   4.9865207183442837E-003  -1.0221238359665740E-006  -2.0472777973470151E-004   18.330487545617657       -2.0589780483643205E-005   1.0902639033167299E-004
 -0.91551939924906134        3.3203067886501171E-004   4.9834549941148642E-003  -1.0847686206716066E-006  -1.9902261043289066E-004   18.330487561981933       -2.0015189927128123E-005   1.0519836319419474E-004
 -0.90175219023779729        3.4742394065284823E-004   4.9803163877706683E-003  -1.1522831498978436E-006  -1.9365230246061690E-004   18.330487578558184       -1.9473849085897371E-005   1.0156436553296737E-004
 -0.88798498122653313        3.6378283849777609E-004   4.9769658579975114E-003  -1.2251284489951551E-006  -1.8880542255663417E-004   18.330487596047764       -1.8985845562248233E-005   9.8112687509634155E-005
 -0.87421777221526908        3.8118422990805685E-004   4.9737835106462526E-003  -1.3038172318864882E-006  -1.8421852148313658E-004   18.330487612658420       -1.8521820962356342E-005   9.4832468406028783E-005
 -0.86045056320400504        3.9971242504183477E-004   4.9710199187692535E-003  -1.3889206254229180E-006  -1.7951233040188651E-004   18.330487627184862       -1.8046989386669702E-005   9.1713626069917420E-005
 -0.84668335419274088        4.1946004284686009E-004   4.9687413926695328E-003  -1.4810758931542695E-006  -1.7467170988912849E-004   18.330487639290627       -1.7559528202767179E-005   8.8746792993477192E-005
 -0.83291614518147683        4.4052898136381609E-004   4.9665250518316018E-003  -1.5809953261543429E-006  -1.7008635960600278E-004   18.330487650976576       -1.7097063657006298E-005   8.5923258332137282E-005
 -0.81914893617021278        4.6303151959195001E-004   4.9641256551283047E-003  -1.6894764999677771E-006  -1.6585703110267948E-004   18.330487663459049       -1.6671563084548755E-005   8.3234915250786316E-005
 -0.80538172715894873        4.8709157130945730E-004   4.9615142761977697E-003  -1.8074141347003362E-006  -1.6206440517369303E-004   18.330487676912856       -1.6290651499502375E-005   8.0674213053840013E-005
 -0.79161451814768458        5.1284611481074020E-004   4.9590750198214347E-003  -1.9358138412535804E-006  -1.5835436712813267E-004   18.330487689506196       -1.5916090610071832E-005   7.8234113616584169E-005
 -0.77784730913642053        5.4044682679111082E-004   4.9569656165357233E-003  -2.0758080925833870E-006  -1.5447615569269104E-004   18.330487700473466       -1.5525736391265248E-005   7.5908051688711219E-005
 -0.76408010012515648        5.7006195372850748E-004   4.9552734276725420E-003  -2.2286748269704790E-006  -1.5036354715643798E-004   18.330487709388454       -1.5113298648207788E-005   7.3689898688020694E-005
 -0.75031289111389232        6.0187846026936638E-004   4.9536887534525325E-003  -2.3958591735995742E-006  -1.4637480352468465E-004   18.330487717685561       -1.4711098535612500E-005   7.1573929643696537E-005
 -0.73654568210262827        6.3610450155586929E-004   4.9519425357506522E-003  -2.5789988929782286E-006  -1.4262455009918679E-004   18.330487726709155       -1.4335615622643789E-005   6.9554792985128129E-005
 -0.72277847309136423        6.7297227542630587E-004   4.9501652120401505E-003  -2.7799542506346652E-006  -1.3907818224170062E-004   18.330487735858256       -1.3979074628935887E-005   6.7627482904530499E-005
 -0.70901126408010018        7.1274132134509119E-004   4.9485286597471196E-003  -3.0008431981524769E-006  -1.3547007503855049E-004   18.330487744302086       -1.3617028189595882E-005   6.5787314050179293E-005
 -0.69524405506883602        7.5570234623431338E-004   4.9470966055187113E-003  -3.2440829286863964E-006  -1.3181199241635460E-004   18.330487751708080       -1.3249539316986372E-005   6.4029898332369911E-005
 -0.68147684605757197        8.0218167366583612E-004   4.9457081434921999E-003  -3.5124391145772706E-006  -1.2829931713187958E-004   18.330487758834959       -1.2895706702486592E-005   6.2351123646646592E-005
 -0.66770963704630792        8.5254643286936159E-004   4.9442363055535819E-003  -3.8090844354350336E-006  -1.2501671366895497E-004   18.330487766305357       -1.2565692216384370E-005   6.0747134338768421E-005
 -0.65394242803504377        9.0721062865682493E-004   4.9427246703038653E-003  -4.1376683827178190E-006  -1.2198162310708075E-004   18.330487773932560       -1.2259995868780499E-005   5.9214313253594734E-005
 -0.64017521902377972        9.6664226385937703E-004   4.9413757111910249E-003  -4.5024008031836375E-006  -1.1894778297532317E-004   18.330487780743500       -1.1954715523689072E-005   5.7749265225842311E-005
 -0.62640801001251567        1.0313717237658202E-003   4.9402109082412708E-003  -4.9081522471025867E-006  -1.1577919107468819E-004   18.330487786639647       -1.1637422087561004E-005   5.6348801884725975E-005
 -0.61264080100125151        1.1020016793381372E-003   4.9392195485133050E-003  -5.3605749553273823E-006  -1.1253351424477827E-004   18.330487791652420       -1.1312328681586366E-005   5.5009927657038128E-005
 -0.59887359198998746        1.1792188252547026E-003   4.9382034299912479E-003  -5.8662493019682042E-006  -1.0936525063182125E-004   18.330487796725549       -1.0994619819376888E-005   5.3729826864433253E-005
 -0.58510638297872342        1.2638078434813126E-003   4.9370708355340022E-003  -6.4328617727195406E-006  -1.0634646858337493E-004   18.330487802312124       -1.0692495156764288E-005   5.2505851820710261E-005
 -0.57133917396745937        1.3566680775397362E-003   4.9359025941671814E-003  -7.0694221915901068E-006  -1.0349383438755878E-004   18.330487808035212       -1.0405744967414279E-005   5.1335511843864258E-005
 -0.55757196495619521        1.4588335228018444E-003   4.9348681093706612E-003  -7.7865300305543363E-006  -1.0063914605754160E-004   18.330487813067663       -1.0118490769582281E-005   5.0216463105730903E-005
 -0.54380475594493116        1.5714968917785242E-003   4.9340146897952986E-003  -8.5967024097476929E-006  -9.7681599972657536E-005   18.330487817183123       -9.8222642986652239E-006   4.9146499249271258E-005
 -0.53003754693366711        1.6960387109117942E-003   4.9332838272481841E-003  -9.5147800420185239E-006  -9.4719521189101465E-005   18.330487820636257       -9.5249325104156014E-006   4.8123542710037371E-005
 -0.51627033792240296        1.8340626608237529E-003   4.9324971186401421E-003  -1.0558432199730904E-005  -9.1844760990365026E-005   18.330487824297172       -9.2372411566340059E-006   4.7145636684197887E-005
 -0.50250312891113891        1.9874387042950387E-003   4.9315950987359816E-003  -1.1748788206044551E-005  -8.9073886601765765E-005   18.330487828459738       -8.9609169382760797E-006   4.6210937690761450E-005
 -0.48873591989987486        2.1583559813034042E-003   4.9306739505566230E-003  -1.3111231566839839E-005  -8.6371599687983750E-005   18.330487832661543       -8.6900940348844203E-006   4.5317708680373506E-005
 -0.47496871088861076        2.3493880237812066E-003   4.9298414450132961E-003  -1.4676404492114922E-005  -8.3638644896646719E-005   18.330487836363709       -8.4159084335943365E-006   4.4464312647339184E-005
 -0.46120150187734671        2.5635736035374153E-003   4.9291773775052361E-003  -1.6481486383030287E-005  -8.0825497263698398E-005   18.330487839170090       -8.1338616431643448E-006   4.3649206705386323E-005
 -0.44743429286608261        2.8045175436817627E-003   4.9286294824142105E-003  -1.8571831565185115E-005  -7.8047836345836153E-005   18.330487841299625       -7.8544104015160850E-006   4.2870936591173989E-005
 -0.43366708385481850        3.0765171935036202E-003   4.9280581995923521E-003  -2.1003081558893820E-005  -7.5419232124500208E-005   18.330487843430841       -7.5902492675091742E-006   4.2128131562713191E-005
 -0.41989987484355445        3.3847221262966413E-003   4.9273635139292478E-003  -2.3843909032776182E-005  -7.2956917203134688E-005   18.330487846040725       -7.3441443133763078E-006   4.1419499662727634E-005
 -0.40613266583229035        3.7353371657394443E-003   4.9266243041242589E-003  -2.7179609498070695E-005  -7.0621831045922522E-005   18.330487848750558       -7.1103145803119270E-006   4.0743823319580012E-005
 -0.39236545682102630        4.1358823638035589E-003   4.9259477473524368E-003  -3.1116840517227296E-005  -6.8234543126274313E-005   18.330487851012411       -6.8716665702509702E-006   4.0099955260745421E-005
 -0.37859824780976220        4.5955284580861018E-003   4.9254060162145265E-003  -3.5789928375644852E-005  -6.5708606565777737E-005   18.330487852440413       -6.6194192549705704E-006   3.9486814715955074E-005
 -0.36483103879849810        5.1255332444960526E-003   4.9250302937856741E-003  -4.1369336529070246E-005  -6.3021603055403444E-005   18.330487852828881       -6.3513918827138250E-006   3.8903383889082263E-005
 -0.35106382978723405        5.7398141329308150E-003   4.9247627355004271E-003  -4.8073145991379696E-005  -6.0321763630260365E-005   18.330487852369359       -6.0805894551596253E-006   3.8348704679615698E-005
 -0.33729662077596995        6.4557063024517072E-003   4.9244324886470866E-003  -5.6182777747391404E-005  -5.7723796518009884E-005   18.330487851805302       -5.8208269713481584E-006   3.7821875636183370E-005
 -0.32352941176470590        7.2949764748943312E-003   4.9239689120188666E-003  -6.6064758568828584E-005  -5.5256746493824025E-005   18.330487851339644       -5.5751410095393179E-006   3.7322049126065404E-005
 -0.30976220275344180        8.2851927014854498E-003   4.9234594029066965E-003  -7.8201202185488558E-005  -5.2881919067398105E-005   18.330487850334695       -5.3381056820494564E-006   3.6848428705983084E-005
 -0.29599499374217775        9.4615959377551493E-003   4.9229959326985767E-003  -9.3233023201731301E-005  -5.0466441076566887E-005   18.330487847986539       -5.0972668358430447E-006   3.6400266680684226E-005
 -0.28222778473091364        1.0869687937445704E-002   4.9226340216999417E-003  -1.1202201163765440E-004  -4.7965244879909121E-005   18.330487844422720       -4.8480695363691232E-006   3.5976861836975215E-005
 -0.26846057571964954        1.2568855727375107E-002   4.9223823986521862E-003  -1.3574125896910567E-004  -4.5448842553348775E-005   18.330487840870671       -4.5961940381385228E-006   3.5577557341885536E-005
 -0.25469336670838549        1.4637518102431843E-002   4.9221288824644232E-003  -1.6600887483650593E-004  -4.3033887755331364E-005   18.330487838687624       -4.3539200806405118E-006   3.5201738794601787E-005
 -0.24092615769712139        1.7180541970347386E-002   4.9218027167896410E-003  -2.0508891505617306E-004  -4.0744506917901360E-005   18.330487838355122       -4.1249665770540023E-006   3.4848832422683154E-005
 -0.22715894868585731        2.0340100602608761E-002   4.9214557148298524E-003  -2.5619851862116827E-004  -3.8542898452718586E-005   18.330487839395726       -3.9043530559800983E-006   3.4518303413875829E-005
 -0.21339173967459324        2.4311844530754540E-002   4.9211382618267333E-003  -3.2398604024892123E-004  -3.6296873012731347E-005   18.330487841027868       -3.6799946638072670E-006   3.4209654375587033E-005
 -0.19962453066332916        2.9369428878665761E-002   4.9208479478909089E-003  -4.1528992490179751E-004  -3.3963375706679038E-005   18.330487843315069       -3.4476004719559376E-006   3.3922423914766352E-005
 -0.18585732165206509        3.5902449596539272E-002   4.9205287449031170E-003  -5.4036793925782661E-004  -3.1535548749341081E-005   18.330487847312867       -3.2061530531097714E-006   3.3656185331578186E-005
 -0.17209011264080101        4.4476348755463246E-002   4.9202012032433804E-003  -7.1493075404959101E-004  -2.9076679855994737E-005   18.330487853656688       -2.9590854125600927E-006   3.3410545420838824E-005
 -0.15832290362953691        5.5929088781327338E-002   4.9199457182870733E-003  -9.6357857242548688E-004  -2.6682945754459915E-005   18.330487862446322       -2.7160729047405398E-006   3.3185143375741558E-005
 -0.14455569461827283        7.1530667107212995E-002   4.9198004477728633E-003  -1.3257280961952692E-003  -2.4342424160692004E-005   18.330487873333315       -2.4775874705543355E-006   3.2979649788903745E-005
 -0.13078848560700876        9.3252072869017946E-002   4.9198101078487969E-003  -1.8660107860329028E-003  -2.1957104226947175E-005   18.330487884759055       -2.2346999256325329E-006   3.2793765746249513E-005
 -0.11702127659574468       0.12422739995900821        4.9199075753932611E-003  -2.6926834622562246E-003  -1.9628483020116020E-005   18.330487893296070       -1.9960291359410307E-006   3.2627222009689269E-005
 -0.10325406758448059       0.16955695856065695        4.9199893627190038E-003  -3.9899214103365169E-003  -1.7324688971431419E-005   18.330487896589062       -1.7622262847723027E-006   3.2479778284979932E-005
  -8.9486858573216518E-002  0.23769407542521770        4.9199409441478730E-003  -6.0714053480504437E-003  -1.5093747233794940E-005   18.330487897075447       -1.5373573662494605E-006   3.2351222571547973E-005
  -7.5719649561952443E-002  0.34272062919579876        4.9197360605604725E-003  -9.4530836403344930E-003  -1.2871906395314452E-005   18.330487897397642       -1.3159805606445548E-006   3.2241370591434891E-005
  -6.1952440550688360E-002  0.50744285633137698        4.9193892034168126E-003  -1.4875437967758991E-002  -1.0628789981273348E-005   18.330487898603369       -1.0924848040778852E-006   3.2150065294883868E-005
  -4.8185231539424278E-002  0.76470156675164425        4.9190823689180090E-003  -2.2916812351025728E-002  -8.4128990809235467E-006   18.330487899988853       -8.6914057932706906E-007   3.2077176440430142E-005
  -3.4418022528160203E-002   1.1445628734185231        4.9189180101895935E-003  -3.2060883724359474E-002  -6.1432927309130191E-006   18.330487900982597       -6.4079469858973949E-007   3.2022600247686909E-005
  -2.0650813516896120E-002   1.6163836049308606        4.9189414910835649E-003  -3.4203965985868022E-002  -3.7812949519791605E-006   18.330487901430686       -4.0451980027670448E-007   3.1986259121337229E-005
  -6.8836045056320403E-003   1.9895021051562314        4.9190889420278883E-003  -1.6121722174870370E-002  -1.4219193661279808E-006   18.330487901402481       -1.6838808393631990E-007   3.1968101445151578E-005
   6.8836045056320403E-003   1.9895021051562314        4.9192268618740492E-003   1.6121722174870370E-002   9.6750307699685422E-007   18.330487900718325        6.7928549562568649E-008   3.1968101445151578E-005
   2.0650813516896120E-002   1.6163836049308606        4.9192708326639837E-003   3.4203965985868022E-002   3.3136263592275841E-006   18.330487899798250        3.0030869894375189E-007   3.1986259121337229E-005
   3.4418022528160203E-002   1.1445628734185231        4.9192545776916216E-003   3.2060883724359474E-002   5.6545356573390553E-006   18.330487899320396        5.3320060083198804E-007   3.2022600247686909E-005
   4.8185231539424278E-002  0.76470156675164425        4.9192561388387611E-003   2.2916812351025728E-002   7.9887121206373645E-006   18.330487899122755        7.6709245204911221E-007   3.2077176440430142E-005
   6.1952440550688360E-002  0.50744285633137698        4.9193453372887597E-003   1.4875437967758991E-002   1.0259403683046693E-005   18.330487898806510        9.9648804481800401E-007   3.2150065294883868E-005
   7.5719649561952443E-002  0.34272062919579876        4.9195060319245599E-003   9.4530836403344930E-003   1.2462998908420683E-005   18.330487898514026        1.2190889090912475E-006   3.2241370591434891E-005
   8.9486858573216518E-002  0.23769407542521770        4.9196679720244713E-003   6.0714053480504437E-003   1.4624471505269713E-005   18.330487898410531        1.4365708292614339E-006   3.2351222571547973E-005
  0.10325406758448059       0.16955695856065695        4.9197927302842342E-003   3.9899214103365169E-003   1.6808908127178473E-005   18.330487897563010        1.6560172603532801E-006   3.2479778284979932E-005
  0.11702127659574468       0.12422739995900821        4.9198326264915616E-003   2.6926834622562246E-003   1.9063477956996338E-005   18.330487893677759        1.8831160991510496E-006   3.2627222009689269E-005
  0.13078848560700876        9.3252072869017946E-002   4.9198353584385809E-003   1.8660107860329028E-003   2.1402899037518486E-005   18.330487884647891        2.1199155824071355E-006   3.2793765746249513E-005
  0.14455569461827283        7.1530667107212995E-002   4.9198741758006096E-003   1.3257280961952692E-003   2.3817247385265206E-005   18.330487872981863        2.3648190292705979E-006   3.2979649788903745E-005
  0.15832290362953691        5.5929088781327338E-002   4.9200336341726318E-003   9.6357857242548688E-004   2.6252212280773596E-005   18.330487862015190        2.6124208474857265E-006   3.3185143375741558E-005
  0.17209011264080101        4.4476348755463246E-002   4.9203195041836352E-003   7.1493075404959101E-004   2.8697530188120024E-005   18.330487853066188        2.8599691264727631E-006   3.3410545420838824E-005
  0.18585732165206509        3.5902449596539272E-002   4.9206584151660869E-003   5.4036793925782661E-004   3.1153894040242078E-005   18.330487846654890        3.1070974220906897E-006   3.3656185331578186E-005
  0.19962453066332916        2.9369428878665761E-002   4.9209507359167307E-003   4.1528992490179751E-004   3.3527486049994821E-005   18.330487842790596        3.3453038472374945E-006   3.3922423914766352E-005
  0.21339173967459324        2.4311844530754540E-002   4.9212146502092885E-003   3.2398604024892123E-004   3.5824784236630498E-005   18.330487840638440        3.5759708795199898E-006   3.4209654375587033E-005
  0.22715894868585731        2.0340100602608761E-002   4.9214988929865301E-003   2.5619851862116827E-004   3.8062297632438012E-005   18.330487839172040        3.8008292440553963E-006   3.4518303413875829E-005
  0.24092615769712139        1.7180541970347386E-002   4.9218259797783265E-003   2.0508891505617306E-004   4.0261880815210170E-005   18.330487838230493        4.0214215152018754E-006   3.4848832422683154E-005
  0.25469336670838549        1.4637518102431843E-002   4.9221567813865141E-003   1.6600887483650593E-004   4.2541580093662218E-005   18.330487838543380        4.2472207934472208E-006   3.5201738794601787E-005
  0.26846057571964954        1.2568855727375107E-002   4.9224096629314866E-003   1.3574125896910567E-004   4.4969198663298244E-005   18.330487840735511        4.4867140512703052E-006   3.5577557341885536E-005
  0.28222778473091364        1.0869687937445704E-002   4.9226410801608287E-003   1.1202201163765440E-004   4.7517242227004960E-005   18.330487844395069        4.7390667953990025E-006   3.5976861836975215E-005
  0.29599499374217775        9.4615959377551493E-003   4.9229368483619720E-003   9.3233023201731301E-005   5.0091331563974917E-005   18.330487848285230        4.9966554721200688E-006   3.6400266680684226E-005
  0.30976220275344180        8.2851927014854498E-003   4.9233441236078441E-003   7.8201202185488558E-005   5.2574667775404304E-005   18.330487850906348        5.2468735957115345E-006   3.6848428705983084E-005
  0.32352941176470590        7.2949764748943312E-003   4.9238286608906537E-003   6.6064758568828584E-005   5.4964177813621789E-005   18.330487852030753        5.4866919047460562E-006   3.7322049126065404E-005
  0.33729662077596995        6.4557063024517072E-003   4.9243395151051137E-003   5.6182777747391404E-005   5.7334641370744868E-005   18.330487852259232        5.7226181076196035E-006   3.7821875636183370E-005
  0.35106382978723405        5.7398141329308150E-003   4.9247774042071287E-003   4.8073145991379696E-005   5.9822954193455888E-005   18.330487852306341        5.9677893546587265E-006   3.8348704679615698E-005
  0.36483103879849810        5.1255332444960526E-003   4.9251179675949483E-003   4.1369336529070246E-005   6.2432165868960332E-005   18.330487852421435        6.2257835238249442E-006   3.8903383889082263E-005
  0.37859824780976220        4.5955284580861018E-003   4.9254495557436318E-003   3.5789928375644852E-005   6.5116558145777106E-005   18.330487852262547        6.4932830784652819E-006   3.9486814715955074E-005
  0.39236545682102630        4.1358823638035589E-003   4.9259273661741388E-003   3.1116840517227296E-005   6.7732194561115531E-005   18.330487851148437        6.7583319955622633E-006   4.0099955260745421E-005
  0.40613266583229035        3.7353371657394443E-003   4.9265539943613755E-003   2.7179609498070695E-005   7.0204346355827341E-005   18.330487849125181        7.0086419035722167E-006   4.0743823319580012E-005
  0.41989987484355445        3.3847221262966413E-003   4.9272889830505118E-003   2.3843909032776182E-005   7.2583921113172830E-005   18.330487846428984        7.2481613001436112E-006   4.1419499662727634E-005
  0.43366708385481850        3.0765171935036202E-003   4.9280887852113332E-003   2.1003081558893820E-005   7.4961523291081775E-005   18.330487843295483        7.4855150780118436E-006   4.2128131562713191E-005
  0.44743429286608261        2.8045175436817627E-003   4.9288302257446568E-003   1.8571831565185115E-005   7.7492108901349008E-005   18.330487840339902        7.7349900946946453E-006   4.2870936591173989E-005
  0.46120150187734671        2.5635736035374153E-003   4.9295017754538949E-003   1.6481486383030287E-005   8.0173689247598618E-005   18.330487837613489        8.0004699043783374E-006   4.3649206705386323E-005
  0.47496871088861076        2.3493880237812066E-003   4.9301708691029478E-003   1.4676404492114922E-005   8.2978375427822271E-005   18.330487834800529        8.2793344096414914E-006   4.4464312647339184E-005
  0.48873591989987486        2.1583559813034042E-003   4.9308686091095334E-003   1.3111231566839839E-005   8.5844090856727862E-005   18.330487831759275        8.5655337868346222E-006   4.5317708680373506E-005
  0.50250312891113891        1.9874387042950387E-003   4.9315980741418851E-003   1.1748788206044551E-005   8.8723830272241703E-005   18.330487828490167        8.8535363638024679E-006   4.6210937690761450E-005
  0.51627033792240296        1.8340626608237529E-003   4.9323090407623546E-003   1.0558432199730904E-005   9.1646593008068726E-005   18.330487825253147        9.1442367275689397E-006   4.7145636684197887E-005
  0.53003754693366711        1.6960387109117942E-003   4.9329536719335126E-003   9.5147800420185239E-006   9.4635462996505587E-005   18.330487822278304        9.4414090586219919E-006   4.8123542710037371E-005
  0.54380475594493116        1.5714968917785242E-003   4.9336736663249531E-003   8.5967024097476929E-006   9.7633375121956791E-005   18.330487818853246        9.7434979750234128E-006   4.9146499249271258E-005
  0.55757196495619521        1.4588335228018444E-003   4.9346522585960659E-003   7.7865300305543363E-006   1.0043056327421405E-004   18.330487814133104        1.0029435202130999E-005   5.0216463105730903E-005
  0.57133917396745937        1.3566680775397362E-003   4.9358715817175262E-003   7.0694221915901068E-006   1.0308660704084333E-004   18.330487808207288        1.0298835164859306E-005   5.1335511843864258E-005
  0.58510638297872342        1.2638078434813126E-003   4.9372287605106372E-003   6.4328617727195406E-006   1.0574943115845966E-004   18.330487801578023        1.0564998496172535E-005   5.2505851820710261E-005
  0.59887359198998746        1.1792188252547026E-003   4.9384624872574829E-003   5.8662493019682042E-006   1.0867657662322382E-004   18.330487795515126        1.0851321912166869E-005   5.3729826864433253E-005
  0.61264080100125151        1.1020016793381372E-003   4.9394847093930392E-003   5.3605749553273823E-006   1.1184259360565876E-004   18.330487790423053        1.1162457961788387E-005   5.5009927657038128E-005
  0.62640801001251567        1.0313717237658202E-003   4.9403860501394574E-003   4.9081522471025867E-006   1.1515402502695138E-004   18.330487785864758        1.1491037069843073E-005   5.6348801884725975E-005
  0.64017521902377972        9.6664226385937703E-004   4.9413697585008100E-003   4.5024008031836375E-006   1.1850024072620176E-004   18.330487780836897        1.1827942986827276E-005   5.7749265225842311E-005
  0.65394242803504377        9.0721062865682493E-004   4.9426114390614950E-003   4.1376683827178190E-006   1.2167150091659933E-004   18.330487774536508        1.2150795849998918E-005   5.9214313253594734E-005
  0.66770963704630792        8.5254643286936159E-004   4.9440854817646793E-003   3.8090844354350336E-006   1.2475698805152358E-004   18.330487767078356        1.2462365297593031E-005   6.0747134338768421E-005
  0.68147684605757197        8.0218167366583612E-004   4.9457059886380810E-003   3.5124391145772706E-006   1.2792283523399223E-004   18.330487758880903        1.2778189491446885E-005   6.2351123646646592E-005
  0.69524405506883602        7.5570234623431338E-004   4.9472376669697114E-003   3.2440829286863964E-006   1.3138729915421264E-004   18.330487751065203        1.3119181752058942E-005   6.4029898332369911E-005
  0.70901126408010018        7.1274132134509119E-004   4.9487080415285814E-003   3.0008431981524769E-006   1.3505076306704911E-004   18.330487743482678        1.3482708394386142E-005   6.5787314050179293E-005
  0.72277847309136423        6.7297227542630587E-004   4.9502469137632857E-003   2.7799542506346652E-006   1.3878079549700840E-004   18.330487735500633        1.3856971968963969E-005   6.7627482904530499E-005
  0.73654568210262827        6.3610450155586929E-004   4.9519731155363410E-003   2.5789988929782286E-006   1.4239342952585205E-004   18.330487726584568        1.4222574315225138E-005   6.9554792985128129E-005
  0.75031289111389232        6.0187846026936638E-004   4.9538211671078811E-003   2.3958591735995742E-006   1.4593382100465502E-004   18.330487717061651        1.4577759961460467E-005   7.1573929643696537E-005
  0.76408010012515648        5.7006195372850748E-004   4.9556262529655438E-003   2.2286748269704790E-006   1.4968827169111368E-004   18.330487707722821        1.4948054601330081E-005   7.3689898688020694E-005
  0.77784730913642053        5.4044682679111082E-004   4.9572718889824676E-003   2.0758080925833870E-006   1.5371272880389022E-004   18.330487699094974        1.5345960006758658E-005   7.5908051688711219E-005
  0.79161451814768458        5.1284611481074020E-004   4.9590818173312814E-003   1.9358138412535804E-006   1.5787833041663640E-004   18.330487689566453        1.5765240462352713E-005   7.8234113616584169E-005
  0.80538172715894873        4.8709157130945730E-004   4.9613530228725363E-003   1.8074141347003362E-006   1.6182608701918486E-004   18.330487677768414        1.6169257939689472E-005   8.0674213053840013E-005
  0.81914893617021278        4.6303151959195001E-004   4.9639676907400196E-003   1.6894764999677771E-006   1.6567330873528766E-004   18.330487664263270        1.6558092445160918E-005   8.3234915250786316E-005
  0.83291614518147683        4.4052898136381609E-004   4.9666738126959596E-003   1.5809953261543429E-006   1.6973498104000246E-004   18.330487650278890        1.6959606500905567E-005   8.5923258332137282E-005
  0.84668335419274088        4.1946004284686009E-004   4.9691208403940725E-003   1.4810758931542695E-006   1.7423022337262052E-004   18.330487637478484        1.7400311400157250E-005   8.8746792993477192E-005
  0.86045056320400504        3.9971242504183477E-004   4.9714303697761990E-003   1.3889206254229180E-006   1.7903096175220020E-004   18.330487625252001        1.7875921047640901E-005   9.1713626069917420E-005
  0.87421777221526908        3.8118422990805685E-004   4.9739272518070565E-003   1.3038172318864882E-006   1.8393666678036323E-004   18.330487611998571        1.8370504622334345E-005   9.4832468406028783E-005
  0.88798498122653313        3.6378283849777609E-004   4.9768931730659023E-003   1.2251284489951551E-006   1.8860626826212558E-004   18.330487596443366        1.8846459164835364E-005   9.8112687509634155E-005
  0.90175219023779729        3.4742394065284823E-004   4.9802375912696099E-003   1.1522831498978436E-006   1.9323741338494397E-004   18.330487578996991        1.9312759680019850E-005   1.0156436553296737E-004
  0.91551939924906134        3.3203067886501171E-004   4.9835433621453415E-003   1.0847686206716066E-006   1.9836674447271124E-004   18.330487561654877        1.9815743728427930E-005   1.0519836319419474E-004
  0.92928660826032539        3.1753289141871893E-004   4.9866324505201867E-003   1.0221238359665740E-006   2.0402702491211205E-004   18.330487545221047        2.0373685316435219E-005   1.0902639033167299E-004
  0.94305381727158943        3.0386644205839788E-004   4.9898897071404581E-003   9.6393359251858585E-007   2.0998699740036516E-004   18.330487527784150        2.0971017411733137E-005   1.1306108387413793E-004
  0.95682102628285359        2.9097262521671484E-004   4.9937739333129200E-003   9.0982338071283123E-007   2.1569086940198144E-004   18.330487507220706        2.1554949546899413E-005   1.1731609411411492E-004
  0.97058823529411764        2.7879763736144493E-004   4.9981251360460780E-003   8.5945489252019877E-007   2.2117862738892769E-004   18.330487484333418        2.2110113335856125E-005   1.2180618029134379E-004
  0.98435544430538169        2.6729210631079695E-004   5.0026877509866492E-003   8.1252207932118907E-007   2.2688423021570615E-004   18.330487460345712        2.2676336203036305E-005   1.2654731663044931E-004
  0.99812265331664585        2.5641067146749813E-004   5.0069277265566807E-003   7.6874768587450881E-007   2.3327355189500280E-004   18.330487437771612        2.3302293831552725E-005   1.3155681013543041E-004
   1.0118898623279098        2.4611160886123549E-004   5.0110384829986799E-003   7.2788019741927115E-007   2.4023253320982929E-004   18.330487415609849        2.3991448191052666E-005   1.3685343162631112E-004
   1.0256570713391739        2.3635649569257191E-004   5.0156982310016057E-003   6.8969114594372345E-007   2.4732084558154780E-004   18.330487390540625        2.4710216151364876E-005   1.4245756171464861E-004
   1.0394242803504381        2.2710990976033073E-004   5.0212340192973123E-003   6.5397272930424087E-007   2.5412545893556654E-004   18.330487361104193        2.5404331193394002E-005   1.4839135365948123E-004
   1.0531914893617020        2.1833915974625974E-004   5.0273836122370769E-003   6.2053570336161398E-007   2.6114534070027562E-004   18.330487328510273        2.6106986687871649E-005   1.5467891532960630E-004
   1.0669586983729662        2.1001404284029185E-004   5.0333268041120663E-003   5.8920751280630236E-007   2.6918098616670076E-004   18.330487296627716        2.6892760288835872E-005   1.6134651282881512E-004
   1.0807259073842304        2.0210662662921823E-004   5.0391138046342512E-003   5.5983063103016260E-007   2.7805761723390018E-004   18.330487265142850        2.7770228149824357E-005   1.6842279872627817E-004
   1.0944931163954943        1.9459105255144573E-004   5.0455449462818601E-003   5.3226108340116236E-007   2.8718286622744939E-004   18.330487230145664        2.8693809333987894E-005   1.7593906828473256E-004
   1.1082603254067585        1.8744335854945122E-004   5.0530214194560615E-003   5.0636713171284072E-007   2.9593518182621532E-004   18.330487189882337        2.9586175200712317E-005   1.8392954760654040E-004
   1.1220275344180226        1.8064131883690932E-004   5.0612513692092189E-003   4.8202810050695300E-007   3.0480756650398504E-004   18.330487145700754        3.0476590575506028E-005   1.9243171823665040E-004
   1.1357947434292865        1.7416429894547819E-004   5.0692790986131267E-003   4.5913332847951378E-007   3.1484534980730195E-004   18.330487102091691        3.1459213880830986E-005   2.0148668348957688E-004
   1.1495619524405507        1.6799312443216229E-004   5.0770925842298373E-003   4.3758123033854133E-007   3.2601894512682643E-004   18.330487058974942        3.2563072964682961E-005   2.1113958262602715E-004
   1.1633291614518149        1.6210996181648541E-004   5.0858214981533215E-003   4.1727845634265903E-007   3.3761688917742039E-004   18.330487010797484        3.3735733055688777E-005   2.2144006001964550E-004
   1.1770963704630788        1.5649821048121875E-004   5.0961259149155244E-003   3.9813913835448264E-007   3.4892362158484789E-004   18.330486954522353        3.4888982563604768E-005   2.3244279765704694E-004
   1.1908635794743430        1.5114240441435966E-004   5.1074907058321212E-003   3.8008421262961063E-007   3.6076235070554115E-004   18.330486892497426        3.6073807642037509E-005   2.4420812074342014E-004
   1.2046307884856071        1.4602812279621911E-004   5.1188130640550788E-003   3.6304081076489111E-007   3.7427552795121191E-004   18.330486829836435        3.7400760743320160E-005   2.5680268788874752E-004
   1.2183979974968711        1.4114190854621042E-004   5.1303634173333681E-003   3.4694171127075844E-007   3.8929959939143895E-004   18.330486765042682        3.8891256861547776E-005   2.7030027938423966E-004
   1.2321652065081352        1.3647119404128907E-004   5.1432993450487149E-003   3.3172484513978601E-007   4.0479799563730159E-004   18.330486692526993        4.0456010871645916E-005   2.8478269951660265E-004
   1.2459324155193992        1.3200423330370431E-004   5.1577556729169955E-003   3.1733284956979203E-007   4.2075642383182277E-004   18.330486611578493        4.2066569111108723E-005   3.0034081179803988E-004
   1.2596996245306633        1.2773004003128989E-004   5.1737997330238306E-003   3.0371266468935547E-007   4.3726712196016552E-004   18.330486521757223        4.3729233011994507E-005   3.1707572952275969E-004
   1.2734668335419275        1.2363833091025311E-004   5.1908152750404857E-003   2.9081516873166336E-007   4.5528482028279435E-004   18.330486425829392        4.5512227958852479E-005   3.3510018833375312E-004
   1.2872340425531914        1.1971947370941257E-004   5.2073215530351515E-003   2.7859484762847257E-007   4.7612291719891300E-004   18.330486330529077        4.7562350096960438E-005   3.5454013266895701E-004
   1.3010012515644556        1.1596443970707273E-004   5.2259744941685780E-003   2.6700949545434172E-007   4.9794987132534361E-004   18.330486222711254        4.9768470731592420E-005   3.7553655426998575E-004
   1.3147684605757197        1.1236476004803073E-004   5.2478452930471162E-003   2.5601994255485728E-007   5.1981096200367572E-004   18.330486097272793        5.1987851779641837E-005   3.9824762865245476E-004
   1.3285356695869837        1.0891248566931854E-004   5.2703889726673000E-003   2.4558980854623785E-007   5.4462179877939540E-004   18.330485965857338        5.4436243401216153E-005   4.2285120490045920E-004
   1.3423028785982478        1.0560015046982206E-004   5.2943983882700069E-003   2.3568527768411961E-007   5.7206582362215156E-004   18.330485823959442        5.7175150147305519E-005   4.4954771579918648E-004
   1.3560700876095120        1.0242073743143620E-004   5.3223176829974650E-003   2.2627489437420605E-007   6.0021391033929228E-004   18.330485659647767        6.0018372291949317E-005   4.7856358972162650E-004
   1.3698372966207759        9.9367647428386983E-005   5.3503128581494442E-003   2.1732937683840188E-007   6.3343344877755730E-004   18.330485490192707        6.3285413018116576E-005   5.1015526356047052E-004
   1.3836045056320401        9.6434670487198767E-005   5.3827040727941547E-003   2.0882144716358731E-007   6.6811426548065789E-004   18.330485294020111        6.6804940008909869E-005   5.4461391827692444E-004
   1.3973717146433042        9.3615959282870631E-005   5.4207069091913238E-003   2.0072567614844965E-007   7.0299522724069771E-004   18.330485065365345        7.0337409671668335E-005   5.8227108653354669E-004
   1.4111389236545682        9.0906004677464403E-005   5.4581746793486517E-003   1.9301834153123491E-007   7.4530401792702718E-004   18.330484831699728        7.4466505209382333E-005   6.2350531696476260E-004
   1.4249061326658323        8.8299613125785809E-005   5.4992917015360548E-003   1.8567729832821227E-007   7.9227757301987556E-004   18.330484570758276        7.9177826435253867E-005   6.6875012398261266E-004
   1.4386733416770963        8.5791885789399057E-005   5.5494541399879220E-003   1.7868186014531910E-007   8.3901725047976503E-004   18.330484256240176        8.3948553844522954E-005   7.1850350834022647E-004
   1.4524405506883604        8.3378199215066915E-005   5.6005098450067061E-003   1.7201269044014173E-007   8.9531489835548541E-004   18.330483923920621        8.9459183974909036E-005   7.7333940559282566E-004
   1.4662077596996246        8.1054187447051899E-005   5.6570186545676698E-003   1.6565170281710236E-007   9.5848060433201265E-004   18.330483547897362        9.5806530781088580E-005   8.3392151192335782E-004
   1.4799749687108885        7.8815725454704755E-005   5.7274728320512959E-003   1.5958196952923863E-007   1.0200830251160960E-003   18.330483087143367        1.0211773987143023E-004   9.0102005600561886E-004
   1.4937421777221527        7.6658913767560163E-005   5.7983562730623481E-003   1.5378763744340381E-007   1.0981781440662678E-003   18.330482598126508        1.0969644817211532E-004   9.7553224040419458E-004
   1.5075093867334168        7.4580064219881523E-005   5.8749231238623993E-003   1.4825385079859779E-007   1.1893341793125379E-003   18.330482047830376        1.1881016429451476E-004   1.0585072783566142E-003
   1.5212765957446808        7.2575686715361810E-005   5.9747843714254966E-003   1.4296668015315085E-007   1.2762315711662912E-003   18.330481350881300        1.2781970537540640E-004   1.1511772179615652E-003
   1.5350438047559449        7.0642476930601422E-005   6.0826939020412335E-003   1.3791305697428106E-007   1.3822510842984314E-003   18.330480563149248        1.3818602319803477E-004   1.2549950983433739E-003
   1.5488110137672091        6.8777304883130212E-005   6.1893854970059897E-003   1.3308071337724994E-007   1.5160376062948087E-003   18.330479716759601        1.5131766917602030E-004   1.3716824526586026E-003
   1.5625782227784730        6.6977204296205162E-005   6.3328586221285408E-003   1.2845812656727533E-007   1.6483201540962787E-003   18.330478612150724        1.6507153301052941E-004   1.5032888049220123E-003
   1.5763454317897372        6.5239362698464703E-005   6.5013855278813464E-003   1.2403446758019021E-007   1.7985515692311668E-003   18.330477278206573        1.7995094445919920E-004   1.6522666639807798E-003
   1.5901126408010013        6.3561112201820667E-005   6.6605950197474988E-003   1.1979955395550221E-007   2.0015689867361503E-003   18.330475850586584        1.9965312195567846E-004   1.8215666878072434E-003
   1.6038798498122653        6.1939920905772542E-005   6.8755119888367407E-003   1.1574380600963409E-007   2.2146256057094201E-003   18.330473952569491        2.2170062135669867E-004   2.0147593034548291E-003
   1.6176470588235294        6.0373384880689872E-005   7.1535282619742341E-003   1.1185820640752965E-007   2.4365117693247304E-003   18.330471498307972        2.4415593790990422E-004   2.2361913104355395E-003
   1.6314142678347936        5.8859220686568514E-005   7.4148296127325647E-003   1.0813426275867401E-007   2.7628822460360066E-003   18.330468762885861        2.7538834459515590E-004   2.4911891449300770E-003
   1.6451814768460575        5.7395258387365291E-005   7.7544599350935078E-003   1.0456397298828324E-007   3.1394546354066234E-003   18.330465090675172        3.1389573746231638E-004   2.7863249521070978E-003
   1.6589486858573217        5.5979435024291201E-005   8.2415923700805121E-003   1.0113979325666822E-007   3.5040878754322093E-003   18.330460009698857        3.5176181433422600E-004   3.1297680269753961E-003
   1.6727158948685856        5.4609788514424956E-005   8.7251200696054562E-003   9.7854608220257027E-008   4.0745162919572312E-003   18.330453792988102        4.0601647227403936E-004   3.5317534925484268E-003
   1.6864831038798498        5.3284451943723737E-005   9.3325934942662895E-003   9.4701703446019867E-008   4.7939182423107577E-003   18.330445167205653        4.7878602902666777E-004   4.0052137614072095E-003
   1.7002503128911139        5.2001648225987711E-005   1.0285524666553752E-002   9.1674739807282761E-008   5.4848953600782433E-003   18.330432354516436        5.5137766422558656E-004   4.5666386866953911E-003
   1.7140175219023779        5.0759685101593667E-005   1.1250247114518015E-002   8.8767729704253197E-008   6.6408634495420437E-003   18.330415106511040        6.6125957634704169E-004   5.2372610374010120E-003
   1.7277847309136420        4.9556950451878887E-005   1.2546627262586771E-002   8.5975014965723662E-008   8.1187730150017734E-003   18.330388978825567        8.1132588749107185E-004   6.0447109951937850E-003
   1.7415519399249062        4.8391907906943424E-005   1.4643221195752973E-002   8.3291246301271971E-008   9.6373629360401412E-003   18.330347349996345        9.6908345340545384E-004   7.0253565760522753E-003
   1.7553191489361701        4.7263092726364318E-005   1.6676742635722476E-002   8.0711364183725269E-008   1.2364057881250154E-002   18.330286108090618        1.2286603020989055E-003   8.2276626406532494E-003
   1.7690863579474343        4.6169107933895801E-005   2.0010894639621093E-002   7.8230581052273457E-008   1.5406385759773876E-002   18.330183684679916        1.5457095229443592E-003   9.7170874181146307E-003
   1.7828535669586985        4.5108620688675887E-005   2.4511087841713089E-002   7.5844364735753422E-008   1.9462174851615822E-002   18.330014567120646        1.9482029817975389E-003   1.1583340688499932E-002
   1.7966207759699624        4.4080358876786142E-005   2.9530575741085707E-002   7.3548423003678999E-008   2.5922316000882500E-002   18.329735287839153        2.5805869439165987E-003   1.3951337550451073E-002
   1.8103879849812266        4.3083107908227852E-005   3.8344256807236500E-002   7.1338689160543949E-008   3.2434994584751298E-002   18.329251277728382        3.2651807912404711E-003   1.6998050004305647E-002
   1.8241551939924907        4.2115707705494094E-005   4.7113805274150107E-002   6.9211308605742512E-008   4.4066842137113808E-002   18.328440490047139        4.3789341165031935E-003   2.0978967000268238E-002
   1.8379224030037546        4.1177049870942515E-005   6.2035486720769049E-002   6.7162626287636822E-008   5.6182555750553691E-002   18.327033918997905        5.6479463008118807E-003   2.6270544137204005E-002
   1.8516896120150188        4.0266075021115870E-005   7.8546310287996787E-002   6.5189174986232672E-008   7.5205579743376397E-002   18.324648982233327        7.4959350086717782E-003   3.3439830827169753E-002
   1.8654568210262830        3.9381770277024105E-005  0.10257199401055389        6.3287664364140459E-008   9.7415215006109210E-002   18.320597635526678        9.7644852805823038E-003   4.3361207716318073E-002
   1.8792240300375469        3.8523166900198574E-005  0.13164554544177559        6.1454970730213287E-008  0.12780718959454160        18.313835693759678        1.2773170476147785E-002   5.7416046739770694E-002
   1.8929912390488111        3.7689338065063774E-005  0.16967611125238261        5.9688127464635234E-008  0.16526347869913405        18.302715199859719        1.6547095126299132E-002   7.7839053354460827E-002
   1.9067584480600750        3.6879396758848090E-005  0.21669138054594228        5.7984316058537765E-008  0.21268557422121026        18.284806869846758        2.1292877819723468E-002  0.10831907216370162     
   1.9205256570713392        3.6092493800878266E-005  0.27476224194499038        5.6340857724383389E-008  0.27086995340852882        18.256633484871074        2.7144144788241106E-002  0.15500606834165295     
   1.9342928660826033        3.5327815973678256E-005  0.33791693911127713        5.4755205537157788E-008  0.33424090164329717        18.218027018953581        3.3528549961453477E-002  0.22799071481969055     
   1.9480600750938672        3.4584584258823233E-005  0.38245819653200297        5.3224937069291972E-008  0.37902427931225974        18.185552428701499        3.8055961027302167E-002  0.34250646550278296     
   1.9618272841051314        3.3862052170990281E-005  0.40841629144995989        5.1747747485068495E-008  0.40526736640453459        18.164577044960907        4.0713781112898161E-002  0.51555058636196083     
   1.9755944931163956        3.3159504184100244E-005  0.42054680448492282        5.0321443062971669E-008  0.41768761249326630        18.154147557510274        4.1973866214940432E-002  0.74471775205222501     
   1.9893617021276595        3.2476254243863761E-005  0.42407774855951430        4.8943935116527077E-008  0.42140688977846585        18.150950944426533        4.2352747900701308E-002  0.95910165677050574     
   2.0031289111389237        3.1811644361432393E-005  0.42377876813303328        4.7613234286870332E-008  0.42151192954445615        18.150995767129700        4.2359521306986038E-002   1.0173436324403320     
   2.0168961201501876        3.1165043283214202E-005  0.42100093283870227        4.6327445181633756E-008  0.41900685492050188        18.153183106695558        4.2106943085290692E-002  0.86885425133128680     
   2.0306633291614520        3.0535845232244938E-005  0.41328278892603870        4.5084761337313934E-008  0.41157785463063667        18.159446472100441        4.1352740148646157E-002  0.63247598292592055     
   2.0444305381727159        2.9923468716814464E-005  0.39824990255459392        4.3883460483229740E-008  0.39682498326941829        18.171486288671410        3.9856870091939563E-002  0.42632547504853496     
   2.0581977471839799        2.9327355402332396E-005  0.37377944708841065        4.2721900087431652E-008  0.37261962723884640        18.190254936960915        3.7406012314635986E-002  0.28246484181721754     
   2.0719649561952442        2.8746969042682288E-005  0.33825933460654162        4.1598513165869752E-008  0.33734450122671938        18.215473559173603        3.3841072000917696E-002  0.18963492720622910     
   2.0857321652065082        2.8181794467558916E-005  0.29084245363020600        4.0511804337687740E-008  0.29014352723184700        18.245288191606090        2.9082059476286632E-002  0.13055870785601825     
   2.0994993742177721        2.7631336622511062E-005  0.23169405232108353        3.9460346110738045E-008  0.23116547874047685        18.276244968351957        2.3150678772446698E-002   9.2451162368593826E-002
   2.1132665832290365        2.7095119658624349E-005  0.16835817990288474        3.8442775382399549E-008  0.16796312398099930        18.301784155834763        1.6808820383461851E-002   6.7274903475993741E-002
   2.1270337922403004        2.6572686068975288E-005  0.12065833365933752        3.7457790142027040E-008  0.12036124420107042        18.315760668428663        1.2040963969679684E-002   5.0191645002992551E-002
   2.1408010012515644        2.6063595869170521E-005   8.6552426161618748E-002   3.6504146362097851E-008   8.6325539357145778E-002   18.322918992048081        8.6343381041280361E-003   3.8291460517028031E-002
   2.1545682102628287        2.5567425819455970E-005   6.2358601881099318E-002   3.5580655066188735E-008   6.2182160379234831E-002   18.326567010418888        6.2188792061061739E-003   2.9796076966151448E-002
   2.1683354192740927        2.5083768686038772E-005   4.5279054493523103E-002   3.4686179562752323E-008   4.5139084401454983E-002   18.328427874533634        4.5141593658194349E-003   2.3594193256058178E-002
   2.1821026282853566        2.4612232539412176E-005   3.3245415233430206E-002   3.3819632834144113E-008   3.3132065454632917E-002   18.329383913909584        3.3133036983083852E-003   1.8974302093242489E-002
   2.1958698372966210        2.4152440087611805E-005   2.4758156399904609E-002   3.2979975071539897E-008   2.4664485519955173E-002   18.329881687010953        2.4664870411822805E-003   1.5469812406905366E-002
   2.2096370463078849        2.3704028042458945E-005   1.8746853689743923E-002   3.2166211346480147E-008   1.8667957915821438E-002   18.330145918067611        1.8668112375152517E-003   1.2767684426842667E-002
   2.2234042553191489        2.3266646516966370E-005   1.4457253152823478E-002   3.1377389410899420E-008   1.4389648038048220E-002   18.330289694252958        1.4389708905351414E-003   1.0653378242517317E-002
   2.2371714643304128        2.2839958452193845E-005   1.1363463558112252E-002   3.0612597617692495E-008   1.1304650722647662E-002   18.330370248057310        1.1304672266762919E-003   8.9769385468927241E-003
   2.2509386733416772        2.2423639071943977E-005   9.1017583745705705E-003   2.9870962954513942E-008   9.0499246739598992E-003   18.330416869921162        9.0499292102061456E-004   7.6316376938217034E-003
   2.2647058823529411        2.2017375363786524E-005   7.4219362064014850E-003   2.9151649184109214E-008   7.3757462718218088E-003   18.330444795134209        7.3757433313370786E-004   6.5402411443482248E-003
   2.2784730913642051        2.1620865584989694E-005   6.1523482034120044E-003   2.8453855084681842E-008   6.1108019620428359E-003   18.330462112833942        6.1107957680610260E-004   5.6459976053628499E-003
   2.2922403003754694        2.1233818792022032E-005   5.1752075146544218E-003   2.7776812784401201E-008   5.1375424639819468E-003   18.330473222436634        5.1375349487637820E-004   4.9066175006484058E-003
   2.3060075093867334        2.0855954392367409E-005   4.4094221689447051E-003   2.7119786184555905E-008   4.3750462345590350E-003   18.330480581186553        4.3750383028579449E-004   4.2901781147542646E-003
   2.3197747183979973        2.0487001717469681E-005   3.7988072355657695E-003   2.6482069466002452E-008   3.7672524215822591E-003   18.330485600957566        3.7672445004659433E-004   3.7722935468594942E-003
   2.3335419274092617        2.0126699615693320E-005   3.3040697025911686E-003   2.5862985674179830E-008   3.2749598451390686E-003   18.330489116997104        3.2749521325341863E-004   3.3341291522922061E-003
   2.3473091364205256        1.9774796064250676E-005   2.8973972419643217E-003   2.5261885378040867E-008   2.8704253339329714E-003   18.330491638118502        2.8704179151395093E-004   2.9609888335013399E-003
   2.3610763454317896        1.9431047799107460E-005   2.5588208017063036E-003   2.4678145398688093E-008   2.5337328364756712E-003   18.330493483317376        2.5337257406442585E-004   2.6412967160644790E-003
   2.3748435544430540        1.9095219961935174E-005   2.2737732254922913E-003   2.4111167603667623E-008   2.2503565100500068E-003   18.330494858179982        2.2503497383710074E-004   2.3658541306887091E-003
   2.3886107634543179        1.8767085763232089E-005   2.0314482820661221E-003   2.3560377763230090E-008   2.0095228433649431E-003   18.330495898686831        2.0095163834761641E-004   2.1272912830742068E-003
   2.4023779724655818        1.8446426160784629E-005   1.8236928300397743E-003   2.3025224464964580E-008   1.8031049879870093E-003   18.330496696961887        1.8030988214596478E-004   1.9196582818901780E-003
   2.4161451814768462        1.8133029552687894E-005   1.6442534326287718E-003   2.2505178083597909E-008   1.6248709121626838E-003   18.330497316793679        1.6248650184163665E-004   1.7381170609268685E-003
   2.4299123904881101        1.7826691484187914E-005   1.4882588723976651E-003   2.1999729802803552E-008   1.4699670259692361E-003   18.330497803225491        1.4699613843032941E-004   1.5787071319462098E-003
   2.4436795994993741        1.7527214367649388E-005   1.3518602912393309E-003   2.1508390686132936E-008   1.3345591355795657E-003   18.330498188625629        1.3345537261933758E-004   1.4381659090147378E-003
   2.4574468085106385        1.7234407214991736E-005   1.2319773741998699E-003   2.1030690794364381E-008   1.2155792340959426E-003   18.330498496619004        1.2155740385604443E-004   1.3137897516906027E-003
   2.4712140175219024        1.6948085381972347E-005   1.1261165542664337E-003   2.0566178346677487E-008   1.1105441661007074E-003   18.330498744689198        1.1105391675304664E-004   1.2033256624006394E-003
   2.4849812265331663        1.6668070323730126E-005   1.0322387108381229E-003   2.0114418923275615E-008   1.0174236796385320E-003   18.330498945935705        1.0174188627012264E-004   1.1048862556541953E-003
   2.4987484355444307        1.6394189361034752E-005   9.4866134707048656E-004   1.9674994707150860E-008   9.3454287916784964E-004   18.330499110282510        9.3453823000805677E-005   1.0168825353275967E-003
   2.5125156445556946        1.6126275456717119E-005   8.7398514590982261E-004   1.9247503762955628E-008   8.6050899917170323E-004   18.330499245323420        8.6050450529382170E-005   9.3797040169965205E-004
   2.5262828535669586        1.5864167001784667E-005   8.0703803231366264E-004   1.8831559350845187E-008   7.9415564006287147E-004   18.330499356922076        7.9415129020079164E-005   8.6700781944365620E-004
   2.5400500625782230        1.5607707610752421E-005   7.4683200303415930E-004   1.8426789273550361E-008   7.3449973797243674E-004   18.330499449644016        7.3449552196348537E-005   8.0302031970954551E-004
   2.5538172715894869        1.5356745925745366E-005   6.9252940904578270E-004   1.8032835254801861E-008   6.8070796099977543E-004   18.330499527071272        6.8070386967320319E-005   7.4517305914363196E-004
   2.5675844806007508        1.5111135428951465E-005   6.4341633638265758E-004   1.7649352347501736E-008   6.3207018328901936E-004   18.330499592034229        6.3206620837262558E-005   6.9274806914985021E-004
   2.5813516896120152        1.4870734263027209E-005   5.9888138788867908E-004   1.7276008370026146E-008   5.8797834369575357E-004   18.330499646784148        5.8797447773785552E-005   6.4512563743492882E-004
   2.5951188986232792        1.4635405059078255E-005   5.5839862374985872E-004   1.6912483369238974E-008   5.4790945021202994E-004   18.330499693122714        5.4790568651086467E-005   6.0176899773979251E-004
   2.6088861076345431        1.4405014771857569E-005   5.2151373911919166E-004   1.6558469108748071E-008   5.1141181104549479E-004   18.330499732500229        5.1140814357591020E-005   5.6221168198810343E-004
   2.6226533166458075        1.4179434521842370E-005   4.8783278601141123E-004   1.6213668581129733E-008   4.7809380156103572E-004   18.330499766090451        4.7809022489035295E-005   5.2604702593579016E-004
   2.6364205256570714        1.3958539443868460E-005   4.5701291248786648E-004   1.5877795542908913E-008   4.4761464168264657E-004   18.330499794848311        4.4761115087389407E-005   4.9291942507035291E-004
   2.6501877346683353        1.3742208542017175E-005   4.2875471398325766E-004   1.5550574071054502E-008   4.1967677980325714E-004   18.330499819554472        4.1967337031298947E-005   4.6251701956964643E-004
   2.6639549436795993        1.3530324550466078E-005   4.0279588226742330E-004   1.5231738139941575E-008   3.9401956957806490E-004   18.330499840850088        3.9401623716438365E-005   4.3456555121556645E-004
   2.6777221526908637        1.3322773800028963E-005   3.7890590575123613E-004   1.4921031217718356E-008   3.7041399395780652E-004   18.330499859264080        3.7041073461814634E-005   4.0882318547370464E-004
   2.6914893617021276        1.3119446090124899E-005   3.5688162671454476E-004   1.4618205881095836E-008   3.4865824254458783E-004   18.330499875234594        3.4865505249930096E-005   3.8507613165706593E-004
   2.7052565707133915        1.2920234565929046E-005   3.3654350083781558E-004   1.4323023447636917E-008   3.2857398810869776E-004   18.330499889126056        3.2857086383478117E-005   3.6313492558118075E-004
   2.7190237797246559        1.2725035600470664E-005   3.1773243522274319E-004   1.4035253624641673E-008   3.1000323893686481E-004   18.330499901242732        3.1000017723892823E-005   3.4283126420815897E-004
   2.7327909887359199        1.2533748681455219E-005   3.0030710512017839E-004   1.3754674173848222E-008   2.9280566777881243E-004   18.330499911839581        2.9280266586712257E-005   3.2401530185945820E-004
   2.7465581977471838        1.2346276302598700E-005   2.8414166849046325E-004   1.3481070591091453E-008   2.7685633710769231E-004   18.330499921131011        2.7685339264286213E-005   3.0655333372112749E-004
   2.7603254067584482        1.2162523859272896E-005   2.6912381252422094E-004   1.3214235800276114E-008   2.6204375537928901E-004   18.330499929297925        2.6204086644590677E-005   2.9032580539786073E-004
   2.7740926157697121        1.1982399548270134E-005   2.5515307826026230E-004   1.2953969860851434E-008   2.4826821084250736E-004   18.330499936493457        2.4826537583202853E-005   2.7522559783546736E-004
   2.7878598247809760        1.1805814271505371E-005   2.4213941912164307E-004   1.2700079688221089E-008   2.3544033889715948E-004   18.330499942847638        2.3543755631060271E-005   2.6115654552661815E-004
   2.8016270337922404        1.1632681543482664E-005   2.3000195703784328E-004   1.2452378786392288E-008   2.2347988655327993E-004   18.330499948471207        2.2347715476803903E-005   2.4803215293484092E-004
   2.8153942428035044        1.1462917402361217E-005   2.1866790618062769E-004   1.2210686992306921E-008   2.1231464365486846E-004   18.330499953458744        2.1231196072529165E-005   2.3577447982613307E-004
   2.8291614518147683        1.1296440324464136E-005   2.0807163947049619E-004   1.1974830231272369E-008   2.0187951554008059E-004   18.330499957891266        2.0187687910692428E-005   2.2431317093094658E-004
   2.8429286608260327        1.1133171142080930E-005   1.9815387711289838E-004   1.1744640282978431E-008   1.9211571598772004E-004   18.330499961838331        1.9211312335085390E-005   2.1358460926599872E-004
   2.8566958698372966        1.0973032964421523E-005   1.8886097968005133E-004   1.1519954557569303E-008   1.8297006283382399E-004   18.330499965359845        1.8296751119796795E-005   2.0353117568024188E-004
   2.8704630788485606        1.0815951101586495E-005   1.8014433084388606E-004   1.1300615881291467E-008   1.7439436164337903E-004   18.330499968507507        1.7439184848990539E-005   1.9410059987639988E-004
   2.8842302878598249        1.0661852991424828E-005   1.7195979696713433E-004   1.1086472291328316E-008   1.6634486534125974E-004   18.330499971326045        1.6634238882840081E-005   1.8524539039832522E-004
   2.8979974968710889        1.0510668129156270E-005   1.6426725253883664E-004   1.0877376839273536E-008   1.5878179975941807E-004   18.330499973854252        1.5877935902728848E-005   1.7692233294531196E-004
   2.9117647058823528        1.0362327999641299E-005   1.5703016202903286E-004   1.0673187402945419E-008   1.5166894665826354E-004   18.330499976125850        1.5166654192599828E-005   1.6909204794238463E-004
   2.9255319148936172        1.0216766012187295E-005   1.5021521021146034E-004   1.0473766506088938E-008   1.4497327696923792E-004   18.330499978170206        1.4497090935934013E-005   1.6171859961318564E-004
   2.9392991239048811        1.0073917437784454E-005   1.4379197437672397E-004   1.0278981145629828E-008   1.3866462786283937E-004   18.330499980012959        1.3866229895960698E-005   1.5476914991232257E-004
   2.9530663329161451        9.9337193486701248E-006   1.3773263309483532E-004   1.0088702626116049E-008   1.3271541788444473E-004   18.330499981676539        1.3271312910749534E-005   1.4821365161198823E-004
   2.9668335419274094        9.7961105601247818E-006   1.3201170722664673E-004   9.9028064010199556E-009   1.2710039493941665E-004   18.330499983180601        1.2709814686760754E-005   1.4202457563208755E-004
   2.9806007509386734        9.6610315744074829E-006   1.2660582968313639E-004   9.7211719205885817E-009   1.2179641244466120E-004   18.330499984542406        1.2179420424564571E-005   1.3617666837758272E-004
   2.9943679599499373        9.5284245267425755E-006   1.2149354098360661E-004   9.5436824859427444E-009   1.1678222954307199E-004   18.330499985777138        1.1678005864739891E-005   1.3064673542079818E-004
   3.0081351689612017        9.3982331332737525E-006   1.1665510800688131E-004   9.3702251091383600E-009   1.1203833189539531E-004   18.330499986898182        1.1203619401083717E-005   1.2541344835609962E-004
   3.0219023779724656        9.2704026409051899E-006   1.1207236352868108E-004   9.2006903789237140E-009   1.0754677018348378E-004   18.330499987917360        1.0754465968939705E-005   1.2045717207299863E-004
   3.0356695869837296        9.1448797789530387E-006   1.0772856425569189E-004   9.0349723319278455E-009   1.0329101404027980E-004   18.330499988845123        1.0328892474431445E-005   1.1575981005243943E-004
   3.0494367959949940        9.0216127125342539E-006   1.0360826513749138E-004   8.8729683290699748E-009   9.9255819648924400E-005   18.330499989690729        9.9253745832418937E-006   1.1130466559903099E-004
   3.0632040050062579        8.9005509976227530E-006   9.9697207766741167E-005   8.7145789368858136E-009   9.5427109736817878E-005   18.330499990462396        9.5425047357627909E-006   1.0707631718699465E-004
   3.0769712140175218        8.7816455377061039E-006   9.5982220662695883E-005   8.5597078136471084E-009   9.1791865145979287E-005   18.330499991167432        9.1789813006542475E-006   1.0306050632608506E-004
   3.0907384230287858        8.6648485419789577E-006   9.2451129196937978E-005   8.4082615999716151E-009   8.8338027576824010E-005   18.330499991812335        8.8335988209465728E-006   9.9244036551123457E-005
   3.1045056320400501        8.5501134850121738E-006   8.9092672935547191E-005   8.2601498137893545E-009   8.5054413413523794E-005   18.330499992402899        8.5052393406949112E-006   9.5614682309608901E-005
   3.1182728410513141        8.4373950678393223E-006   8.5896428355380374E-005   8.1152847494592993E-009   8.1930638639803554E-005   18.330499992944301        8.1928648161401774E-006   9.2161106670011597E-005
   3.1320400500625780        8.3266491804047091E-006   8.2852735352385916E-005   7.9735813808165960E-009   7.8957054636591363E-005   18.330499993441165        7.8955106019280244E-006   8.8872786902028563E-005
   3.1458072590738424        8.2178328653196791E-006   7.9952626742983056E-005   7.8349572680456705E-009   7.6124694086758058E-005   18.330499993897632        7.6122799547308377E-006   8.5739947092071462E-005
   3.1595744680851063        8.1109042828760445E-006   7.7187760972730133E-005   7.6993324681558064E-009   7.3425225378355595E-005   18.330499994317421        7.3423394181841810E-006   8.2753497054871965E-005
   3.1733416770963703        8.0058226772678332E-006   7.4550359283107655E-005   7.5666294489432745E-009   7.0850913034245947E-005   18.330499994703857        7.0849148649304448E-006   7.9904976887332961E-005
   3.1871088861076347        7.9025483439746442E-006   7.2033149321236033E-005   7.4367730062559722E-009   6.8394581087883645E-005   18.330499995059942        6.8392879009034052E-006   7.7186506585314024E-005
   3.2008760951188986        7.8010425982618375E-006   6.9629317359229669E-005   7.3096901844636177E-009   6.6049576294653373E-005   18.330499995388372        6.6047923175866083E-006   7.4590740209349180E-005
   3.2146433041301625        7.7012677447547014E-006   6.7332470715193059E-005   7.1853101999417085E-009   6.3809728712506758E-005   18.330499995691575        6.3808103239065898E-006   7.2110824142606887E-005
   3.2284105131414269        7.6031870480456101E-006   6.5136610785060557E-005   7.0635643675032209E-009   6.1669308524720239E-005   18.330499995971742        6.1667684085299434E-006   6.9740359034761672E-005
   3.2421777221526908        7.5067647042949273E-006   6.3036115465077926E-005   6.9443860295869550E-009   5.9622979602703106E-005   18.330499996230859        5.9621328399813244E-006   6.7473365069767300E-005
   3.2559449311639548        7.4119658137878905E-006   6.1025728279408608E-005   6.8277104881617885E-009   5.7665751969554967E-005   18.330499996470714        5.7664049839653740E-006   6.5304250234583160E-005
   3.2697121401752192        7.3187563544115708E-006   5.9100550411741724E-005   6.7134749391613733E-009   5.5792936331328990E-005   18.330499996692925        5.5791167340647603E-006   6.3227781300385482E-005
   3.2834793491864831        7.2271031560172810E-006   5.7256031731790584E-005   6.6016184093818338E-009   5.4000104234852952E-005   18.330499996898961        5.3998264133318060E-006   6.1239057258265513E-005
   3.2972465581977470        7.1369738756352965E-006   5.5487957423273189E-005   6.4920816957588637E-009   5.2283056650666994E-005   18.330499997090161        5.2281154500492337E-006   5.9333484978387462E-005
   3.3110137672090114        7.0483369735102036E-006   5.3792428370565862E-005   6.3848073068633595E-009   5.0637802626763937E-005   18.330499997267729        5.0635860309766557E-006   5.7506756885483075E-005
   3.3247809762202754        6.9611616899264158E-006   5.2165834981465696E-005   6.2797394065944967E-009   4.9060547775893290E-005   18.330499997432767        4.9058597521009939E-006   5.5754830464768488E-005
   3.3385481852315393        6.8754180227946107E-006   5.0604825961982937E-005   6.1768237599332825E-009   4.7547690965698744E-005   18.330499997586276        4.7545771416158533E-006   5.4073909431216127E-005
   3.3523153942428037        6.7910767059712187E-006   4.9106274555484617E-005   6.0760076806848977E-009   4.6095826271325400E-005   18.330499997729170        4.6093977845564124E-006   5.2460426411882437E-005
   3.3660826032540676        6.7081091882839899E-006   4.7667245327270749E-005   5.9772399811494504E-009   4.4701746878747506E-005   18.330499997862276        4.4700007232294152E-006   5.0911027005925688E-005
   3.3798498122653315        6.6264876132379187E-006   4.6284964439783372E-005   5.8804709236023770E-009   4.3362447962483042E-005   18.330499997986355        4.3360848241550654E-006   4.9422555100267417E-005
   3.3936170212765959        6.5461847993768099E-006   4.4956795230130391E-005   5.7856521735501055E-009   4.2075126005815448E-005   18.330499998102095        4.2073688348250312E-006   4.7992039330743859E-005
   3.4073842302878599        6.4671742212767528E-006   4.3680220556247408E-005   5.6927367546717256E-009   4.0837173852463576E-005   18.330499998210140        4.0835910308422710E-006   4.6616680589223612E-005
   3.4211514392991238        6.3894299911486935E-006   4.2452831137596144E-005   5.6016790053736413E-009   3.9646170731526037E-005   18.330499998311062        3.9645083513008875E-006   4.5293840486679049E-005
   3.4349186483103882        6.3129268410282600E-006   4.1272319737497730E-005   5.5124345369171298E-009   3.8499868882259692E-005   18.330499998405394        3.8498951657047029E-006   4.4021030690724326E-005
   3.4486858573216521        6.2376401055318506E-006   4.0136479058895062E-005   5.4249601930218832E-009   3.7396177502890247E-005   18.330499998493629        3.7395417347714750E-006   4.2795903063773988E-005
   3.4624530663329161        6.1635457051587582E-006   3.9043201470482420E-005   5.3392140109205801E-009   3.6333145322712264E-005   18.330499998576204        3.6332524940114322E-006   4.1616240534838584E-005
   3.4762202753441804        6.0906201301200107E-006   3.7990481530830259E-005   5.2551551837809019E-009   3.5308945656278518E-005   18.330499998653540        3.5308445518586721E-006   4.0479948644143196E-005
   3.4899874843554444        6.0188404246753004E-006   3.6976412968010570E-005   5.1727440244672280E-009   3.4321857793522633E-005   18.330499998726008        3.4321457976124105E-006   3.9385047705301328E-005
   3.5037546933667083        5.9481841719600741E-006   3.5999195540487575E-005   5.0919419305619346E-009   3.3370261486716449E-005   18.330499998793961        3.3369943061799817E-006   3.8329665534774513E-005
   3.5175219023779727        5.8786294792856515E-006   3.5057119598755914E-005   5.0127113506150400E-009   3.2452612873314870E-005   18.330499998857711        3.2452358832426136E-006   3.7312030702853411E-005
   3.5312891113892366        5.8101549638958120E-006   3.4148586398583315E-005   4.9350157515740561E-009   3.1567459742542468E-005   18.330499998917556        3.1567255487750488E-006   3.6330466264459415E-005
   3.5450563204005006        5.7427397391639766E-006   3.3272065040279141E-005   4.8588195873469965E-009   3.0713396476764236E-005   18.330499998973767        3.0713229963313734E-006   3.5383383931737981E-005
   3.5588235294117645        5.6763634012157004E-006   3.2426148292522648E-005   4.7840882684416336E-009   2.9889120140706057E-005   18.330499999026596        2.9888981769371895E-006   3.4469278653733427E-005
   3.5725907384230289        5.6110060159618132E-006   3.1609455084647722E-005   4.7107881326641301E-009   2.9093334763750579E-005   18.330499999076274        2.9093217118864186E-006   3.3586723571438165E-005
   3.5863579474342928        5.5466481065280685E-006   3.0820758609645174E-005   4.6388864168127905E-009   2.8324882002134704E-005   18.330499999123010        2.8324779513796611E-006   3.2734365319228775E-005
   3.6001251564455568        5.4832706410676968E-006   3.0058793670990161E-005   4.5683512293503983E-009   2.7582551385585947E-005   18.330499999167007        2.7582459976783552E-006   3.1910919646167139E-005
   3.6138923654568211        5.4208550209438191E-006   2.9322504365301878E-005   4.4991515239986054E-009   2.6865330723203456E-005   18.330499999208442        2.6865247478177668E-006   3.1115167332881495E-005
   3.6276595744680851        5.3593830692691475E-006   2.8610710056732428E-005   4.4312570742336384E-009   2.6172074622208728E-005   18.330499999247490        2.6171997500099580E-006   3.0345950381773389E-005
   3.6414267834793490        5.2988370197908032E-006   2.7922514821867298E-005   4.3646384486453936E-009   2.5501915911112536E-005   18.330499999284299        2.5501843509207603E-006   2.9602168460141895E-005
   3.6551939924906134        5.2391995061087068E-006   2.7256802391113884E-005   4.2992669871202214E-009   2.4853762354737143E-005   18.330499999319027        2.4853693725236280E-006   2.8882775577495983E-005
   3.6689612015018773        5.1804535512162301E-006   2.6612817592683184E-005   4.2351147778301978E-009   2.4226879223814849E-005   18.330499999351794        2.4226813733148157E-006   2.8186776979853487E-005
   3.6827284105131413        5.1225825573523530E-006   2.5989506339174193E-005   4.1721546349916397E-009   2.3620230395894265E-005   18.330499999382734        2.3620167625010463E-006   2.7513226245217458E-005
   3.6964956195244056        5.0655702961549410E-006   2.5386221460676848E-005   4.1103600773584519E-009   2.3033184677796846E-005   18.330499999411959        2.3033124348614550E-006   2.6861222565690239E-005
   3.7102628285356696        5.0094008991050963E-006   2.4801987273628971E-005   4.0497053074309731E-009   2.2464781064972726E-005   18.330499999439578        2.2464722992796204E-006   2.6229908202843188E-005
   3.7240300375469335        4.9540588482529591E-006   2.4236222098364459E-005   3.9901651913641817E-009   2.1914451375088331E-005   18.330499999465690        2.1914395433643210E-006   2.5618466104017630E-005
   3.7377972465581979        4.8995289672156605E-006   2.3688051326234296E-005   3.9317152395162272E-009   2.1381333759548737E-005   18.330499999490396        2.1381279860825565E-006   2.5026117668199041E-005
   3.7515644555694618        4.8457964124384966E-006   2.3156924473385516E-005   3.8743315876566334E-009   2.0864889707165352E-005   18.330499999513769        2.0864837785939794E-006   2.4452120650989886E-005
   3.7653316645807258        4.7928466647106462E-006   2.2642072238664751E-005   3.8179909787782962E-009   2.0364361393302288E-005   18.330499999535899        2.0364311399586076E-006   2.3895767199014838E-005
   3.7790988735919901        4.7406655209271729E-006   2.2142974616876535E-005   3.7626707455002984E-009   1.9879239703930825E-005   18.330499999556860        1.9879191596370901E-006   2.3356382004833227E-005
   3.7928660826032541        4.6892390860892930E-006   2.1658933476657512E-005   3.7083487930524074E-009   1.9408837004335515E-005   18.330499999576723        1.9408790747969051E-006   2.2833320574111659E-005
   3.8066332916145180        4.6385537655351434E-006   2.1189496086617969E-005   3.6550035827983898E-009   1.8952710578155901E-005   18.330499999595549        1.8952666141293094E-006   2.2325967597431747E-005
   3.8204005006257824        4.5885962573936432E-006   2.0733981036328026E-005   3.6026141162988610E-009   1.8510188700178310E-005   18.330499999613405        1.8510146054514617E-006   2.1833735419679709E-005
   3.8341677096370463        4.5393535452542747E-006   2.0292036041854049E-005   3.5511599198820445E-009   1.8080928328851975E-005   18.330499999630341        1.8080887447262214E-006   2.1356062600488195E-005
   3.8479349186483103        4.4908128910458115E-006   1.9862975323686506E-005   3.5006210297164815E-009   1.7664252665797524E-005   18.330499999646417        1.7664213523684973E-006   2.0892412559682518E-005
   3.8617021276595747        4.4429618281173696E-006   1.9446528045200725E-005   3.4509779773396628E-009   1.7259899418054522E-005   18.330499999661679        1.7259861991184030E-006   2.0442272302126982E-005
   3.8754693366708386        4.3957881545153123E-006   1.9042039635970031E-005   3.4022117756742069E-009   1.6867222358084541E-005   18.330499999676178        1.6867186624420642E-006   2.0005151216774046E-005
   3.8892365456821025        4.3492799264497849E-006   1.8649262604047578E-005   3.3543039054651950E-009   1.6485981913235761E-005   18.330499999689952        1.6485947850924206E-006   1.9580579945094097E-005
   3.9030037546933669        4.3034254519449087E-006   1.8267618605509841E-005   3.3072363021569188E-009   1.6115607485166538E-005   18.330499999703047        1.6115575074222108E-006   1.9168109314409955E-005
   3.9167709637046308        4.2582132846668331E-006   1.7896851820892149E-005   3.2609913431770950E-009   1.5755850618328071E-005   18.330499999715496        1.5755819839019863E-006   1.8767309331978074E-005
   3.9305381727158948        4.2136322179240546E-006   1.7536451721791435E-005   3.2155518356236075E-009   1.5406207973433733E-005   18.330499999727341        1.5406178807656079E-006   1.8377768235952352E-005
   3.9443053817271592        4.1696712788346242E-006   1.7186189053473280E-005   3.1709010043316684E-009   1.5066457151229147E-005   18.330499999738610        1.5066429581082238E-006   1.7999091599637999E-005
   3.9580725907384231        4.1263197226550359E-006   1.6845556722817906E-005   3.1270224803143560E-009   1.4736097747226821E-005   18.330499999749339        1.4736071756486522E-006   1.7630901485692809E-005
   3.9718397997496870        4.0835670272657694E-006   1.6514409712751368E-005   3.0839002895656536E-009   1.4414991115051928E-005   18.330499999759549        1.4414966687408358E-006   1.7272835647164523E-005
   3.9856070087609510        4.0414028878086352E-006   1.6192209254376773E-005   3.0415188422034990E-009   1.4102604733993055E-005   18.330499999769284        1.4102581855020097E-006   1.6924546772467163E-005
   3.9993742177722154        3.9998172114712418E-006   1.5878875462908981E-005   2.9998629219489895E-009   1.3798864632371033E-005   18.330499999778553        1.3798843287333154E-006   1.6585701771596493E-005
   4.0131414267834797        3.9588001124140548E-006   1.5573896818929444E-005   2.9589176759311965E-009   1.3503265130862359E-005   18.330499999787392        1.3503245306870556E-006   1.6255981101068201E-005
   4.0269086357947437        3.9183419068356916E-006   1.5277178991108725E-005   2.9186686048031956E-009   1.3215717407547911E-005   18.330499999795819        1.3215699091505794E-006   1.5935078125231486E-005
   4.0406758448060076        3.8784331081721868E-006   1.4988286534113927E-005   2.8791015531503391E-009   1.2935791457621087E-005   18.330499999803859        1.2935774638014468E-006   1.5622698511767976E-005
   4.0544430538172715        3.8390644224262186E-006   1.4707111417668167E-005   2.8402027002129012E-009   1.2663384405019076E-005   18.330499999811529        1.2663369070236712E-006   1.5318559659331504E-005
   4.0682102628285355        3.8002267436222856E-006   1.4433236984705908E-005   2.8019585508637383E-009   1.2398084664054578E-005   18.330499999818848        1.2398070804022568E-006   1.5022390155418912E-005
   4.0819774718397994        3.7619111493840672E-006   1.4166617302452086E-005   2.7643559268704610E-009   1.2139851112918675E-005   18.330499999825836        1.2139838717253240E-006   1.4733929262687528E-005
   4.0957446808510642        3.7241088966302608E-006   1.3906792198214707E-005   2.7273819584266721E-009   1.1888228333095695E-005   18.330499999832512        1.1888217393174408E-006   1.4452926432051145E-005
   4.1095118898623282        3.6868114173853723E-006   1.3653787259239477E-005   2.6910240759210008E-009   1.1643246386008221E-005   18.330499999838885        1.1643236892631319E-006   1.4179140840994387E-005
   4.1232790988735921        3.6500103147019571E-006   1.3407144726175758E-005   2.6552700019709862E-009   1.1404451979028919E-005   18.330499999844982        1.1404443924803041E-006   1.3912340955645404E-005
   4.1370463078848561        3.6136973586910520E-006   1.3166875164704338E-005   2.6201077436761418E-009   1.1171859853377477E-005   18.330499999850804        1.1171853230410882E-006   1.3652304115240566E-005
   4.1508135168961200        3.5778644826575434E-006   1.2932594258765663E-005   2.5855255851126859E-009   1.0945089867603418E-005   18.330499999856375        1.0945084669561643E-006   1.3398816137701226E-005
   4.1645807259073839        3.5425037793373620E-006   1.2704287016955296E-005   2.5515120800492092E-009   1.0724130953307598E-005   18.330499999861697        1.0724127173498176E-006   1.3151670945123553E-005
   4.1783479349186488        3.5076074972335089E-006   1.2481574705726984E-005   2.5180560448752044E-009   1.0508608276475408E-005   18.330499999866795        1.0508605909758253E-006   1.2910670208057532E-005
   4.1921151439299127        3.4731680370480027E-006   1.2264513160968432E-005   2.4851465517347292E-009   1.0298581341830462E-005   18.330499999871670        1.0298580382464888E-006   1.2675623007521460E-005
   4.2058823529411766        3.4391779482069078E-006   1.2052668609109276E-005   2.4527729218616889E-009   1.0093620051119517E-005   18.330499999876341        1.0093620495175868E-006   1.2446345513763039E-005
   4.2196495619524406        3.4056299254757514E-006   1.1846147628422270E-005   2.4209247191213062E-009   9.8938343960980338E-006   18.330499999880807        9.8938362388468419E-007   1.2222660680839751E-005
   4.2334167709637045        3.3725168056626794E-006   1.1644540938458337E-005   2.3895917437233551E-009   9.6988185589436896E-006   18.330499999885088        9.6988217974207039E-007   1.2004397956147235E-005
   4.2471839799749684        3.3398315644067998E-006   1.1447917322263689E-005   2.3587640261240176E-009   9.5086445230410453E-006   18.330499999889192        9.5086491536416844E-007   1.1791393004077740E-005
   4.2609511889862324        3.3075673130492433E-006   1.1255927760936821E-005   2.3284318211110978E-009   9.3229665069181081E-006   18.330499999893121        9.3229725275935184E-007   1.1583487443040112E-005
   4.2747183979974972        3.2757172955845603E-006   1.1068645070045368E-005   2.2985856020494068E-009   9.1418603415462665E-006   18.330499999896887        9.1418677496225596E-007   1.1380528595118798E-005
   4.2884856070087611        3.2442748856901424E-006   1.0885680539161884E-005   2.2692160552975601E-009   8.9649403565476100E-006   18.330499999900500        8.9649491510700069E-007   1.1182369247692724E-005
   4.3022528160200251        3.2132335838314051E-006   1.0707191785513180E-005   2.2403140747810847E-009   8.7923669805519105E-006   18.330499999903960        8.7923771596318838E-007   1.0988867426374853E-005
   4.3160200250312890        3.1825870144406015E-006   1.0532756132489549E-005   2.2118707567253464E-009   8.6237204206984253E-006   18.330499999907286        8.6237319843452660E-007   1.0799886178671427E-005
   4.3297872340425529        3.1523289231671461E-006   1.0362522363655518E-005   2.1838773945353021E-009   8.4591520832215078E-006   18.330499999910472        8.4591650305270828E-007   1.0615293367794732E-005
   4.3435544430538169        3.1224531741974094E-006   1.0196132411878137E-005   2.1563254738203204E-009   8.2983066094518789E-006   18.330499999913531        8.2983209411964948E-007   1.0434961476096456E-005
   4.3573216520650817        3.0929537476420305E-006   1.0033702433703087E-005   2.1292066675575728E-009   8.1413026341859732E-006   18.330499999916469        8.1413183503809312E-007   1.0258767417619544E-005
   4.3710888610763456        3.0638247369888404E-006   9.8748701330357423E-006   2.1025128314001413E-009   7.9877803985970678E-006   18.330499999919290        7.9877975009632692E-007   1.0086592359295510E-005
   4.3848560700876096        3.0350603466195270E-006   9.7198222250155796E-006   2.0762359991087690E-009   7.8379289403323523E-006   18.330499999921997        7.8379474295779087E-007   9.9183215503409587E-006
   4.3986232790988735        3.0066548893882787E-006   9.5681343981360144E-006   2.0503683781130460E-009   7.6913263586877904E-006   18.330499999924598        7.6913462374929572E-007   9.7538441594330307E-006
   4.4123904881101375        2.9786027842606626E-006   9.4200210210632043E-006   2.0249023451994025E-009   7.5481891792999079E-006   18.330499999927099        7.5482104492112690E-007   9.5930531192667700E-006
   4.4261576971214014        2.9508985540110441E-006   9.2751075475304958E-006   1.9998304423194020E-009   7.4081451355267996E-006   18.330499999929501        7.4081677999330765E-007   9.4358449781201193E-006
   4.4399249061326662        2.9235368229769415E-006   9.1335571384294146E-006   1.9751453725099129E-009   7.2713594277262899E-006   18.330499999931810        7.2713834890767635E-007   9.2821197580730705E-006
   4.4536921151439302        2.8965123148687298E-006   8.9950095057753404E-006   1.9508399959305976E-009   7.1374738990436723E-006   18.330499999934034        7.1374993615742957E-007   9.1317808195473429E-006
   4.4674593241551941        2.8698198506331443E-006   8.8596895817193981E-006   1.9269073260102910E-009   7.0067153987173195E-006   18.330499999936166        7.0067422655268954E-007   8.9847347318511305E-006
   4.4812265331664580        2.8434543463691282E-006   8.7271694242198246E-006   1.9033405256957709E-009   6.8786580138899537E-006   18.330499999938223        6.8786862901413701E-007   8.8408911494313561E-006
   4.4949937421777220        2.8174108112945839E-006   8.5977113994815012E-006   1.8801329038095922E-009   6.7535658869291267E-006   18.330499999940198        6.7535955764887834E-007   8.7001626935516169E-006
   4.5087609511889859        2.7916843457626089E-006   8.4709249002982426E-006   1.8572779114995972E-009   6.6310503369289039E-006   18.330499999942102        6.6310814456454656E-007   8.5624648391298313E-006
   4.5225281602002507        2.7662701393258924E-006   8.3470203469726367E-006   1.8347691387948605E-009   6.5113234625486576E-006   18.330499999943932        6.5113559951564027E-007   8.4277158064836657E-006
   4.5362953692115147        2.7411634688479543E-006   8.2256250117784451E-006   1.8126003112454038E-009   6.3940143357953802E-006   18.330499999945697        6.3940482989476443E-007   8.2958364577457268E-006
   4.5500625782227786        2.7163596966599385E-006   8.1070111452454766E-006   1.7907652866593870E-009   6.2793967866660630E-006   18.330499999947392        6.2794321857128965E-007   8.1667501977228901E-006
   4.5638297872340425        2.6918542687617530E-006   7.9907349339557809E-006   1.7692580519272332E-009   6.1670287218442215E-006   18.330499999949030        6.1670655643381684E-007   8.0403828789866240E-006
   4.5775969962453065        2.6676427130663472E-006   7.8770980819349360E-006   1.7480727199316363E-009   6.0572133030402475E-006   18.330499999950604        6.0572515950913253E-007   7.9166627109920471E-006
   4.5913642052565704        2.6437206376859645E-006   7.7656997216799364E-006   1.7272035265357235E-009   5.9495512960263005E-006   18.330499999952121        5.9495910458506006E-007   7.7955201730344263E-006
   4.6051314142678352        2.6200837292592478E-006   7.6567956125528422E-006   1.7066448276599090E-009   5.8442998409877526E-006   18.330499999953581        5.8443410555207025E-007   7.6768879308617334E-006
   4.6188986232790992        2.5967277513181126E-006   7.5499843539958821E-006   1.6863910964309298E-009   5.7410590644308091E-006   18.330499999954995        5.7411017527141392E-007   7.5607007567714218E-006
   4.6326658322903631        2.5736485426933078E-006   7.4455945211018331E-006   1.6664369204079845E-009   5.6401588345900933E-006   18.330499999956352        5.6402030041547863E-007   7.4468954530283783E-006
   4.6464330413016270        2.5508420159576591E-006   7.3431606476363703E-006   1.6467769988845656E-009   5.5411351535326111E-006   18.330499999957663        5.5411808142806744E-007   7.3354107784496830E-006
   4.6602002503128910        2.5283041559059843E-006   7.2430155970198236E-006   1.6274061402587860E-009   5.4443220746448580E-006   18.330499999958928        5.4443692349077399E-007   7.2261873780094623E-006
   4.6739674593241549        2.5060310180707093E-006   7.1447484905322805E-006   1.6083192594755401E-009   5.3493101067680334E-006   18.330499999960146        5.3493587771108604E-007   7.1191677153248577E-006
   4.6877346683354189        2.4840187272722488E-006   7.0486664237362281E-006   1.5895113755332929E-009   5.2564074776573282E-006   18.330499999961322        5.2564576671789038E-007   7.0142960078910434E-006
   4.7015018773466837        2.4622634762032419E-006   6.9543214919299886E-006   1.5709776090597165E-009   5.1651675859612458E-006   18.330499999962459        5.1652193061173099E-007   6.9115181649400287E-006
   4.7152690863579476        2.4407615240457497E-006   6.8621017145358407E-006   1.5527131799475671E-009   5.0759794964938028E-006   18.330499999963553        5.0760327570006250E-007   6.8107817278042633E-006
   4.7290362953692116        2.4195091951205496E-006   6.7715259190992960E-006   1.5347134050539623E-009   4.9883632970435186E-006   18.330499999964612        4.9884181101525712E-007   6.7120358126719251E-006
   4.7428035043804755        2.3985028775677049E-006   6.6829503433231543E-006   1.5169736959595490E-009   4.9026761919813777E-006   18.330499999965632        4.9027325682666537E-007   6.6152310556266260E-006
   4.7565707133917394        2.3777390220575864E-006   6.5959399202903186E-006   1.4994895567842227E-009   4.8184842934379823E-006   18.330499999966619        4.8185422458817339E-007   6.5203195598693882E-006
   4.7703379224030034        2.3572141405315607E-006   6.5108724115402043E-006   1.4822565820604520E-009   4.7361662798833976E-006   18.330499999967572        4.7362258197493140E-007   6.4272548450259021E-006
   4.7841051314142682        2.3369248049715779E-006   6.4272429073092839E-006   1.4652704546626291E-009   4.6552183650616737E-006   18.330499999968492        4.6552795062715732E-007   6.3359917984468218E-006
   4.7978723404255321        2.3168676461979223E-006   6.3454838271064953E-006   1.4485269437864744E-009   4.5760737985172586E-006   18.330499999969380        4.5761365530593311E-007   6.2464866284133568E-006
   4.8116395494367961        2.2970393526943822E-006   6.2651097640963523E-006   1.4320219029848171E-009   4.4982482536292913E-006   18.330499999970243        4.4983126361633905E-007   6.1586968191646721E-006
   4.8254067584480600        2.2774366694601696E-006   6.1865117431999886E-006   1.4157512682467554E-009   4.4221335361235220E-006   18.330499999971071        4.4221995594954775E-007   6.0725810876677260E-006
   4.8391739674593239        2.2580563968878771E-006   6.1091975923551123E-006   1.3997110561342478E-009   4.3472384809347825E-006   18.330499999971874        4.3473061606855153E-007   5.9880993420538940E-006
   4.8529411764705879        2.2388953896668245E-006   6.0336283725074313E-006   1.3838973619587467E-009   4.2740248696569913E-006   18.330499999972652        4.2740942192983572E-007   5.9052126416504470E-006
   4.8667083854818527        2.2199505557111458E-006   5.9592587603506752E-006   1.3683063580094679E-009   4.2019483559193650E-006   18.330499999973402        4.2020193918946799E-007   5.8238831585383499E-006
   4.8804755944931166        2.2012188551120016E-006   5.8865418004167050E-006   1.3529342918201209E-009   4.1314626343851026E-006   18.330499999974126        4.1315353710818118E-007   5.7440741405711031E-006
   4.8942428035043806        2.1826972991132796E-006   5.8149724219039273E-006   1.3377774844876251E-009   4.0620635527002239E-006   18.330499999974830        4.0621380073578587E-007   5.6657498757923938E-006
   4.9080100125156445        2.1643829491102272E-006   5.7450171868376990E-006   1.3228323290270070E-009   3.9942182875003997E-006   18.330499999975508        3.9942944752815212E-007   5.5888756581933967E-006
   4.9217772215269084        2.1462729156704204E-006   5.6761056235879496E-006   1.3080952887663389E-009   3.9273572420516872E-006   18.330499999976169        3.9274351811998810E-007   5.5134177547531489E-006
   4.9355444305381724        2.1283643575765093E-006   5.6087559731673981E-006   1.2935628957901508E-009   3.8619991997061423E-006   18.330499999976801        3.8620789061818337E-007   5.4393433737081901E-006
   4.9493116395494372        2.1106544808902050E-006   5.5424118788065090E-006   1.2792317494111199E-009   3.7975886466953852E-006   18.330499999977420        3.7976701395812919E-007   5.3666206340001030E-006
   4.9630788485607011        2.0931405380369779E-006   5.4775641836443651E-006   1.2650985146872449E-009   3.7346169302517352E-006   18.330499999978013        3.7347002264189543E-007   5.2952185358520166E-006
   4.9768460575719651        2.0758198269109422E-006   5.4136335825514009E-006   1.2511599209732716E-009   3.6725055317556824E-006   18.330499999978592        3.6725906512842339E-007   5.2251069324272632E-006
   4.9906132665832290        2.0586896899994464E-006   5.3511802097210726E-006   1.2374127605058347E-009   3.6118150349150124E-006   18.330499999979150        3.6119019954546190E-007   5.1562565025256983E-006
   5.0043804755944929        2.0417475135268644E-006   5.2895887828023057E-006   1.2238538870293484E-009   3.5519309243880582E-006   18.330499999979693        3.5520197469937823E-007   5.0886387242750766E-006
   5.0181476846057569        2.0249907266171284E-006   5.2294025251513479E-006   1.2104802144477130E-009   3.4933968203745768E-006   18.330499999980216        3.4934875236715550E-007   5.0222258497768470E-006
   5.0319148936170217        2.0084168004745321E-006   5.1700227121228806E-006   1.1972887155158886E-009   3.4356147137430924E-006   18.330499999980724        3.4357073197507548E-007   4.9569908806676357E-006
   5.0456821026282856        1.9920232475823702E-006   5.1120366712057156E-006   1.1842764205600978E-009   3.3791722938001467E-006   18.330499999981214        3.3792668219851206E-007   4.8929075445593234E-006
   5.0594493116395496        1.9758076209189620E-006   5.0547815909654141E-006   1.1714404162306919E-009   3.3234074414325683E-006   18.330499999981694        3.3235039149113000E-007   4.8299502723223159E-006
   5.0732165206508135        1.9597675131906528E-006   4.9988652253451685E-006   1.1587778442824194E-009   3.2689282111254376E-006   18.330499999982155        3.2690266503410909E-007   4.7680941761782727E-006
   5.0869837296620775        1.9439005560813681E-006   4.9436477295312017E-006   1.1462859003891137E-009   3.2150954147505881E-006   18.330499999982603        3.2151958438082687E-007   4.7073150285699004E-006
   5.1007509386733414        1.9282044195183271E-006   4.8897460030903319E-006   1.1339618329829704E-009   3.1625262251118324E-006   18.330499999983036        3.1626286654217861E-007   4.6475892417769728E-006
   5.1145181476846053        1.9126768109535205E-006   4.8364611723907638E-006   1.1218029421235057E-009   3.1105223917750823E-006   18.330499999983459        3.1106268686265492E-007   4.5888938482490403E-006
   5.1282853566958702        1.8973154746605750E-006   4.7844624709760032E-006   1.1098065783939120E-009   3.0597533626813486E-006   18.330499999983868        3.0598598984617078E-007   4.5312064816265893E-006
   5.1420525657071341        1.8821181910466397E-006   4.7330535388638689E-006   1.0979701418220021E-009   3.0095233803787887E-006   18.330499999984262        3.0096320014467119E-007   4.4745053584236819E-006
   5.1558197747183980        1.8670827759789206E-006   4.6828948054463222E-006   1.0862910808304832E-009   2.9604930580225470E-006   18.330499999984646        2.9606037878384086E-007   4.4187692603461627E-006
   5.1695869837296620        1.8522070801255272E-006   4.6332524549579289E-006   1.0747668912098857E-009   2.9119291429949682E-006   18.330499999985019        2.9120420091418837E-007   4.3639775172208314E-006
   5.1833541927409259        1.8374889883102862E-006   4.5848503505031092E-006   1.0633951151136227E-009   2.8645556326929823E-006   18.330499999985381        2.8646706596439819E-007   4.3101099905118371E-006
   5.1971214017521898        1.8229264188811856E-006   4.5369308575848425E-006   1.0521733400839585E-009   2.8176154428436103E-006   18.330499999985733        2.8177326593793165E-007   4.2571470574017005E-006
   5.2108886107634547        1.8085173230921309E-006   4.4902113538144889E-006   1.0410991980927318E-009   2.7718260474012611E-006   18.330499999986070        2.7719454791689912E-007   4.2050695954152796E-006
   5.2246558197747186        1.7942596844976981E-006   4.4439150964102778E-006   1.0301703646114057E-009   2.7264112152993190E-006   18.330499999986404        2.7265328923619859E-007   4.1538589675659324E-006
   5.2384230287859825        1.7801515183605718E-006   4.3988184285785511E-006   1.0193845576981566E-009   2.6821473456607283E-006   18.330499999986724        2.6822712947540156E-007   4.1034970080039801E-006
   5.2521902377972465        1.7661908710713781E-006   4.3541024915843996E-006   1.0087395371091983E-009   2.6382160799159509E-006   18.330499999987037        2.6383423324167783E-007   4.0539660081484764E-006
   5.2659574468085104        1.7523758195806189E-006   4.3105502385668158E-006   9.9823310343311256E-010   2.5954003837042994E-006   18.330499999987335        2.5955289675838972E-007   4.0052487032839927E-006
   5.2797246558197743        1.7387044708424142E-006   4.2673312768272871E-006   9.8786309723694843E-010   2.5528703313077192E-006   18.330499999987630        2.5530012792904765E-007   3.9573282596049928E-006
   5.2934918648310392        1.7251749612697969E-006   4.2252776823043095E-006   9.7762739824288026E-010   2.5114579761111922E-006   18.330499999987914        2.5115913173636376E-007   3.9101882616909950E-006
   5.3072590738423031        1.7117854562012758E-006   4.1835089480124748E-006   9.6752392451663121E-010   2.4702832646304764E-006   18.330499999988195        2.4704190333235264E-007   3.8638127003965174E-006
   5.3210262828535670        1.6985341493784022E-006   4.1428786736329934E-006   9.5755063167679869E-010   2.4301997281575925E-006   18.330499999988461        2.4303379547681393E-007   3.8181859611403613E-006
   5.3347934918648310        1.6854192624341018E-006   4.1024928161447040E-006   9.4770551212437588E-010   2.3903137506469412E-006   18.330499999988724        2.3904544707483485E-007   3.7732928125795079E-006
   5.3485607008760949        1.6724390443915097E-006   4.0632461790935355E-006   9.3798659428632306E-010   2.3515200351444519E-006   18.330499999988977        2.3516632803567547E-007   3.7291183956534621E-006
   5.3623279098873589        1.6595917711730701E-006   4.0241939131978836E-006   9.2839194188021523E-010   2.3128741480890924E-006   18.330499999989225        2.3130199550456312E-007   3.6856482129854495E-006
   5.3760951188986237        1.6468757451196663E-006   3.9862638953523329E-006   9.1891965319416875E-010   2.2753038330875865E-006   18.330499999989463        2.2754522333293316E-007   3.6428681186274384E-006
   5.3898623279098876        1.6342892945195487E-006   3.9484895718755364E-006   9.0956786038222338E-010   2.2378429688001450E-006   18.330499999989698        2.2379939961306955E-007   3.6007643081365189E-006
   5.4036295369211516        1.6218307731468378E-006   3.9118371404241958E-006   9.0033472877763769E-010   2.2014576989849749E-006   18.330499999989922        2.2016113732567099E-007   3.5593233089705628E-006
   5.4173967459324155        1.6094985598093861E-006   3.8752921252955214E-006   8.9121845621953367E-010   2.1651343054989029E-006   18.330499999990145        2.1652906228302781E-007   3.5185319711917347E-006
   5.4311639549436794        1.5972910579057793E-006   3.8398603070948901E-006   8.8221727240026381E-010   2.1298794911176139E-006   18.330499999990355        2.1300383558738644E-007   3.4783774584667281E-006
   5.4449311639549434        1.5852066949912814E-006   3.8044931259211027E-006   8.7332943821804814E-010   2.0946484757517506E-006   18.330499999990565        2.0948095397356975E-007   3.4388472393531403E-006
   5.4586983729662082        1.5732439223525047E-006   3.7702320129100857E-006   8.6455324515490059E-010   2.0604927114122475E-006   18.330499999990767        2.0606546954555684E-007   3.3999290788617722E-006
   5.4724655819774721        1.5614012145906263E-006   3.7197183492546462E-006   8.5588701465982535E-010   2.0099847514405991E-006   18.330499999991059        2.0101558348211514E-007   3.3616110302850771E-006
   5.4862327909887361        1.5496770692129385E-006   3.7702320129100857E-006   8.4732909755343925E-010   2.0604927114122475E-006   18.330499999990767        2.0606546954555684E-007   3.3238814272823056E-006
   5.5000000000000000        1.5380700062325643E-006   3.7702320129100857E-006   8.3887787343751088E-010   2.0604927114122475E-006   18.330499999990767        2.0606546954555684E-007   3.2867288762123562E-006


==> DataFiles/Fig23456/data_points10e2.txt <==
  -5.5000000000000000        1.5380700062325643E-006   1.7034544127363684E-006  -8.3887787343751088E-010  -4.3267983665696745E-010   18.330499999998551       -4.1422861764015968E-008   3.2867288762123562E-006
  -5.4862327909887361        1.5496770692129385E-006   1.7034544127363684E-006  -8.4732909755343925E-010  -4.3267983665696745E-010   18.330499999998551       -4.1422861764015968E-008   3.3238814272823056E-006
  -5.4724655819774721        1.5614012145906263E-006   1.7034544127363684E-006  -8.5588701465982535E-010  -4.3267983665696745E-010   18.330499999998551       -4.1422861764015968E-008   3.3616110302850771E-006
  -5.4586983729662082        1.5732439223525047E-006   1.7045122016987256E-006  -8.6455324515490059E-010  -1.2757463608908348E-009   18.330499999998548       -7.8805221691267669E-008   3.3999290788617722E-006
  -5.4449311639549434        1.5852066949912814E-006   1.7059581967620006E-006  -8.7332943821804814E-010  -1.7254707877137115E-009   18.330499999998544       -1.2710643552467451E-007   3.4388472393531403E-006
  -5.4311639549436794        1.5972910579057793E-006   1.7081537409382276E-006  -8.8221727240026381E-010  -2.3151557489785341E-009   18.330499999998541       -1.8043518219691236E-007   3.4783774584667281E-006
  -5.4173967459324155        1.6094985598093861E-006   1.7110429028649259E-006  -8.9121845621953367E-010  -2.8662041648720560E-009   18.330499999998537       -2.3461642475302250E-007   3.5185319711917347E-006
  -5.4036295369211516        1.6218307731468378E-006   1.7146845206361402E-006  -9.0033472877763769E-010  -3.4355436657949888E-009   18.330499999998530       -2.8909082998294700E-007   3.5593233089705628E-006
  -5.3898623279098876        1.6342892945195487E-006   1.7190671277278464E-006  -9.0956786038222338E-010  -3.9923598745145893E-009   18.330499999998523       -3.4302579201683272E-007   3.6007643081365189E-006
  -5.3760951188986237        1.6468757451196663E-006   1.7241863993758917E-006  -9.1891965319416875E-010  -4.5401000212505372E-009   18.330499999998516       -3.9613030129946323E-007   3.6428681186274384E-006
  -5.3623279098873589        1.6595917711730701E-006   1.7300301094845170E-006  -9.2839194188021523E-010  -5.0748412672953985E-009   18.330499999998505       -4.4815775864132446E-007   3.6856482129854495E-006
  -5.3485607008760949        1.6724390443915097E-006   1.7365820292013966E-006  -9.3798659428632306E-010  -5.5945625150897994E-009   18.330499999998494       -4.9888547894310242E-007   3.7291183956534621E-006
  -5.3347934918648310        1.6854192624341018E-006   1.7438230967242672E-006  -9.4770551212437588E-010  -6.0977173195151274E-009   18.330499999998480       -5.4813602343880945E-007   3.7732928125795079E-006
  -5.3210262828535670        1.6985341493784022E-006   1.7517320362688877E-006  -9.5755063167679869E-010  -6.5830489695151287E-009   18.330499999998466       -5.9576627015513357E-007   3.8181859611403613E-006
  -5.3072590738423031        1.7117854562012758E-006   1.7602857948485915E-006  -9.6752392451663121E-010  -7.0495532089385031E-009   18.330499999998452       -6.4166083338231271E-007   3.8638127003965174E-006
  -5.2934918648310392        1.7251749612697969E-006   1.7694599052098330E-006  -9.7762739824288026E-010  -7.4964673975809068E-009   18.330499999998434       -6.8572912291692844E-007   3.9101882616909950E-006
  -5.2797246558197743        1.7387044708424142E-006   1.7792288179835326E-006  -9.8786309723694843E-010  -7.9232660652053073E-009   18.330499999998416       -7.2790410247939630E-007   3.9573282596049928E-006
  -5.2659574468085104        1.7523758195806189E-006   1.7895662201839203E-006  -9.9823310343311256E-010  -8.3296568503622999E-009   18.330499999998398       -7.6814165832117671E-007   4.0052487032839927E-006
  -5.2521902377972465        1.7661908710713781E-006   1.8004453452242253E-006  -1.0087395371091983E-009  -8.7155743679416013E-009   18.330499999998381       -8.0642004282137694E-007   4.0539660081484764E-006
  -5.2384230287859825        1.7801515183605718E-006   1.8118392740121726E-006  -1.0193845576981566E-009  -9.0811710156955671E-009   18.330499999998359       -8.4273914445799125E-007   4.1034970080039801E-006
  -5.2246558197747186        1.7942596844976981E-006   1.8237212241789452E-006  -1.0301703646114057E-009  -9.4268044676531182E-009   18.330499999998338       -8.7711948125576147E-007   4.1538589675659324E-006
  -5.2108886107634547        1.8085173230921309E-006   1.8360648235401608E-006  -1.0410991980927318E-009  -9.7530219930647954E-009   18.330499999998317       -9.0960089055686105E-007   4.2050695954152796E-006
  -5.1971214017521898        1.8229264188811856E-006   1.8488443637424340E-006  -1.0521733400839585E-009  -1.0060541949274450E-008   18.330499999998292       -9.4024092822601638E-007   4.2571470574017005E-006
  -5.1833541927409259        1.8374889883102862E-006   1.8620350303609349E-006  -1.0633951151136227E-009  -1.0350232927157388E-008   18.330499999998267       -9.6911301229238830E-007   4.3101099905118371E-006
  -5.1695869837296620        1.8522070801255272E-006   1.8756131063003672E-006  -1.0747668912098857E-009  -1.0623091133432926E-008   18.330499999998242       -9.9630435906171115E-007   4.3639775172208314E-006
  -5.1558197747183980        1.8670827759789206E-006   1.8895561460864643E-006  -1.0862910808304832E-009  -1.0880216667675777E-008   18.330499999998214       -1.0219137686693602E-006   4.4187692603461627E-006
  -5.1420525657071341        1.8821181910466397E-006   1.9038431194173013E-006  -1.0979701418220021E-009  -1.1122789353432584E-008   18.330499999998189       -1.0460493222889333E-006   4.4745053584236819E-006
  -5.1282853566958702        1.8973154746605750E-006   1.9184545231260879E-006  -1.1098065783939120E-009  -1.1352044713442672E-008   18.330499999998160       -1.0688260531205874E-006   4.5312064816265893E-006
  -5.1145181476846053        1.9126768109535205E-006   1.9333724615020046E-006  -1.1218029421235057E-009  -1.1569250609572796E-008   18.330499999998132       -1.0903636483551779E-006   4.5888938482490403E-006
  -5.1007509386733414        1.9282044195183271E-006   1.9485806957443470E-006  -1.1339618329829704E-009  -1.1775685076422172E-008   18.330499999998104       -1.1107842337023109E-006   4.6475892417769728E-006
  -5.0869837296620775        1.9439005560813681E-006   1.9640646641345106E-006  -1.1462859003891137E-009  -1.1972615935656729E-008   18.330499999998072       -1.1302102904739133E-006   4.7073150285699004E-006
  -5.0732165206508135        1.9597675131906528E-006   1.9798114751140846E-006  -1.1587778442824194E-009  -1.2161282696831109E-008   18.330499999998040       -1.1487627547792520E-006   4.7680941761782727E-006
  -5.0594493116395496        1.9758076209189620E-006   1.9958098757384331E-006  -1.1714404162306919E-009  -1.2342880857747664E-008   18.330499999998008       -1.1665593395471180E-006   4.8299502723223159E-006
  -5.0456821026282856        1.9920232475823702E-006   2.0120501981661753E-006  -1.1842764205600978E-009  -1.2518548340787384E-008   18.330499999997976       -1.1837130891871527E-006   4.8929075445593234E-006
  -5.0319148936170217        2.0084168004745321E-006   2.0285242876456990E-006  -1.1972887155158886E-009  -1.2689354172160488E-008   18.330499999997944       -1.2003311633316941E-006   4.9569908806676357E-006
  -5.0181476846057569        2.0249907266171284E-006   2.0452254160977419E-006  -1.2104802144477130E-009  -1.2856290443247712E-008   18.330499999997908       -1.2165138492312386E-006   5.0222258497768470E-006
  -5.0043804755944929        2.0417475135268644E-006   2.0621481853586425E-006  -1.2238538870293484E-009  -1.3020268008134169E-008   18.330499999997873       -1.2323538894543338E-006   5.0886387242750766E-006
  -4.9906132665832290        2.0586896899994464E-006   2.0792884215588397E-006  -1.2374127605058347E-009  -1.3182114338189202E-008   18.330499999997841       -1.2479360877287468E-006   5.1562565025256983E-006
  -4.9768460575719651        2.0758198269109422E-006   2.0966430621747324E-006  -1.2511599209732716E-009  -1.3342571240393476E-008   18.330499999997802       -1.2633370636215849E-006   5.2251069324272632E-006
  -4.9630788485607011        2.0931405380369779E-006   2.1142100317598259E-006  -1.2650985146872449E-009  -1.3502290244537423E-008   18.330499999997766       -1.2786256353433806E-006   5.2952185358520166E-006
  -4.9493116395494372        2.1106544808902050E-006   2.1319880118750878E-006  -1.2792317494111199E-009  -1.3661808035738314E-008   18.330499999997727       -1.2938591625350892E-006   5.3666206340001030E-006
  -4.9355444305381724        2.1283643575765093E-006   2.1499768294862417E-006  -1.2935628957901508E-009  -1.3821731135194631E-008   18.330499999997688       -1.3091027797146461E-006   5.4393433737081901E-006
  -4.9217772215269084        2.1462729156704204E-006   2.1681767975126390E-006  -1.3080952887663389E-009  -1.3982426073147802E-008   18.330499999997649       -1.3243901403608155E-006   5.5134177547531489E-006
  -4.9080100125156445        2.1643829491102272E-006   2.1865888715994362E-006  -1.3228323290270070E-009  -1.4144310616402911E-008   18.330499999997610       -1.3397619896946032E-006   5.5888756581933967E-006
  -4.8942428035043806        2.1826972991132796E-006   2.2052143049897676E-006  -1.3377774844876251E-009  -1.4307579073813865E-008   18.330499999997571       -1.3552496578278781E-006   5.6657498757923938E-006
  -4.8804755944931166        2.2012188551120016E-006   2.2240550209552083E-006  -1.3529342918201209E-009  -1.4472603963779011E-008   18.330499999997528       -1.3708841699675331E-006   5.7440741405711031E-006
  -4.8667083854818527        2.2199505557111458E-006   2.2431130598961128E-006  -1.3683063580094679E-009  -1.4639487919942019E-008   18.330499999997485       -1.3866868403263141E-006   5.8238831585383499E-006
  -4.8529411764705879        2.2388953896668245E-006   2.2623909765354400E-006  -1.3838973619587467E-009  -1.4808502473648807E-008   18.330499999997443       -1.4026786504360667E-006   5.9052126416504470E-006
  -4.8391739674593239        2.2580563968878771E-006   2.2818913946841901E-006  -1.3997110561342478E-009  -1.4979718557470104E-008   18.330499999997397       -1.4188742647166796E-006   5.9880993420538940E-006
  -4.8254067584480600        2.2774366694601696E-006   2.3016172669345055E-006  -1.4157512682467554E-009  -1.5153305374041463E-008   18.330499999997350       -1.4352872646539357E-006   6.0725810876677260E-006
  -4.8116395494367961        2.2970393526943822E-006   2.3215716333349175E-006  -1.4320219029848171E-009  -1.5329333738523393E-008   18.330499999997304       -1.4519281077838975E-006   6.1586968191646721E-006
  -4.7978723404255321        2.3168676461979223E-006   2.3417577037825574E-006  -1.4485269437864744E-009  -1.5507893755594706E-008   18.330499999997258       -1.4688054381724267E-006   6.2464866284133568E-006
  -4.7841051314142682        2.3369248049715779E-006   2.3621788046689381E-006  -1.4652704546626291E-009  -1.5689062893992059E-008   18.330499999997212       -1.4859270626575269E-006   6.3359917984468218E-006
  -4.7703379224030034        2.3572141405315607E-006   2.3828383315010027E-006  -1.4822565820604520E-009  -1.5872885962257617E-008   18.330499999997162       -1.5032988661748729E-006   6.4272548450259021E-006
  -4.7565707133917394        2.3777390220575864E-006   2.4037398067457224E-006  -1.4994895567842227E-009  -1.6059440589034162E-008   18.330499999997112       -1.5209270267545098E-006   6.5203195598693882E-006
  -4.7428035043804755        2.3985028775677049E-006   2.4248867808443137E-006  -1.5169736959595490E-009  -1.6248755975837244E-008   18.330499999997059       -1.5388162310481590E-006   6.6152310556266260E-006
  -4.7290362953692116        2.4195091951205496E-006   2.4462829199031084E-006  -1.5347134050539623E-009  -1.6440902418831339E-008   18.330499999997009       -1.5569717070901152E-006   6.7120358126719251E-006
  -4.7152690863579476        2.4407615240457497E-006   2.4679319181320462E-006  -1.5527131799475671E-009  -1.6635912423792205E-008   18.330499999996956       -1.5753978855504059E-006   6.8107817278042633E-006
  -4.7015018773466837        2.4622634762032419E-006   2.4898375631020322E-006  -1.5709776090597165E-009  -1.6833846229596272E-008   18.330499999996899       -1.5940995515725522E-006   6.9115181649400287E-006
  -4.6877346683354189        2.4840187272722488E-006   2.5120036895320421E-006  -1.5895113755332929E-009  -1.7034747291286579E-008   18.330499999996846       -1.6130813396156075E-006   7.0142960078910434E-006
  -4.6739674593241549        2.5060310180707093E-006   2.5344342050994939E-006  -1.6083192594755401E-009  -1.7238668184243093E-008   18.330499999996789       -1.6323479737012311E-006   7.1191677153248577E-006
  -4.6602002503128910        2.5283041559059843E-006   2.5571330849073787E-006  -1.6274061402587860E-009  -1.7445662789417896E-008   18.330499999996732       -1.6519044273285953E-006   7.2261873780094623E-006
  -4.6464330413016270        2.5508420159576591E-006   2.5801043663076005E-006  -1.6467769988845656E-009  -1.7655781042873975E-008   18.330499999996672       -1.6717556143338440E-006   7.3354107784496830E-006
  -4.6326658322903631        2.5736485426933078E-006   2.6033521667333165E-006  -1.6664369204079845E-009  -1.7869083205858546E-008   18.330499999996611       -1.6919068268082869E-006   7.4468954530283783E-006
  -4.6188986232790992        2.5967277513181126E-006   2.6268806658534359E-006  -1.6863910964309298E-009  -1.8085621359663387E-008   18.330499999996551       -1.7123632997021122E-006   7.5607007567714218E-006
  -4.6051314142678352        2.6200837292592478E-006   2.6506941277192024E-006  -1.7066448276599090E-009  -1.8305458319588953E-008   18.330499999996487       -1.7331305923553064E-006   7.6768879308617334E-006
  -4.5913642052565704        2.6437206376859645E-006   2.6747968856614665E-006  -1.7272035265357235E-009  -1.8528651079315793E-008   18.330499999996423       -1.7542142982598297E-006   7.7955201730344263E-006
  -4.5775969962453065        2.6676427130663472E-006   2.6991933570250085E-006  -1.7480727199316363E-009  -1.8755263159564099E-008   18.330499999996359       -1.7756202178233187E-006   7.9166627109920471E-006
  -4.5638297872340425        2.6918542687617530E-006   2.7238880375868003E-006  -1.7692580519272332E-009  -1.8985356960073083E-008   18.330499999996292       -1.7973542830178730E-006   8.0403828789866240E-006
  -4.5500625782227786        2.7163596966599385E-006   2.7488855063586145E-006  -1.7907652866593870E-009  -1.9218996829348974E-008   18.330499999996221       -1.8194225410026341E-006   8.1667501977228901E-006
  -4.5362953692115147        2.7411634688479543E-006   2.7741904284751284E-006  -1.8126003112454038E-009  -1.9456249643384302E-008   18.330499999996153       -1.8418312243578545E-006   8.2958364577457268E-006
  -4.5225281602002507        2.7662701393258924E-006   2.7998075536392067E-006  -1.8347691387948605E-009  -1.9697181725223610E-008   18.330499999996082       -1.8645866494372664E-006   8.4277158064836657E-006
  -4.5087609511889859        2.7916843457626089E-006   2.8257417227398103E-006  -1.8572779114995972E-009  -1.9941863213983869E-008   18.330499999996007       -1.8876953229044280E-006   8.5624648391298313E-006
  -4.4949937421777220        2.8174108112945839E-006   2.8519978650167341E-006  -1.8801329038095922E-009  -2.0190363560526803E-008   18.330499999995933       -1.9111638526213526E-006   8.7001626935516169E-006
  -4.4812265331664580        2.8434543463691282E-006   2.8785810040747964E-006  -1.9033405256957709E-009  -2.0442755459650401E-008   18.330499999995858       -1.9349990156825409E-006   8.8408911494313561E-006
  -4.4674593241551941        2.8698198506331443E-006   2.9054962570671933E-006  -1.9269073260102910E-009  -2.0699112095950167E-008   18.330499999995780       -1.9592077258744122E-006   8.9847347318511305E-006
  -4.4536921151439302        2.8965123148687298E-006   2.9327488382545595E-006  -1.9508399959305976E-009  -2.0959508717852842E-008   18.330499999995698       -1.9837970464070917E-006   9.1317808195473429E-006
  -4.4399249061326662        2.9235368229769415E-006   2.9603440608309957E-006  -1.9751453725099129E-009  -2.1224022304298739E-008   18.330499999995620       -2.0087742056384037E-006   9.2821197580730705E-006
  -4.4261576971214014        2.9508985540110441E-006   2.9882873385017894E-006  -1.9998304423194020E-009  -2.1492731113536253E-008   18.330499999995535       -2.0341465775805729E-006   9.4358449781201193E-006
  -4.4123904881101375        2.9786027842606626E-006   3.0165841888302078E-006  -2.0249023451994025E-009  -2.1765715745809955E-008   18.330499999995450       -2.0599217141686525E-006   9.5930531192667700E-006
  -4.3986232790988735        3.0066548893882787E-006   3.0452402342842110E-006  -2.0503683781130460E-009  -2.2043058008319799E-008   18.330499999995364       -2.0861073245917937E-006   9.7538441594330307E-006
  -4.3848560700876096        3.0350603466195270E-006   3.0742612057064294E-006  -2.0762359991087690E-009  -2.2324842032452763E-008   18.330499999995276       -2.1127112982479103E-006   9.9183215503409587E-006
  -4.3710888610763456        3.0638247369888404E-006   3.1036529439540747E-006  -2.1025128314001413E-009  -2.2611153546070275E-008   18.330499999995183       -2.1397416994843332E-006   1.0086592359295510E-005
  -4.3573216520650817        3.0929537476420305E-006   3.1334214027949255E-006  -2.1292066675575728E-009  -2.2902080341071903E-008   18.330499999995091       -2.1672067743231922E-006   1.0258767417619544E-005
  -4.3435544430538169        3.1224531741974094E-006   3.1635726514062172E-006  -2.1563254738203204E-009  -2.3197712241048472E-008   18.330499999994995       -2.1951149591155485E-006   1.0434961476096456E-005
  -4.3297872340425529        3.1523289231671461E-006   3.1941128768066500E-006  -2.1838773945353021E-009  -2.3498140989537308E-008   18.330499999994899       -2.2234748783822059E-006   1.0615293367794732E-005
  -4.3160200250312890        3.1825870144406015E-006   3.2250483868708985E-006  -2.2118707567253464E-009  -2.3803460601525274E-008   18.330499999994800       -2.2522953575127349E-006   1.0799886178671427E-005
  -4.3022528160200251        3.2132335838314051E-006   3.2563856127553236E-006  -2.2403140747810847E-009  -2.4113767095961933E-008   18.330499999994700       -2.2815854215921474E-006   1.0988867426374853E-005
  -4.2884856070087611        3.2442748856901424E-006   3.2881311120032417E-006  -2.2692160552975601E-009  -2.4429158816819610E-008   18.330499999994593       -2.3113543045810043E-006   1.1182369247692724E-005
  -4.2747183979974972        3.2757172955845603E-006   3.3202915712970157E-006  -2.2985856020494068E-009  -2.4749736330866635E-008   18.330499999994487       -2.3416114535416120E-006   1.1380528595118798E-005
  -4.2609511889862324        3.3075673130492433E-006   3.3528738094881081E-006  -2.3284318211110978E-009  -2.5075602538277002E-008   18.330499999994380       -2.3723665334018019E-006   1.1583487443040112E-005
  -4.2471839799749684        3.3398315644067998E-006   3.3858847807079979E-006  -2.3587640261240176E-009  -2.5406862771473363E-008   18.330499999994267       -2.4036294347948172E-006   1.1791393004077740E-005
  -4.2334167709637045        3.3725168056626794E-006   3.4193315774252873E-006  -2.3895917437233551E-009  -2.5743624775113929E-008   18.330499999994153       -2.4354102778208574E-006   1.2004397956147235E-005
  -4.2196495619524406        3.4056299254757514E-006   3.4532214337722128E-006  -2.4209247191213062E-009  -2.6085998863486329E-008   18.330499999994039       -2.4677194199213172E-006   1.2222660680839751E-005
  -4.2058823529411766        3.4391779482069078E-006   3.4875617287932522E-006  -2.4527729218616889E-009  -2.6434097919213722E-008   18.330499999993918       -2.5005674613817258E-006   1.2446345513763039E-005
  -4.1921151439299127        3.4731680370480027E-006   3.5223599898866588E-006  -2.4851465517347292E-009  -2.6788037498499317E-008   18.330499999993798       -2.5339652519676696E-006   1.2675623007521460E-005
  -4.1783479349186488        3.5076074972335089E-006   3.5576238963033775E-006  -2.5180560448752044E-009  -2.7147935900226416E-008   18.330499999993673       -2.5679238981055997E-006   1.2910670208057532E-005
  -4.1645807259073839        3.5425037793373620E-006   3.5933612827235420E-006  -2.5515120800492092E-009  -2.7513914223785575E-008   18.330499999993545       -2.6024547692724632E-006   1.3151670945123553E-005
  -4.1508135168961200        3.5778644826575434E-006   3.6295801429736137E-006  -2.5855255851126859E-009  -2.7886096469093235E-008   18.330499999993414       -2.6375695056567997E-006   1.3398816137701226E-005
  -4.1370463078848561        3.6136973586910520E-006   3.6662886338007567E-006  -2.6201077436761418E-009  -2.8264609596610257E-008   18.330499999993279       -2.6732800252979080E-006   1.3652304115240566E-005
  -4.1232790988735921        3.6500103147019571E-006   3.7034950787812133E-006  -2.6552700019709862E-009  -2.8649583619760234E-008   18.330499999993144       -2.7095985317732341E-006   1.3912340955645404E-005
  -4.1095118898623282        3.6868114173853723E-006   3.7412079723234344E-006  -2.6910240759210008E-009  -2.9041151686739152E-008   18.330499999993002       -2.7465375221413912E-006   1.4179140840994387E-005
  -4.0957446808510642        3.7241088966302608E-006   3.7794359837806628E-006  -2.7273819584266721E-009  -2.9439450164612761E-008   18.330499999992860       -2.7841097949378056E-006   1.4452926432051145E-005
  -4.0819774718397994        3.7619111493840672E-006   3.8181879616854851E-006  -2.7643559268704610E-009  -2.9844618733505781E-008   18.330499999992711       -2.8223284586400115E-006   1.4733929262687528E-005
  -4.0682102628285355        3.8002267436222856E-006   3.8574729380932640E-006  -2.8019585508637383E-009  -3.0256800475142238E-008   18.330499999992561       -2.8612069402433886E-006   1.5022390155418912E-005
  -4.0544430538172715        3.8390644224262186E-006   3.8973001330529873E-006  -2.8402027002129012E-009  -3.0676141970403261E-008   18.330499999992405       -2.9007589941759312E-006   1.5318559659331504E-005
  -4.0406758448060076        3.8784331081721868E-006   3.9376789592005825E-006  -2.8791015531503391E-009  -3.1102793397125198E-008   18.330499999992249       -2.9409987114931959E-006   1.5622698511767976E-005
  -4.0269086357947437        3.9183419068356916E-006   3.9786190264814176E-006  -2.9186686048031956E-009  -3.1536908631229913E-008   18.330499999992085       -2.9819405293345820E-006   1.5935078125231486E-005
  -4.0131414267834797        3.9588001124140548E-006   4.0201301470072108E-006  -2.9589176759311965E-009  -3.1978645352197816E-008   18.330499999991918       -3.0235992407158347E-006   1.6255981101068201E-005
  -3.9993742177722154        3.9998172114712418E-006   4.0622223400490703E-006  -2.9998629219489895E-009  -3.2428165150604517E-008   18.330499999991748       -3.0659900046114266E-006   1.6585701771596493E-005
  -3.9856070087609510        4.0414028878086352E-006   4.1049058371733404E-006  -3.0415188422034990E-009  -3.2885633640046470E-008   18.330499999991574       -3.1091283563701351E-006   1.6924546772467163E-005
  -3.9718397997496870        4.0835670272657694E-006   4.1481910875235247E-006  -3.0839002895656536E-009  -3.3351220572282401E-008   18.330499999991396       -3.1530302184665388E-006   1.7272835647164523E-005
  -3.9580725907384231        4.1263197226550359E-006   4.1920887632533739E-006  -3.1270224803143560E-009  -3.3825099956121078E-008   18.330499999991215       -3.1977119115958199E-006   1.7630901485692809E-005
  -3.9443053817271592        4.1696712788346242E-006   4.2366097651162358E-006  -3.1709010043316684E-009  -3.4307450180349853E-008   18.330499999991027       -3.2431901661334859E-006   1.7999091599637999E-005
  -3.9305381727158948        4.2136322179240546E-006   4.2817652282153834E-006  -3.2155518356236075E-009  -3.4798454140492330E-008   18.330499999990835       -3.2894821339654209E-006   1.8377768235952352E-005
  -3.9167709637046308        4.2582132846668331E-006   4.3275665279208884E-006  -3.2609913431770950E-009  -3.5298299369850745E-008   18.330499999990636       -3.3366054007062392E-006   1.8767309331978074E-005
  -3.9030037546933669        4.3034254519449087E-006   4.3740252859583035E-006  -3.3072363021569188E-009  -3.5807178174795454E-008   18.330499999990433       -3.3845779983182000E-006   1.9168109314409955E-005
  -3.8892365456821025        4.3492799264497849E-006   4.4211533766749179E-006  -3.3543039054651950E-009  -3.6325287774564572E-008   18.330499999990227       -3.4334184181464144E-006   1.9580579945094097E-005
  -3.8754693366708386        4.3957881545153123E-006   4.4689629334893894E-006  -3.4022117756742069E-009  -3.6852830445676898E-008   18.330499999990014       -3.4831456243850922E-006   2.0005151216774046E-005
  -3.8617021276595747        4.4429618281173696E-006   4.5174663555308622E-006  -3.4509779773396628E-009  -3.7390013671160962E-008   18.330499999989797       -3.5337790679906554E-006   2.0442272302126982E-005
  -3.8479349186483103        4.4908128910458115E-006   4.5666763144738684E-006  -3.5006210297164815E-009  -3.7937050294780403E-008   18.330499999989573       -3.5853387010591728E-006   2.0892412559682518E-005
  -3.8341677096370463        4.5393535452542747E-006   4.6166057615755470E-006  -3.5511599198820445E-009  -3.8494158680421478E-008   18.330499999989343       -3.6378449916844695E-006   2.1356062600488195E-005
  -3.8204005006257824        4.5885962573936432E-006   4.6672679349219811E-006  -3.6026141162988610E-009  -3.9061562876857952E-008   18.330499999989108       -3.6913189393152139E-006   2.1833735419679709E-005
  -3.8066332916145180        4.6385537655351434E-006   4.7186763668906825E-006  -3.6550035827983898E-009  -3.9639492788093708E-008   18.330499999988866       -3.7457820906303634E-006   2.2325967597431747E-005
  -3.7928660826032541        4.6892390860892930E-006   4.7708448918365327E-006  -3.7083487930524074E-009  -4.0228184349477450E-008   18.330499999988618       -3.8012565559517372E-006   2.2833320574111659E-005
  -3.7790988735919901        4.7406655209271729E-006   4.8237876540087513E-006  -3.7626707455002984E-009  -4.0827879709817843E-008   18.330499999988366       -3.8577650262140085E-006   2.3356382004833227E-005
  -3.7653316645807258        4.7928466647106462E-006   4.8775191157067815E-006  -3.8179909787782962E-009  -4.1438827419747560E-008   18.330499999988106       -3.9153307905142656E-006   2.3895767199014838E-005
  -3.7515644555694618        4.8457964124384966E-006   4.9320540656832493E-006  -3.8743315876566334E-009  -4.2061282626543679E-008   18.330499999987836       -3.9739777542623650E-006   2.4452120650989886E-005
  -3.7377972465581979        4.8995289672156605E-006   4.9874076278024703E-006  -3.9317152395162272E-009  -4.2695507275660843E-008   18.330499999987563       -4.0337304579550736E-006   2.5026117668199041E-005
  -3.7240300375469335        4.9540588482529591E-006   5.0435952699633373E-006  -3.9901651913641817E-009  -4.3341770319268110E-008   18.330499999987282       -4.0946140965989099E-006   2.5618466104017630E-005
  -3.7102628285356696        5.0094008991050963E-006   5.1006328132957156E-006  -4.0497053074309731E-009  -4.4000347932012214E-008   18.330499999986991       -4.1566545398061483E-006   2.6229908202843188E-005
  -3.6964956195244056        5.0655702961549410E-006   5.1585364416398353E-006  -4.1103600773584519E-009  -4.4671523734309023E-008   18.330499999986696       -4.2198783525893150E-006   2.6861222565690239E-005
  -3.6827284105131413        5.1225825573523530E-006   5.2173227113186147E-006  -4.1721546349916397E-009  -4.5355589023489055E-008   18.330499999986390       -4.2843128168832907E-006   2.7513226245217458E-005
  -3.6689612015018773        5.1804535512162301E-006   5.2770085612130810E-006  -4.2351147778301978E-009  -4.6052843013041206E-008   18.330499999986078       -4.3499859538217516E-006   2.8186776979853487E-005
  -3.6551939924906134        5.2391995061087068E-006   5.3376113231516308E-006  -4.2992669871202214E-009  -4.6763593080334915E-008   18.330499999985754       -4.4169265467984230E-006   2.8882775577495983E-005
  -3.6414267834793490        5.2988370197908032E-006   5.3991487326241598E-006  -4.3646384486453936E-009  -4.7488155023121387E-008   18.330499999985424       -4.4851641653441717E-006   2.9602168460141895E-005
  -3.6276595744680851        5.3593830692691475E-006   5.4616389398325871E-006  -4.4312570742336384E-009  -4.8226853325154053E-008   18.330499999985086       -4.5547291898511907E-006   3.0345950381773389E-005
  -3.6138923654568211        5.4208550209438191E-006   5.5251005210897858E-006  -4.4991515239986054E-009  -4.8980021431345013E-008   18.330499999984735       -4.6256528371795383E-006   3.1115167332881495E-005
  -3.6001251564455568        5.4832706410676968E-006   5.5895524905792969E-006  -4.5683512293503983E-009  -4.9748002032768737E-008   18.330499999984379       -4.6979671871800422E-006   3.1910919646167139E-005
  -3.5863579474342928        5.5466481065280685E-006   5.6550143124888747E-006  -4.6388864168127905E-009  -5.0531147361975316E-008   18.330499999984010       -4.7717052101711968E-006   3.2734365319228775E-005
  -3.5725907384230289        5.6110060159618132E-006   5.7215059135312192E-006  -4.7107881326641301E-009  -5.1329819498960403E-008   18.330499999983633       -4.8469007954072574E-006   3.3586723571438165E-005
  -3.5588235294117645        5.6763634012157004E-006   5.7890476958660479E-006  -4.7840882684416336E-009  -5.2144390688309791E-008   18.330499999983243       -4.9235887805792580E-006   3.4469278653733427E-005
  -3.5450563204005006        5.7427397391639766E-006   5.8576605504379415E-006  -4.8588195873469965E-009  -5.2975243667875008E-008   18.330499999982845       -5.0018049823890835E-006   3.5383383931737981E-005
  -3.5312891113892366        5.8101549638958120E-006   5.9273658707452656E-006  -4.9350157515740561E-009  -5.3822772009548283E-008   18.330499999982433       -5.0815862282420737E-006   3.6330466264459415E-005
  -3.5175219023779727        5.8786294792856515E-006   5.9981855670558892E-006  -5.0127113506150400E-009  -5.4687380472558894E-008   18.330499999982010       -5.1629703891028277E-006   3.7312030702853411E-005
  -3.5037546933667083        5.9481841719600741E-006   6.0701420810861765E-006  -5.0919419305619346E-009  -5.5569485369849907E-008   18.330499999981576       -5.2459964135622273E-006   3.8329665534774513E-005
  -3.4899874843554444        6.0188404246753004E-006   6.1432584011603767E-006  -5.1727440244672280E-009  -5.6469514948063490E-008   18.330499999981129       -5.3307043631661653E-006   3.9385047705301328E-005
  -3.4762202753441804        6.0906201301200107E-006   6.2175580778682137E-006  -5.2551551837809019E-009  -5.7387909781695974E-008   18.330499999980670       -5.4171354490578620E-006   4.0479948644143196E-005
  -3.4624530663329161        6.1635457051587582E-006   6.2930652402393072E-006  -5.3392140109205801E-009  -5.8325123182033916E-008   18.330499999980198       -5.5053320699887829E-006   4.1616240534838584E-005
  -3.4486858573216521        6.2376401055318506E-006   6.3698046124537181E-006  -5.4249601930218832E-009  -5.9281621621470432E-008   18.330499999979711       -5.5953378517554041E-006   4.2795903063773988E-005
  -3.4349186483103882        6.3129268410282600E-006   6.4478015311088142E-006  -5.5124345369171298E-009  -6.0257885173854852E-008   18.330499999979210       -5.6871976881213261E-006   4.4021030690724326E-005
  -3.4211514392991238        6.3894299911486935E-006   6.5270819630634627E-006  -5.6016790053736413E-009  -6.1254407971576974E-008   18.330499999978699       -5.7809577832881336E-006   4.5293840486679049E-005
  -3.4073842302878599        6.4671742212767528E-006   6.6076725238814570E-006  -5.6927367546717256E-009  -6.2271698680066970E-008   18.330499999978169       -5.8766656959805268E-006   4.6616680589223612E-005
  -3.3936170212765959        6.5461847993768099E-006   6.6896004968969668E-006  -5.7856521735501055E-009  -6.3310280990454603E-008   18.330499999977622       -5.9743703852133680E-006   4.7992039330743859E-005
  -3.3798498122653315        6.6264876132379187E-006   6.7728938529259156E-006  -5.8804709236023770E-009  -6.4370694131229560E-008   18.330499999977064       -6.0741222578148251E-006   4.9422555100267417E-005
  -3.3660826032540676        6.7081091882839899E-006   6.8575812706480186E-006  -5.9772399811494504E-009  -6.5453493399628780E-008   18.330499999976485       -6.1759732177793579E-006   5.0911027005925688E-005
  -3.3523153942428037        6.7910767059712187E-006   6.9436921576854109E-006  -6.0760076806848977E-009  -6.6559250713653926E-008   18.330499999975892       -6.2799767175292966E-006   5.2460426411882437E-005
  -3.3385481852315393        6.8754180227946107E-006   7.0312566724049320E-006  -6.1768237599332825E-009  -6.7688555185646294E-008   18.330499999975281       -6.3861878111694454E-006   5.4073909431216127E-005
  -3.3247809762202754        6.9611616899264158E-006   7.1203057464722019E-006  -6.2797394065944967E-009  -6.8842013718299619E-008   18.330499999974649       -6.4946632098201309E-006   5.5754830464768488E-005
  -3.3110137672090114        7.0483369735102036E-006   7.2108711081869568E-006  -6.3848073068633595E-009  -7.0020251624143346E-008   18.330499999973998       -6.6054613391205473E-006   5.7506756885483075E-005
  -3.2972465581977470        7.1369738756352965E-006   7.3029853066303417E-006  -6.4920816957588637E-009  -7.1223913269503760E-008   18.330499999973330       -6.7186423989971426E-006   5.9333484978387462E-005
  -3.2834793491864831        7.2271031560172810E-006   7.3966817366562511E-006  -6.6016184093818338E-009  -7.2453662744036004E-008   18.330499999972641       -6.8342684257969759E-006   6.1239057258265513E-005
  -3.2697121401752192        7.3187563544115708E-006   7.4919946647602236E-006  -6.7134749391613733E-009  -7.3710184557003237E-008   18.330499999971934       -6.9524033568928265E-006   6.3227781300385482E-005
  -3.2559449311639548        7.4119658137878905E-006   7.5889592558608267E-006  -6.8277104881617885E-009  -7.4994184361412622E-008   18.330499999971202       -7.0731130978674630E-006   6.5304250234583160E-005
  -3.2421777221526908        7.5067647042949273E-006   7.6876116010301738E-006  -6.9443860295869550E-009  -7.6306389707360659E-008   18.330499999970449       -7.1964655923947810E-006   6.7473365069767300E-005
  -3.2284105131414269        7.6031870480456101E-006   7.7879887462116501E-006  -7.0635643675032209E-009  -7.7647550825832550E-008   18.330499999969671       -7.3225308949384653E-006   6.9740359034761672E-005
  -3.2146433041301625        7.7012677447547014E-006   7.8901287219648997E-006  -7.1853101999417085E-009  -7.9018441444388780E-008   18.330499999968872       -7.4513812463956612E-006   7.2110824142606887E-005
  -3.2008760951188986        7.8010425982618375E-006   7.9940705742796729E-006  -7.3096901844636177E-009  -8.0419859636151621E-008   18.330499999968044       -7.5830911528194294E-006   7.4590740209349180E-005
  -3.1871088861076347        7.9025483439746442E-006   8.0998543965022832E-006  -7.4367730062559722E-009  -8.1852628703645938E-008   18.330499999967195       -7.7177374673605865E-006   7.7186506585314024E-005
  -3.1733416770963703        8.0058226772678332E-006   8.2075213624201952E-006  -7.5666294489432745E-009  -8.3317598099097577E-008   18.330499999966314       -7.8553994755770311E-006   7.9904976887332961E-005
  -3.1595744680851063        8.1109042828760445E-006   8.3171137605525851E-006  -7.6993324681558064E-009  -8.4815644382866928E-008   18.330499999965411       -7.9961589842654509E-006   8.2753497054871965E-005
  -3.1458072590738424        8.2178328653196791E-006   8.4286750296967001E-006  -7.8349572680456705E-009  -8.6347672221783138E-008   18.330499999964477       -8.1401004139787134E-006   8.5739947092071462E-005
  -3.1320400500625780        8.3266491804047091E-006   8.5422497957823599E-006  -7.9735813808165960E-009  -8.7914615429272482E-008   18.330499999963511       -8.2873108954003125E-006   8.8872786902028563E-005
  -3.1182728410513141        8.4373950678393223E-006   8.6578839100892959E-006  -8.1152847494592993E-009  -8.9517438049230846E-008   18.330499999962516       -8.4378803697574198E-006   9.2161106670011597E-005
  -3.1045056320400501        8.5501134850121738E-006   8.7756244888845169E-006  -8.2601498137893545E-009  -9.1157135485686151E-008   18.330499999961489       -8.5919016934615499E-006   9.5614682309608901E-005
  -3.0907384230287858        8.6648485419789577E-006   8.8955199545397632E-006  -8.4082615999716151E-009  -9.2834735680435796E-008   18.330499999960431       -8.7494707471758954E-006   9.9244036551123457E-005
  -3.0769712140175218        8.7816455377061039E-006   9.0176200781918318E-006  -8.5597078136471084E-009  -9.4551300340990213E-008   18.330499999959336       -8.9106865495221190E-006   1.0306050632608506E-004
  -3.0632040050062579        8.9005509976227530E-006   9.1419760240115435E-006  -8.7145789368858136E-009  -9.6307926221147015E-008   18.330499999958207       -9.0756513756456590E-006   1.0707631718699465E-004
  -3.0494367959949940        9.0216127125342539E-006   9.2686403951503811E-006  -8.8729683290699748E-009  -9.8105746456818100E-008   18.330499999957041       -9.2444708808744671E-006   1.1130466559903099E-004
  -3.0356695869837296        9.1448797789530387E-006   9.3976672814369843E-006  -9.0349723319278455E-009  -9.9945931959701248E-008   18.330499999955837       -9.4172542297146708E-006   1.1575981005243943E-004
  -3.0219023779724656        9.2704026409051899E-006   9.5291123088993882E-006  -9.2006903789237140E-009  -1.0182969287171497E-007   18.330499999954593       -9.5941142304447884E-006   1.2045717207299863E-004
  -3.0081351689612017        9.3982331332737525E-006   9.6630326911923830E-006  -9.3702251091383600E-009  -1.0375828008307754E-007   18.330499999953307       -9.7751674755799676E-006   1.2541344835609962E-004
  -2.9943679599499373        9.5284245267425755E-006   9.7994872830133497E-006  -9.5436824859427444E-009  -1.0573298681718561E-007   18.330499999951979       -9.9605344884926999E-006   1.3064673542079818E-004
  -2.9806007509386734        9.6610315744074829E-006   9.9385366355940842E-006  -9.7211719205885817E-009  -1.0775515028564187E-007   18.330499999950607       -1.0150339876495567E-005   1.3617666837758272E-004
  -2.9668335419274094        9.7961105601247818E-006   1.0080243054360262E-005  -9.9028064010199556E-009  -1.0982615341683455E-007   18.330499999949190       -1.0344712490703272E-005   1.4202457563208755E-004
  -2.9530663329161451        9.9337193486701248E-006   1.0224670658855008E-005  -1.0088702626116049E-008  -1.1194742666185992E-007   18.330499999947723       -1.0543785593014737E-005   1.4821365161198823E-004
  -2.9392991239048811        1.0073917437784454E-005   1.0371885445027562E-005  -1.0278981145629828E-008  -1.1412044988153691E-007   18.330499999946205       -1.0747697030568449E-005   1.5476914991232257E-004
  -2.9255319148936172        1.0216766012187295E-005   1.0521955349993345E-005  -1.0473766506088938E-008  -1.1634675431872787E-007   18.330499999944639       -1.0956589418048586E-005   1.6171859961318564E-004
  -2.9117647058823528        1.0362327999641299E-005   1.0674950319376997E-005  -1.0673187402945419E-008  -1.1862792466023130E-007   18.330499999943015       -1.1170610328238938E-005   1.6909204794238463E-004
  -2.8979974968710889        1.0510668129156270E-005   1.0830942377355536E-005  -1.0877376839273536E-008  -1.2096560119284508E-007   18.330499999941338       -1.1389912491243838E-005   1.7692233294531196E-004
  -2.8842302878598249        1.0661852991424828E-005   1.0990005699524965E-005  -1.1086472291328316E-008  -1.2336148205843348E-007   18.330499999939605       -1.1614654002819278E-005   1.8524539039832522E-004
  -2.8704630788485606        1.0815951101586495E-005   1.1152216688719813E-005  -1.1300615881291467E-008  -1.2581732561311544E-007   18.330499999937807       -1.1844998542283297E-005   1.9410059987639988E-004
  -2.8566958698372966        1.0973032964421523E-005   1.1317654053921813E-005  -1.1519954557569303E-008  -1.2833495289594831E-007   18.330499999935949       -1.2081115600499285E-005   2.0353117568024188E-004
  -2.8429286608260327        1.1133171142080930E-005   1.1486398892401130E-005  -1.1744640282978431E-008  -1.3091625021292670E-007   18.330499999934023       -1.2323180718459818E-005   2.1358460926599872E-004
  -2.8291614518147683        1.1296440324464136E-005   1.1658534775240635E-005  -1.1974830231272369E-008  -1.3356317184212998E-007   18.330499999932030       -1.2571375737018758E-005   2.2431317093094658E-004
  -2.8153942428035044        1.1462917402361217E-005   1.1834147836402315E-005  -1.2210686992306921E-008  -1.3627774286673855E-007   18.330499999929970       -1.2825889058364966E-005   2.3577447982613307E-004
  -2.8016270337922404        1.1632681543482664E-005   1.2013326865502492E-005  -1.2452378786392288E-008  -1.3906206214242056E-007   18.330499999927831       -1.3086915919854414E-005   2.4803215293484092E-004
  -2.7878598247809760        1.1805814271505371E-005   1.2196163404471985E-005  -1.2700079688221089E-008  -1.4191830540641528E-007   18.330499999925618       -1.3354658680858830E-005   2.6115654552661815E-004
  -2.7740926157697121        1.1982399548270134E-005   1.2382751848286465E-005  -1.2953969860851434E-008  -1.4484872853588497E-007   18.330499999923322       -1.3629327123326593E-005   2.7522559783546736E-004
  -2.7603254067584482        1.2162523859272896E-005   1.2573189549962308E-005  -1.3214235800276114E-008  -1.4785567096366900E-007   18.330499999920946       -1.3911138766797120E-005   2.9032580539786073E-004
  -2.7465581977471838        1.2346276302598700E-005   1.2767576930023628E-005  -1.3481070591091453E-008  -1.5094155925983230E-007   18.330499999918484       -1.4200319198645324E-005   3.0655333372112749E-004
  -2.7327909887359199        1.2533748681455219E-005   1.2966017590657695E-005  -1.3754674173848222E-008  -1.5410891088830101E-007   18.330499999915929       -1.4497102420390515E-005   3.2401530185945820E-004
  -2.7190237797246559        1.2725035600470664E-005   1.3168618434787330E-005  -1.4035253624641673E-008  -1.5736033814802698E-007   18.330499999913282       -1.4801731210946546E-005   3.4283126420815897E-004
  -2.7052565707133915        1.2920234565929046E-005   1.3375489790301951E-005  -1.4323023447636917E-008  -1.6069855230901627E-007   18.330499999910536       -1.5114457507748482E-005   3.6313492558118075E-004
  -2.6914893617021276        1.3119446090124899E-005   1.3586745539701819E-005  -1.4618205881095836E-008  -1.6412636795399222E-007   18.330499999907687       -1.5435542806745302E-005   3.8507613165706593E-004
  -2.6777221526908637        1.3322773800028963E-005   1.3802503255424598E-005  -1.4921031217718356E-008  -1.6764670753725713E-007   18.330499999904731       -1.5765258582310345E-005   4.0882318547370464E-004
  -2.6639549436795993        1.3530324550466078E-005   1.4022884341138190E-005  -1.5231738139941575E-008  -1.7126260617301454E-007   18.330499999901665       -1.6103886728188863E-005   4.3456555121556645E-004
  -2.6501877346683353        1.3742208542017175E-005   1.4248014179299826E-005  -1.5550574071054502E-008  -1.7497721666611270E-007   18.330499999898482       -1.6451720020669476E-005   4.6251701956964643E-004
  -2.6364205256570714        1.3958539443868460E-005   1.4478022285298401E-005  -1.5877795542908913E-008  -1.7879381479905744E-007   18.330499999895178       -1.6809062605239814E-005   4.9291942507035291E-004
  -2.6226533166458075        1.4179434521842370E-005   1.4713042468515270E-005  -1.6213668581129733E-008  -1.8271580489010895E-007   18.330499999891746       -1.7176230508073542E-005   5.2604702593579016E-004
  -2.6088861076345431        1.4405014771857569E-005   1.4953213000657604E-005  -1.6558469108748071E-008  -1.8674672563792453E-007   18.330499999888183       -1.7553552173770757E-005   5.6221168198810343E-004
  -2.5951188986232792        1.4635405059078255E-005   1.5198676791739277E-005  -1.6912483369238974E-008  -1.9089025626965589E-007   18.330499999884484       -1.7941369030876871E-005   6.0176899773979251E-004
  -2.5813516896120152        1.4870734263027209E-005   1.5449581574105728E-005  -1.7276008370026146E-008  -1.9515022301010178E-007   18.330499999880637       -1.8340036086795956E-005   6.4512563743492882E-004
  -2.5675844806007508        1.5111135428951465E-005   1.5706080094922592E-005  -1.7649352347501736E-008  -1.9953060589087152E-007   18.330499999876640       -1.8749922553820907E-005   6.9274806914985021E-004
  -2.5538172715894869        1.5356745925745366E-005   1.5968330317572536E-005  -1.8032835254801861E-008  -2.0403554591975857E-007   18.330499999872487       -1.9171412508118728E-005   7.4517305914363196E-004
  -2.5400500625782230        1.5607707610752421E-005   1.6236495632431108E-005  -1.8426789273550361E-008  -2.0866935263179924E-007   18.330499999868167       -1.9604905583627083E-005   8.0302031970954551E-004
  -2.5262828535669586        1.5864167001784667E-005   1.6510745077520561E-005  -1.8831559350845187E-008  -2.1343651204498516E-007   18.330499999863676       -2.0050817702951465E-005   8.6700781944365620E-004
  -2.5125156445556946        1.6126275456717119E-005   1.6791253569570281E-005  -1.9247503762955628E-008  -2.1834169504503845E-007   18.330499999859004       -2.0509581847487152E-005   9.3797040169965205E-004
  -2.4987484355444307        1.6394189361034752E-005   1.7078202146044913E-005  -1.9674994707150860E-008  -2.2338976622549191E-007   18.330499999854144       -2.0981648869145193E-005   1.0168825353275967E-003
  -2.4849812265331663        1.6668070323730126E-005   1.7371778218734853E-005  -2.0114418923275615E-008  -2.2858579321089294E-007   18.330499999849085       -2.1467488346219596E-005   1.1048862556541953E-003
  -2.4712140175219024        1.6948085381972347E-005   1.7672175839540631E-005  -2.0566178346677487E-008  -2.3393505649302641E-007   18.330499999843820       -2.1967589486106536E-005   1.2033256624006394E-003
  -2.4574468085106385        1.7234407214991736E-005   1.7979595979121572E-005  -2.1030690794364381E-008  -2.3944305981208978E-007   18.330499999838338       -2.2482462077775619E-005   1.3137897516906027E-003
  -2.4436795994993741        1.7527214367649388E-005   1.8294246819120566E-005  -2.1508390686132936E-008  -2.4511554111679323E-007   18.330499999832632       -2.3012637497088717E-005   1.4381659090147378E-003
  -2.4299123904881101        1.7826691484187914E-005   1.8616344058721532E-005  -2.1999729802803552E-008  -2.5095848414003543E-007   18.330499999826685       -2.3558669768281045E-005   1.5787071319462098E-003
  -2.4161451814768462        1.8133029552687894E-005   1.8946111236343800E-005  -2.2505178083597909E-008  -2.5697813062921171E-007   18.330499999820489       -2.4121136685153411E-005   1.7381170609268685E-003
  -2.4023779724655818        1.8446426160784629E-005   1.9283780067328672E-005  -2.3025224464964580E-008  -2.6318099327303499E-007   18.330499999814034       -2.4700640995774733E-005   1.9196582818901780E-003
  -2.3886107634543179        1.8767085763232089E-005   1.9629590798527706E-005  -2.3560377763230090E-008  -2.6957386936959621E-007   18.330499999807305       -2.5297811654758051E-005   2.1272912830742068E-003
  -2.3748435544430540        1.9095219961935174E-005   1.9983792580761559E-005  -2.4111167603667623E-008  -2.7616385528405114E-007   18.330499999800288       -2.5913305147477135E-005   2.3658541306887091E-003
  -2.3610763454317896        1.9431047799107460E-005   2.0346643860180318E-005  -2.4678145398688093E-008  -2.8295836174731649E-007   18.330499999792970       -2.6547806890898493E-005   2.6412967160644790E-003
  -2.3473091364205256        1.9774796064250676E-005   2.0718412789623925E-005  -2.5261885378040867E-008  -2.8996513005124794E-007   18.330499999785332       -2.7202032716044851E-005   2.9609888335013399E-003
  -2.3335419274092617        2.0126699615693320E-005   2.1099377661153692E-005  -2.5862985674179830E-008  -2.9719224919988223E-007   18.330499999777366       -2.7876730437478303E-005   3.3341291522922061E-003
  -2.3197747183979973        2.0487001717469681E-005   2.1489827361003229E-005  -2.6482069466002452E-008  -3.0464817408050531E-007   18.330499999769049       -2.8572681515586912E-005   3.7722935468594942E-003
  -2.3060075093867334        2.0855954392367409E-005   2.1890061848280758E-005  -2.7119786184555905E-008  -3.1234174472339470E-007   18.330499999760367       -2.9290702817890761E-005   4.2901781147542646E-003
  -2.2922403003754694        2.1233818792022032E-005   2.2300392658844448E-005  -2.7776812784401201E-008  -3.2028220672419873E-007   18.330499999751297       -3.0031648486055386E-005   4.9066175006484058E-003
  -2.2784730913642051        2.1620865584989694E-005   2.2721143435868649E-005  -2.8453855084681842E-008  -3.2847923290839292E-007   18.330499999741821       -3.0796411915800908E-005   5.6459976053628499E-003
  -2.2647058823529411        2.2017375363786524E-005   2.3152650488722936E-005  -2.9151649184109214E-008  -3.3694294632357055E-007   18.330499999731924       -3.1585927857445746E-005   6.5402411443482248E-003
  -2.2509386733416772        2.2423639071943977E-005   2.3595263381897703E-005  -2.9870962954513942E-008  -3.4568394465206504E-007   18.330499999721575       -3.2401174645431448E-005   7.6316376938217034E-003
  -2.2371714643304128        2.2839958452193845E-005   2.4049345555829891E-005  -3.0612597617692495E-008  -3.5471332614306500E-007   18.330499999710753       -3.3243176565801422E-005   8.9769385468927241E-003
  -2.2234042553191489        2.3266646516966370E-005   2.4515274981613402E-005  -3.1377389410899420E-008  -3.6404271717218955E-007   18.330499999699438       -3.4113006371335897E-005   1.0653378242517317E-002
  -2.2096370463078849        2.3704028042458945E-005   2.4993444851717603E-005  -3.2166211346480147E-008  -3.7368430154400498E-007   18.330499999687596       -3.5011787954790616E-005   1.2767684426842667E-002
  -2.1958698372966210        2.4152440087611805E-005   2.5484264308989563E-005  -3.2979975071539897E-008  -3.8365085166305754E-007   18.330499999675204       -3.5940699191532591E-005   1.5469812406905366E-002
  -2.1821026282853566        2.4612232539412176E-005   2.5988159216378362E-005  -3.3819632834144113E-008  -3.9395576170873681E-007   18.330499999662234       -3.6900974963770317E-005   1.8974302093242489E-002
  -2.1683354192740927        2.5083768686038772E-005   2.6505572969996784E-005  -3.4686179562752323E-008  -4.0461308296050654E-007   18.330499999648648       -3.7893910379565175E-005   2.3594193256058178E-002
  -2.1545682102628287        2.5567425819455970E-005   2.7036967358326452E-005  -3.5580655066188735E-008  -4.1563756143198228E-007   18.330499999634416       -3.8920864200889730E-005   2.9796076966151448E-002
  -2.1408010012515644        2.6063595869170521E-005   2.7582823470579453E-005  -3.6504146362097851E-008  -4.2704467798581899E-007   18.330499999619505       -3.9983262496183156E-005   3.8291460517028031E-002
  -2.1270337922403004        2.6572686068975288E-005   2.8143642657453005E-005  -3.7457790142027040E-008  -4.3885069111530486E-007   18.330499999603873       -4.1082602534131005E-005   5.0191645002992551E-002
  -2.1132665832290365        2.7095119658624349E-005   2.8719947547756957E-005  -3.8442775382399549E-008  -4.5107268259495797E-007   18.330499999587484       -4.2220456936817504E-005   6.7274903475993741E-002
  -2.0994993742177721        2.7631336622511062E-005   2.9312283124656613E-005  -3.9460346110738045E-008  -4.6372860621916433E-007   18.330499999570289       -4.3398478111930120E-005   9.2451162368593826E-002
  -2.0857321652065082        2.8181794467558916E-005   2.9921217865559751E-005  -4.0511804337687740E-008  -4.7683733986726323E-007   18.330499999552249       -4.4618402985391888E-005  0.13055870785601825     
  -2.0719649561952442        2.8746969042682288E-005   3.0547344949986521E-005  -4.1598513165869752E-008  -4.9041874115392019E-007   18.330499999533313       -4.5882058057642019E-005  0.18963492720622910     
  -2.0581977471839799        2.9327355402332396E-005   3.1191283540099033E-005  -4.2721900087431652E-008  -5.0449370694686609E-007   18.330499999513428       -4.7191364808823567E-005  0.28246484181721754     
  -2.0444305381727159        2.9923468716814464E-005   3.1853680138934378E-005  -4.3883460483229740E-008  -5.1908423705881376E-007   18.330499999492542       -4.8548345480364047E-005  0.42632547504853496     
  -2.0306633291614520        3.0535845232244938E-005   3.2535210031785020E-005  -4.5084761337313934E-008  -5.3421350244842863E-007   18.330499999470590       -4.9955129262897836E-005  0.63247598292592055     
  -2.0168961201501876        3.1165043283214202E-005   3.3236578816606188E-005  -4.6327445181633756E-008  -5.4990591829507462E-007   18.330499999447518       -5.1413958923166455E-005  0.86885425133128680     
  -2.0031289111389237        3.1811644361432393E-005   3.3958524029805811E-005  -4.7613234286870332E-008  -5.6618722234634235E-007   18.330499999423253       -5.2927197905525833E-005   1.0173436324403320     
  -1.9893617021276595        3.2476254243863761E-005   3.4701816874291664E-005  -4.8943935116527077E-008  -5.8308455897397435E-007   18.330499999397727       -5.4497337946966401E-005  0.95910165677050574     
  -1.9755944931163956        3.3159504184100244E-005   3.5467264057218200E-005  -5.0321443062971669E-008  -6.0062656941507743E-007   18.330499999370861       -5.6127007248186643E-005  0.74471775205222501     
  -1.9618272841051314        3.3862052170990281E-005   3.6255709745495886E-005  -5.1747747485068495E-008  -6.1884348872040290E-007   18.330499999342575       -5.7818979247255483E-005  0.51555058636196083     
  -1.9480600750938672        3.4584584258823233E-005   3.7068037647806637E-005  -5.3224937069291972E-008  -6.3776724998247833E-007   18.330499999312782       -5.9576182046857203E-005  0.34250646550278296     
  -1.9342928660826033        3.5327815973678256E-005   3.7905173232613730E-005  -5.4755205537157788E-008  -6.5743159647177575E-007   18.330499999281386       -6.1401708551034201E-005  0.22799071481969055     
  -1.9205256570713392        3.6092493800878266E-005   3.8768086092472803E-005  -5.6340857724383389E-008  -6.7787220237089896E-007   18.330499999248293       -6.3298827372794425E-005  0.15500606834165295     
  -1.9067584480600750        3.6879396758848090E-005   3.9657792465849354E-005  -5.7984316058537765E-008  -6.9912680286633506E-007   18.330499999213391       -6.5270994580038258E-005  0.10831907216370162     
  -1.8929912390488111        3.7689338065063774E-005   4.0575357928636088E-005  -5.9688127464635234E-008  -7.2123533443378233E-007   18.330499999176567       -6.7321866354014436E-005   7.7839053354460827E-002
  -1.8792240300375469        3.8523166900198574E-005   4.1521900268653006E-005  -6.1454970730213287E-008  -7.4424008623941433E-007   18.330499999137693       -6.9455312642065413E-005   5.7416046739770694E-002
  -1.8654568210262830        3.9381770277024105E-005   4.2498592557612440E-005  -6.3287664364140459E-008  -7.6818586367511530E-007   18.330499999096645       -7.1675431894838111E-005   4.3361207716318073E-002
  -1.8516896120150188        4.0266075021115870E-005   4.3506666436357095E-005  -6.5189174986232672E-008  -7.9312016515365565E-007   18.330499999053277       -7.3986566987558892E-005   3.3439830827169753E-002
  -1.8379224030037546        4.1177049870942515E-005   4.4547415630644633E-005  -6.7162626287636822E-008  -8.1909337341098792E-007   18.330499999007436       -7.6393322435556985E-005   2.6270544137204005E-002
  -1.8241551939924907        4.2115707705494094E-005   4.5622199716374858E-005  -6.9211308605742512E-008  -8.4615896269835330E-007   18.330499998958956       -7.8900583026073837E-005   2.0978967000268238E-002
  -1.8103879849812266        4.3083107908227852E-005   4.6732448154955331E-005  -7.1338689160543949E-008  -8.7437372340109299E-007   18.330499998907666       -8.1513534001774389E-005   1.6998050004305647E-002
  -1.7966207759699624        4.4080358876786142E-005   4.7879664621501185E-005  -7.3548423003678999E-008  -9.0379800579452834E-007   18.330499998853369       -8.4237682946464694E-005   1.3951337550451073E-002
  -1.7828535669586985        4.5108620688675887E-005   4.9065431650789838E-005  -7.5844364735753422E-008  -9.3449598484405812E-007   18.330499998795865       -8.7078883540584034E-005   1.1583340688499932E-002
  -1.7690863579474343        4.6169107933895801E-005   5.0291415628373342E-005  -7.8230581052273457E-008  -9.6653594818114577E-007   18.330499998734929       -9.0043361373422768E-005   9.7170874181146307E-003
  -1.7553191489361701        4.7263092726364318E-005   5.1559372157023967E-005  -8.0711364183725269E-008  -9.9999060964203560E-007   18.330499998670327       -9.3137742021049341E-005   8.2276626406532494E-003
  -1.7415519399249062        4.8391907906943424E-005   5.2871151831794244E-005  -8.3291246301271971E-008  -1.0349374510490657E-006   18.330499998601795       -9.6369081624104663E-005   7.0253565760522753E-003
  -1.7277847309136420        4.9556950451878887E-005   5.4228706460458814E-005  -8.5975014965723662E-008  -1.0714590952507101E-006   18.330499998529060       -9.9744900228452180E-005   6.0447109951937850E-003
  -1.7140175219023779        5.0759685101593667E-005   5.5634095770029612E-005  -8.8767729704253197E-008  -1.1096437138243913E-006   18.330499998451820       -1.0327321818482394E-004   5.2372610374010120E-003
  -1.7002503128911139        5.2001648225987711E-005   5.7089494644463527E-005  -9.1674739807282761E-008  -1.1495854732955519E-006   18.330499998369746       -1.0696259594187160E-004   4.5666386866953911E-003
  -1.6864831038798498        5.3284451943723737E-005   5.8597200943695868E-005  -9.4701703446019867E-008  -1.1913850242494860E-006   18.330499998282487       -1.1082217761139864E-004   4.0052137614072095E-003
  -1.6727158948685856        5.4609788514424956E-005   6.0159643959824902E-005  -9.7854608220257027E-008  -1.2351500383228873E-006   18.330499998189659       -1.1486173873617822E-004   3.5317534925484268E-003
  -1.6589486858573217        5.5979435024291201E-005   6.1779393572762060E-005  -1.0113979325666822E-007  -1.2809957987800740E-006   18.330499998090847       -1.1909173875117804E-004   3.1297680269753961E-003
  -1.6451814768460575        5.7395258387365291E-005   6.3459170175083257E-005  -1.0456397298828324E-007  -1.3290458512248020E-006   18.330499997985601       -1.2352337869999292E-004   2.7863249521070978E-003
  -1.6314142678347936        5.8859220686568514E-005   6.5201855444339363E-005  -1.0813426275867401E-007  -1.3794327220018099E-006   18.330499997873424       -1.2816866485207718E-004   2.4911891449300770E-003
  -1.6176470588235294        6.0373384880689872E-005   6.7010504050913012E-005  -1.1185820640752965E-007  -1.4322987130376749E-006   18.330499997753790       -1.3304047896581312E-004   2.2361913104355395E-003
  -1.6038798498122653        6.1939920905772542E-005   6.8888356400891216E-005  -1.1574380600963409E-007  -1.4877967833010478E-006   18.330499997626109       -1.3815265606099489E-004   2.0147593034548291E-003
  -1.5901126408010013        6.3561112201820667E-005   7.0838852526669744E-005  -1.1979955395550221E-007  -1.5460915287831212E-006   18.330499997489756       -1.4352007070635322E-004   1.8215666878072434E-003
  -1.5763454317897372        6.5239362698464703E-005   7.2865647253488126E-005  -1.2403446758019021E-007  -1.6073602749770249E-006   18.330499997344031       -1.4915873299866457E-004   1.6522666639807798E-003
  -1.5625782227784730        6.6977204296205162E-005   7.4972626788282517E-005  -1.2845812656727533E-007  -1.6717942983556461E-006   18.330499997188181       -1.5508589561661449E-004   1.5032888049220123E-003
  -1.5488110137672091        6.8777304883130212E-005   7.7163926898711057E-005  -1.3308071337724994E-007  -1.7396001964175662E-006   18.330499997021377       -1.6132017358342650E-004   1.3716824526586026E-003
  -1.5350438047559449        7.0642476930601422E-005   7.9443952875665841E-005  -1.3791305697428106E-007  -1.8110014296199139E-006   18.330499996842718       -1.6788167867785487E-004   1.2549950983433739E-003
  -1.5212765957446808        7.2575686715361810E-005   8.1817401502923552E-005  -1.4296668015315085E-007  -1.8862400631146133E-006   18.330499996651209       -1.7479217080679672E-004   1.1511772179615652E-003
  -1.5075093867334168        7.4580064219881523E-005   8.4289285293900001E-005  -1.4825385079859779E-007  -1.9655787418512276E-006   18.330499996445759       -1.8207522911094299E-004   1.0585072783566142E-003
  -1.4937421777221527        7.6658913767560163E-005   8.6864959299129716E-005  -1.5378763744340381E-007  -2.0493029395642364E-006   18.330499996225175       -1.8975644613812288E-004   9.7553224040419458E-004
  -1.4799749687108885        7.8815725454704755E-005   8.9550150840782798E-005  -1.5958196952923863E-007  -2.1377235307387393E-006   18.330499995988138       -1.9786364911277397E-004   9.0102005600561886E-004
  -1.4662077596996246        8.1054187447051899E-005   9.2350992594366802E-005  -1.6565170281710236E-007  -2.2311797452396007E-006   18.330499995733199       -2.0642715318597253E-004   8.3392151192335782E-004
  -1.4524405506883604        8.3378199215066915E-005   9.5274059515346532E-005  -1.7201269044014173E-007  -2.3300425783718024E-006   18.330499995458759       -2.1548005260755182E-004   7.7333940559282566E-004
  -1.4386733416770963        8.5791885789399057E-005   9.8326410202988906E-005  -1.7868186014531910E-007  -2.4347187453116707E-006   18.330499995163045       -2.2505855706829176E-004   7.1850350834022647E-004
  -1.4249061326658323        8.8299613125785809E-005   1.0151563340929381E-004  -1.8567729832821227E-007  -2.5456552888239751E-006   18.330499994844100       -2.3520238207474364E-004   6.6875012398261266E-004
  -1.4111389236545682        9.0906004677464403E-005   1.0484990054234284E-004  -1.9301834153123491E-007  -2.6633449738472985E-006   18.330499994499760       -2.4595520421419927E-004   6.2350531696476260E-004
  -1.3973717146433042        9.3615959282870631E-005   1.0833802518684677E-004  -2.0072567614844965E-007  -2.7883326329481499E-006   18.330499994127610       -2.5736519463024748E-004   5.8227108653354669E-004
  -1.3836045056320401        9.6434670487198767E-005   1.1198953087754719E-004  -2.0882144716358731E-007  -2.9212226641041411E-006   18.330499993724974       -2.6948564706657228E-004   5.4461391827692444E-004
  -1.3698372966207759        9.9367647428386983E-005   1.1581472862253409E-004  -2.1732937683840188E-007  -3.0626879283225774E-006   18.330499993288857       -2.8237572057627141E-004   5.1015526356047052E-004
  -1.3560700876095120        1.0242073743143620E-004   1.1982480599456818E-004  -2.2627489437420605E-007  -3.2134803510694031E-006   18.330499992815923       -2.9610132158950221E-004   4.7856358972162650E-004
  -1.3423028785982478        1.0560015046982206E-004   1.2403193000262215E-004  -2.3568527768411961E-007  -3.3744436005653098E-006   18.330499992302432       -3.1073615566686773E-004   4.4954771579918648E-004
  -1.3285356695869837        1.0891248566931854E-004   1.2844936643936151E-004  -2.4558980854623785E-007  -3.5465283002689990E-006   18.330499991744183       -3.2636298615645133E-004   4.2285120490045920E-004
  -1.3147684605757197        1.1236476004803073E-004   1.3309161899276783E-004  -2.5601994255485728E-007  -3.7308103353193075E-006   18.330499991136449       -3.4307514537391471E-004   3.9824762865245476E-004
  -1.3010012515644556        1.1596443970707273E-004   1.3797459213504872E-004  -2.6700949545434172E-007  -3.9285129368445741E-006   18.330499990473896       -3.6097835413585245E-004   3.7553655426998575E-004
  -1.2872340425531914        1.1971947370941257E-004   1.4311578268733722E-004  -2.7859484762847257E-007  -4.1410333778749402E-006   18.330499989750475       -3.8019291784172554E-004   3.5454013266895701E-004
  -1.2734668335419275        1.2363833091025311E-004   1.4853450603760711E-004  -2.9081516873166336E-007  -4.3699752946961154E-006   18.330499988959325       -4.0085638221624270E-004   3.3510018833375312E-004
  -1.2596996245306633        1.2773004003128989E-004   1.5425216430073316E-004  -3.0371266468935547E-007  -4.6171878630095445E-006   18.330499988092605       -4.2312674974305818E-004   3.1707572952275969E-004
  -1.2459324155193992        1.3200423330370431E-004   1.6029256529938223E-004  -3.1733284956979203E-007  -4.8848133149688600E-006   18.330499987141351       -4.4718637925020673E-004   3.0034081179803988E-004
  -1.2321652065081352        1.3647119404128907E-004   1.6668230316548217E-004  -3.3172484513978601E-007  -5.1753445873511937E-006   18.330499986095255       -4.7324671661222483E-004   2.8478269951660265E-004
  -1.2183979974968711        1.4114190854621042E-004   1.7345121367557087E-004  -3.4694171127075844E-007  -5.4916952496290053E-006   18.330499984942406       -5.0155403473233352E-004   2.7030027938423966E-004
  -1.2046307884856071        1.4602812279621911E-004   1.8063292020934412E-004  -3.6304081076489111E-007  -5.8372842807638938E-006   18.330499983668989       -5.3239639652728039E-004   2.5680268788874752E-004
  -1.1908635794743430        1.5114240441435966E-004   1.8826548953849518E-004  -3.8008421262961063E-007  -6.2161387526557361E-006   18.330499982258885       -5.6611209626232506E-004   2.4420812074342014E-004
  -1.1770963704630788        1.5649821048121875E-004   1.9639222060143004E-004  -3.9813913835448264E-007  -6.6330180438706611E-006   18.330499980693201       -6.0309988300086758E-004   2.3244279765704694E-004
  -1.1633291614518149        1.6210996181648541E-004   2.0506259409729674E-004  -4.1727845634265903E-007  -7.0935638567782390E-006   18.330499978949650       -6.4383132586655985E-004   2.2144006001964550E-004
  -1.1495619524405507        1.6799312443216229E-004   2.1433341624802410E-004  -4.3758123033854133E-007  -7.6044810511140900E-006   18.330499977001807       -6.8886574495674070E-004   2.1113958262602715E-004
  -1.1357947434292865        1.7416429894547819E-004   2.2427019654620359E-004  -4.5913332847951378E-007  -8.1737551425446927E-006   18.330499974818142       -7.3886820470949735E-004   2.0148668348957688E-004
  -1.1220275344180226        1.8064131883690932E-004   2.3494880685307883E-004  -4.8202810050695300E-007  -8.8109132494629322E-006   18.330499972360787       -7.9463114879783220E-004   1.9243171823665040E-004
  -1.1082603254067585        1.8744335854945122E-004   2.4645747796255555E-004  -5.0636713171284072E-007  -9.5273363056769361E-006   18.330499969583997       -8.5710034749188245E-004   1.8392954760654040E-004
  -1.0944931163954943        1.9459105255144573E-004   2.5889919983293551E-004  -5.3226108340116236E-007  -1.0336631487824218E-005   18.330499966432139       -9.2740592990222192E-004   1.7593906828473256E-004
  -1.0807259073842304        2.0210662662921823E-004   2.7239460323328220E-004  -5.5983063103016260E-007  -1.1255075026356131E-005   18.330499962837127       -1.0068993842247383E-003   1.6842279872627817E-004
  -1.0669586983729662        2.1001404284029185E-004   2.8708541367129575E-004  -5.8920751280630236E-007  -1.2302136863666115E-005   18.330499958715077       -1.0971975281876350E-003   1.6134651282881512E-004
  -1.0531914893617020        2.1833915974625974E-004   3.0313858326185851E-004  -6.2053570336161398E-007  -1.3501099970532664E-005   18.330499953961990       -1.2002345778642522E-003   1.5467891532960630E-004
  -1.0394242803504381        2.2710990976033073E-004   3.2075122272988801E-004  -6.5397272930424087E-007  -1.4879788501270308E-005   18.330499948448089       -1.3183235735971413E-003   1.4839135365948123E-004
  -1.0256570713391739        2.3635649569257191E-004   3.4015647404803134E-004  -6.8969114594372345E-007  -1.6471420316402995E-005   18.330499942010409       -1.4542285537751227E-003   1.4245756171464861E-004
  -1.0118898623279098        2.4611160886123549E-004   3.6163048426535594E-004  -7.2788019741927115E-007  -1.8315600673790238E-005   18.330499934443036       -1.6112489962967446E-003   1.3685343162631112E-004
 -0.99812265331664585        2.5641067146749813E-004   3.8550066279321586E-004  -7.6874768587450881E-007  -2.0459475014523347E-005   18.330499925484180       -1.7933181681251561E-003   1.3155681013543041E-004
 -0.98435544430538169        2.6729210631079695E-004   4.1215542759487800E-004  -8.1252207932118907E-007  -2.2959059661381512E-005   18.330499914799063       -2.0051171282971830E-003   1.2654731663044931E-004
 -0.97058823529411764        2.7879763736144493E-004   4.4205567008109170E-004  -8.5945489252019877E-007  -2.5880769799667146E-005   18.330499901957047       -2.2522062103492368E-003   1.2180618029134379E-004
 -0.95682102628285359        2.9097262521671484E-004   4.7574819361474914E-004  -9.0982338071283123E-007  -2.9303164197689124E-005   18.330499886401107       -2.5411758558207399E-003   1.1731609411411492E-004
 -0.94305381727158943        3.0386644205839788E-004   5.1388140578444196E-004  -9.6393359251858585E-007  -3.3318925601520379E-005   18.330499867406843       -2.8798186688329089E-003   1.1306108387413793E-004
 -0.92928660826032539        3.1753289141871893E-004   5.5722356924337393E-004  -1.0221238359665740E-006  -3.8037094440023566E-005   18.330499844027369       -3.2773244982821905E-003   1.0902639033167299E-004
 -0.91551939924906134        3.3203067886501171E-004   6.0668393893879445E-004  -1.0847686206716066E-006  -4.3585571216145236E-005   18.330499815018971       -3.7445002125352936E-003   1.0519836319419474E-004
 -0.90175219023779729        3.4742394065284823E-004   6.6333713375237447E-004  -1.1522831498978436E-006  -5.0113899536411226E-005   18.330499778740752       -4.2940155934152510E-003   1.0156436553296737E-004
 -0.88798498122653313        3.6378283849777609E-004   7.2845110644828917E-004  -1.2251284489951551E-006  -5.7796336925960459E-005   18.330499733018847       -4.9406764218508014E-003   9.8112687509634155E-005
 -0.87421777221526908        3.8118422990805685E-004   8.0351908561940668E-004  -1.3038172318864882E-006  -6.6835214166341230E-005   18.330499674962738       -5.7017253357024254E-003   9.4832468406028783E-005
 -0.86045056320400504        3.9971242504183477E-004   8.9029586497943751E-004  -1.3889206254229180E-006  -7.7464575651520594E-005   18.330499600716621       -6.5971703891560098E-003   9.1713626069917420E-005
 -0.84668335419274088        4.1946004284686009E-004   9.9083880652463328E-004  -1.4810758931542695E-006  -8.9954082966265924E-005   18.330499505123182       -7.6501404109139484E-003   8.8746792993477192E-005
 -0.83291614518147683        4.4052898136381609E-004   1.1075539021547041E-003  -1.5809953261543429E-006  -1.0461315135259109E-004   18.330499381269352       -8.8872652244464841E-003   8.5923258332137282E-005
 -0.81914893617021278        4.6303151959195001E-004   1.2432472004135530E-003  -1.6894764999677771E-006  -1.2179527378140671E-004   18.330499219873804       -1.0339077539240909E-002   8.3234915250786316E-005
 -0.80538172715894873        4.8709157130945730E-004   1.4011818479859870E-003  -1.8074141347003362E-006  -1.4190246987634544E-004   18.330499008463043       -1.2040431832402141E-002   8.0674213053840013E-005
 -0.79161451814768458        5.1284611481074020E-004   1.5851409162162783E-003  -1.9358138412535804E-006  -1.6538977690411737E-004   18.330498730266363       -1.4030933805549243E-002   7.8234113616584169E-005
 -0.77784730913642053        5.4044682679111082E-004   1.7994960778862272E-003  -2.0758080925833870E-006  -1.9276967750162666E-004   18.330498362739078       -1.6355372020385957E-002   7.5908051688711219E-005
 -0.76408010012515648        5.7006195372850748E-004   2.0492820655466722E-003  -2.2286748269704790E-006  -2.2461633391993659E-004   18.330497875597082       -1.9064141094591515E-002   7.3689898688020694E-005
 -0.75031289111389232        6.0187846026936638E-004   2.3402766767789255E-003  -2.3958591735995742E-006  -2.6156947163229611E-004   18.330497228212892       -2.2213643396317304E-002   7.1573929643696537E-005
 -0.73654568210262827        6.3610450155586929E-004   2.6790858911875759E-003  -2.5789988929782286E-006  -3.0433772664219749E-004   18.330496366183674       -2.5866653542938729E-002   6.9554792985128129E-005
 -0.72277847309136423        6.7297227542630587E-004   3.0732334265903809E-003  -2.7799542506346652E-006  -3.5370124138589813E-004   18.330495216832972       -3.0092627236225793E-002   6.7627482904530499E-005
 -0.70901126408010018        7.1274132134509119E-004   3.5312537864896094E-003  -3.0008431981524769E-006  -4.1051326460604643E-004   18.330493683350820       -3.4967933118455273E-002   6.5787314050179293E-005
 -0.69524405506883602        7.5570234623431338E-004   4.0627875372787276E-003  -3.2440829286863964E-006  -4.7570048205598033E-004   18.330491637209757       -4.0575983499164206E-002   6.4029898332369911E-005
 -0.68147684605757197        8.0218167366583612E-004   4.6786772029160676E-003  -3.5124391145772706E-006  -5.5026177868277551E-004   18.330488908418090       -4.7007237088931300E-002   6.2351123646646592E-005
 -0.66770963704630792        8.5254643286936159E-004   5.3910617797786860E-003  -3.8090844354350336E-006  -6.3526511054799555E-004   18.330485273087437       -5.4359044415406142E-002   6.0747134338768421E-005
 -0.65394242803504377        9.0721062865682493E-004   6.2134674598013535E-003  -4.1376683827178190E-006  -7.3184214787945187E-004   18.330480437699709       -6.2735304538980657E-002   5.9214313253594734E-005
 -0.64017521902377972        9.6664226385937703E-004   7.1608917127012955E-003  -4.5024008031836375E-006  -8.4118034117745984E-004   18.330474019365990       -7.2245900200531135E-002   5.7749265225842311E-005
 -0.62640801001251567        1.0313717237658202E-003   8.2498774274797314E-003  -4.9081522471025867E-006  -9.6451206230093627E-004   18.330465521277539       -8.3005877808311493E-002   5.6348801884725975E-005
 -0.61264080100125151        1.1020016793381372E-003   9.4985733616781733E-003  -5.3605749553273823E-006  -1.1031004842574172E-003   18.330454302469512       -9.5134338910884325E-002   5.5009927657038128E-005
 -0.59887359198998746        1.1792188252547026E-003   1.0926776709254354E-002  -5.8662493019682042E-006  -1.2582218895123105E-003   18.330439540958118      -0.10875301123292566        5.3729826864433253E-005
 -0.58510638297872342        1.2638078434813126E-003   1.2555953192408181E-002  -6.4328617727195406E-006  -1.4311441392400174E-003   18.330420189287491      -0.12398447020302641        5.2505851820710261E-005
 -0.57133917396745937        1.3566680775397362E-003   1.4409229729102947E-002  -7.0694221915901068E-006  -1.6231010961349794E-003   18.330394921549512      -0.14094998637441838        5.1335511843864258E-005
 -0.55757196495619521        1.4588335228018444E-003   1.6511354446996321E-002  -7.7865300305543363E-006  -1.8352628704433331E-003   18.330362071038770      -0.15976698032336517        5.0216463105730903E-005
 -0.54380475594493116        1.5714968917785242E-003   1.8888618627783443E-002  -8.5967024097476929E-006  -2.0687018516847211E-003   18.330319557897749      -0.18054607446595866        4.9146499249271258E-005
 -0.53003754693366711        1.6960387109117942E-003   2.1568735101162334E-002  -9.5147800420185239E-006  -2.3243546011540309E-003   18.330264806420328      -0.20338774075839375        4.8123542710037371E-005
 -0.51627033792240296        1.8340626608237529E-003   2.4580667705595000E-002  -1.0558432199730904E-005  -2.6029798278259472E-003   18.330194652137987      -0.22837855490675729        4.7145636684197887E-005
 -0.50250312891113891        1.9874387042950387E-003   2.7954406744072437E-002  -1.1748788206044551E-005  -2.9051128703453874E-003   18.330105239437263      -0.25558708270380348        4.6210937690761450E-005
 -0.48873591989987486        2.1583559813034042E-003   3.1720685910866082E-002  -1.3111231566839839E-005  -3.2310173416222263E-003   18.329991911265303      -0.28505944323318988        4.5317708680373506E-005
 -0.47496871088861076        2.3493880237812066E-003   3.5910636891924329E-002  -1.4676404492114922E-005  -3.5806347637043555E-003   18.329849093486832      -0.31681461430988456        4.4464312647339184E-005
 -0.46120150187734671        2.5635736035374153E-003   4.0555378637122691E-002  -1.6481486383030287E-005  -3.9535330200826035E-003   18.329670177667431      -0.35083956012163414        4.3649206705386323E-005
 -0.44743429286608261        2.8045175436817627E-003   4.5685539234250852E-002  -1.8571831565185115E-005  -4.3488544061255543E-003   18.329447407462293      -0.38708426499613202        4.2870936591173989E-005
 -0.43366708385481850        3.0765171935036202E-003   5.1330709864017457E-002  -2.1003081558893820E-005  -4.7652644796035972E-003   18.329171775336285      -0.42545676571837920        4.2128131562713191E-005
 -0.41989987484355445        3.3847221262966413E-003   5.7518832981915631E-002  -2.3843909032776182E-005  -5.2009041374788349E-003   18.328832937919518      -0.46581832167044085        4.1419499662727634E-005
 -0.40613266583229035        3.7353371657394443E-003   6.4275530162798550E-002  -2.7179609498070695E-005  -5.6533485216893860E-003   18.328419159798216      -0.50797895320088382        4.0743823319580012E-005
 -0.39236545682102630        4.1358823638035589E-003   7.1623378136607435E-002  -3.1116840517227296E-005  -6.1195766294201833E-003   18.327917296846671      -0.55169365033740003        4.0099955260745421E-005
 -0.37859824780976220        4.5955284580861018E-003   7.9581145976099221E-002  -3.5789928375644852E-005  -6.5959564388365479E-003   18.327312831196330      -0.59665963595115656        3.9486814715955074E-005
 -0.36483103879849810        5.1255332444960526E-003   8.8162704182183804E-002  -4.1369336529070246E-005  -7.0780463035638860E-003   18.326589997742090      -0.64250935661734199        3.8903383889082263E-005
 -0.35106382978723405        5.7398141329308150E-003   9.7374129794056311E-002  -4.8073145991379696E-005  -7.5598827826695988E-003   18.325732183208494      -0.68876706807319255        3.8348704679615698E-005
 -0.33729662077596995        6.4557063024517072E-003  0.10721989797698835       -5.6182777747391404E-005  -8.0375286519339707E-003   18.324721535265009      -0.73508651032906613        3.7821875636183370E-005
 -0.32352941176470590        7.2949764748943312E-003  0.11769563992454921       -6.6064758568828584E-005  -8.5046058627438019E-003   18.323539891852690      -0.78080867654569397        3.7322049126065404E-005
 -0.30976220275344180        8.2851927014854498E-003  0.12878842216464964       -7.8201202185488558E-005  -8.9540590651336332E-003   18.322169197873635      -0.82533031852450622        3.6848428705983084E-005
 -0.29599499374217775        9.4615959377551493E-003  0.14047658180663050       -9.3233023201731301E-005  -9.3785365745012172E-003   18.320592054234197      -0.86799845711311197        3.6400266680684226E-005
 -0.28222778473091364        1.0869687937445704E-002  0.15272913140417715       -1.1202201163765440E-004  -9.7703421411033057E-003   18.318792422748423      -0.90810811512118950        3.5976861836975215E-005
 -0.26846057571964954        1.2568855727375107E-002  0.16550510853292355       -1.3574125896910567E-004  -1.0121456660150430E-002   18.316756455082654      -0.94490982783215249        3.5577557341885536E-005
 -0.25469336670838549        1.4637518102431843E-002  0.17875323402287477       -1.6600887483650593E-004  -1.0423634424819420E-002   18.314473382751075      -0.97763669119372520        3.5201738794601787E-005
 -0.24092615769712139        1.7180541970347386E-002  0.19241125828418978       -2.0508891505617306E-004  -1.0668648687391102E-002   18.311936546576398       -1.0054638128546107        3.4848832422683154E-005
 -0.22715894868585731        2.0340100602608761E-002  0.20640768657225023       -2.5619851862116827E-004  -1.0848442060333644E-002   18.309144037720468       -1.0277055956635317        3.4518303413875829E-005
 -0.21339173967459324        2.4311844530754540E-002  0.22065904877118039       -3.2398604024892123E-004  -1.0956725537970726E-002   18.306100161596806       -1.0432635783865831        3.4209654375587033E-005
 -0.19962453066332916        2.9369428878665761E-002  0.23509867452746291       -4.1528992490179751E-004  -1.0989917842871554E-002   18.302809784456535       -1.0527042981157826        3.3922423914766352E-005
 -0.18585732165206509        3.5902449596539272E-002  0.24953150615444605       -5.4036793925782661E-004  -1.0870619742967528E-002   18.299314215047790       -1.0492597415259246        3.3656185331578186E-005
 -0.17209011264080101        4.4476348755463246E-002  0.26385495159760392       -7.1493075404959101E-004  -1.0646536333845694E-002   18.295640280674586       -1.0368240035710294        3.3410545420838824E-005
 -0.15832290362953691        5.5929088781327338E-002  0.27793081685292831       -9.6357857242548688E-004  -1.0318981763558829E-002   18.291831031884129       -1.0139944662738818        3.3185143375741558E-005
 -0.14455569461827283        7.1530667107212995E-002  0.29161326813373989       -1.3257280961952692E-003  -9.8857558220151135E-003   18.287939380462877      -0.98060793063044149        3.2979649788903745E-005
 -0.13078848560700876        9.3252072869017946E-002  0.30475803504219984       -1.8660107860329028E-003  -9.3459745737031544E-003   18.284025323081661      -0.93674234143456847        3.2793765746249513E-005
 -0.11702127659574468       0.12422739995900821       0.31722281166838057       -2.6926834622562246E-003  -8.7009303037717950E-003   18.280155030997108      -0.88253302480860896        3.2627222009689269E-005
 -0.10325406758448059       0.16955695856065695       0.32886795306723143       -3.9899214103365169E-003  -7.9540528081937737E-003   18.276399634543392      -0.81821326344587109        3.2479778284979932E-005
  -8.9486858573216518E-002  0.23769407542521770       0.33955812802989654       -6.0714053480504437E-003  -7.1108094627445632E-003   18.272833461498845      -0.74417047114583579        3.2351222571547973E-005
  -7.5719649561952443E-002  0.34272062919579876       0.34916465154399529       -9.4530836403344930E-003  -6.1786526134610083E-003   18.269531787096756      -0.66097629828110827        3.2241370591434891E-005
  -6.1952440550688360E-002  0.50744285633137698       0.35756817617158915       -1.4875437967758991E-002  -5.1671214180670760E-003   18.266568225099650      -0.56939827779414609        3.2150065294883868E-005
  -4.8185231539424278E-002  0.76470156675164425       0.36466186366483694       -2.2916812351025728E-002  -4.0884629637421410E-003   18.264011778006694      -0.47043053827689524        3.2077176440430142E-005
  -3.4418022528160203E-002   1.1445628734185231       0.37035642403742686       -3.2060883724359474E-002  -2.9601453658579789E-003   18.261923122016672      -0.36543069576137627        3.2022600247686909E-005
  -2.0650813516896120E-002   1.6163836049308606       0.37459231208199273       -3.4203965985868022E-002  -1.7931585528539078E-003   18.260348270970653      -0.25570010786861952        3.1986259121337229E-005
  -6.8836045056320403E-003   1.9895021051562314       0.37732323940712476       -1.6121722174870370E-002  -6.6057510494882681E-004   18.259323113397091      -0.14516429883243573        3.1968101445151578E-005
   6.8836045056320403E-003   1.9895021051562314       0.37867371354637225        1.6121722174870370E-002   4.5128622694917480E-004   18.258812653588361       -3.0425402928719585E-002   3.1968101445151578E-005
   2.0650813516896120E-002   1.6163836049308606       0.37847823793625435        3.4203965985868022E-002   1.1884814142198784E-003   18.258886031279829        5.3710148610499837E-002   3.1986259121337229E-005
   3.4418022528160203E-002   1.1445628734185231       0.37683759824451379        3.2060883724359474E-002   2.4283007483808607E-003   18.259503484424506       0.15400957823330116        3.2022600247686909E-005
   4.8185231539424278E-002  0.76470156675164425       0.37394037398192209        2.2916812351025728E-002   3.5185268873513058E-003   18.260587761320419       0.26038956027239440        3.2077176440430142E-005
   6.1952440550688360E-002  0.50744285633137698       0.36955153159938881        1.4875437967758991E-002   4.6696722339831832E-003   18.262214540826058       0.36990573387093639        3.2150065294883868E-005
   7.5719649561952443E-002  0.34272062919579876       0.36368310182531993        9.4530836403344930E-003   5.7699294354195060E-003   18.264360164901131       0.47896716780607512        3.2241370591434891E-005
   8.9486858573216518E-002  0.23769407542521770       0.35635168888868679        6.0714053480504437E-003   6.8245606210102011E-003   18.266992834342279       0.58412386977865127        3.2351222571547973E-005
  0.10325406758448059       0.16955695856065695       0.34761819746122963        3.9899214103365169E-003   7.8097961543737611E-003   18.270059526760637       0.68369223356169251        3.2479778284979932E-005
  0.11702127659574468       0.12422739995900821       0.33756928235550443        2.6926834622562246E-003   8.7113139069181205E-003   18.273494588191028       0.77612546771906499        3.2627222009689269E-005
  0.13078848560700876        9.3252072869017946E-002  0.32631136989535114        1.8660107860329028E-003   9.5176620362670897E-003   18.277223976399799       0.86013575919451091        3.2793765746249513E-005
  0.14455569461827283        7.1530667107212995E-002  0.31396702490856743        1.3257280961952692E-003   1.0219549518475363E-002   18.281168710346307       0.93466116600185134        3.2979649788903745E-005
  0.15832290362953691        5.5929088781327338E-002  0.30067168518818366        9.6357857242548688E-004   1.0809769374111714E-002   18.285248139470319       0.99887303405242223        3.3185143375741558E-005
  0.17209011264080101        4.4476348755463246E-002  0.28657128265107701        7.1493075404959101E-004   1.1283331493969340E-002   18.289382775726626        1.0521027125033753        3.3410545420838824E-005
  0.18585732165206509        3.5902449596539272E-002  0.27181723901441207        5.4036793925782661E-004   1.1637201208866689E-002   18.293497608299234        1.0940909871390454        3.3656185331578186E-005
  0.19962453066332916        2.9369428878665761E-002  0.25657001125105122        4.1528992490179751E-004   1.1871255534553128E-002   18.297522695024874        1.1241892008002126        3.3922423914766352E-005
  0.21339173967459324        2.4311844530754540E-002  0.24097514804862447        3.2398604024892123E-004   1.1984744678594060E-002   18.301400438930706        1.1438606865850129        3.4209654375587033E-005
  0.22715894868585731        2.0340100602608761E-002  0.22517127056227046        2.5619851862116827E-004   1.1971812276415909E-002   18.305083622559177        1.1487103381773787        3.4518303413875829E-005
  0.24092615769712139        1.7180541970347386E-002  0.20944985379078074        2.0508891505617306E-004   1.1801627256565753E-002   18.308501527952640        1.1416880476641327        3.4848832422683154E-005
  0.25469336670838549        1.4637518102431843E-002  0.19387542566624066        1.6600887483650593E-004   1.1528888188289264E-002   18.311644943697946        1.1238693942234397        3.5201738794601787E-005
  0.26846057571964954        1.2568855727375107E-002  0.17860798189192165        1.3574125896910567E-004   1.1173787730103874E-002   18.314491862370861        1.0960682097241705        3.5577557341885536E-005
  0.28222778473091364        1.0869687937445704E-002  0.16377608326499532        1.1202201163765440E-004   1.0749194018551476E-002   18.317035087346714        1.0600435938597339        3.5976861836975215E-005
  0.29599499374217775        9.4615959377551493E-003  0.14948209389319864        9.3233023201731301E-005   1.0266471040530368E-002   18.319278504836273        1.0173984704647545        3.6400266680684226E-005
  0.30976220275344180        8.2851927014854498E-003  0.13580781853235493        7.8201202185488558E-005   9.7368776377486314E-003   18.321233887558122       0.96945470815454804        3.6848428705983084E-005
  0.32352941176470590        7.2949764748943312E-003  0.12281813944917348        6.6064758568828584E-005   9.1716110979492976E-003   18.322918519145407       0.91736672923371476        3.7322049126065404E-005
  0.33729662077596995        6.4557063024517072E-003  0.11056273455243734        5.6182777747391404E-005   8.5815936912847640E-003   18.324353435825923       0.86220952279956564        3.7821875636183370E-005
  0.35106382978723405        5.7398141329308150E-003   9.9076813570423181E-002   4.8073145991379696E-005   7.9774217684145231E-003   18.325562020483620       0.80501785143693716        3.8348704679615698E-005
  0.36483103879849810        5.1255332444960526E-003   8.8381161594938931E-002   4.1369336529070246E-005   7.3678933355804726E-003   18.326568859767335       0.74672366041397242        3.8903383889082263E-005
  0.37859824780976220        4.5955284580861018E-003   7.8484971545048618E-002   3.5789928375644852E-005   6.7608694775499710E-003   18.327398529232227       0.68804445602268538        3.9486814715955074E-005
  0.39236545682102630        4.1358823638035589E-003   6.9390774963075302E-002   3.1116840517227296E-005   6.1659722310701878E-003   18.328074530676936       0.62996675592637819        4.0099955260745421E-005
  0.40613266583229035        3.7353371657394443E-003   6.1084581956651854E-002   2.7179609498070695E-005   5.5889825136709072E-003   18.328619586401800       0.57330174481110852        4.0743823319580012E-005
  0.41989987484355445        3.3847221262966413E-003   5.3543908255807571E-002   2.3843909032776182E-005   5.0355461183877190E-003   18.329054536022490       0.51858064752346911        4.1419499662727634E-005
  0.43366708385481850        3.0765171935036202E-003   4.6739208248092010E-002   2.1003081558893820E-005   4.5101286287274949E-003   18.329398094119313       0.46628194762093744        4.2128131562713191E-005
  0.44743429286608261        2.8045175436817627E-003   4.0634919290763329E-002   1.8571831565185115E-005   4.0161051771076817E-003   18.329666757690404       0.41679329812734628        4.2870936591173989E-005
  0.46120150187734671        2.5635736035374153E-003   3.5190766441228698E-002   1.6481486383030287E-005   3.5558341448726147E-003   18.329874805934871       0.37040485526919309        4.3649206705386323E-005
  0.47496871088861076        2.3493880237812066E-003   3.0363078087583602E-002   1.4676404492114922E-005   3.1307417799032993E-003   18.330034386127416       0.32731289940184582        4.4464312647339184E-005
  0.48873591989987486        2.1583559813034042E-003   2.6106023474860612E-002   1.3111231566839839E-005   2.7414184785642770E-003   18.330155664078578       0.28762735013580604        4.5317708680373506E-005
  0.50250312891113891        1.9874387042950387E-003   2.2372735660151712E-002   1.1748788206044551E-005   2.3877232941917378E-003   18.330247016263552       0.25138101723394901        4.6210937690761450E-005
  0.51627033792240296        1.8340626608237529E-003   1.9116302687214669E-002   1.0558432199730904E-005   2.0688931476795891E-003   18.330315243471894       0.21853974241467905        4.7145636684197887E-005
  0.53003754693366711        1.6960387109117942E-003   1.6290618187720218E-002   9.5147800420185239E-006   1.7836531812160327E-003   18.330365789788271       0.18901295402547577        4.8123542710037371E-005
  0.54380475594493116        1.5714968917785242E-003   1.3851088193415347E-002   8.5967024097476929E-006   1.5303247565104671E-003   18.330402954781267       0.16266424530285487        4.9146499249271258E-005
  0.55757196495619521        1.4588335228018444E-003   1.1755195841404531E-002   7.7865300305543363E-006   1.3069279821111550E-003   18.330430090529383       0.13932163175099788        5.0216463105730903E-005
  0.57133917396745937        1.3566680775397362E-003   9.9629299866882421E-003   7.0694221915901068E-006   1.1112762692266499E-003   18.330449778361881       0.11878719960205657        5.1335511843864258E-005
  0.58510638297872342        1.2638078434813126E-003   8.4370872703346412E-003   6.4328617727195406E-006   9.4106110369301011E-004   18.330463982840040       0.10084592376152046        5.2505851820710261E-005
  0.59887359198998746        1.1792188252547026E-003   7.1434598193607464E-003   5.8662493019682042E-006   7.9392588598627936E-004   18.330474182535589        8.5273500824990772E-002   5.3729826864433253E-005
  0.61264080100125151        1.1020016793381372E-003   6.0509224940020071E-003   5.3605749553273823E-006   6.6752829035680980E-004   18.330481478606771        7.1843105260727472E-002   5.5009927657038128E-005
  0.62640801001251567        1.0313717237658202E-003   5.1314345283763919E-003   4.9081522471025867E-006   5.5959111293417071E-004   18.330486683104112        6.0331032414947638E-002   5.6348801884725975E-005
  0.64017521902377972        9.6664226385937703E-004   4.3599706331662871E-003   4.5024008031836375E-006   4.6794201011150999E-004   18.330490389447409        5.0521239590579636E-002   5.7749265225842311E-005
  0.65394242803504377        9.0721062865682493E-004   3.7143962554791895E-003   4.1376683827178190E-006   3.9054286928628360E-004   18.330493027702552        4.2208835481661607E-002   5.9214313253594734E-005
  0.66770963704630792        8.5254643286936159E-004   3.1753008387255853E-003   3.8090844354350336E-006   3.2550980421907662E-004   18.330494907242269        3.5202598443115025E-002   6.0747134338768421E-005
  0.68147684605757197        8.0218167366583612E-004   2.7258017127947463E-003   3.5124391145772706E-006   2.7112493090841440E-004   18.330496249180953        2.9326625552959354E-002   6.2351123646646592E-005
  0.69524405506883602        7.5570234623431338E-004   2.3513297869592054E-003   3.2440829286863964E-006   2.2584116464316928E-004   18.330497210695452        2.4421227693632974E-002   6.4029898332369911E-005
  0.70901126408010018        7.1274132134509119E-004   2.0394066210349770E-003   3.0008431981524769E-006   1.8828129523873775E-004   18.330497903030125        2.0343191790918667E-002   6.5787314050179293E-005
  0.72277847309136423        6.7297227542630587E-004   1.7794208078750241E-003   2.7799542506346652E-006   1.5723255754793229E-004   18.330498404671523        1.6965530990613934E-002   6.7627482904530499E-005
  0.73654568210262827        6.3610450155586929E-004   1.5624099904137120E-003   2.5789988929782286E-006   1.3163783099523190E-004   18.330498770887452        1.4176838142787107E-002   6.9554792985128129E-005
  0.75031289111389232        6.0187846026936638E-004   1.3808533207251602E-003   2.3958591735995742E-006   1.1058448773772352E-004   18.330499040569446        1.1880348753389303E-002   7.1573929643696537E-005
  0.76408010012515648        5.7006195372850748E-004   1.2284777917708374E-003   2.2286748269704790E-006   9.3291775829950371E-005   18.330499241100974        9.9928077592511579E-003   7.3689898688020694E-005
  0.77784730913642053        5.4044682679111082E-004   1.1000806638455768E-003   2.0758080925833870E-006   7.9097481787161061E-005   18.330499391797620        8.4432211841677703E-003   7.5908051688711219E-005
  0.79161451814768458        5.1284611481074020E-004   9.9136918229559461E-004   1.9358138412535804E-006   6.7444474819943089E-005   18.330499506324816        7.1715598910672817E-003   7.8234113616584169E-005
  0.80538172715894873        4.8709157130945730E-004   8.9881794407501759E-004   1.8074141347003362E-006   5.7867599526386564E-005   18.330499594390123        6.1274690354952092E-003   8.0674213053840013E-005
  0.81914893617021278        4.6303151959195001E-004   8.1954361178848266E-004   1.6894764999677771E-006   4.9981259910705705E-005   18.330499662924602        5.2690240450712520E-003   8.3234915250786316E-005
  0.83291614518147683        4.4052898136381609E-004   7.5119618157406013E-004   1.5809953261543429E-006   4.3467928465333136E-005   18.330499716906505        4.5615624181955267E-003   8.5923258332137282E-005
  0.84668335419274088        4.1946004284686009E-004   6.9186566722694541E-004   1.4810758931542695E-006   3.8067721403850346E-005   18.330499759935641        3.9766106116734838E-003   8.8746792993477192E-005
  0.86045056320400504        3.9971242504183477E-004   6.4000284630471660E-004   1.3889206254229180E-006   3.3569105393797500E-005   18.330499794634413        3.4909168898907858E-003   9.1713626069917420E-005
  0.87421777221526908        3.8118422990805685E-004   5.9435260253736031E-004   1.3038172318864882E-006   2.9800741745503305E-005   18.330499822928569        3.0855942422561571E-003   9.4832468406028783E-005
  0.88798498122653313        3.6378283849777609E-004   5.5389837103307421E-004   1.2251284489951551E-006   2.6624429676416579E-005   18.330499846244368        2.7453722579868613E-003   9.8112687509634155E-005
  0.90175219023779729        3.4742394065284823E-004   5.1781622830799668E-004   1.1522831498978436E-006   2.3929079229860378E-005   18.330499865647671        2.4579530336845683E-003   1.0156436553296737E-004
  0.91551939924906134        3.3203067886501171E-004   4.8543725000578980E-004   1.0847686206716066E-006   2.1625624671772043E-005   18.330499881942497        2.2134635974898325E-003   1.0519836319419474E-004
  0.92928660826032539        3.1753289141871893E-004   4.5621686979673362E-004   1.0221238359665740E-006   1.9642778638262122E-005   18.330499895741273        2.0039957642387601E-003   1.0902639033167299E-004
  0.94305381727158943        3.0386644205839788E-004   4.2971010054976559E-004   9.6393359251858585E-007   1.7923523949674440E-005   18.330499907515147        1.8232235878759100E-003   1.1306108387413793E-004
  0.95682102628285359        2.9097262521671484E-004   4.0555161331486041E-004   9.0982338071283123E-007   1.6422242000068743E-005   18.330499917630259        1.6660884599745442E-003   1.1731609411411492E-004
  0.97058823529411764        2.7879763736144493E-004   3.8343980327729235E-004   8.5945489252019877E-007   1.5102382361004065E-005   18.330499926374046        1.5285422450671670E-003   1.2180618029134379E-004
  0.98435544430538169        2.6729210631079695E-004   3.6312409918924860E-004   8.1252207932118907E-007   1.3934586351148996E-005   18.330499933974430        1.4073394968129875E-003   1.2654731663044931E-004
  0.99812265331664585        2.5641067146749813E-004   3.4439489025644353E-004   7.6874768587450881E-007   1.2895186729572801E-005   18.330499940613940        1.2998706417536258E-003   1.3155681013543041E-004
   1.0118898623279098        2.4611160886123549E-004   3.2707554998860297E-004   7.2788019741927115E-007   1.1965015533511638E-005   18.330499946440142        1.2040289529619470E-003   1.3685343162631112E-004
   1.0256570713391739        2.3635649569257191E-004   3.1101612923037386E-004   6.8969114594372345E-007   1.1128461790557803E-005   18.330499951573415        1.1181050914224127E-003   1.4245756171464861E-004
   1.0394242803504381        2.2710990976033073E-004   2.9608837047056055E-004   6.5397272930424087E-007   1.0372729974474037E-005   18.330499956112821        1.0407039165854861E-003   1.4839135365948123E-004
   1.0531914893617020        2.1833915974625974E-004   2.8218176319305644E-004   6.2053570336161398E-007   9.6872583864495899E-006   18.330499960140511        9.7067912496139757E-004   1.5467891532960630E-004
   1.0669586983729662        2.1001404284029185E-004   2.6920041648445173E-004   5.8920751280630236E-007   9.0632639976279875E-006   18.330499963725138        9.0708204683312779E-004   1.6134651282881512E-004
   1.0807259073842304        2.0210662662921823E-004   2.5706057156878274E-004   5.5983063103016260E-007   8.4933866453407406E-006   18.330499966924442        8.4912160709657493E-004   1.6842279872627817E-004
   1.0944931163954943        1.9459105255144573E-004   2.4568861469925719E-004   5.3226108340116236E-007   7.9714108612765774E-006   18.330499969787304        7.9613303579216912E-004   1.7593906828473256E-004
   1.1082603254067585        1.8744335854945122E-004   2.3501948118696993E-004   5.0636713171284072E-007   7.4920480939820223E-006   18.330499972355327        7.4755340146103518E-004   1.8392954760654040E-004
   1.1220275344180226        1.8064131883690932E-004   2.2499536549758676E-004   4.8202810050695300E-007   7.0507657641663804E-006   18.330499974664111        7.0290244383924459E-004   1.9243171823665040E-004
   1.1357947434292865        1.7416429894547819E-004   2.1556467139366057E-004   4.5913332847951378E-007   6.6436525635452813E-006   18.330499976744250        6.6176751121105944E-004   2.0148668348957688E-004
   1.1495619524405507        1.6799312443216229E-004   2.0668115100377205E-004   4.3758123033854133E-007   6.2673117816695122E-006   18.330499978622157        6.2379167223219672E-004   2.1113958262602715E-004
   1.1633291614518149        1.6210996181648541E-004   1.9830319328286838E-004   4.1727845634265903E-007   5.9187763201395864E-006   18.330499980320717        5.8866428228409868E-004   2.2144006001964550E-004
   1.1770963704630788        1.5649821048121875E-004   1.9039323128053261E-004   3.9813913835448264E-007   5.5954405202580091E-006   18.330499981859838        5.5611344980277522E-004   2.3244279765704694E-004
   1.1908635794743430        1.5114240441435966E-004   1.8291724452275407E-004   3.8008421262961063E-007   5.2950050677568891E-006   18.330499983256878        5.2589997691841837E-004   2.4420812074342014E-004
   1.2046307884856071        1.4602812279621911E-004   1.7584433809728623E-004   3.6304081076489111E-007   5.0154321142288222E-006   18.330499984527037        4.9781244839374622E-004   2.5680268788874752E-004
   1.2183979974968711        1.4114190854621042E-004   1.6914638407934963E-004   3.4694171127075844E-007   4.7549084254533350E-006   18.330499985683655        4.7166321937760607E-004   2.7030027938423966E-004
   1.2321652065081352        1.3647119404128907E-004   1.6279771403202619E-004   3.3172484513978601E-007   4.5118148777594593E-006   18.330499986738463        4.4728511094250270E-004   2.8478269951660265E-004
   1.2459324155193992        1.3200423330370431E-004   1.5677485368923295E-004   3.1733284956979203E-007   4.2847010116439985E-006   18.330499987701817        4.2452866683948009E-004   3.0034081179803988E-004
   1.2596996245306633        1.2773004003128989E-004   1.5105629275234071E-004   3.0371266468935547E-007   4.0722636460957067E-006   18.330499988582861        4.0325985863843845E-004   3.1707572952275969E-004
   1.2734668335419275        1.2363833091025311E-004   1.4562228413724486E-004   2.9081516873166336E-007   3.8733287800842125E-006   18.330499989389715        3.8335815198508471E-004   3.3510018833375312E-004
   1.2872340425531914        1.1971947370941257E-004   1.4045466809807367E-004   2.7859484762847257E-007   3.6868361769054820E-006   18.330499990129578        3.6471486608309422E-004   3.5454013266895701E-004
   1.3010012515644556        1.1596443970707273E-004   1.3553671750313117E-004   2.6700949545434172E-007   3.5118261558371118E-006   18.330499990808850        3.4723177322400586E-004   3.7553655426998575E-004
   1.3147684605757197        1.1236476004803073E-004   1.3085300120567250E-004   2.5601994255485728E-007   3.3474282139265660E-006   18.330499991433253        3.3081989639708600E-004   3.9824762865245476E-004
   1.3285356695869837        1.0891248566931854E-004   1.2638926297993449E-004   2.4558980854623785E-007   3.1928511762894730E-006   18.330499992007880        3.1539847159040138E-004   4.2285120490045920E-004
   1.3423028785982478        1.0560015046982206E-004   1.2213231391394855E-004   2.3568527768411961E-007   3.0473746316986779E-006   18.330499992537295        3.0089404799846968E-004   4.4954771579918648E-004
   1.3560700876095120        1.0242073743143620E-004   1.1806993648943010E-004   2.2627489437420605E-007   2.9103414557219991E-006   18.330499993025594        2.8723970447041164E-004   4.7856358972162650E-004
   1.3698372966207759        9.9367647428386983E-005   1.1419079885383405E-004   2.1732937683840188E-007   2.7811512593647261E-006   18.330499993476440        2.7437436453013131E-004   5.1015526356047052E-004
   1.3836045056320401        9.6434670487198767E-005   1.1048437801435678E-004   2.0882144716358731E-007   2.6592546294228763E-006   18.330499993893135        2.6224219544757993E-004   5.4461391827692444E-004
   1.3973717146433042        9.3615959282870631E-005   1.0694089086880489E-004   2.0072567614844965E-007   2.5441480493055452E-006   18.330499994278650        2.5079207933940419E-004   5.8227108653354669E-004
   1.4111389236545682        9.0906004677464403E-005   1.0355123214188674E-004   1.9301834153123491E-007   2.4353694072308022E-006   18.330499994635666        2.3997714627836721E-004   6.2350531696476260E-004
   1.4249061326658323        8.8299613125785809E-005   1.0030691842383435E-004   1.8567729832821227E-007   2.3324940134268931E-006   18.330499994966594        2.2975436100665711E-004   6.6875012398261266E-004
   1.4386733416770963        8.5791885789399057E-005   9.7200037616134645E-005   1.7868186014531910E-007   2.2351310600071668E-006   18.330499995273630        2.2008415616283394E-004   7.1850350834022647E-004
   1.4524405506883604        8.3378199215066915E-005   9.4223203180321196E-005   1.7201269044014173E-007   2.1429204670993227E-006   18.330499995558743        2.1093010601001458E-004   7.7333940559282566E-004
   1.4662077596996246        8.1054187447051899E-005   9.1369512663222989E-005   1.6565170281710236E-007   2.0555300670254779E-006   18.330499995823736        2.0225863554260777E-004   8.3392151192335782E-004
   1.4799749687108885        7.8815725454704755E-005   8.8632510038154480E-005   1.5958196952923863E-007   1.9726530851785708E-006   18.330499996070234        1.9403876058805803E-004   9.0102005600561886E-004
   1.4937421777221527        7.6658913767560163E-005   8.6006151458167232E-005   1.5378763744340381E-007   1.8940058819848624E-006   18.330499996299714        1.8624185513770218E-004   9.7553224040419458E-004
   1.5075093867334168        7.4580064219881523E-005   8.3484774066204420E-005   1.4825385079859779E-007   1.8193259251820454E-006   18.330499996513524        1.7884144265973184E-004   1.0585072783566142E-003
   1.5212765957446808        7.2575686715361810E-005   8.1063067549058096E-005   1.4296668015315085E-007   1.7483699657388697E-006   18.330499996712891        1.7181300858518775E-004   1.1511772179615652E-003
   1.5350438047559449        7.0642476930601422E-005   7.8736048158461187E-005   1.3791305697428106E-007   1.6809123942265410E-006   18.330499996898933        1.6513383152939016E-004   1.2549950983433739E-003
   1.5488110137672091        6.8777304883130212E-005   7.6499034954290629E-005   1.3308071337724994E-007   1.6167437574233773E-006   18.330499997072668        1.5878283112730695E-004   1.3716824526586026E-003
   1.5625782227784730        6.6977204296205162E-005   7.4347628052429940E-005   1.2845812656727533E-007   1.5556694174802199E-006   18.330499997235030        1.5274043063157386E-004   1.5032888049220123E-003
   1.5763454317897372        6.5239362698464703E-005   7.2277688683922714E-005   1.2403446758019021E-007   1.4975083381618896E-006   18.330499997386870        1.4698843265356545E-004   1.6522666639807798E-003
   1.5901126408010013        6.3561112201820667E-005   7.0285320893135328E-005   1.1979955395550221E-007   1.4420919845643493E-006   18.330499997528968        1.4150990662716465E-004   1.8215666878072434E-003
   1.6038798498122653        6.1939920905772542E-005   6.8366854721158517E-005   1.1574380600963409E-007   1.3892633243379745E-006   18.330499997662042        1.3628908674688951E-004   2.0147593034548291E-003
   1.6176470588235294        6.0373384880689872E-005   6.6518830736957973E-005   1.1185820640752965E-007   1.3388759198582593E-006   18.330499997786745        1.3131127928075223E-004   2.2361913104355395E-003
   1.6314142678347936        5.8859220686568514E-005   6.4737985793139271E-005   1.0813426275867401E-007   1.2907931020139663E-006   18.330499997903683        1.2656277828733376E-004   2.4911891449300770E-003
   1.6451814768460575        5.7395258387365291E-005   6.3021239895868421E-005   1.0456397298828324E-007   1.2448872173503454E-006   18.330499998013405        1.2203078887875477E-004   2.7863249521070978E-003
   1.6589486858573217        5.5979435024291201E-005   6.1365684089712048E-005   1.0113979325666822E-007   1.2010389412389685E-006   18.330499998116419        1.1770335726910248E-004   3.1297680269753961E-003
   1.6727158948685856        5.4609788514424956E-005   5.9768569268107935E-005   9.7854608220257027E-008   1.1591366505616945E-006   18.330499998213202        1.1356930693331620E-004   3.5317534925484268E-003
   1.6864831038798498        5.3284451943723737E-005   5.8227295829013402E-005   9.4701703446019867E-008   1.1190758501120630E-006   18.330499998304177        1.0961818027639108E-004   4.0052137614072095E-003
   1.7002503128911139        5.2001648225987711E-005   5.6739404103140815E-005   9.1674739807282761E-008   1.0807586475463868E-006   18.330499998389747        1.0584018527842280E-004   4.5666386866953911E-003
   1.7140175219023779        5.0759685101593667E-005   5.5302565489194608E-005   8.8767729704253197E-008   1.0440932722697546E-006   18.330499998470280        1.0222614663872011E-004   5.2372610374010120E-003
   1.7277847309136420        4.9556950451878887E-005   5.3914574236778671E-005   8.5975014965723662E-008   1.0089936341303488E-006   18.330499998546113        9.8767460993054383E-005   6.0447109951937850E-003
   1.7415519399249062        4.8391907906943424E-005   5.2573339823231572E-005   8.3291246301271971E-008   9.7537891822626366E-007   18.330499998617558        9.5456055822939779E-005   7.0253565760522753E-003
   1.7553191489361701        4.7263092726364318E-005   5.1276879875652516E-005   8.0711364183725269E-008   9.4317321251054313E-007   18.330499998684907        9.2284351715495879E-005   8.2276626406532494E-003
   1.7690863579474343        4.6169107933895801E-005   5.0023313593866280E-005   7.8230581052273457E-008   9.1230516521779666E-007   18.330499998748426        8.9245227667517600E-005   9.7170874181146307E-003
   1.7828535669586985        4.5108620688675887E-005   4.8810855634103712E-005   7.5844364735753422E-008   8.8270766943589735E-007   18.330499998808371        8.6331989158501226E-005   1.1583340688499932E-002
   1.7966207759699624        4.4080358876786142E-005   4.7637810416794116E-005   7.3548423003678999E-008   8.5431757241283859E-007   18.330499998864962        8.3538338744992599E-005   1.3951337550451073E-002
   1.8103879849812266        4.3083107908227852E-005   4.6502566825124899E-005   7.1338689160543949E-008   8.2707540742621632E-007   18.330499998918420        8.0858348953209987E-005   1.6998050004305647E-002
   1.8241551939924907        4.2115707705494094E-005   4.5403593263960404E-005   6.9211308605742512E-008   8.0092514625454217E-007   18.330499998968943        7.8286437268794147E-005   2.0978967000268238E-002
   1.8379224030037546        4.1177049870942515E-005   4.4339433051361769E-005   6.7162626287636822E-008   7.7581397047830342E-007   18.330499999016713        7.5817343042022993E-005   2.6270544137204005E-002
   1.8516896120150188        4.0266075021115870E-005   4.3308700117343290E-005   6.5189174986232672E-008   7.5169206000797602E-007   18.330499999061903        7.3446106144330943E-005   3.3439830827169753E-002
   1.8654568210262830        3.9381770277024105E-005   4.2310074986665775E-005   6.3287664364140459E-008   7.2851239738711901E-007   18.330499999104671        7.1168047227511188E-005   4.3361207716318073E-002
   1.8792240300375469        3.8523166900198574E-005   4.1342301024427375E-005   6.1454970730213287E-008   7.0623058655450610E-007   18.330499999145164        6.8978749451004974E-005   5.7416046739770694E-002
   1.8929912390488111        3.7689338065063774E-005   4.0404180924988798E-005   5.9688127464635234E-008   6.8480468487024826E-007   18.330499999183523        6.6874041555141026E-005   7.7839053354460827E-002
   1.9067584480600750        3.6879396758848090E-005   3.9494573426382609E-005   5.7984316058537765E-008   6.6419504732131958E-007   18.330499999219874        6.4849982169513514E-005  0.10831907216370162     
   1.9205256570713392        3.6092493800878266E-005   3.8612390233819206E-005   5.6340857724383389E-008   6.4436418191881497E-007   18.330499999254339        6.2902845255727907E-005  0.15500606834165295     
   1.9342928660826033        3.5327815973678256E-005   3.7756593137234562E-005   5.4755205537157788E-008   6.2527661538878246E-007   18.330499999287028        6.1029106592866337E-005  0.22799071481969055     
   1.9480600750938672        3.4584584258823233E-005   3.6926191309035438E-005   5.3224937069291972E-008   6.0689876833799721E-007   18.330499999318050        5.9225431222227281E-005  0.34250646550278296     
   1.9618272841051314        3.3862052170990281E-005   3.6120238769301700E-005   5.1747747485068495E-008   5.8919883914785641E-007   18.330499999347495        5.7488661775266167E-005  0.51555058636196083     
   1.9755944931163956        3.3159504184100244E-005   3.5337832006711889E-005   5.0321443062971669E-008   5.7214669591502913E-007   18.330499999375458        5.5815807615345266E-005  0.74471775205222501     
   1.9893617021276595        3.2476254243863761E-005   3.4578107744376002E-005   4.8943935116527077E-008   5.5571377581593649E-007   18.330499999402026        5.4204034729930620E-005  0.95910165677050574     
   2.0031289111389237        3.1811644361432393E-005   3.3840240840599025E-005   4.7613234286870332E-008   5.3987299132579341E-007   18.330499999427278        5.2650656315318308E-005   1.0173436324403320     
   2.0168961201501876        3.1165043283214202E-005   3.3123442315365027E-005   4.6327445181633756E-008   5.2459864277103818E-007   18.330499999451284        5.1153124000935133E-005  0.86885425133128680     
   2.0306633291614520        3.0535845232244938E-005   3.2426957494033954E-005   4.5084761337313934E-008   5.0986633673773652E-007   18.330499999474121        4.9709019664712731E-005  0.63247598292592055     
   2.0444305381727159        2.9923468716814464E-005   3.1750064260385464E-005   4.3883460483229740E-008   4.9565290989830940E-007   18.330499999495846        4.8316047795101193E-005  0.42632547504853496     
   2.0581977471839799        2.9327355402332396E-005   3.1092071411733562E-005   4.2721900087431652E-008   4.8193635785530037E-007   18.330499999516530        4.6972028359003239E-005  0.28246484181721754     
   2.0719649561952442        2.8746969042682288E-005   3.0452317109375806E-005   4.1598513165869752E-008   4.6869576863336535E-007   18.330499999536222        4.5674890138225394E-005  0.18963492720622910     
   2.0857321652065082        2.8181794467558916E-005   2.9830167418136860E-005   4.0511804337687740E-008   4.5591126048091188E-007   18.330499999554981        4.4422664500122342E-005  0.13055870785601825     
   2.0994993742177721        2.7631336622511062E-005   2.9225014929221940E-005   3.9460346110738045E-008   4.4356392366986682E-007   18.330499999572854        4.3213479570876521E-005   9.2451162368593826E-002
   2.1132665832290365        2.7095119658624349E-005   2.8636277461014398E-005   3.8442775382399549E-008   4.3163576600704357E-007   18.330499999589890        4.2045554782394654E-005   6.7274903475993741E-002
   2.1270337922403004        2.6572686068975288E-005   2.8063396832837270E-005   3.7457790142027040E-008   4.2010966179317008E-007   18.330499999606136        4.0917195766107435E-005   5.0191645002992551E-002
   2.1408010012515644        2.6063595869170521E-005   2.7505837707053151E-005   3.6504146362097851E-008   4.0896930398632905E-007   18.330499999621633        3.9826789569060457E-005   3.8291460517028031E-002
   2.1545682102628287        2.5567425819455970E-005   2.6963086495204177E-005   3.5580655066188735E-008   3.9819915934569614E-007   18.330499999636420        3.8772800169635874E-005   2.9796076966151448E-002
   2.1683354192740927        2.5083768686038772E-005   2.6434650324194613E-005   3.4686179562752323E-008   3.8778442634841140E-007   18.330499999650531        3.7753764271967357E-005   2.3594193256058178E-002
   2.1821026282853566        2.4612232539412176E-005   2.5920056058797387E-005   3.3819632834144113E-008   3.7771099568873088E-007   18.330499999664006        3.6768287359758863E-005   1.8974302093242489E-002
   2.1958698372966210        2.4152440087611805E-005   2.5418849377022010E-005   3.2979975071539897E-008   3.6796541318276611E-007   18.330499999676874        3.5815039991671590E-005   1.5469812406905366E-002
   2.2096370463078849        2.3704028042458945E-005   2.4930593895118922E-005   3.2166211346480147E-008   3.5853484491554634E-007   18.330499999689170        3.4892754321798415E-005   1.2767684426842667E-002
   2.2234042553191489        2.3266646516966370E-005   2.4454870339214367E-005   3.1377389410899420E-008   3.4940704447952740E-007   18.330499999700919        3.4000220829992997E-005   1.0653378242517317E-002
   2.2371714643304128        2.2839958452193845E-005   2.3991275760772782E-005   3.0612597617692495E-008   3.4057032216461798E-007   18.330499999712153        3.3136285247954071E-005   8.9769385468927241E-003
   2.2509386733416772        2.2423639071943977E-005   2.3539422793271224E-005   2.9870962954513942E-008   3.3201351597024502E-007   18.330499999722896        3.2299845668000460E-005   7.6316376938217034E-003
   2.2647058823529411        2.2017375363786524E-005   2.3098938947644653E-005   2.9151649184109214E-008   3.2372596431953410E-007   18.330499999733171        3.1489849822459612E-005   6.5402411443482248E-003
   2.2784730913642051        2.1620865584989694E-005   2.2669465944221373E-005   2.8453855084681842E-008   3.1569748036417156E-007   18.330499999743001        3.0705292522437410E-005   5.6459976053628499E-003
   2.2922403003754694        2.1233818792022032E-005   2.2250659079017882E-005   2.7776812784401201E-008   3.0791832777677102E-007   18.330499999752409        2.9945213245585495E-005   4.9066175006484058E-003
   2.3060075093867334        2.0855954392367409E-005   2.1842186622400596E-005   2.7119786184555905E-008   3.0037919793482420E-007   18.330499999761415        2.9208693863206697E-005   4.2901781147542646E-003
   2.3197747183979973        2.0487001717469681E-005   2.1443729248250797E-005   2.6482069466002452E-008   2.9307118840716163E-007   18.330499999770041        2.8494856497740511E-005   3.7722935468594942E-003
   2.3335419274092617        2.0126699615693320E-005   2.1054979491888509E-005   2.5862985674179830E-008   2.8598578266016184E-007   18.330499999778304        2.7802861502300178E-005   3.3341291522922061E-003
   2.3473091364205256        1.9774796064250676E-005   2.0675641235122056E-005   2.5261885378040867E-008   2.7911483090666652E-007   18.330499999786223        2.7131905554516598E-005   2.9609888335013399E-003
   2.3610763454317896        1.9431047799107460E-005   2.0305429216893475E-005   2.4678145398688093E-008   2.7245053202606411E-007   18.330499999793808        2.6481219857498848E-005   2.6412967160644790E-003
   2.3748435544430540        1.9095219961935174E-005   1.9944068568085889E-005   2.4111167603667623E-008   2.6598541648878249E-007   18.330499999801084        2.5850068441207852E-005   2.3658541306887091E-003
   2.3886107634543179        1.8767085763232089E-005   1.9591294369148200E-005   2.3560377763230090E-008   2.5971233022306864E-007   18.330499999808058        2.5237746557996212E-005   2.1272912830742068E-003
   2.4023779724655818        1.8446426160784629E-005   1.9246851229276182E-005   2.3025224464964580E-008   2.5362441936629490E-007   18.330499999814748        2.4643579166518880E-005   1.9196582818901780E-003
   2.4161451814768462        1.8133029552687894E-005   1.8910492885966145E-005   2.2505178083597909E-008   2.4771511584666810E-007   18.330499999821168        2.4066919498586961E-005   1.7381170609268685E-003
   2.4299123904881101        1.7826691484187914E-005   1.8581981823830046E-005   2.1999729802803552E-008   2.4197812374519653E-007   18.330499999827328        2.3507147703921892E-005   1.5787071319462098E-003
   2.4436795994993741        1.7527214367649388E-005   1.8261088911627992E-005   2.1508390686132936E-008   2.3640740639071131E-007   18.330499999833240        2.2963669568088267E-005   1.4381659090147378E-003
   2.4574468085106385        1.7234407214991736E-005   1.7947593056537645E-005   2.1030690794364381E-008   2.3099717414437063E-007   18.330499999838917        2.2435915299227278E-005   1.3137897516906027E-003
   2.4712140175219024        1.6948085381972347E-005   1.7641280874737906E-005   2.0566178346677487E-008   2.2574187283235341E-007   18.330499999844367        2.1923338379455593E-005   1.2033256624006394E-003
   2.4849812265331663        1.6668070323730126E-005   1.7341946377440263E-005   2.0114418923275615E-008   2.2063617278881357E-007   18.330499999849604        2.1425414477127128E-005   1.1048862556541953E-003
   2.4987484355444307        1.6394189361034752E-005   1.7049390671551182E-005   1.9674994707150860E-008   2.1567495847294409E-007   18.330499999854638        2.0941640416339518E-005   1.0168825353275967E-003
   2.5125156445556946        1.6126275456717119E-005   1.6763421674198151E-005   1.9247503762955628E-008   2.1085331862695656E-007   18.330499999859473        2.0471533200357244E-005   9.3797040169965205E-004
   2.5262828535669586        1.5864167001784667E-005   1.6483853840395883E-005   1.8831559350845187E-008   2.0616653694347501E-007   18.330499999864120        2.0014629085797694E-005   8.6700781944365620E-004
   2.5400500625782230        1.5607707610752421E-005   1.6210507903171597E-005   1.8426789273550361E-008   2.0161008321309049E-007   18.330499999868589        1.9570482704658963E-005   8.0302031970954551E-004
   2.5538172715894869        1.5356745925745366E-005   1.5943210625507439E-005   1.8032835254801861E-008   1.9717960492453563E-007   18.330499999872888        1.9138666231423439E-005   7.4517305914363196E-004
   2.5675844806007508        1.5111135428951465E-005   1.5681794563494990E-005   1.7649352347501736E-008   1.9287091929182895E-007   18.330499999877023        1.8718768592680297E-005   6.9274806914985021E-004
   2.5813516896120152        1.4870734263027209E-005   1.5426097840131075E-005   1.7276008370026146E-008   1.8868000568415776E-007   18.330499999881003        1.8310394716839416E-005   6.4512563743492882E-004
   2.5951188986232792        1.4635405059078255E-005   1.5175963929216660E-005   1.6912483369238974E-008   1.8460299843594157E-007   18.330499999884829        1.7913164821682028E-005   6.0176899773979251E-004
   2.6088861076345431        1.4405014771857569E-005   1.4931241448850664E-005   1.6558469108748071E-008   1.8063618001583877E-007   18.330499999888513        1.7526713737627412E-005   5.6221168198810343E-004
   2.6226533166458075        1.4179434521842370E-005   1.4691783964039057E-005   1.6213668581129733E-008   1.7677597453471621E-007   18.330499999892062        1.7150690264718021E-005   5.2604702593579016E-004
   2.6364205256570714        1.3958539443868460E-005   1.4457449797966281E-005   1.5877795542908913E-008   1.7301894157396003E-007   18.330499999895476        1.6784756561462008E-005   4.9291942507035291E-004
   2.6501877346683353        1.3742208542017175E-005   1.4228101851500995E-005   1.5550574071054502E-008   1.6936177031647543E-007   18.330499999898766        1.6428587563773059E-005   4.6251701956964643E-004
   2.6639549436795993        1.3530324550466078E-005   1.4003607430531734E-005   1.5231738139941575E-008   1.6580127396393850E-007   18.330499999901935        1.6081870432364221E-005   4.3456555121556645E-004
   2.6777221526908637        1.3322773800028963E-005   1.3783838080750066E-005   1.4921031217718356E-008   1.6233438442472288E-007   18.330499999904990        1.5744304027041759E-005   4.0882318547370464E-004
   2.6914893617021276        1.3119446090124899E-005   1.3568669429519682E-005   1.4618205881095836E-008   1.5895814725793415E-007   18.330499999907936        1.5415598406446049E-005   3.8507613165706593E-004
   2.7052565707133915        1.2920234565929046E-005   1.3357981034489358E-005   1.4323023447636917E-008   1.5566971685984500E-007   18.330499999910771        1.5095474351871888E-005   3.6313492558118075E-004
   2.7190237797246559        1.2725035600470664E-005   1.3151656238625998E-005   1.4035253624641673E-008   1.5246635187976552E-007   18.330499999913506        1.4783662913874147E-005   3.4283126420815897E-004
   2.7327909887359199        1.2533748681455219E-005   1.2949582031361374E-005   1.3754674173848222E-008   1.4934541085325157E-007   18.330499999916142        1.4479904980454212E-005   3.2401530185945820E-004
   2.7465581977471838        1.2346276302598700E-005   1.2751648915562285E-005   1.3481070591091453E-008   1.4630434804112006E-007   18.330499999918686        1.4183950865676927E-005   3.0655333372112749E-004
   2.7603254067584482        1.2162523859272896E-005   1.2557750780049433E-005   1.3214235800276114E-008   1.4334070946359182E-007   18.330499999921141        1.3895559917652745E-005   2.9032580539786073E-004
   2.7740926157697121        1.1982399548270134E-005   1.2367784777404311E-005   1.2953969860851434E-008   1.4045212911926611E-007   18.330499999923511        1.3614500144863113E-005   2.7522559783546736E-004
   2.7878598247809760        1.1805814271505371E-005   1.2181651206817492E-005   1.2700079688221089E-008   1.3763632537949066E-007   18.330499999925795        1.3340547859882248E-005   2.6115654552661815E-004
   2.8016270337922404        1.1632681543482664E-005   1.1999253401744049E-005   1.2452378786392288E-008   1.3489109754895657E-007   18.330499999928001        1.3073487339590093E-005   2.4803215293484092E-004
   2.8153942428035044        1.1462917402361217E-005   1.1820497622144302E-005   1.2210686992306921E-008   1.3221432258410767E-007   18.330499999930129        1.2813110501032523E-005   2.3577447982613307E-004
   2.8291614518147683        1.1296440324464136E-005   1.1645292951099129E-005   1.1974830231272369E-008   1.2960395196121660E-007   18.330499999932186        1.2559216592122129E-005   2.2431317093094658E-004
   2.8429286608260327        1.1133171142080930E-005   1.1473551195600215E-005   1.1744640282978431E-008   1.2705800868664228E-007   18.330499999934172        1.2311611896431859E-005   2.1358460926599872E-004
   2.8566958698372966        1.0973032964421523E-005   1.1305186791325299E-005   1.1519954557569303E-008   1.2457458444200706E-007   18.330499999936091        1.2070109451360188E-005   2.0353117568024188E-004
   2.8704630788485606        1.0815951101586495E-005   1.1140116711218555E-005   1.1300615881291467E-008   1.2215183685759977E-007   18.330499999937942        1.1834528779002195E-005   1.9410059987639988E-004
   2.8842302878598249        1.0661852991424828E-005   1.0978260377704831E-005   1.1086472291328316E-008   1.1978798690755868E-007   18.330499999939732        1.1604695629084476E-005   1.8524539039832522E-004
   2.8979974968710889        1.0510668129156270E-005   1.0819539578375345E-005   1.0877376839273536E-008   1.1748131642079545E-007   18.330499999941463        1.1380441733364981E-005   1.7692233294531196E-004
   2.9117647058823528        1.0362327999641299E-005   1.0663878384990369E-005   1.0673187402945419E-008   1.1523016570196638E-007   18.330499999943136        1.1161604570929904E-005   1.6909204794238463E-004
   2.9255319148936172        1.0216766012187295E-005   1.0511203075652063E-005   1.0473766506088938E-008   1.1303293125708235E-007   18.330499999944752        1.0948027143851285E-005   1.6171859961318564E-004
   2.9392991239048811        1.0073917437784454E-005   1.0361442060007882E-005   1.0278981145629828E-008   1.1088806361860368E-007   18.330499999946316        1.0739557762693460E-005   1.5476914991232257E-004
   2.9530663329161451        9.9337193486701248E-006   1.0214525807351831E-005   1.0088702626116049E-008   1.0879406526524238E-007   18.330499999947826        1.0536049841392202E-005   1.4821365161198823E-004
   2.9668335419274094        9.7961105601247818E-006   1.0070386777497232E-005   9.9028064010199556E-009   1.0674948863187318E-007   18.330499999949289        1.0337361701051054E-005   1.4202457563208755E-004
   2.9806007509386734        9.6610315744074829E-006   9.9289593543007821E-006   9.7211719205885817E-009   1.0475293420515156E-007   18.330499999950703        1.0143356382218384E-005   1.3617666837758272E-004
   2.9943679599499373        9.5284245267425755E-006   9.7901797817236483E-006   9.5436824859427444E-009   1.0280304870087523E-007   18.330499999952071        9.9539014652484613E-006   1.3064673542079818E-004
   3.0081351689612017        9.3982331332737525E-006   9.6539861023205122E-006   9.3702251091383600E-009   1.0089852331903717E-007   18.330499999953396        9.7688688983490015E-006   1.2541344835609962E-004
   3.0219023779724656        9.2704026409051899E-006   9.5203180980529645E-006   9.2006903789237140E-009   9.9038092072989444E-008   18.330499999954679        9.5881348329556377E-006   1.2045717207299863E-004
   3.0356695869837296        9.1448797789530387E-006   9.3891172333284842E-006   9.0349723319278455E-009   9.7220530189220420E-008   18.330499999955919        9.4115794660882639E-006   1.1575981005243943E-004
   3.0494367959949940        9.0216127125342539E-006   9.2603266001707221E-006   8.8729683290699748E-009   9.5444652574354976E-008   18.330499999957119        9.2390868893530285E-006   1.1130466559903099E-004
   3.0632040050062579        8.9005509976227530E-006   9.1338908654315549E-006   8.7145789368858136E-009   9.3709312346330824E-008   18.330499999958281        9.0705449442862169E-006   1.0707631718699465E-004
   3.0769712140175218        8.7816455377061039E-006   9.0097562199592905E-006   8.5597078136471084E-009   9.2013399426704292E-008   18.330499999959407        8.9058450837406148E-006   1.0306050632608506E-004
   3.0907384230287858        8.6648485419789577E-006   8.8878703296415346E-006   8.4082615999716151E-009   9.0355839191292799E-008   18.330499999960498        8.7448822390337487E-006   9.9244036551123457E-005
   3.1045056320400501        8.5501134850121738E-006   8.7681822882449690E-006   8.2601498137893545E-009   8.8735591176451223E-008   18.330499999961557        8.5875546925934280E-006   9.5614682309608901E-005
   3.1182728410513141        8.4373950678393223E-006   8.6506425719777913E-006   8.1152847494592993E-009   8.7151647838441467E-008   18.330499999962580        8.4337639558469951E-006   9.2161106670011597E-005
   3.1320400500625780        8.3266491804047091E-006   8.5352029957041630E-006   7.9735813808165960E-009   8.5603033363467717E-008   18.330499999963571        8.2834146521136112E-006   8.8872786902028563E-005
   3.1458072590738424        8.2178328653196791E-006   8.4218166707430293E-006   7.8349572680456705E-009   8.4088802526107836E-008   18.330499999964534        8.1364144042754414E-006   8.5739947092071462E-005
   3.1595744680851063        8.1109042828760445E-006   8.3104379641868607E-006   7.6993324681558064E-009   8.2608039593893157E-008   18.330499999965465        7.9926737270061950E-006   8.2753497054871965E-005
   3.1733416770963703        8.0058226772678332E-006   8.2010224596787565E-006   7.5666294489432745E-009   8.1159857276048478E-008   18.330499999966371        7.8521059233550857E-006   7.9904976887332961E-005
   3.1871088861076347        7.9025483439746442E-006   8.0935269195891110E-006   7.4367730062559722E-009   7.9743395714326950E-008   18.330499999967245        7.7146269854900947E-006   7.7186506585314024E-005
   3.2008760951188986        7.8010425982618375E-006   7.9879092485357194E-006   7.3096901844636177E-009   7.8357821514149785E-008   18.330499999968094        7.5801554994134286E-006   7.4590740209349180E-005
   3.2146433041301625        7.7012677447547014E-006   7.8841284581935717E-006   7.1853101999417085E-009   7.7002326814195394E-008   18.330499999968918        7.4486125534748317E-006   7.2110824142606887E-005
   3.2284105131414269        7.6031870480456101E-006   7.7821446333431822E-006   7.0635643675032209E-009   7.5676128392786088E-008   18.330499999969717        7.3199216505121580E-006   6.9740359034761672E-005
   3.2421777221526908        7.5067647042949273E-006   7.6819188991083424E-006   6.9443860295869550E-009   7.4378466809438477E-008   18.330499999970492        7.1940086234616801E-006   6.7473365069767300E-005
   3.2559449311639548        7.4119658137878905E-006   7.5834133893364807E-006   6.8277104881617885E-009   7.3108605580041167E-008   18.330499999971245        7.0708015542839810E-006   6.5304250234583160E-005
   3.2697121401752192        7.3187563544115708E-006   7.4865912160768199E-006   6.7134749391613733E-009   7.1865830384211956E-008   18.330499999971973        6.9502306960631780E-006   6.3227781300385482E-005
   3.2834793491864831        7.2271031560172810E-006   7.3914164401134664E-006   6.6016184093818338E-009   7.0649448303412029E-008   18.330499999972680        6.8322283981385292E-006   6.1239057258265513E-005
   3.2972465581977470        7.1369738756352965E-006   7.2978540425124371E-006   6.4920816957588637E-009   6.9458787088520206E-008   18.330499999973370        6.7167290341404377E-006   5.9333484978387462E-005
   3.3110137672090114        7.0483369735102036E-006   7.2058698971433903E-006   6.3848073068633595E-009   6.8293194455585727E-008   18.330499999974037        6.6036689328027674E-006   5.7506756885483075E-005
   3.3247809762202754        6.9611616899264158E-006   7.1154307441385248E-006   6.2797394065944967E-009   6.7152037408561134E-008   18.330499999974684        6.4929863114355379E-006   5.5754830464768488E-005
   3.3385481852315393        6.8754180227946107E-006   7.0265041642526943E-006   6.1768237599332825E-009   6.6034701587867702E-008   18.330499999975313        6.3846212119417869E-006   5.4073909431216127E-005
   3.3523153942428037        6.7910767059712187E-006   6.9390585540903424E-006   6.0760076806848977E-009   6.4940590643687409E-008   18.330499999975924        6.2785154392710750E-006   5.2460426411882437E-005
   3.3660826032540676        6.7081091882839899E-006   6.8530631021663232E-006   5.9772399811494504E-009   6.3869125632977707E-008   18.330499999976517        6.1746125022098227E-006   5.0911027005925688E-005
   3.3798498122653315        6.6264876132379187E-006   6.7684877657689950E-006   5.8804709236023770E-009   6.2819744439150810E-008   18.330499999977093        6.0728575564039870E-006   4.9422555100267417E-005
   3.3936170212765959        6.5461847993768099E-006   6.6853032485954261E-006   5.7856521735501055E-009   6.1791901213523162E-008   18.330499999977651        5.9731973495257485E-006   4.7992039330743859E-005
   3.4073842302878599        6.4671742212767528E-006   6.6034809791296952E-006   5.6927367546717256E-009   6.0785065837608510E-008   18.330499999978194        5.8755801684929022E-006   4.6616680589223612E-005
   3.4211514392991238        6.3894299911486935E-006   6.5229930897365585E-006   5.6016790053736413E-009   5.9798723405390716E-008   18.330499999978723        5.7799557886544150E-006   4.5293840486679049E-005
   3.4349186483103882        6.3129268410282600E-006   6.4438123964438280E-006   5.5124345369171298E-009   5.8832373724748571E-008   18.330499999979239        5.6862754248628512E-006   4.4021030690724326E-005
   3.4486858573216521        6.2376401055318506E-006   6.3659123793880237E-006   5.4249601930218832E-009   5.7885530837265170E-008   18.330499999979736        5.5944916843548088E-006   4.2795903063773988E-005
   3.4624530663329161        6.1635457051587582E-006   6.2892671638987685E-006   5.3392140109205801E-009   5.6957722555642705E-008   18.330499999980223        5.5045585213652859E-006   4.1616240534838584E-005
   3.4762202753441804        6.0906201301200107E-006   6.2138515021984992E-006   5.2551551837809019E-009   5.6048490018009678E-008   18.330499999980692        5.4164311934042282E-006   4.0479948644143196E-005
   3.4899874843554444        6.0188404246753004E-006   6.1396407556950178E-006   5.1727440244672280E-009   5.5157387258472352E-008   18.330499999981150        5.3300662191304113E-006   3.9385047705301328E-005
   3.5037546933667083        5.9481841719600741E-006   6.0666108778452271E-006   5.0919419305619346E-009   5.4283980793204022E-008   18.330499999981598        5.2454213377549185E-006   3.8329665534774513E-005
   3.5175219023779727        5.8786294792856515E-006   5.9947383975693889E-006   5.0127113506150400E-009   5.3427849221463066E-008   18.330499999982031        5.1624554699128807E-006   3.7312030702853411E-005
   3.5312891113892366        5.8101549638958120E-006   5.9240004031960248E-006   4.9350157515740561E-009   5.2588582840971997E-008   18.330499999982454        5.0811286799476832E-006   3.6330466264459415E-005
   3.5450563204005006        5.7427397391639766E-006   5.8543745269183340E-006   4.8588195873469965E-009   5.1765783277035647E-008   18.330499999982862        5.0014021395463501E-006   3.5383383931737981E-005
   3.5588235294117645        5.6763634012157004E-006   5.7858389297438438E-006   4.7840882684416336E-009   5.0959063124892265E-008   18.330499999983260        4.9232380926759952E-006   3.4469278653733427E-005
   3.5725907384230289        5.6110060159618132E-006   5.7183722869196862E-006   4.7107881326641301E-009   5.0168045604751998E-008   18.330499999983651        4.8465998217680636E-006   3.3586723571438165E-005
   3.5863579474342928        5.5466481065280685E-006   5.6519537738165891E-006   4.6388864168127905E-009   4.9392364229023634E-008   18.330499999984028        4.7714516151006685E-006   3.2734365319228775E-005
   3.6001251564455568        5.4832706410676968E-006   5.5865630522553951E-006   4.5683512293503983E-009   4.8631662481274181E-008   18.330499999984394        4.6977587353340241E-006   3.1910919646167139E-005
   3.6138923654568211        5.4208550209438191E-006   5.5221802572604568E-006   4.4991515239986054E-009   4.7885593506430109E-008   18.330499999984752        4.6254873891508438E-006   3.1115167332881495E-005
   3.6276595744680851        5.3593830692691475E-006   5.4587859842249695E-006   4.4312570742336384E-009   4.7153819811800908E-008   18.330499999985101        4.5546046979606395E-006   3.0345950381773389E-005
   3.6414267834793490        5.2988370197908032E-006   5.3963612764738339E-006   4.3646384486453936E-009   4.6436012978511072E-008   18.330499999985438        4.4850786696266808E-006   2.9602168460141895E-005
   3.6551939924906134        5.2391995061087068E-006   5.3348876132101830E-006   4.2992669871202214E-009   4.5731853382914636E-008   18.330499999985769        4.4168781711733069E-006   2.8882775577495983E-005
   3.6689612015018773        5.1804535512162301E-006   5.2743468978323139E-006   4.2351147778301978E-009   4.5041029927642299E-008   18.330499999986092        4.3499729024399701E-006   2.8186776979853487E-005
   3.6827284105131413        5.1225825573523530E-006   5.2147214466081793E-006   4.1721546349916397E-009   4.4363239781876710E-008   18.330499999986404        4.2843333706420903E-006   2.7513226245217458E-005
   3.6964956195244056        5.0655702961549410E-006   5.1559939776951853E-006   4.1103600773584519E-009   4.3698188130528491E-008   18.330499999986706        4.2199308658053772E-006   2.6861222565690239E-005
   3.7102628285356696        5.0094008991050963E-006   5.0981476004934223E-006   4.0497053074309731E-009   4.3045587931966348E-008   18.330499999987005        4.1567374370408030E-006   2.6229908202843188E-005
   3.7240300375469335        4.9540588482529591E-006   5.0411658053209794E-006   3.9901651913641817E-009   4.2405159683980107E-008   18.330499999987293        4.0947258696276977E-006   2.5618466104017630E-005
   3.7377972465581979        4.8995289672156605E-006   4.9850324534003641E-006   3.9317152395162272E-009   4.1776631197657675E-008   18.330499999987573        4.0338696628742150E-006   2.5026117668199041E-005
   3.7515644555694618        4.8457964124384966E-006   4.9297317671455052E-006   3.8743315876566334E-009   4.1159737378886802E-008   18.330499999987850        3.9741430087264408E-006   2.4452120650989886E-005
   3.7653316645807258        4.7928466647106462E-006   4.8752483207392009E-006   3.8179909787782962E-009   4.0554220017196553E-008   18.330499999988117        3.9155207710974275E-006   2.3895767199014838E-005
   3.7790988735919901        4.7406655209271729E-006   4.8215670309912367E-006   3.7626707455002984E-009   3.9959827581663907E-008   18.330499999988376        3.8579784658903209E-006   2.3356382004833227E-005
   3.7928660826032541        4.6892390860892930E-006   4.7686731484677801E-006   3.7083487930524074E-009   3.9376315023612783E-008   18.330499999988628        3.8014922416878531E-006   2.2833320574111659E-005
   3.8066332916145180        4.6385537655351434E-006   4.7165522488830160E-006   3.6550035827983898E-009   3.8803443585877846E-008   18.330499999988877        3.7460388610861776E-006   2.2325967597431747E-005
   3.8204005006257824        4.5885962573936432E-006   4.6651902247442878E-006   3.6026141162988610E-009   3.8240980618359315E-008   18.330499999989119        3.6915956826462054E-006   2.1833735419679709E-005
   3.8341677096370463        4.5393535452542747E-006   4.6145732772423821E-006   3.5511599198820445E-009   3.7688699399672080E-008   18.330499999989353        3.6381406434421598E-006   2.1356062600488195E-005
   3.8479349186483103        4.4908128910458115E-006   4.5646879083788392E-006   3.5006210297164815E-009   3.7146378964637809E-008   18.330499999989581        3.5856522421844067E-006   2.0892412559682518E-005
   3.8617021276595747        4.4429618281173696E-006   4.5155209133225249E-006   3.4509779773396628E-009   3.6613803937418820E-008   18.330499999989804        3.5341095228951463E-006   2.0442272302126982E-005
   3.8754693366708386        4.3957881545153123E-006   4.4670593729879610E-006   3.4022117756742069E-009   3.6090764370094046E-008   18.330499999990021        3.4834920591174312E-006   2.0005151216774046E-005
   3.8892365456821025        4.3492799264497849E-006   4.4192906468281690E-006   3.3543039054651950E-009   3.5577055586474782E-008   18.330499999990234        3.4337799386393819E-006   1.9580579945094097E-005
   3.9030037546933669        4.3034254519449087E-006   4.3722023658350723E-006   3.3072363021569188E-009   3.5072478030963777E-008   18.330499999990440        3.3849537487118377E-006   1.9168109314409955E-005
   3.9167709637046308        4.2582132846668331E-006   4.3257824257407263E-006   3.2609913431770950E-009   3.4576837122297479E-008   18.330499999990643        3.3369945617448664E-006   1.8767309331978074E-005
   3.9305381727158948        4.2136322179240546E-006   4.2800189804129043E-006   3.2155518356236075E-009   3.4089943111964912E-008   18.330499999990842        3.2898839214638234E-006   1.8377768235952352E-005
   3.9443053817271592        4.1696712788346242E-006   4.2349004354388129E-006   3.1709010043316684E-009   3.3611610947176738E-008   18.330499999991034        3.2436038295105643E-006   1.7999091599637999E-005
   3.9580725907384231        4.1263197226550359E-006   4.1904154418908713E-006   3.1270224803143560E-009   3.3141660138177911E-008   18.330499999991222        3.1981367324707066E-006   1.7630901485692809E-005
   3.9718397997496870        4.0835670272657694E-006   4.1465528902688155E-006   3.0839002895656536E-009   3.2679914629801459E-008   18.330499999991403        3.1534655093165990E-006   1.7272835647164523E-005
   3.9856070087609510        4.0414028878086352E-006   4.1033019046124322E-006   3.0415188422034990E-009   3.2226202677061412E-008   18.330499999991581        3.1095734592463013E-006   1.6924546772467163E-005
   3.9993742177722154        3.9998172114712418E-006   4.0606518367796143E-006   2.9998629219489895E-009   3.1780356724680989E-008   18.330499999991755        3.0664442899082057E-006   1.6585701771596493E-005
   4.0131414267834797        3.9588001124140548E-006   4.0185922608844407E-006   2.9589176759311965E-009   3.1342213290399835E-008   18.330499999991925        3.0240621059958622E-006   1.6255981101068201E-005
   4.0269086357947437        3.9183419068356916E-006   3.9771129678903296E-006   2.9186686048031956E-009   3.0911612851940101E-008   18.330499999992092        2.9824113982014131E-006   1.5935078125231486E-005
   4.0406758448060076        3.8784331081721868E-006   3.9362039603533098E-006   2.8791015531503391E-009   3.0488399737485117E-008   18.330499999992252        2.9414770325129003E-006   1.5622698511767976E-005
   4.0544430538172715        3.8390644224262186E-006   3.8958554473108383E-006   2.8402027002129012E-009   3.0072422019586011E-008   18.330499999992412        2.9012442398478795E-006   1.5318559659331504E-005
   4.0682102628285355        3.8002267436222856E-006   3.8560578393115246E-006   2.8019585508637383E-009   2.9663531412327932E-008   18.330499999992565        2.8616986060058287E-006   1.5022390155418912E-005
   4.0819774718397994        3.7619111493840672E-006   3.8168017435814759E-006   2.7643559268704610E-009   2.9261583171675328E-008   18.330499999992718        2.8228260619328318E-006   1.4733929262687528E-005
   4.0957446808510642        3.7241088966302608E-006   3.7780779593230169E-006   2.7273819584266721E-009   2.8866435998906572E-008   18.330499999992863        2.7846128742871877E-006   1.4452926432051145E-005
   4.1095118898623282        3.6868114173853723E-006   3.7398774731416852E-006   2.6910240759210008E-009   2.8477951946969970E-008   18.330499999993005        2.7470456362928588E-006   1.4179140840994387E-005
   4.1232790988735921        3.6500103147019571E-006   3.7021914545976190E-006   2.6552700019709862E-009   2.8095996329725641E-008   18.330499999993147        2.7101112588747488E-006   1.3912340955645404E-005
   4.1370463078848561        3.6136973586910520E-006   3.6650112518774896E-006   2.6201077436761418E-009   2.7720437633939548E-008   18.330499999993283        2.6737969620632843E-006   1.3652304115240566E-005
   4.1508135168961200        3.5778644826575434E-006   3.6283283875833395E-006   2.5855255851126859E-009   2.7351147433949254E-008   18.330499999993418        2.6380902666610862E-006   1.3398816137701226E-005
   4.1645807259073839        3.5425037793373620E-006   3.5921345546347513E-006   2.5515120800492092E-009   2.6988000308899764E-008   18.330499999993549        2.6029789861609779E-006   1.3151670945123553E-005
   4.1783479349186488        3.5076074972335089E-006   3.5564216122809524E-006   2.5180560448752044E-009   2.6630873762482596E-008   18.330499999993677        2.5684512189089129E-006   1.2910670208057532E-005
   4.1921151439299127        3.4731680370480027E-006   3.5211815822195215E-006   2.4851465517347292E-009   2.6279648145065263E-008   18.330499999993801        2.5344953405018777E-006   1.2675623007521460E-005
   4.2058823529411766        3.4391779482069078E-006   3.4864066448185144E-006   2.4527729218616889E-009   2.5934206578151406E-008   18.330499999993922        2.5010999964132869E-006   1.2446345513763039E-005
   4.2196495619524406        3.4056299254757514E-006   3.4520891354389185E-006   2.4209247191213062E-009   2.5594434881078246E-008   18.330499999994043        2.4682540948381135E-006   1.2222660680839751E-005
   4.2334167709637045        3.3725168056626794E-006   3.4182215408544588E-006   2.3895917437233551E-009   2.5260221499879260E-008   18.330499999994160        2.4359467997501195E-006   1.2004397956147235E-005
   4.2471839799749684        3.3398315644067998E-006   3.3847964957658777E-006   2.3587640261240176E-009   2.4931457438224592E-008   18.330499999994274        2.4041675241632001E-006   1.1791393004077740E-005
   4.2609511889862324        3.3075673130492433E-006   3.3518067794069290E-006   2.3284318211110978E-009   2.4608036190366459E-008   18.330499999994384        2.3729059235898345E-006   1.1583487443040112E-005
   4.2747183979974972        3.2757172955845603E-006   3.3192453122394282E-006   2.2985856020494068E-009   2.4289853676002447E-008   18.330499999994490        2.3421518896883981E-006   1.1380528595118798E-005
   4.2884856070087611        3.2442748856901424E-006   3.2871051527347946E-006   2.2692160552975601E-009   2.3976808176972247E-008   18.330499999994597        2.3118955440917902E-006   1.1182369247692724E-005
   4.3022528160200251        3.2132335838314051E-006   3.2553794942396783E-006   2.2403140747810847E-009   2.3668800275701198E-008   18.330499999994700        2.2821272324098109E-006   1.0988867426374853E-005
   4.3160200250312890        3.1825870144406015E-006   3.2240616619233179E-006   2.2118707567253464E-009   2.3365732795267686E-008   18.330499999994803        2.2528375183941822E-006   1.0799886178671427E-005
   4.3297872340425529        3.1523289231671461E-006   3.1931451098045085E-006   2.1838773945353021E-009   2.3067510740999203E-008   18.330499999994903        2.2240171782583426E-006   1.0615293367794732E-005
   4.3435544430538169        3.1224531741974094E-006   3.1626234178561171E-006   2.1563254738203204E-009   2.2774041243445434E-008   18.330499999994998        2.1956571951394689E-006   1.0434961476096456E-005
   4.3573216520650817        3.0929537476420305E-006   3.1324902891853180E-006   2.1292066675575728E-009   2.2485233502577133E-008   18.330499999995094        2.1677487536890454E-006   1.0258767417619544E-005
   4.3710888610763456        3.0638247369888404E-006   3.1027395472878912E-006   2.1025128314001413E-009   2.2200998733033136E-008   18.330499999995187        2.1402832347772726E-006   1.0086592359295510E-005
   4.3848560700876096        3.0350603466195270E-006   3.0733651333752099E-006   2.0762359991087690E-009   2.1921250110184628E-008   18.330499999995279        2.1132522102924261E-006   9.9183215503409587E-006
   4.3986232790988735        3.0066548893882787E-006   3.0443611037728393E-006   2.0503683781130460E-009   2.1645902716706899E-008   18.330499999995368        2.0866474380122595E-006   9.7538441594330307E-006
   4.4123904881101375        2.9786027842606626E-006   3.0157216273900963E-006   2.0249023451994025E-009   2.1374873489252038E-008   18.330499999995453        2.0604608565168962E-006   9.5930531192667700E-006
   4.4261576971214014        2.9508985540110441E-006   2.9874409832604034E-006   1.9998304423194020E-009   2.1108081164741032E-008   18.330499999995538        2.0346845801042199E-006   9.4358449781201193E-006
   4.4399249061326662        2.9235368229769415E-006   2.9595135581528044E-006   1.9751453725099129E-009   2.0845446225722156E-008   18.330499999995620        2.0093108936605921E-006   9.2821197580730705E-006
   4.4536921151439302        2.8965123148687298E-006   2.9319338442557626E-006   1.9508399959305976E-009   2.0586890844141758E-008   18.330499999995702        1.9843322474297731E-006   9.1317808195473429E-006
   4.4674593241551941        2.8698198506331443E-006   2.9046964369352507E-006   1.9269073260102910E-009   2.0332338822675107E-008   18.330499999995784        1.9597412516113849E-006   8.9847347318511305E-006
   4.4812265331664580        2.8434543463691282E-006   2.8777960325704477E-006   1.9033405256957709E-009   2.0081715532459869E-008   18.330499999995858        1.9355306707026939E-006   8.8408911494313561E-006
   4.4949937421777220        2.8174108112945839E-006   2.8512274264718398E-006   1.8801329038095922E-009   1.9834947845687467E-008   18.330499999995936        1.9116934174677163E-006   8.7001626935516169E-006
   4.5087609511889859        2.7916843457626089E-006   2.8249855108883785E-006   1.8572779114995972E-009   1.9591964061262233E-008   18.330499999996011        1.8882225463893432E-006   8.5624648391298313E-006
   4.5225281602002507        2.7662701393258924E-006   2.7990652731123430E-006   1.8347691387948605E-009   1.9352693821471339E-008   18.330499999996082        1.8651112464251401E-006   8.4277158064836657E-006
   4.5362953692115147        2.7411634688479543E-006   2.7734617936931995E-006   1.8126003112454038E-009   1.9117068017407613E-008   18.330499999996153        1.8423528328625120E-006   8.2958364577457268E-006
   4.5500625782227786        2.7163596966599385E-006   2.7481702447749520E-006   1.7907652866593870E-009   1.8885018680231006E-008   18.330499999996224        1.8199407380316645E-006   8.1667501977228901E-006
   4.5638297872340425        2.6918542687617530E-006   2.7231858885758275E-006   1.7692580519272332E-009   1.8656478854399969E-008   18.330499999996292        1.7978685005818888E-006   8.0403828789866240E-006
   4.5775969962453065        2.6676427130663472E-006   2.6985040760341588E-006   1.7480727199316363E-009   1.8431382447963195E-008   18.330499999996359        1.7761297529439972E-006   7.9166627109920471E-006
   4.5913642052565704        2.6437206376859645E-006   2.6741202456496751E-006   1.7272035265357235E-009   1.8209664054576852E-008   18.330499999996427        1.7547182065173494E-006   7.7955201730344263E-006
   4.6051314142678352        2.6200837292592478E-006   2.6500299225552178E-006   1.7066448276599090E-009   1.7991258742056480E-008   18.330499999996491        1.7336276340647380E-006   7.6768879308617334E-006
   4.6188986232790992        2.5967277513181126E-006   2.6262287178609029E-006   1.6863910964309298E-009   1.7776101801853433E-008   18.330499999996551        1.7128518487656017E-006   7.5607007567714218E-006
   4.6326658322903631        2.5736485426933078E-006   2.6027123283226339E-006   1.6664369204079845E-009   1.7564128451678647E-008   18.330499999996615        1.6923846793157736E-006   7.4468954530283783E-006
   4.6464330413016270        2.5508420159576591E-006   2.5794765363991021E-006   1.6467769988845656E-009   1.7355273479837547E-008   18.330499999996675        1.6722199403014512E-006   7.3354107784496830E-006
   4.6602002503128910        2.5283041559059843E-006   2.5565172107741512E-006   1.6274061402587860E-009   1.7149470818098104E-008   18.330499999996732        1.6523513967979037E-006   7.2261873780094623E-006
   4.6739674593241549        2.5060310180707093E-006   2.5338303074319243E-006   1.6083192594755401E-009   1.6946653032349291E-008   18.330499999996789        1.6327727221053061E-006   7.1191677153248577E-006
   4.6877346683354189        2.4840187272722488E-006   2.5114118713811019E-006   1.5895113755332929E-009   1.6746750723893280E-008   18.330499999996846        1.6134774473276814E-006   7.0142960078910434E-006
   4.7015018773466837        2.4622634762032419E-006   2.4892580391424637E-006   1.5709776090597165E-009   1.6549691836390683E-008   18.330499999996903        1.5944589023903301E-006   6.9115181649400287E-006
   4.7152690863579476        2.4407615240457497E-006   2.4673650421270913E-006   1.5527131799475671E-009   1.6355400847074996E-008   18.330499999996956        1.5757101465008876E-006   6.8107817278042633E-006
   4.7290362953692116        2.4195091951205496E-006   2.4457292110828596E-006   1.5347134050539623E-009   1.6163797831877132E-008   18.330499999997009        1.5572238888031849E-006   6.7120358126719251E-006
   4.7428035043804755        2.3985028775677049E-006   2.4243469817483878E-006   1.5169736959595490E-009   1.5974797345825957E-008   18.330499999997063        1.5389923932863012E-006   6.6152310556266260E-006
   4.7565707133917394        2.3777390220575864E-006   2.4032149019877817E-006   1.4994895567842227E-009   1.5788307180102151E-008   18.330499999997112        1.5210073723304072E-006   6.5203195598693882E-006
   4.7703379224030034        2.3572141405315607E-006   2.3823296404437622E-006   1.4822565820604520E-009   1.5604226857264544E-008   18.330499999997162        1.5032598599173998E-006   6.4272548450259021E-006
   4.7841051314142682        2.3369248049715779E-006   2.3616879971946149E-006   1.4652704546626291E-009   1.5422446100894595E-008   18.330499999997212        1.4857400661090145E-006   6.3359917984468218E-006
   4.7978723404255321        2.3168676461979223E-006   2.3412869162964085E-006   1.4485269437864744E-009   1.5242842930847296E-008   18.330499999997258        1.4684372366693447E-006   6.2464866284133568E-006
   4.8116395494367961        2.2970393526943822E-006   2.3211235007787238E-006   1.4320219029848171E-009   1.5065281688276947E-008   18.330499999997308        1.4513394146761252E-006   6.1586968191646721E-006
   4.8254067584480600        2.2774366694601696E-006   2.3011950306229221E-006   1.4157512682467554E-009   1.4889611040544474E-008   18.330499999997354        1.4344333935923412E-006   6.0725810876677260E-006
   4.8391739674593239        2.2580563968878771E-006   2.2814989818889091E-006   1.3997110561342478E-009   1.4715660574900632E-008   18.330499999997397        1.4177041577616975E-006   5.9880993420538940E-006
   4.8529411764705879        2.2388953896668245E-006   2.2620330540341659E-006   1.3838973619587467E-009   1.4543241182639559E-008   18.330499999997443        1.4011354011496199E-006   5.9052126416504470E-006
   4.8667083854818527        2.2199505557111458E-006   2.2427951866311827E-006   1.3683063580094679E-009   1.4372134266126986E-008   18.330499999997485        1.3847076066235923E-006   5.8238831585383499E-006
   4.8804755944931166        2.2012188551120016E-006   2.2237836155094913E-006   1.3529342918201209E-009   1.4202111989089482E-008   18.330499999997528        1.3684015323029046E-006   5.7440741405711031E-006
   4.8942428035043806        2.1826972991132796E-006   2.2049968357050517E-006   1.3377774844876251E-009   1.4032876462501993E-008   18.330499999997571        1.3521901385591353E-006   5.6657498757923938E-006
   4.9080100125156445        2.1643829491102272E-006   2.1864337986579307E-006   1.3228323290270070E-009   1.3864205340772922E-008   18.330499999997610        1.3360529369927281E-006   5.5888756581933967E-006
   4.9217772215269084        2.1462729156704204E-006   2.1680935864791702E-006   1.3080952887663389E-009   1.3695657816940506E-008   18.330499999997649        1.3199574145225975E-006   5.5134177547531489E-006
   4.9355444305381724        2.1283643575765093E-006   2.1499759982080560E-006   1.2935628957901508E-009   1.3526883123274290E-008   18.330499999997688        1.3038597969437662E-006   5.4393433737081901E-006
   4.9493116395494372        2.1106544808902050E-006   2.1320813824448180E-006   1.2792317494111199E-009   1.3357458973549056E-008   18.330499999997727        1.2877322745033006E-006   5.3666206340001030E-006
   4.9630788485607011        2.0931405380369779E-006   2.1144104916411909E-006   1.2650985146872449E-009   1.3186909387836509E-008   18.330499999997766        1.2715340897093392E-006   5.2952185358520166E-006
   4.9768460575719651        2.0758198269109422E-006   2.0969646843666393E-006   1.2511599209732716E-009   1.3014715693575546E-008   18.330499999997802        1.2552181244051407E-006   5.2251069324272632E-006
   4.9906132665832290        2.0586896899994464E-006   2.0797460068530596E-006   1.2374127605058347E-009   1.2840310551715013E-008   18.330499999997837        1.2387328528448083E-006   5.1562565025256983E-006
   5.0043804755944929        2.0417475135268644E-006   2.0627572515058659E-006   1.2238538870293484E-009   1.2663073384714453E-008   18.330499999997873        1.2220223182007701E-006   5.0886387242750766E-006
   5.0181476846057569        2.0249907266171284E-006   2.0460020192968332E-006   1.2104802144477130E-009   1.2482329299031666E-008   18.330499999997908        1.2050257341998488E-006   5.0222258497768470E-006
   5.0319148936170217        2.0084168004745321E-006   2.0294847875124179E-006   1.1972887155158886E-009   1.2297349746334851E-008   18.330499999997940        1.1876772493768507E-006   4.9569908806676357E-006
   5.0456821026282856        1.9920232475823702E-006   2.0132109793034209E-006   1.1842764205600978E-009   1.2107353918502971E-008   18.330499999997976        1.1699059148726611E-006   4.8929075445593234E-006
   5.0594493116395496        1.9758076209189620E-006   1.9971870323744679E-006   1.1714404162306919E-009   1.1911510994191055E-008   18.330499999998008        1.1516358020940723E-006   4.8299502723223159E-006
   5.0732165206508135        1.9597675131906528E-006   1.9814204650143934E-006   1.1587778442824194E-009   1.1708943549363503E-008   18.330499999998036        1.1327862423247453E-006   4.7680941761782727E-006
   5.0869837296620775        1.9439005560813681E-006   1.9659199378332969E-006   1.1462859003891137E-009   1.1498732316696722E-008   18.330499999998068        1.1132721868518131E-006   4.7073150285699004E-006
   5.1007509386733414        1.9282044195183271E-006   1.9506953094858992E-006   1.1339618329829704E-009   1.1279922410199209E-008   18.330499999998096        1.0930046971174527E-006   4.6475892417769728E-006
   5.1145181476846053        1.9126768109535205E-006   1.9357576845269032E-006   1.1218029421235057E-009   1.1051531109173155E-008   18.330499999998128        1.0718915766228784E-006   4.5888938482490403E-006
   5.1282853566958702        1.8973154746605750E-006   1.9211194514112176E-006   1.1098065783939120E-009   1.0812557260022934E-008   18.330499999998157        1.0498381541837329E-006   4.5312064816265893E-006
   5.1420525657071341        1.8821181910466397E-006   1.9067943085547564E-006   1.0979701418220021E-009   1.0561992298578262E-008   18.330499999998182        1.0267482232899728E-006   4.4745053584236819E-006
   5.1558197747183980        1.8670827759789206E-006   1.8927972763427364E-006   1.0862910808304832E-009   1.0298832838236113E-008   18.330499999998210        1.0025251364566832E-006   4.4187692603461627E-006
   5.1695869837296620        1.8522070801255272E-006   1.8791446930243886E-006   1.0747668912098857E-009   1.0022094721570739E-008   18.330499999998235        9.7707304818399037E-007   4.3639775172208314E-006
   5.1833541927409259        1.8374889883102862E-006   1.8658541925571101E-006   1.0633951151136227E-009   9.7308283902567582E-009   18.330499999998260        9.5029829579110674E-007   4.3101099905118371E-006
   5.1971214017521898        1.8229264188811856E-006   1.8529446626470941E-006   1.0521733400839585E-009   9.4241353806643462E-009   18.330499999998285        9.2211090315865963E-007   4.2571470574017005E-006
   5.2108886107634547        1.8085173230921309E-006   1.8404361814764345E-006   1.0410991980927318E-009   9.1011856985576182E-009   18.330499999998306        8.9242618763593798E-007   4.2050695954152796E-006
   5.2246558197747186        1.7942596844976981E-006   1.8283499319154295E-006   1.0301703646114057E-009   8.7612357710348867E-009   18.330499999998331        8.6116644511347959E-007   4.1538589675659324E-006
   5.2384230287859825        1.7801515183605718E-006   1.8167080923979397E-006   1.0193845576981566E-009   8.4036466226550710E-009   18.330499999998349        8.2826268301277021E-007   4.1034970080039801E-006
   5.2521902377972465        1.7661908710713781E-006   1.8055337040845567E-006   1.0087395371091983E-009   8.0279018786826517E-009   18.330499999998370        7.9365636614931500E-007   4.0539660081484764E-006
   5.2659574468085104        1.7523758195806189E-006   1.7948505144447503E-006   9.9823310343311256E-010   7.6336251634129962E-009   18.330499999998391        7.5730113636336975E-007   4.0052487032839927E-006
   5.2797246558197743        1.7387044708424142E-006   1.7846827979433332E-006   9.8786309723694843E-010   7.2205964375709588E-009   18.330499999998409        7.1916446368454077E-007   3.9573282596049928E-006
   5.2934918648310392        1.7251749612697969E-006   1.7750551551035549E-006   9.7762739824288026E-010   6.7887668087785466E-009   18.330499999998427        6.7922918482563084E-007   3.9101882616909950E-006
   5.3072590738423031        1.7117854562012758E-006   1.7659922918179532E-006   9.6752392451663121E-010   6.3382713597967821E-009   18.330499999998441        6.3749488441585549E-007   3.8638127003965174E-006
   5.3210262828535670        1.6985341493784022E-006   1.7575187813517723E-006   9.5755063167679869E-010   5.8694395911213666E-009   18.330499999998455        5.9397907677189897E-007   3.8181859611403613E-006
   5.3347934918648310        1.6854192624341018E-006   1.7496588119412291E-006   9.4770551212437588E-010   5.3828032378724778E-009   18.330499999998469        5.4871815509478228E-007   3.7732928125795079E-006
   5.3485607008760949        1.6724390443915097E-006   1.7424359229479276E-006   9.3798659428632306E-010   4.8791017476786305E-009   18.330499999998484        5.0176810463800505E-007   3.7291183956534621E-006
   5.3623279098873589        1.6595917711730701E-006   1.7358727312191770E-006   9.2839194188021523E-010   4.3592875088574196E-009   18.330499999998494        4.5320507665232712E-007   3.6856482129854495E-006
   5.3760951188986237        1.6468757451196663E-006   1.7299906431596575E-006   9.1891965319416875E-010   3.8245392973476262E-009   18.330499999998505        4.0312627210988936E-007   3.6428681186274384E-006
   5.3898623279098876        1.6342892945195487E-006   1.7248095244404281E-006   9.0956786038222338E-010   3.2763154575652561E-009   18.330499999998512        3.5165284625788882E-007   3.6007643081365189E-006
   5.4036295369211516        1.6218307731468378E-006   1.7203472131334288E-006   9.0033472877763769E-010   2.7165611847405182E-009   18.330499999998519        2.9894110907873865E-007   3.5593233089705628E-006
   5.4173967459324155        1.6094985598093861E-006   1.7166184486082622E-006   8.9121845621953367E-010   2.1484856099008860E-009   18.330499999998526        2.4522477337740021E-007   3.5185319711917347E-006
   5.4311639549436794        1.5972910579057793E-006   1.7136316180186558E-006   8.8221727240026381E-010   1.5794491008790751E-009   18.330499999998533        1.9097109117313561E-007   3.4783774584667281E-006
   5.4449311639549434        1.5852066949912814E-006   1.7113778324583008E-006   8.7332943821804814E-010   9.9668443577187648E-010   18.330499999998537        1.3511646600298825E-007   3.4388472393531403E-006
   5.4586983729662082        1.5732439223525047E-006   1.7098904395857003E-006   8.6455324515490059E-010   4.8249655541254785E-010   18.330499999998541        8.3650101043808895E-008   3.3999290788617722E-006
   5.4724655819774721        1.5614012145906263E-006   1.7089667940569832E-006   8.5588701465982535E-010  -1.2444186617690205E-010   18.330499999998541        1.7461102848648616E-008   3.3616110302850771E-006
   5.4862327909887361        1.5496770692129385E-006   1.7098904395857003E-006   8.4732909755343925E-010   4.8249655541254785E-010   18.330499999998541        8.3650101043808895E-008   3.3238814272823056E-006
   5.5000000000000000        1.5380700062325643E-006   1.7098904395857003E-006   8.3887787343751088E-010   4.8249655541254785E-010   18.330499999998541        8.3650101043808895E-008   3.2867288762123562E-006


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma0.txt <==
 -0.50000000000000000        9.9999986952826858E-002   0.0000000000000000        0.0000000000000000       -1.3047173202940240E-008   1.9950000000000125        1.0000000000000024       -2.7646795068545965E-015   0.0000000000000000        0.0000000000000000       0.99500000000001010     
 -0.49665551839464883        9.9999986952826858E-002   0.0000000000000000        0.0000000000000000       -1.3047173202940240E-008   1.9950000000000125        1.0000000000000024       -2.7646795068545965E-015   0.0000000000000000        0.0000000000000000       0.99500000000001010     
 -0.49331103678929766        9.9999986952826858E-002   0.0000000000000000        0.0000000000000000       -1.3047173202940240E-008   1.9950000000000125        1.0000000000000024       -2.7646795068545965E-015   0.0000000000000000        0.0000000000000000       0.99500000000001010     
 -0.48996655518394649        9.9999966211979777E-002   0.0000000000000000        0.0000000000000000       -3.3788020272855019E-008   1.9950000000000392        1.0000000000000115       -1.0211070369191192E-014   0.0000000000000000        0.0000000000000000       0.99500000000002764     
 -0.48662207357859533        9.9999934170655461E-002   0.0000000000000000        0.0000000000000000       -6.5829344572202828E-008   1.9950000000001231        1.0000000000000391       -3.3348623740877671E-014   0.0000000000000000        0.0000000000000000       0.99500000000008404     
 -0.48327759197324416        9.9999865440723271E-002   0.0000000000000000        0.0000000000000000       -1.3455927677444302E-007   1.9950000000003909        1.0000000000001272       -1.0687873019163468E-013   0.0000000000000000        0.0000000000000000       0.99500000000026367     
 -0.47993311036789299        9.9999731874933745E-002   0.0000000000000000        0.0000000000000000       -2.6812506632052187E-007   1.9950000000012262        1.0000000000004010       -3.3651658289895922E-013   0.0000000000000000        0.0000000000000000       0.99500000000082522     
 -0.47658862876254182        9.9999470253784931E-002   0.0000000000000000        0.0000000000000000       -5.2974621512352760E-007   1.9950000000038046        1.0000000000012426       -1.0464334510362824E-012   0.0000000000000000        0.0000000000000000       0.99500000000256206     
 -0.47324414715719065        9.9998966570778280E-002   0.0000000000000000        0.0000000000000000       -1.0334292217204868E-006   1.9950000000116510        1.0000000000037901       -3.2100417557909987E-012   0.0000000000000000        0.0000000000000000       0.99500000000786093     
 -0.46989966555183948        9.9998008042877007E-002   0.0000000000000000        0.0000000000000000       -1.9919571230072690E-006   1.9950000000351145        1.0000000000113700       -9.6915035968659222E-012   0.0000000000000000        0.0000000000000000       0.99500000002374445     
 -0.46655518394648832        9.9996207999132489E-002   0.0000000000000000        0.0000000000000000       -3.7920008675712083E-006   1.9950000001039550        1.0000000000334823       -2.8744569605495594E-011   0.0000000000000000        0.0000000000000000       0.99500000007047262     
 -0.46321070234113715        9.9992872137853073E-002   0.0000000000000000        0.0000000000000000       -7.1278621470200391E-006   1.9950000003017292        1.0000000000966127       -8.3598708777229946E-011   0.0000000000000000        0.0000000000000000       0.99500000020511647     
 -0.45986622073578598        9.9986773857515449E-002   0.0000000000000000        0.0000000000000000       -1.3226142484634490E-005   1.9950000008567372        1.0000000002725407       -2.3789303027968537E-010   0.0000000000000000        0.0000000000000000       0.99500000058419658     
 -0.45652173913043476        9.9975780175899392E-002   0.0000000000000000        0.0000000000000000       -2.4219824100676456E-005   1.9950000023735353        1.0000000007495584       -6.6066567110200641E-010   0.0000000000000000        0.0000000000000000       0.99500000162397684     
 -0.45317725752508359        9.9956243215176266E-002   0.0000000000000000        0.0000000000000000       -4.3756784823782473E-005   1.9950000063954443        1.0000000020029531       -1.7849969917854588E-009   0.0000000000000000        0.0000000000000000       0.99500000439249114     
 -0.44983277591973242        9.9922030929281508E-002   0.0000000000000000        0.0000000000000000       -7.7969070718547648E-005   1.9950000166908572        1.0000000051769584       -4.6730432568531579E-009   0.0000000000000000        0.0000000000000000       0.99500001151389883     
 -0.44648829431438125        9.9863019157255012E-002   0.0000000000000000        0.0000000000000000       -1.3698084274504983E-004   1.9950000419527802        1.0000000128624809       -1.1788735326672377E-008   0.0000000000000000        0.0000000000000000       0.99500002909029939     
 -0.44314381270903008        9.9762804048313419E-002   0.0000000000000000        0.0000000000000000       -2.3719595168659687E-004   1.9950001007307323        1.0000000304595933       -2.8422512159368077E-008   0.0000000000000000        0.0000000000000000       0.99500007027113901     
 -0.43979933110367891        9.9595326524643701E-002   0.0000000000000000        0.0000000000000000       -4.0467347535628480E-004   1.9950002283603856        1.0000000682269463       -6.4610355844759866E-008   0.0000000000000000        0.0000000000000000       0.99500016013343928     
 -0.43645484949832775        9.9320042107956308E-002   0.0000000000000000        0.0000000000000000       -6.7995789204369815E-004   1.9950004818903762        1.0000001489502612       -1.3580964266423834E-007   0.0000000000000000        0.0000000000000000       0.99500033294011481     
 -0.43311036789297658        9.8875245868421321E-002   0.0000000000000000        0.0000000000000000       -1.1247541315787110E-003   1.9950009194227754        1.0000002981927461       -2.6046433708692448E-007   0.0000000000000000        0.0000000000000000       0.99500062123002919     
 -0.42976588628762541        9.8169214259971035E-002   0.0000000000000000        0.0000000000000000       -1.8307857400289929E-003   1.9950013890135012        1.0000003338025789       -4.1685132129122004E-007   0.0000000000000000        0.0000000000000000       0.99500105521092230     
 -0.42642140468227424        9.7069011399849733E-002   0.0000000000000000        0.0000000000000000       -2.9309886001503056E-003   1.9950005234275872       0.99999982430229295       -2.4678664041622187E-007   0.0000000000000000        0.0000000000000000       0.99500069912529432     
 -0.42307692307692307        9.5387199773322356E-002   0.0000000000000000        0.0000000000000000       -4.6128002266776760E-003   1.9949924089622093       0.99999658351050469        1.8067409297122881E-006   0.0000000000000000        0.0000000000000000       0.99499582545170473     
 -0.41973244147157190        9.2867370838900273E-002   0.0000000000000000        0.0000000000000000       -7.1326291610997279E-003   1.9949552207139689       0.99998176766553271        1.1441558116150112E-005   0.0000000000000000        0.0000000000000000       0.99497345304843610     
 -0.41638795986622074        8.9170427308052400E-002   0.0000000000000000        0.0000000000000000       -1.0829572691947599E-002   1.9948169101411122       0.99993472687838436        4.9167132367949133E-005   0.0000000000000000        0.0000000000000000       0.99488218326272781     
 -0.41304347826086957        8.3864953509817083E-002   0.0000000000000000        0.0000000000000000       -1.6135046490182919E-002   1.9946575823667638       0.99991267508432069        9.7502099237070089E-005   0.0000000000000000        0.0000000000000000       0.99474490728244314     
 -0.40969899665551840        7.6426852021382635E-002   0.0000000000000000        0.0000000000000000       -2.3573147978617356E-002   1.9947738992726749       0.99994633982540604        6.6973695957337683E-005   0.0000000000000000        0.0000000000000000       0.99482755944726897     
 -0.40635451505016723        6.6240222264727255E-002   0.0000000000000000        0.0000000000000000       -3.3759777735272771E-002   1.9951241690470121        1.0000524293055715       -2.9043998221639564E-005   0.0000000000000000        0.0000000000000000       0.99507173974144070     
 -0.40301003344481606        5.3574283081978639E-002   0.0000000000000000        0.0000000000000000       -4.6426764285062642E-002   1.9953897070004329        1.0001140365232726       -1.1225826646014835E-004   0.0000000000000000        0.0000000000000000       0.99527567047716037     
 -0.39966555183946489        4.2042324291575020E-002   0.0000000000000000        0.0000000000000000       -5.7948242242876008E-002   1.9954594077813170        1.0001341293917265       -1.3020195219624799E-004   0.0000000000000000        0.0000000000000000       0.99532527838959040     
 -0.39632107023411373        3.2390118174325466E-002   0.0000000000000000        0.0000000000000000       -6.7640976310989837E-002   1.9955207181311323        1.0001635532845170       -1.4638622332366322E-004   0.0000000000000000        0.0000000000000000       0.99535716484661541     
 -0.39297658862876256        2.4428525386784580E-002   0.0000000000000000        0.0000000000000000       -7.5505013834223131E-002   1.9956981067773114        1.0002135429856536       -1.9417573521456351E-004   0.0000000000000000        0.0000000000000000       0.99548456379165784     
 -0.38963210702341139        1.8200158778794967E-002   0.0000000000000000        0.0000000000000000       -8.1913640586788308E-002   1.9957595661188812        1.0002205486809221       -2.2012970043760883E-004   0.0000000000000000        0.0000000000000000       0.99553901743795914     
 -0.38628762541806022        1.3129344135783977E-002   0.0000000000000000        0.0000000000000000       -8.6702255468074516E-002   1.9957137502073663        1.0002003383667144       -1.8941299666670936E-004   0.0000000000000000        0.0000000000000000       0.99551341184065201     
 -0.38294314381270905        9.5632442731000376E-003   0.0000000000000000        0.0000000000000000       -9.0658389355944655E-002   1.9954758193424191        1.0001487274765528       -1.6178061285101414E-004   0.0000000000000000        0.0000000000000000       0.99532709186586621     
 -0.37959866220735788        6.5140863613579363E-003   0.0000000000000000        0.0000000000000000       -9.3225164698607754E-002   1.9953303666490665        1.0000799457627942       -7.6544988397855563E-005   0.0000000000000000        0.0000000000000000       0.99525042088627225     
 -0.37625418060200672        4.7270627144185579E-003   0.0000000000000000        0.0000000000000000       -9.5543165311320843E-002   1.9950790879492275        1.0000216199654082       -3.0740533012543845E-005   0.0000000000000000        0.0000000000000000       0.99505746798381922     
 -0.37290969899665549        3.0052702262020150E-003   0.0000000000000000        0.0000000000000000       -9.6759760267884867E-002   1.9948632043709202       0.99993211704924290        3.4839625152536505E-005   0.0000000000000000        0.0000000000000000       0.99493108732167734     
 -0.36956521739130432        2.1652286469438903E-003   0.0000000000000000        0.0000000000000000       -9.7989279444013033E-002   1.9945393851966711       0.99983546007462520        1.1305864912388783E-004   0.0000000000000000        0.0000000000000000       0.99470392512204575     
 -0.36622073578595316        1.3432333501449823E-003   0.0000000000000000        0.0000000000000000       -9.8596625694307105E-002   1.9940685273773160       0.99966540330765841        2.5126383638108033E-004   0.0000000000000000        0.0000000000000000       0.99440312406965758     
 -0.36287625418060199        8.8330564124375864E-004   0.0000000000000000        0.0000000000000000       -9.9100992615294897E-002   1.9932783558084872       0.99940562963971058        4.6902132385531780E-004   0.0000000000000000        0.0000000000000000       0.99387272616877664     
 -0.35953177257525082        6.0128158753816618E-004   0.0000000000000000        0.0000000000000000       -9.9455956616882002E-002   1.9920454949665212       0.99899313951034985        7.9965709605314889E-004   0.0000000000000000        0.0000000000000000       0.99305235545617121     
 -0.35618729096989965        3.4198119394153090E-004   0.0000000000000000        0.0000000000000000       -9.9607610968206486E-002   1.9901463555767047       0.99835226420479695        1.3184645212106928E-003   0.0000000000000000        0.0000000000000000       0.99179409137190788     
 -0.35284280936454848        2.3624601626236679E-004   0.0000000000000000        0.0000000000000000       -9.9774044124714578E-002   1.9873474830865145       0.99741796828672546        2.0842854868315750E-003   0.0000000000000000        0.0000000000000000       0.98992951479978897     
 -0.34949832775919731        1.5595867363775966E-004   0.0000000000000000        0.0000000000000000       -9.9865087131425390E-002   1.9832900850093562       0.99605617054603379        3.1980861069241255E-003   0.0000000000000000        0.0000000000000000       0.98723391446332254     
 -0.34615384615384615        8.4677369857870380E-005   0.0000000000000000        0.0000000000000000       -9.9896954243456834E-002   1.9776005393050236       0.99414479282605317        4.7629834257772131E-003   0.0000000000000000        0.0000000000000000       0.98345574647897027     
 -0.34280936454849498        5.7213484508858811E-005   0.0000000000000000        0.0000000000000000       -9.9938808698624135E-002   1.9698258317038304       0.99153203161942804        6.9048221824236731E-003   0.0000000000000000        0.0000000000000000       0.97829380008440237     
 -0.33946488294314381        4.5572963482242838E-005   0.0000000000000000        0.0000000000000000       -9.9967133188975543E-002   1.9595139842218057       0.98805691022244735        9.7588928545783334E-003   0.0000000000000000        0.0000000000000000       0.97145707399935821     
 -0.33612040133779264        2.5818360158383049E-005   0.0000000000000000        0.0000000000000000       -9.9973972957214371E-002   1.9461973090880900       0.98355641004873762        1.3469812262542239E-002   0.0000000000000000        0.0000000000000000       0.96264089903935235     
 -0.33277591973244147        1.3497837002297561E-005   0.0000000000000000        0.0000000000000000       -9.9978046818705008E-002   1.9294471175026435       0.97787691801647969        1.8173104406970612E-002   0.0000000000000000        0.0000000000000000       0.95157019948616384     
 -0.32943143812709030        1.2038362749569998E-005   0.0000000000000000        0.0000000000000000       -9.9988001499317108E-002   1.9088820358423271       0.97087310770362600        2.3999987320247326E-002   0.0000000000000000        0.0000000000000000       0.93800892813870107     
 -0.32608695652173914        1.0923978506556906E-005   0.0000000000000000        0.0000000000000000       -9.9994884059369876E-002   1.8842212807148240       0.96242937432308973        3.1067523940595584E-002   0.0000000000000000        0.0000000000000000       0.92179190639173436     
 -0.32274247491638797        5.3203623061813110E-006   0.0000000000000000        0.0000000000000000       -9.9995042200693038E-002   1.8552634521734421       0.95245369430888249        3.9483086499256706E-002   0.0000000000000000        0.0000000000000000       0.90280975786455953     
 -0.31939799331103680        1.4230898645574968E-006   0.0000000000000000        0.0000000000000000       -9.9995028057080507E-002   1.8218894212000476       0.94089178691818398        4.9352862097488986E-002   0.0000000000000000        0.0000000000000000       0.88099763428186362     
 -0.31605351170568563        1.6183176471862651E-006   0.0000000000000000        0.0000000000000000       -9.9997902564729707E-002   1.7844966684714756       0.92789282713763421        6.0628666274613656E-002   0.0000000000000000        0.0000000000000000       0.85660384133384138     
 -0.31270903010033446        1.9972790817316028E-006   0.0000000000000000        0.0000000000000000       -9.9999899060101816E-002   1.7467709316543742       0.91459356801804281        7.2213637348866988E-002   0.0000000000000000        0.0000000000000000       0.83217736363633132     
 -0.30936454849498329        7.4665044495747429E-007   0.0000000000000000        0.0000000000000000       -9.9999664806663766E-002   1.7100649486288773       0.90150976392342530        8.3695682856345516E-002   0.0000000000000000        0.0000000000000000       0.80855518470545207     
 -0.30602006688963213       -1.9676835131907197E-007   0.0000000000000000        0.0000000000000000       -9.9999257695571983E-002   1.6745693867184901       0.88874244418423054        9.5013497472441047E-002   0.0000000000000000        0.0000000000000000       0.78582694253425944     
 -0.30267558528428096       -4.3012731906901659E-008   0.0000000000000000        0.0000000000000000       -9.9999712814768618E-002   1.6402477417325709       0.87628451941789920       0.10616132805949124        0.0000000000000000        0.0000000000000000       0.76396322231467173     
 -0.29933110367892979        2.6241114764302454E-007   0.0000000000000000        0.0000000000000000      -0.10000014843668420        1.6070719443887553       0.86413474508551380       0.11713317073001672        0.0000000000000000        0.0000000000000000       0.74293719930324154     
 -0.29598662207357862        1.2813355062533063E-007   0.0000000000000000        0.0000000000000000      -0.10000008901740239        1.5750092157197426       0.85228921696667592       0.12792446171025154        0.0000000000000000        0.0000000000000000       0.72271999875306669     
 -0.29264214046822745       -6.8838692962496978E-008   0.0000000000000000        0.0000000000000000       -9.9999916208012865E-002   1.5440239236678535       0.84074263323178278       0.13853191744936169        0.0000000000000000        0.0000000000000000       0.70328129043607079     
 -0.28929765886287623       -5.6519544952824205E-008   0.0000000000000000        0.0000000000000000       -9.9999949701320867E-002   1.5140794725153173       0.82948895020201130       0.14895378170606996        0.0000000000000000        0.0000000000000000       0.68459052231330597     
 -0.28595317725752506        2.5685346882472398E-008   0.0000000000000000        0.0000000000000000      -0.10000003789802299        1.4851385636320820       0.81852145116070163       0.15918954359767365        0.0000000000000000        0.0000000000000000       0.66661711247138045     
 -0.28260869565217389        2.0007081907878673E-008   0.0000000000000000        0.0000000000000000      -0.10000004165139345        1.4571628370733207       0.80783259791001427       0.16923946202216697        0.0000000000000000        0.0000000000000000       0.64933023916330634     
 -0.27926421404682272       -2.0363942802478463E-008   0.0000000000000000        0.0000000000000000      -0.10000000435190418        1.4301137106184298       0.79741433924055549       0.17910452989886577        0.0000000000000000        0.0000000000000000       0.63269937137787446     
 -0.27591973244147155       -2.7746125618788596E-008   0.0000000000000000        0.0000000000000000      -0.10000000094004827        1.4039535174392461       0.78725854871904577       0.18878661322354912        0.0000000000000000        0.0000000000000000       0.61669496872020024     
 -0.27257525083612039       -1.2835097896634972E-008   0.0000000000000000        0.0000000000000000      -0.10000001674021967        1.3786453419767830       0.77735696977801383       0.19828816319950487        0.0000000000000000        0.0000000000000000       0.60128837219876929     
 -0.26923076923076922       -8.3532167006616304E-009   0.0000000000000000        0.0000000000000000      -0.10000002175229167        1.3541526750915409       0.76770109143710608       0.20761188588248294        0.0000000000000000        0.0000000000000000       0.58645158365443495     
 -0.26588628762541805       -1.3562946743618888E-008   0.0000000000000000        0.0000000000000000      -0.10000001475837868        1.3304401284884348       0.75828244150975299       0.21676083724080261        0.0000000000000000        0.0000000000000000       0.57215768697868197     
 -0.26254180602006688       -1.6290734040477436E-008   0.0000000000000000        0.0000000000000000      -0.10000001012340572        1.3074739452360200       0.74909281121599125       0.22573848408342026        0.0000000000000000        0.0000000000000000       0.55838113402002887     
 -0.25919732441471571       -1.2316546023039557E-008   0.0000000000000000        0.0000000000000000      -0.10000000959239166        1.2852215874187363       0.74012411321858396       0.23454842949317878        0.0000000000000000        0.0000000000000000       0.54509747420015220     
 -0.25585284280936454       -7.8425740185706541E-009   0.0000000000000000        0.0000000000000000      -0.10000000958989820        1.2636516361702717       0.73136835751373797       0.24319426588506604        0.0000000000000000        0.0000000000000000       0.53228327865653369     
 -0.25250836120401338       -4.9450265380846287E-009   0.0000000000000000        0.0000000000000000      -0.10000000598863459        1.2427343146932412       0.72281787892362515       0.25167968463130702        0.0000000000000000        0.0000000000000000       0.51991643576961599     
 -0.24916387959866221       -4.0297575008998343E-009   0.0000000000000000        0.0000000000000000      -0.10000000122259485        1.2224415817812031       0.71446539646474949       0.26000842461321649        0.0000000000000000        0.0000000000000000       0.50797618531645350     
 -0.24581939799331104       -1.1691174452261535E-009   0.0000000000000000        0.0000000000000000       -9.9999998210141092E-002   1.2027468080342048       0.70630390248834884       0.26818403962855009        0.0000000000000000        0.0000000000000000       0.49644290554585591     
 -0.24247491638795987        2.8504119309531499E-009   0.0000000000000000        0.0000000000000000       -9.9999998055299494E-002   1.1836249102943135       0.69832674311685805       0.27620983629632334        0.0000000000000000        0.0000000000000000       0.48529816717745539     
 -0.23913043478260870        5.3363687757293304E-009   0.0000000000000000        0.0000000000000000       -9.9999996995529097E-002   1.1650527907124710       0.69052783345094160       0.28408892591555640        0.0000000000000000        0.0000000000000000       0.47452495726152949     
 -0.23578595317725753        5.4178807575942130E-009   0.0000000000000000        0.0000000000000000       -9.9999994982611293E-002   1.1470093741940457       0.68290171328586857       0.29182409540938381        0.0000000000000000        0.0000000000000000       0.46410766090817707     
 -0.23244147157190637        6.0656276155343592E-009   0.0000000000000000        0.0000000000000000       -9.9999993929364484E-002   1.1294754762005002       0.67544352973709532       0.29941758526155104        0.0000000000000000        0.0000000000000000       0.45403194646340495     
 -0.22909698996655517        6.8549337581250903E-009   0.0000000000000000        0.0000000000000000       -9.9999994277850154E-002   1.1124340557652534       0.66814917832459508       0.30687102168802666        0.0000000000000000        0.0000000000000000       0.44428487744065831     
 -0.22575250836120400        6.3799267713140105E-009   0.0000000000000000        0.0000000000000000       -9.9999994394671707E-002   1.0958705867292771       0.66101549270480109       0.31418539819155372        0.0000000000000000        0.0000000000000000       0.43485509402447592     
 -0.22240802675585283        5.3068637450451083E-009   0.0000000000000000        0.0000000000000000       -9.9999994557857130E-002   1.0797730800361740       0.65404028095926547       0.32136091161600877        0.0000000000000000        0.0000000000000000       0.42573279907690842     
 -0.21906354515050167        3.5887323040092979E-009   0.0000000000000000        0.0000000000000000       -9.9999995633714589E-002   1.0641320303462920       0.64722232423224402       0.32839677217955232        0.0000000000000000        0.0000000000000000       0.41690970611404787     
 -0.21571906354515050        2.1613794140930649E-009   0.0000000000000000        0.0000000000000000       -9.9999997193755505E-002   1.0489406401900470       0.64056149416099151       0.33529115416158195        0.0000000000000000        0.0000000000000000       0.40837914602905551     
 -0.21237458193979933        1.3573575664105503E-009   0.0000000000000000        0.0000000000000000       -9.9999998914983762E-002   1.0341950227002139       0.63405886556303626       0.34204116653133598        0.0000000000000000        0.0000000000000000       0.40013615713717765     
 -0.20903010033444816        5.2961472608490605E-010   0.0000000000000000        0.0000000000000000      -0.10000000025201985        1.0198940882495466       0.62771669500142580       0.34864271063741942        0.0000000000000000        0.0000000000000000       0.39217739324812084     
 -0.20568561872909699       -1.0404465684878207E-010   0.0000000000000000        0.0000000000000000      -0.10000000126478900        1.0060394234586356       0.62153839797297450       0.35509036261717836        0.0000000000000000        0.0000000000000000       0.38450102548566112     
 -0.20234113712374582       -6.5530427649487772E-010   0.0000000000000000        0.0000000000000000      -0.10000000176153293       0.99263543924071063       0.61552864784614414       0.36137740711260680        0.0000000000000000        0.0000000000000000       0.37710679139456654     
 -0.19899665551839466       -1.3309285406605862E-009   0.0000000000000000        0.0000000000000000      -0.10000000147350920       0.97968950216919737       0.60969346988596052       0.36749588148375151        0.0000000000000000        0.0000000000000000       0.36999603228323691     
 -0.19565217391304349       -1.7600903516201941E-009   0.0000000000000000        0.0000000000000000      -0.10000000004173294       0.96721179136114821       0.60404021067273672       0.37343648602406815        0.0000000000000000        0.0000000000000000       0.36317158068841149     
 -0.19230769230769232       -2.0643605968294278E-009   0.0000000000000000        0.0000000000000000       -9.9999998222756306E-002  0.95521516404416973       0.59857750578710378       0.37918846543216528        0.0000000000000000        0.0000000000000000       0.35663765825706595     
 -0.18896321070234115       -1.7252215064733443E-009   0.0000000000000000        0.0000000000000000       -9.9999996492239493E-002  0.94371533882514191       0.59331538588537480       0.38473959089349147        0.0000000000000000        0.0000000000000000       0.35039995293976711     
 -0.18561872909698995       -7.6476844172763156E-010   0.0000000000000000        0.0000000000000000       -9.9999995270532452E-002  0.93273118997233007       0.58826543098539741       0.39007614881605801        0.0000000000000000        0.0000000000000000       0.34446575898693260     
 -0.18227424749163879        9.0544514352369436E-010   0.0000000000000000        0.0000000000000000       -9.9999994800056183E-002  0.92228482121177691       0.58344082014134024       0.39518281009303630        0.0000000000000000        0.0000000000000000       0.33884400107043666     
 -0.17892976588628762        2.5818604572007013E-009   0.0000000000000000        0.0000000000000000       -9.9999995425313182E-002  0.91240148798577214       0.57885630529016086       0.40004249775406403        0.0000000000000000        0.0000000000000000       0.33354518269561129     
 -0.17558528428093645        3.9716083242670050E-009   0.0000000000000000        0.0000000000000000       -9.9999996695980337E-002  0.90310953370628477       0.57452818351179080       0.40463648333102237        0.0000000000000000        0.0000000000000000       0.32858135019449397     
 -0.17224080267558528        4.7695450251275463E-009   0.0000000000000000        0.0000000000000000       -9.9999998363821549E-002  0.89444003034267872       0.57047412281980658       0.40894476678470182        0.0000000000000000        0.0000000000000000       0.32396590752287208     
 -0.16889632107023411        4.9543792759942204E-009   0.0000000000000000        0.0000000000000000      -0.10000000017189695       0.88642555058547923       0.56671256750220511       0.41294667941632934        0.0000000000000000        0.0000000000000000       0.31971298308327412     
 -0.16555183946488294        4.6034163826155780E-009   0.0000000000000000        0.0000000000000000      -0.10000000223660264       0.87909791778081892       0.56326164093335185       0.41662181453991781        0.0000000000000000        0.0000000000000000       0.31583627684746707     
 -0.16220735785953178        3.9025344176844564E-009   0.0000000000000000        0.0000000000000000      -0.10000000456285668       0.87248527039487378       0.56013769758620724       0.41995151696259009        0.0000000000000000        0.0000000000000000       0.31234757280866648     
 -0.15886287625418061        3.2032439907493739E-009   0.0000000000000000        0.0000000000000000      -0.10000000624973215       0.86660870754673658       0.55735365048758934       0.42292092809263915        0.0000000000000000        0.0000000000000000       0.30925505705914719     
 -0.15551839464882944        2.2522338764385057E-009   0.0000000000000000        0.0000000000000000      -0.10000000709147429       0.86147854256340084       0.55491709535630773       0.42552120170066615        0.0000000000000000        0.0000000000000000       0.30656144720709316     
 -0.15217391304347827        8.8984508900342265E-010   0.0000000000000000        0.0000000000000000      -0.10000000672699028       0.85709049364872492       0.55282839837725029       0.42775140998820349        0.0000000000000000        0.0000000000000000       0.30426209527147469     
 -0.14882943143812710       -7.2616544063121795E-010   0.0000000000000000        0.0000000000000000      -0.10000000539340864       0.85342277755304430       0.55107922437100387       0.42961985395856983        0.0000000000000000        0.0000000000000000       0.30234355318204048     
 -0.14548494983277591       -2.6061980723482241E-009   0.0000000000000000        0.0000000000000000      -0.10000000310040022       0.85043517076932829       0.54965203127007445       0.43114461043700159        0.0000000000000000        0.0000000000000000       0.30078313949925389     
 -0.14214046822742474       -4.1643678103585321E-009   0.0000000000000000        0.0000000000000000      -0.10000000082067868       0.84807038757874031       0.54852071151694570       0.43235306600459733        0.0000000000000000        0.0000000000000000       0.29954967606179467     
 -0.13879598662207357       -4.4042135323193952E-009   0.0000000000000000        0.0000000000000000       -9.9999999600389508E-002  0.84625742944652038       0.54765221701806510       0.43328027084821080        0.0000000000000000        0.0000000000000000       0.29860521242845528     
 -0.13545150501672240       -4.1246703748071173E-009   0.0000000000000000        0.0000000000000000       -9.9999998644030585E-002  0.84491633833085156       0.54700889271300135       0.43396631994740043        0.0000000000000000        0.0000000000000000       0.29790744561785015     
 -0.13210702341137123       -3.4183197169051855E-009   0.0000000000000000        0.0000000000000000       -9.9999998113450325E-002  0.84396379713036440       0.54655123813421713       0.43445336623612474        0.0000000000000000        0.0000000000000000       0.29741255899614727     
 -0.12876254180602006       -2.4003365408497195E-009   0.0000000000000000        0.0000000000000000       -9.9999998004721063E-002  0.84331860359983468       0.54624058114701401       0.43478277244621155        0.0000000000000000        0.0000000000000000       0.29707802245282067     
 -0.12541806020066890       -1.4627455450119021E-009   0.0000000000000000        0.0000000000000000       -9.9999998037586066E-002  0.84290631281453066       0.54604133381904696       0.43499275777953095        0.0000000000000000        0.0000000000000000       0.29686497899548364     
 -0.12207357859531773       -8.2308041914205512E-010   0.0000000000000000        0.0000000000000000       -9.9999997995856779E-002  0.84266255420413216       0.54592277705541292       0.43511662003932122        0.0000000000000000        0.0000000000000000       0.29673977714871930     
 -0.11872909698996656       -6.1982373138950369E-010   0.0000000000000000        0.0000000000000000       -9.9999997799697440E-002  0.84253428137311315       0.54585976155532934       0.43518180577471732        0.0000000000000000        0.0000000000000000       0.29667451981778387     
 -0.11538461538461539       -5.1341005891018390E-010   0.0000000000000000        0.0000000000000000       -9.9999997873631480E-002  0.84247743773544581       0.54583069757256664       0.43520972235555511        0.0000000000000000        0.0000000000000000       0.29664674016287912     
 -0.11204013377926421       -6.8401342638671996E-010   0.0000000000000000        0.0000000000000000       -9.9999998309131005E-002  0.84245901708602333       0.54581880648948866       0.43521766336854967        0.0000000000000000        0.0000000000000000       0.29664021059653467     
 -0.10869565217391304       -9.8008095650893895E-010   0.0000000000000000        0.0000000000000000       -9.9999999203927326E-002  0.84246320431719579       0.54581936398632325       0.43521444486529443        0.0000000000000000        0.0000000000000000       0.29664384033087249     
 -0.10535117056856187       -1.2043650168217824E-009   0.0000000000000000        0.0000000000000000      -0.10000000038954655       0.84249863015035631       0.54583471253322757       0.43519486859422368        0.0000000000000000        0.0000000000000000       0.29666391761712874     
 -0.10200668896321070       -1.0237773042537119E-009   0.0000000000000000        0.0000000000000000      -0.10000000162458869       0.84257336900723490       0.54586855973631232       0.43515491332958756        0.0000000000000000        0.0000000000000000       0.29670480927092258     
  -9.8662207357859535E-002  -5.4690595376061492E-010   0.0000000000000000        0.0000000000000000      -0.10000000254842033       0.84266093986465573       0.54590839869707453       0.43510833328202791        0.0000000000000000        0.0000000000000000       0.29675254116758121     
  -9.5317725752508367E-002   1.2385773828162163E-010   0.0000000000000000        0.0000000000000000      -0.10000000310131481       0.84273096370364609       0.54593972252889067       0.43507026176223051        0.0000000000000000        0.0000000000000000       0.29679124117475542     
  -9.1973244147157185E-002   5.9507088955486374E-010   0.0000000000000000        0.0000000000000000      -0.10000000301246327       0.84278238469869438       0.54596205567897937       0.43504158586739572        0.0000000000000000        0.0000000000000000       0.29682032901971495     
  -8.8628762541806017E-002   1.5790716228551557E-009   0.0000000000000000        0.0000000000000000      -0.10000000205604606       0.84282161505943654       0.54597845560905023       0.43501916137264468        0.0000000000000000        0.0000000000000000       0.29684315945038625     
  -8.5284280936454848E-002   2.5713582609553525E-009   0.0000000000000000        0.0000000000000000      -0.10000000074725644       0.84285295249761272       0.54599098419107117       0.43500083318674027        0.0000000000000000        0.0000000000000000       0.29686196830654155     
  -8.1939799331103680E-002   3.1716089349619024E-009   0.0000000000000000        0.0000000000000000       -9.9999999440558471E-002  0.84287952649283393       0.54600114753200046       0.43498496885780608        0.0000000000000000        0.0000000000000000       0.29687837896083347     
  -7.8595317725752512E-002   3.0463738458620163E-009   0.0000000000000000        0.0000000000000000       -9.9999998098912760E-002  0.84290352199973761       0.54600999064681799       0.43497030933561254        0.0000000000000000        0.0000000000000000       0.29689353135291968     
  -7.5250836120401343E-002   2.4314815836085878E-009   0.0000000000000000        0.0000000000000000       -9.9999997264889715E-002  0.84292642036464516       0.54601816483290511       0.43495606486360894        0.0000000000000000        0.0000000000000000       0.29690825553174005     
  -7.1906354515050161E-002   1.3362678932584254E-009   0.0000000000000000        0.0000000000000000       -9.9999996789981463E-002  0.84294915670299031       0.54602617493622352       0.43494184260922508        0.0000000000000000        0.0000000000000000       0.29692298176676685     
  -6.8561872909698993E-002   3.2418668709192743E-010   0.0000000000000000        0.0000000000000000       -9.9999996839458399E-002  0.84297282293509379       0.54603455339025098       0.43492710350453334        0.0000000000000000        0.0000000000000000       0.29693826954484281     
  -6.5217391304347824E-002  -1.0748499623146626E-009   0.0000000000000000        0.0000000000000000       -9.9999997599167278E-002  0.84299916959942522       0.54604412372347955       0.43491093758382199        0.0000000000000000        0.0000000000000000       0.29695504587594573     
  -6.1872909698996656E-002  -1.8993862248477918E-009   0.0000000000000000        0.0000000000000000       -9.9999998369490459E-002  0.84303074766343489       0.54605609834283819       0.43489200582499182        0.0000000000000000        0.0000000000000000       0.29697464932059664     
  -5.8528428093645488E-002  -2.1222061371222792E-009   0.0000000000000000        0.0000000000000000       -9.9999999208133170E-002  0.84307087482913035       0.54607205820215954       0.43486857077795621        0.0000000000000000        0.0000000000000000       0.29699881662697081     
  -5.5183946488294312E-002  -1.6750445773271875E-009   0.0000000000000000        0.0000000000000000       -9.9999999859624059E-002  0.84312337656503145       0.54609385233212848       0.43483867268016202        0.0000000000000000        0.0000000000000000       0.29702952423290291     
  -5.1839464882943144E-002  -6.2756263527936278E-010   0.0000000000000000        0.0000000000000000      -0.10000000028916559       0.84317956332304256       0.54611738317216851       0.43480686127828561        0.0000000000000000        0.0000000000000000       0.29706218015087404     
  -4.8494983277591976E-002   3.2641578237356335E-010   0.0000000000000000        0.0000000000000000      -0.10000000026483798       0.84322483974585216       0.54613546764624266       0.43478023907838781        0.0000000000000000        0.0000000000000000       0.29708937209960951     
  -4.5150501672240800E-002   1.5519254538422422E-009   0.0000000000000000        0.0000000000000000       -9.9999999644176343E-002  0.84325455397502214       0.54614517661436202       0.43476114755082218        0.0000000000000000        0.0000000000000000       0.29710937736066012     
  -4.1806020066889632E-002   2.1972297046307913E-009   0.0000000000000000        0.0000000000000000       -9.9999998940833598E-002  0.84327214921760518       0.54614929415766567       0.43474880676212702        0.0000000000000000        0.0000000000000000       0.29712285505993952     
  -3.8461538461538464E-002   2.2763942071378270E-009   0.0000000000000000        0.0000000000000000       -9.9999998057454159E-002  0.84328063375183815       0.54614954940897298       0.43474045388126703        0.0000000000000000        0.0000000000000000       0.29713108434286517     
  -3.5117056856187288E-002   1.7669491444145036E-009   0.0000000000000000        0.0000000000000000       -9.9999997462040732E-002  0.84327916805976710       0.54614433501787696       0.43473698385237575        0.0000000000000000        0.0000000000000000       0.29713483304189015     
  -3.1772575250836120E-002   7.7208458448520925E-010   0.0000000000000000        0.0000000000000000       -9.9999997070619503E-002  0.84326524568215078       0.54613370723544685       0.43474021549617181        0.0000000000000000        0.0000000000000000       0.29713153844670392     
  -2.8428093645484948E-002  -1.5353759518592632E-010   0.0000000000000000        0.0000000000000000       -9.9999997181456829E-002  0.84324271868611689       0.54611796228154219       0.43474767120480118        0.0000000000000000        0.0000000000000000       0.29712475640457464     
  -2.5083612040133780E-002  -1.4989551688332162E-009   0.0000000000000000        0.0000000000000000       -9.9999998159513326E-002  0.84321277558885610       0.54609877449674560       0.43475895509858098        0.0000000000000000        0.0000000000000000       0.29711400109211045     
  -2.1739130434782608E-002  -2.5970334618217058E-009   0.0000000000000000        0.0000000000000000       -9.9999999380814358E-002  0.84318499457002949       0.54608059748247539       0.43476866436061107        0.0000000000000000        0.0000000000000000       0.29710439708755410     
  -1.8394648829431440E-002  -3.1967393991641353E-009   0.0000000000000000        0.0000000000000000      -0.10000000059413033       0.84316763626336499       0.54606712779897337       0.43477283732226263        0.0000000000000000        0.0000000000000000       0.29710050846439162     
  -1.5050167224080268E-002  -3.3384886702873727E-009   0.0000000000000000        0.0000000000000000      -0.10000000171919528       0.84315890171129748       0.54605748371752372       0.43477220562996155        0.0000000000000000        0.0000000000000000       0.29710141799377382     
  -1.1705685618729096E-002  -3.1597366064447633E-009   0.0000000000000000        0.0000000000000000      -0.10000000259328443       0.84315563034213326       0.54605020514198199       0.43476852376823677        0.0000000000000000        0.0000000000000000       0.29710542520015121     
  -8.3612040133779261E-003  -2.6694732308220562E-009   0.0000000000000000        0.0000000000000000      -0.10000000308577990       0.84315482332083902       0.54604386650673853       0.43476350717709300        0.0000000000000000        0.0000000000000000       0.29711095681410049     
  -5.0167224080267560E-003  -1.8116891793206010E-009   0.0000000000000000        0.0000000000000000      -0.10000000335019057       0.84315448860277553       0.54603752662009541       0.43475816939274620        0.0000000000000000        0.0000000000000000       0.29711696198268012     
  -1.6722408026755853E-003  -6.1132538642251720E-010   0.0000000000000000        0.0000000000000000      -0.10000000344816352       0.84315111725559910       0.54602943557047012       0.43475414268562274        0.0000000000000000        0.0000000000000000       0.29712168168512898     
   1.6722408026755853E-003   6.1132537982126363E-010   0.0000000000000000        0.0000000000000000      -0.10000000344816354       0.84314205862324487       0.54601826378092144       0.43475269633973929        0.0000000000000000        0.0000000000000000       0.29712379484232343     
   5.0167224080267560E-003   1.8116891724464400E-009   0.0000000000000000        0.0000000000000000      -0.10000000335019059       0.84312678191575807       0.54600384274434788       0.43475412511034678        0.0000000000000000        0.0000000000000000       0.29712293917141019     
   8.3612040133779261E-003   2.6694732206619258E-009   0.0000000000000000        0.0000000000000000      -0.10000000308577991       0.84310630174584078       0.54598669360966345       0.43475797847053343        0.0000000000000000        0.0000000000000000       0.29711960813617733     
   1.1705685618729096E-002   3.1597366073088362E-009   0.0000000000000000        0.0000000000000000      -0.10000000259328444       0.84308189755738128       0.54596745891016807       0.43476365430259578        0.0000000000000000        0.0000000000000000       0.29711443864721321     
   1.5050167224080268E-002   3.3384886987073993E-009   0.0000000000000000        0.0000000000000000      -0.10000000171919529       0.84305425716380378       0.54594616715159638       0.43477064032614654        0.0000000000000000        0.0000000000000000       0.29710809001220745     
   1.8394648829431440E-002   3.1967394683230011E-009   0.0000000000000000        0.0000000000000000      -0.10000000059413029       0.84302369611776340       0.54592291814207283       0.43477871026251946        0.0000000000000000        0.0000000000000000       0.29710077797569057     
   2.1739130434782608E-002   2.5970334836166759E-009   0.0000000000000000        0.0000000000000000       -9.9999999380814331E-002  0.84299113196354014       0.54589821878083888       0.43478735170538496        0.0000000000000000        0.0000000000000000       0.29709291318270120     
   2.5083612040133780E-002   1.4989552059998630E-009   0.0000000000000000        0.0000000000000000       -9.9999998159513326E-002  0.84295709187709211       0.54587239520541941       0.43479622905365967        0.0000000000000000        0.0000000000000000       0.29708469667167275     
   2.8428093645484948E-002   1.5353760521367662E-010   0.0000000000000000        0.0000000000000000       -9.9999997181456843E-002  0.84292344612123959       0.54584625254618058       0.43480427386185927        0.0000000000000000        0.0000000000000000       0.29707719357505902     
   3.1772575250836120E-002  -7.7208457837930763E-010   0.0000000000000000        0.0000000000000000       -9.9999997070619531E-002  0.84289501951748946       0.54582196842195285       0.43480893914335189        0.0000000000000000        0.0000000000000000       0.29707305109553661     
   3.5117056856187288E-002  -1.7669491441919612E-009   0.0000000000000000        0.0000000000000000       -9.9999997462040788E-002  0.84287420347136532       0.54580075311694609       0.43480912012856787        0.0000000000000000        0.0000000000000000       0.29707345035441923     
   3.8461538461538464E-002  -2.2763941833700912E-009   0.0000000000000000        0.0000000000000000       -9.9999998057454215E-002  0.84286108525116410       0.54578265989209473       0.43480488992696498        0.0000000000000000        0.0000000000000000       0.29707842535906936     
   4.1806020066889632E-002  -2.1972296838389329E-009   0.0000000000000000        0.0000000000000000       -9.9999998940833654E-002  0.84285368751274858       0.54576667450080651       0.43479729459319683        0.0000000000000000        0.0000000000000000       0.29708701301194207     
   4.5150501672240800E-002  -1.5519254567503917E-009   0.0000000000000000        0.0000000000000000       -9.9999999644176399E-002  0.84284975056897504       0.54575167841661820       0.43478731973513346        0.0000000000000000        0.0000000000000000       0.29709807215235684     
   4.8494983277591976E-002  -3.2641580455092083E-010   0.0000000000000000        0.0000000000000000      -0.10000000026483802       0.84284734868305011       0.54573660074618668       0.43477567259743638        0.0000000000000000        0.0000000000000000       0.29711074793686348     
   5.1839464882943144E-002   6.2756261145712735E-010   0.0000000000000000        0.0000000000000000      -0.10000000028916563       0.84284029485419698       0.54571836943488894       0.43476534361438746        0.0000000000000000        0.0000000000000000       0.29712192541930804     
   5.5183946488294312E-002   1.6750445970847422E-009   0.0000000000000000        0.0000000000000000       -9.9999999859624072E-002  0.84282098406072037       0.54569322283122057       0.43476027001749651        0.0000000000000000        0.0000000000000000       0.29712776122949974     
   5.8528428093645488E-002   2.1222061719127497E-009   0.0000000000000000        0.0000000000000000       -9.9999999208133183E-002  0.84278732438278192       0.54566014197337209       0.43476158922858987        0.0000000000000000        0.0000000000000000       0.29712718240940977     
   6.1872909698996656E-002   1.8993862732565329E-009   0.0000000000000000        0.0000000000000000       -9.9999998369490459E-002  0.84274117354799549       0.54561992088782685       0.43476825329413971        0.0000000000000000        0.0000000000000000       0.29712125266016870     
   6.5217391304347824E-002   1.0748499952941799E-009   0.0000000000000000        0.0000000000000000       -9.9999997599167265E-002  0.84268482104448839       0.54557334173175887       0.43477878782976470        0.0000000000000000        0.0000000000000000       0.29711147931272958     
   6.8561872909698993E-002  -3.2418668021390636E-010   0.0000000000000000        0.0000000000000000       -9.9999996839458372E-002  0.84262282227326790       0.54552259470959974       0.43479076219449969        0.0000000000000000        0.0000000000000000       0.29710022756366811     
   7.1906354515050161E-002  -1.3362678879508152E-009   0.0000000000000000        0.0000000000000000       -9.9999996789981435E-002  0.84256834447297946       0.54547353525478159       0.43479709245515624        0.0000000000000000        0.0000000000000000       0.29709480921819792     
   7.5250836120401343E-002  -2.4314815818725520E-009   0.0000000000000000        0.0000000000000000       -9.9999997264889701E-002  0.84252305827210239       0.54542691960552847       0.43479703299759015        0.0000000000000000        0.0000000000000000       0.29709613866657397     
   7.8595317725752512E-002  -3.0463738524607350E-009   0.0000000000000000        0.0000000000000000       -9.9999998098912732E-002  0.84248376916849155       0.54538120447108063       0.43479188116106188        0.0000000000000000        0.0000000000000000       0.29710256469741092     
   8.1939799331103680E-002  -3.1716089400287633E-009   0.0000000000000000        0.0000000000000000       -9.9999999440558457E-002  0.84244639399815680       0.54533434962973104       0.43478357650422095        0.0000000000000000        0.0000000000000000       0.29711204436842581     
   8.5284280936454848E-002  -2.5713582651792630E-009   0.0000000000000000        0.0000000000000000      -0.10000000074725643       0.84240476559656596       0.54528299185383511       0.43477499873178377        0.0000000000000000        0.0000000000000000       0.29712177374273085     
   8.8628762541806017E-002  -1.5790716509800400E-009   0.0000000000000000        0.0000000000000000      -0.10000000205604602       0.84235040085504842       0.54522254335099951       0.43477009548663176        0.0000000000000000        0.0000000000000000       0.29712785750404891     
   9.1973244147157185E-002  -5.9507092233180752E-010   0.0000000000000000        0.0000000000000000      -0.10000000301246324       0.84227806972738151       0.54514981683465580       0.43477091236200838        0.0000000000000000        0.0000000000000000       0.29712825289272576     
   9.5317725752508367E-002  -1.2385774298586428E-010   0.0000000000000000        0.0000000000000000      -0.10000000310131478       0.84218808511342402       0.54506408786758687       0.43477637866260493        0.0000000000000000        0.0000000000000000       0.29712399724583716     
   9.8662207357859535E-002   5.4690596026025120E-010   0.0000000000000000        0.0000000000000000      -0.10000000254842033       0.84208378587858324       0.54496589889484348       0.43478367163626463        0.0000000000000000        0.0000000000000000       0.29711788698373975     
  0.10200668896321070        1.0237773146678271E-009   0.0000000000000000        0.0000000000000000      -0.10000000162458869       0.84196713444798343       0.54485492337967301       0.43479049810827936        0.0000000000000000        0.0000000000000000       0.29711221106831043     
  0.10535117056856187        1.2043650303894121E-009   0.0000000000000000        0.0000000000000000      -0.10000000038954654       0.84183622992723395       0.54472858549027492       0.43479618951574939        0.0000000000000000        0.0000000000000000       0.29710764443695908     
  0.10869565217391304        9.8008097820486237E-010   0.0000000000000000        0.0000000000000000       -9.9999999203927298E-002  0.84168563067372604       0.54458179345922142       0.43480110890733442        0.0000000000000000        0.0000000000000000       0.29710383721450462     
  0.11204013377926421        6.8401343382548345E-010   0.0000000000000000        0.0000000000000000       -9.9999998309130950E-002  0.84150766067245719       0.54440688017028327       0.43480529739781260        0.0000000000000000        0.0000000000000000       0.29710078050217398     
  0.11538461538461539        5.1341004660471476E-010   0.0000000000000000        0.0000000000000000       -9.9999997873631397E-002  0.84129212303630985       0.54419248062592707       0.43480764682572109        0.0000000000000000        0.0000000000000000       0.29709964241038278     
  0.11872909698996656        6.1982371014923519E-010   0.0000000000000000        0.0000000000000000       -9.9999997799697371E-002  0.84102277017237492       0.54392050453248553       0.43480638916000386        0.0000000000000000        0.0000000000000000       0.29710226563988940     
  0.12207357859531773        8.2308038152991816E-010   0.0000000000000000        0.0000000000000000       -9.9999997995856738E-002  0.84067088973896964       0.54356130923227031       0.43480065039725041        0.0000000000000000        0.0000000000000000       0.29710958050669939     
  0.12541806020066890        1.4627455120545469E-009   0.0000000000000000        0.0000000000000000       -9.9999998037586038E-002  0.84018819202486261       0.54306803099865997       0.43479186073330495        0.0000000000000000        0.0000000000000000       0.29712016102620270     
  0.12876254180602006        2.4003365184939136E-009   0.0000000000000000        0.0000000000000000       -9.9999998004721022E-002  0.83950131579576959       0.54237106762222920       0.43478372103876112        0.0000000000000000        0.0000000000000000       0.29713024817354045     
  0.13210702341137123        3.4183196895178008E-009   0.0000000000000000        0.0000000000000000       -9.9999998113450297E-002  0.83850834733082125       0.54137276277616442       0.43478039334271285        0.0000000000000000        0.0000000000000000       0.29713558455465688     
  0.13545150501672240        4.1246703473097941E-009   0.0000000000000000        0.0000000000000000       -9.9999998644030558E-002  0.83707506965762279       0.53994107007729564       0.43478396402890701        0.0000000000000000        0.0000000000000000       0.29713399958032721     
  0.13879598662207357        4.4042135057083167E-009   0.0000000000000000        0.0000000000000000       -9.9999999600389480E-002  0.83502735900151648       0.53790043095279994       0.43479296484515817        0.0000000000000000        0.0000000000000000       0.29712692804871660     
  0.14214046822742474        4.1643677807837762E-009   0.0000000000000000        0.0000000000000000      -0.10000000082067866       0.83213764858926820       0.53501900907772149       0.43480314663285580        0.0000000000000000        0.0000000000000000       0.29711863951154671     
  0.14548494983277591        2.6061980313808317E-009   0.0000000000000000        0.0000000000000000      -0.10000000310040019       0.82810716909982340       0.53099356603876213       0.43481008269365179        0.0000000000000000        0.0000000000000000       0.29711360306106133     
  0.14882943143812710        7.2616539484984443E-010   0.0000000000000000        0.0000000000000000      -0.10000000539340861       0.82254934204595076       0.52543547765833654       0.43481175638196573        0.0000000000000000        0.0000000000000000       0.29711386438761422     
  0.15217391304347827       -8.8984513003842451E-010   0.0000000000000000        0.0000000000000000      -0.10000000672699023       0.81498069461586631       0.51786240215198198       0.43480930756923281        0.0000000000000000        0.0000000000000000       0.29711829246388433     
  0.15551839464882944       -2.2522339045657886E-009   0.0000000000000000        0.0000000000000000      -0.10000000709147423       0.80482366434990360       0.50769967451543407       0.43480564509077635        0.0000000000000000        0.0000000000000000       0.29712398983446947     
  0.15886287625418061       -3.2032440075254099E-009   0.0000000000000000        0.0000000000000000      -0.10000000624973210       0.79142315115995610       0.49429469148853333       0.43480330199889905        0.0000000000000000        0.0000000000000000       0.29712845967142282     
  0.16220735785953178       -3.9025344572355158E-009   0.0000000000000000        0.0000000000000000      -0.10000000456285663       0.77407848578849148       0.47694757598152782       0.43480312710407404        0.0000000000000000        0.0000000000000000       0.29713090980696361     
  0.16555183946488294       -4.6034164517321149E-009   0.0000000000000000        0.0000000000000000      -0.10000000223660259       0.75209461000056832       0.45496224739558117       0.43480415318572724        0.0000000000000000        0.0000000000000000       0.29713236260498710     
  0.16889632107023411       -4.9543793210677180E-009   0.0000000000000000        0.0000000000000000      -0.10000000017189692       0.72485502091099241       0.42771995604435353       0.43480413287878511        0.0000000000000000        0.0000000000000000       0.29713506486663888     
  0.17224080267558528       -4.7695450426768158E-009   0.0000000000000000        0.0000000000000000       -9.9999998363821535E-002  0.69183482304351684       0.39469623964126405       0.43480103240037465        0.0000000000000000        0.0000000000000000       0.29713858340225280     
  0.17558528428093645       -3.9716083131061358E-009   0.0000000000000000        0.0000000000000000       -9.9999996695980309E-002  0.65414792475038941       0.35702410684923036       0.43479128447992327        0.0000000000000000        0.0000000000000000       0.29712381790115899     
  0.17892976588628762       -2.5818604432743886E-009   0.0000000000000000        0.0000000000000000       -9.9999995425313168E-002  0.61812147129736816       0.32094845234931718       0.43485439101300100        0.0000000000000000        0.0000000000000000       0.29717301894805104     
  0.18227424749163879       -9.0544513054790927E-010   0.0000000000000000        0.0000000000000000       -9.9999994800056183E-002  0.58937195681366905       0.29215993073928687       0.43490934486352989        0.0000000000000000        0.0000000000000000       0.29721202607438219     
  0.18561872909698995        7.6476844502081500E-010   0.0000000000000000        0.0000000000000000       -9.9999995270532452E-002  0.56705482409009078       0.26991415586374740       0.43484079907894974        0.0000000000000000        0.0000000000000000       0.29714066822634333     
  0.18896321070234115        1.7252215033418875E-009   0.0000000000000000        0.0000000000000000       -9.9999996492239493E-002  0.55022629222665320       0.25322362534306625       0.43468897435911641        0.0000000000000000        0.0000000000000000       0.29700266688358695     
  0.19230769230769232        2.0643605881925078E-009   0.0000000000000000        0.0000000000000000       -9.9999998222756292E-002  0.53807578668727762       0.24111237099446406       0.43463943561108170        0.0000000000000000        0.0000000000000000       0.29696341569281359     
  0.19565217391304349        1.7600903122735884E-009   0.0000000000000000        0.0000000000000000      -0.10000000004173294       0.52971874945101782       0.23262307544809491       0.43479120642141067        0.0000000000000000        0.0000000000000000       0.29709567400292292     
  0.19899665551839466        1.3309285134746130E-009   0.0000000000000000        0.0000000000000000      -0.10000000147350920       0.52411721880526196       0.22684224551028123       0.43499601948881605        0.0000000000000000        0.0000000000000000       0.29727497329498076     
  0.20234113712374582        6.5530425782792210E-010   0.0000000000000000        0.0000000000000000      -0.10000000176153293       0.52035351095122506       0.22299515235590320       0.43503522792148336        0.0000000000000000        0.0000000000000000       0.29735835859532184     
  0.20568561872909699        1.0404464919396504E-010   0.0000000000000000        0.0000000000000000      -0.10000000126478899       0.51770566249643535       0.22047567986667643       0.43495953081640565        0.0000000000000000        0.0000000000000000       0.29722998262975892     
  0.20903010033444816       -5.2961473124184457E-010   0.0000000000000000        0.0000000000000000      -0.10000000025201984       0.51597220692822887       0.21888890507430850       0.43475770974487560        0.0000000000000000        0.0000000000000000       0.29708330185392035     
  0.21237458193979933       -1.3573575815956406E-009   0.0000000000000000        0.0000000000000000       -9.9999998914983734E-002  0.51498835733489590       0.21796119252604987       0.43466852681509088        0.0000000000000000        0.0000000000000000       0.29702716480884606     
  0.21571906354515050       -2.1613794317558807E-009   0.0000000000000000        0.0000000000000000       -9.9999997193755477E-002  0.51450929755948205       0.21745103063142657       0.43470360322479529        0.0000000000000000        0.0000000000000000       0.29705826692805548     
  0.21906354515050167       -3.5887323390329613E-009   0.0000000000000000        0.0000000000000000       -9.9999995633714561E-002  0.51432343662154978       0.21721784651626888       0.43475639654743947        0.0000000000000000        0.0000000000000000       0.29710559010528093     
  0.22240802675585283       -5.3068637388318081E-009   0.0000000000000000        0.0000000000000000       -9.9999994557857116E-002  0.51425447198884855       0.21713387274654383       0.43483524615529806        0.0000000000000000        0.0000000000000000       0.29712059924230472     
  0.22575250836120400       -6.3799267443413820E-009   0.0000000000000000        0.0000000000000000       -9.9999994394671665E-002  0.51428706978260730       0.21710912002130478       0.43489274912045850        0.0000000000000000        0.0000000000000000       0.29717794976130252     
  0.22909698996655517       -6.8549337237339372E-009   0.0000000000000000        0.0000000000000000       -9.9999994277850099E-002  0.51433301319026892       0.21710804407133222       0.43492731519564704        0.0000000000000000        0.0000000000000000       0.29722496911893670     
  0.23244147157190637       -6.0656275888133599E-009   0.0000000000000000        0.0000000000000000       -9.9999993929364428E-002  0.51434811614417075       0.21711919539173491       0.43493439760731617        0.0000000000000000        0.0000000000000000       0.29722892075243584     
  0.23578595317725753       -5.4178807489496644E-009   0.0000000000000000        0.0000000000000000       -9.9999994982611265E-002  0.51436001396282593       0.21714179805464606       0.43492741630105841        0.0000000000000000        0.0000000000000000       0.29721821590817982     
  0.23913043478260870       -5.3363687566860197E-009   0.0000000000000000        0.0000000000000000       -9.9999996995529083E-002  0.51437404869572245       0.21717470463424574       0.43490024384755932        0.0000000000000000        0.0000000000000000       0.29719934406147669     
  0.24247491638795987       -2.8504119137280223E-009   0.0000000000000000        0.0000000000000000       -9.9999998055299480E-002  0.51438101137153902       0.21721252635341617       0.43486267844960452        0.0000000000000000        0.0000000000000000       0.29716848501812282     
  0.24581939799331104        1.1691174608458361E-009   0.0000000000000000        0.0000000000000000       -9.9999998210141106E-002  0.51439322982784197       0.21724971846669683       0.43483746100260806        0.0000000000000000        0.0000000000000000       0.29714351136114514     
  0.24916387959866221        4.0297575360486750E-009   0.0000000000000000        0.0000000000000000      -0.10000000122259486       0.51442057536112740       0.21728480835145739       0.43482614302866907        0.0000000000000000        0.0000000000000000       0.29713576700966998     
  0.25250836120401338        4.9450265910613862E-009   0.0000000000000000        0.0000000000000000      -0.10000000598863459       0.51445736764893824       0.21731755074990597       0.43482187280667889        0.0000000000000000        0.0000000000000000       0.29713981689903224     
  0.25585284280936454        7.8425740384208083E-009   0.0000000000000000        0.0000000000000000      -0.10000000958989819       0.51450053024855014       0.21734801091118039       0.43483428988873973        0.0000000000000000        0.0000000000000000       0.29715251933736969     
  0.25919732441471571        1.2316546022622112E-008   0.0000000000000000        0.0000000000000000      -0.10000000959239166       0.51456130128783850       0.21738214598982203       0.43486467612151025        0.0000000000000000        0.0000000000000000       0.29717915529801647     
  0.26254180602006688        1.6290734040749820E-008   0.0000000000000000        0.0000000000000000      -0.10000001012340572       0.51464081665388295       0.21742437412176505       0.43490906877680768        0.0000000000000000        0.0000000000000000       0.29721644253211793     
  0.26588628762541805        1.3562946751193093E-008   0.0000000000000000        0.0000000000000000      -0.10000001475837868       0.51470724232110565       0.21746826620993653       0.43493617547073610        0.0000000000000000        0.0000000000000000       0.29723897611116906     
  0.26923076923076922        8.3532167172585081E-009   0.0000000000000000        0.0000000000000000      -0.10000002175229168       0.51475017203818407       0.21750691204542275       0.43494160349180405        0.0000000000000000        0.0000000000000000       0.29724325999276130     
  0.27257525083612039        1.2835097927169217E-008   0.0000000000000000        0.0000000000000000      -0.10000001674021970       0.51477612398412387       0.21754197802283723       0.43494206073472796        0.0000000000000000        0.0000000000000000       0.29723414596128667     
  0.27591973244147155        2.7746125653708956E-008   0.0000000000000000        0.0000000000000000      -0.10000000094004828       0.51479762892007019       0.21757132588602518       0.43493359796969938        0.0000000000000000        0.0000000000000000       0.29722630303404501     
  0.27926421404682272        2.0363942833545153E-008   0.0000000000000000        0.0000000000000000      -0.10000000435190419       0.51481207082299174       0.21759549302090292       0.43492153657682275        0.0000000000000000        0.0000000000000000       0.29721657780208877     
  0.28260869565217389       -2.0007081876155814E-008   0.0000000000000000        0.0000000000000000      -0.10000004165139346       0.51481979824133028       0.21761644513393366       0.43491011292582477        0.0000000000000000        0.0000000000000000       0.29720335310739660     
  0.28595317725752506       -2.5685346864259668E-008   0.0000000000000000        0.0000000000000000      -0.10000003789802299       0.51483201017115565       0.21763501207270836       0.43490646026937901        0.0000000000000000        0.0000000000000000       0.29719699809844724     
  0.28929765886287623        5.6519544969034715E-008   0.0000000000000000        0.0000000000000000       -9.9999949701320867E-002  0.51485098176007016       0.21765315890182751       0.43490745839489370        0.0000000000000000        0.0000000000000000       0.29719782285824259     
  0.29264214046822745        6.8838692963319142E-008   0.0000000000000000        0.0000000000000000       -9.9999916208012851E-002  0.51487689667889713       0.21767055869228671       0.43491961926190609        0.0000000000000000        0.0000000000000000       0.29720633798661045     
  0.29598662207357862       -1.2813355063959488E-007   0.0000000000000000        0.0000000000000000      -0.10000008901740239       0.51491808630270253       0.21769077050684424       0.43494621150190915        0.0000000000000000        0.0000000000000000       0.29722731579585826     
  0.29933110367892979       -2.6241114765772903E-007   0.0000000000000000        0.0000000000000000      -0.10000014843668417       0.51498002020518463       0.21771659671504007       0.43498879647511379        0.0000000000000000        0.0000000000000000       0.29726342349014451     
  0.30267558528428096        4.3012731883180230E-008   0.0000000000000000        0.0000000000000000       -9.9999712814768590E-002  0.51504030609837959       0.21774277253686095       0.43502785168580033        0.0000000000000000        0.0000000000000000       0.29729753356151867     
  0.30602006688963213        1.9676835129426738E-007   0.0000000000000000        0.0000000000000000       -9.9999257695571969E-002  0.51507065942803543       0.21776101606177281       0.43503888747491859        0.0000000000000000        0.0000000000000000       0.29730964336626264     
  0.30936454849498329       -7.4665044498635737E-007   0.0000000000000000        0.0000000000000000       -9.9999664806663779E-002  0.51508181463424296       0.21777363628338373       0.43503818681511303        0.0000000000000000        0.0000000000000000       0.29730817835085926     
  0.31270903010033446       -1.9972790817585783E-006   0.0000000000000000        0.0000000000000000       -9.9999899060101802E-002  0.51508918587523245       0.21778196195933625       0.43502770868832941        0.0000000000000000        0.0000000000000000       0.29730722391589615     
  0.31605351170568563       -1.6183176472221556E-006   0.0000000000000000        0.0000000000000000       -9.9997902564729693E-002  0.51508243013362853       0.21778857566516208       0.43500679334661507        0.0000000000000000        0.0000000000000000       0.29729385446846651     
  0.31939799331103680       -1.4230898645988805E-006   0.0000000000000000        0.0000000000000000       -9.9995028057080507E-002  0.51504815915334867       0.21779098459407442       0.43496136968991694        0.0000000000000000        0.0000000000000000       0.29725717455927425     
  0.32274247491638797       -5.3203623062400713E-006   0.0000000000000000        0.0000000000000000       -9.9995042200693038E-002  0.51496140156264203       0.21777936049263513       0.43487157751660299        0.0000000000000000        0.0000000000000000       0.29718204107000684     
  0.32608695652173914       -1.0923978506617056E-005   0.0000000000000000        0.0000000000000000       -9.9994884059369876E-002  0.51478501576036173       0.21774045653812985       0.43470956120218385        0.0000000000000000        0.0000000000000000       0.29704455922223183     
  0.32943143812709030       -1.2038362749601599E-005   0.0000000000000000        0.0000000000000000       -9.9988001499317108E-002  0.51446669969278691       0.21766079463902177       0.43442945461815663        0.0000000000000000        0.0000000000000000       0.29680590505376508     
  0.33277591973244147       -1.3497837002294185E-005   0.0000000000000000        0.0000000000000000       -9.9978046818704980E-002  0.51391955566027236       0.21751896156610048       0.43395561393254833        0.0000000000000000        0.0000000000000000       0.29640059409417185     
  0.33612040133779264       -2.5818360158397005E-005   0.0000000000000000        0.0000000000000000       -9.9973972957214358E-002  0.51299631498201814       0.21727659022125270       0.43316110221085247        0.0000000000000000        0.0000000000000000       0.29571972476076541     
  0.33946488294314381       -4.5572963482273019E-005   0.0000000000000000        0.0000000000000000       -9.9967133188975529E-002  0.51145607214301614       0.21686900442333423       0.43183083858946203        0.0000000000000000        0.0000000000000000       0.29458706771968196     
  0.34280936454849498       -5.7213484508913698E-005   0.0000000000000000        0.0000000000000000       -9.9938808698624135E-002  0.50890506503948396       0.21618973023078072       0.42961064905928625        0.0000000000000000        0.0000000000000000       0.29271533480870326     
  0.34615384615384615       -8.4677369857943049E-005   0.0000000000000000        0.0000000000000000       -9.9896954243456862E-002  0.50470396855577759       0.21506504114249572       0.42592526866684927        0.0000000000000000        0.0000000000000000       0.28963892741328190     
  0.34949832775919731       -1.5595867363779934E-004   0.0000000000000000        0.0000000000000000       -9.9865087131425403E-002  0.49784367089949966       0.21321817409349700       0.41981574531612348        0.0000000000000000        0.0000000000000000       0.28462549680600269     
  0.35284280936454848       -2.3624601626233730E-004   0.0000000000000000        0.0000000000000000       -9.9774044124714564E-002  0.48674862338778191       0.21021123926601359       0.40964554643097784        0.0000000000000000        0.0000000000000000       0.27653738412176831     
  0.35618729096989965       -3.4198119394149675E-004   0.0000000000000000        0.0000000000000000       -9.9607610968206486E-002  0.46891820098737197       0.20533538046617678       0.39254688379055036        0.0000000000000000        0.0000000000000000       0.26358282052119519     
  0.35953177257525082       -6.0128158753814764E-004   0.0000000000000000        0.0000000000000000       -9.9455956616881988E-002  0.44040287023109703       0.19742125227571941       0.36308843535254715        0.0000000000000000        0.0000000000000000       0.24298161795537759     
  0.36287625418060199       -8.8330564124378249E-004   0.0000000000000000        0.0000000000000000       -9.9100992615294939E-002  0.39455449713673385       0.18433928620201076       0.30929438379001811        0.0000000000000000        0.0000000000000000       0.21021521093472306     
  0.36622073578595316       -1.3432333501449472E-003   0.0000000000000000        0.0000000000000000       -9.8596625694307077E-002  0.32935654813739917       0.16410333148782066       0.21763790373064085        0.0000000000000000        0.0000000000000000       0.16525321664957851     
  0.36956521739130432       -2.1652286469439111E-003   0.0000000000000000        0.0000000000000000       -9.7989279444013061E-002  0.27839499700269110       0.14631655913283417       0.12899194064937863        0.0000000000000000        0.0000000000000000       0.13207843786985693     
  0.37290969899665549       -3.0052702262020063E-003   0.0000000000000000        0.0000000000000000       -9.6759760267884895E-002  0.24841126908528222       0.13568298936572831        6.6622119767318730E-002   0.0000000000000000        0.0000000000000000       0.11272827971955392     
  0.37625418060200672       -4.7270627144185128E-003   0.0000000000000000        0.0000000000000000       -9.5543165311320843E-002  0.23290009431005027       0.12997666063500585        3.1249040310671376E-002   0.0000000000000000        0.0000000000000000       0.10292343367504440     
  0.37959866220735788       -6.5140863613578851E-003   0.0000000000000000        0.0000000000000000       -9.3225164698607768E-002  0.22572326822495981       0.12721771151595540        1.3948154719693281E-002   0.0000000000000000        0.0000000000000000        9.8505556709004419E-002
  0.38294314381270905       -9.5632442730999561E-003   0.0000000000000000        0.0000000000000000       -9.0658389355944641E-002  0.22252838396886435       0.12599283244582188        6.2939967488417669E-003   0.0000000000000000        0.0000000000000000        9.6535551523042468E-002
  0.38628762541806022       -1.3129344135783944E-002   0.0000000000000000        0.0000000000000000       -8.6702255468074571E-002  0.22119598057777198       0.12545670974362316        2.9235676629823727E-003   0.0000000000000000        0.0000000000000000        9.5739270834148821E-002
  0.38963210702341139       -1.8200158778794925E-002   0.0000000000000000        0.0000000000000000       -8.1913640586788308E-002  0.22061909955191228       0.12523812274984392        1.5818660173929297E-003   0.0000000000000000        0.0000000000000000        9.5380976802068348E-002
  0.39297658862876256       -2.4428525386784611E-002   0.0000000000000000        0.0000000000000000       -7.5505013834223186E-002  0.22040970519919467       0.12514810808924096        1.0226063890791818E-003   0.0000000000000000        0.0000000000000000        9.5261597109953716E-002
  0.39632107023411373       -3.2390118174325466E-002   0.0000000000000000        0.0000000000000000       -6.7640976310989823E-002  0.22034407782996931       0.12512046782873751        8.9957366381088536E-004   0.0000000000000000        0.0000000000000000        9.5223610001231807E-002
  0.39966555183946489       -4.2042324291575089E-002   0.0000000000000000        0.0000000000000000       -5.7948242242876008E-002  0.22034295631652570       0.12511376988184542        8.9668584483592413E-004   0.0000000000000000        0.0000000000000000        9.5229186434680285E-002
  0.40301003344481606       -5.3574283081978723E-002   0.0000000000000000        0.0000000000000000       -4.6426764285062566E-002  0.22029560735281295       0.12510267969356850        7.8309782332763736E-004   0.0000000000000000        0.0000000000000000        9.5192927659244461E-002
  0.40635451505016723       -6.6240222264727325E-002   0.0000000000000000        0.0000000000000000       -3.3759777735272709E-002  0.22003925572600291       0.12503110673229034        3.5734250463119802E-005   0.0000000000000000        0.0000000000000000        9.5008148993712571E-002
  0.40969899665551840       -7.6426852021382677E-002   0.0000000000000000        0.0000000000000000       -2.3573147978617332E-002  0.21972477269123789       0.12492242326371911       -7.4200979362041999E-004   0.0000000000000000        0.0000000000000000        9.4802349427518778E-002
  0.41304347826086957       -8.3864953509817139E-002   0.0000000000000000        0.0000000000000000       -1.6135046490182887E-002  0.21967780037228271       0.12490011970655095       -8.3840380152872874E-004   0.0000000000000000        0.0000000000000000        9.4777680665731764E-002
  0.41638795986622074       -8.9170427308052400E-002   0.0000000000000000        0.0000000000000000       -1.0829572691947602E-002  0.21987377967955421       0.12494185835473255       -2.9742974919103803E-004   0.0000000000000000        0.0000000000000000        9.4931921324821658E-002
  0.41973244147157190       -9.2867370838900273E-002   0.0000000000000000        0.0000000000000000       -7.1326291610996975E-003  0.21997741340603538       0.12498829335337097       -4.7623867140816103E-005   0.0000000000000000        0.0000000000000000        9.4989120052664411E-002
  0.42307692307692307       -9.5387199773322273E-002   0.0000000000000000        0.0000000000000000       -4.6128002266777142E-003  0.21999986619244782       0.12499897586410144        2.5350535462840512E-006   0.0000000000000000        0.0000000000000000        9.5000890328346368E-002
  0.42642140468227424       -9.7069011399849678E-002   0.0000000000000000        0.0000000000000000       -2.9309886001502965E-003  0.22000272406401325       0.12500068110271967        7.8087492459689956E-006   0.0000000000000000        0.0000000000000000        9.5002042961293581E-002
  0.42976588628762541       -9.8169214259971035E-002   0.0000000000000000        0.0000000000000000       -1.8307857400289742E-003  0.22000190617650853       0.12500070327426810        5.0117144196154428E-006   0.0000000000000000        0.0000000000000000        9.5001202902240428E-002
  0.43311036789297658       -9.8875245868421294E-002   0.0000000000000000        0.0000000000000000       -1.1247541315787084E-003  0.22000100869877792       0.12500036587030361        2.6186786286793276E-006   0.0000000000000000        0.0000000000000000        9.5000642828474313E-002
  0.43645484949832775       -9.9320042107956294E-002   0.0000000000000000        0.0000000000000000       -6.7995789204367918E-004  0.22000047992384802       0.12500016527485339        1.2525300915432411E-006   0.0000000000000000        0.0000000000000000        9.5000314648994638E-002
  0.43979933110367891       -9.9595326524643660E-002   0.0000000000000000        0.0000000000000000       -4.0467347535630237E-004  0.22000021212366455       0.12500007379426167        5.5240238808421527E-007   0.0000000000000000        0.0000000000000000        9.5000138329402878E-002
  0.44314381270903008       -9.9762804048313405E-002   0.0000000000000000        0.0000000000000000       -2.3719595168658506E-004  0.22000008824417711       0.12500003113431599        2.2865920154827325E-007   0.0000000000000000        0.0000000000000000        9.5000057109861105E-002
  0.44648829431438125       -9.9863019157254970E-002   0.0000000000000000        0.0000000000000000       -1.3698084274505682E-004  0.22000003495451914       0.12500001248058287        9.0166142225618489E-008   0.0000000000000000        0.0000000000000000        9.5000022473936269E-002
  0.44983277591973242       -9.9922030929281522E-002   0.0000000000000000        0.0000000000000000       -7.7969070718501840E-005  0.22000001329428343       0.12500000479438123        3.4159960337403792E-008   0.0000000000000000        0.0000000000000000        9.5000008499902186E-002
  0.45317725752508359       -9.9956243215176266E-002   0.0000000000000000        0.0000000000000000       -4.3756784823730431E-005  0.22000000488193877       0.12500000177590381        1.2501329789084668E-008   0.0000000000000000        0.0000000000000000        9.5000003106034972E-002
  0.45652173913043476       -9.9975780175899351E-002   0.0000000000000000        0.0000000000000000       -2.4219824100650544E-005  0.22000000173768802       0.12500000063703673        4.4359217094648395E-009   0.0000000000000000        0.0000000000000000        9.5000001100651293E-002
  0.45986622073578598       -9.9986773857515407E-002   0.0000000000000000        0.0000000000000000       -1.3226142484596092E-005  0.22000000060124844       0.12500000022198801        1.5304224162703473E-009   0.0000000000000000        0.0000000000000000        9.5000000379260430E-002
  0.46321070234113715       -9.9992872137853059E-002   0.0000000000000000        0.0000000000000000       -7.1278621469536580E-006  0.22000000020268726       0.12500000007533010        5.1452021307534306E-010   0.0000000000000000        0.0000000000000000        9.5000000127357154E-002
  0.46655518394648832       -9.9996207999132433E-002   0.0000000000000000        0.0000000000000000       -3.7920008675570996E-006  0.22000000006669826       0.12500000002494274        1.6887673117128586E-010   0.0000000000000000        0.0000000000000000        9.5000000041755517E-002
  0.46989966555183948       -9.9998008042877007E-002   0.0000000000000000        0.0000000000000000       -1.9919571229547648E-006  0.22000000002146064       0.12500000000807235        5.4204018559115588E-011   0.0000000000000000        0.0000000000000000        9.5000000013388292E-002
  0.47324414715719065       -9.9998966570778211E-002   0.0000000000000000        0.0000000000000000       -1.0334292217147047E-006  0.22000000000676212       0.12500000000255751        1.7039424134510909E-011   0.0000000000000000        0.0000000000000000        9.5000000004204610E-002
  0.47658862876254182       -9.9999470253784861E-002   0.0000000000000000        0.0000000000000000       -5.2974621507009814E-007  0.22000000000208958       0.12500000000079436        5.2535181805860991E-012   0.0000000000000000        0.0000000000000000        9.5000000001295215E-002
  0.47993311036789299       -9.9999731874933703E-002   0.0000000000000000        0.0000000000000000       -2.6812506624511911E-007  0.22000000000063460       0.12500000000024225        1.5920308957097267E-012   0.0000000000000000        0.0000000000000000        9.5000000000392354E-002
  0.48327759197324416       -9.9999865440723201E-002   0.0000000000000000        0.0000000000000000       -1.3455927673720430E-007  0.22000000000018988       0.12500000000007261        4.7537267535868059E-013   0.0000000000000000        0.0000000000000000        9.5000000000117268E-002
  0.48662207357859533       -9.9999934170655391E-002   0.0000000000000000        0.0000000000000000       -6.5829344534501524E-008  0.22000000000005654       0.12500000000002151        1.4130545166078488E-013   0.0000000000000000        0.0000000000000000        9.5000000000035029E-002
  0.48996655518394649       -9.9999966211979707E-002   0.0000000000000000        0.0000000000000000       -3.3788020234459816E-008  0.22000000000001665       0.12500000000000613        4.1543971605979134E-014   0.0000000000000000        0.0000000000000000        9.5000000000010520E-002
  0.49331103678929766       -9.9999986952826789E-002   0.0000000000000000        0.0000000000000000       -1.3047173137714640E-008  0.22000000000000541       0.12500000000000175        1.3586044362182793E-014   0.0000000000000000        0.0000000000000000        9.5000000000003665E-002
  0.49665551839464883       -9.9999966211979707E-002   0.0000000000000000        0.0000000000000000       -3.3788020234459816E-008  0.22000000000001665       0.12500000000000613        4.1543971605979134E-014   0.0000000000000000        0.0000000000000000        9.5000000000010520E-002
  0.50000000000000000       -9.9999966211979707E-002   0.0000000000000000        0.0000000000000000       -3.3788020234459816E-008  0.22000000000001665       0.12500000000000613        4.1543971605979134E-014   0.0000000000000000        0.0000000000000000        9.5000000000010520E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10.txt <==
 -0.50000000000000000        9.9999989282598262E-002   0.0000000000000000        0.0000000000000000       -1.0673733533324418E-008   1.9949999999854751       0.99999999999514178        5.5683414268473436E-012   0.0000000000000000        0.0000000000000000       0.99499999999033328     
 -0.49665551839464883        9.9999989282598262E-002   0.0000000000000000        0.0000000000000000       -1.0673733533324418E-008   1.9949999999854751       0.99999999999514178        5.5683414268473436E-012   0.0000000000000000        0.0000000000000000       0.99499999999033328     
 -0.49331103678929766        9.9999989282598262E-002   0.0000000000000000        0.0000000000000000       -1.0673733533324418E-008   1.9949999999854751       0.99999999999514178        5.5683414268473436E-012   0.0000000000000000        0.0000000000000000       0.99499999999033328     
 -0.48996655518394649        9.9999972268399948E-002   0.0000000000000000        0.0000000000000000       -2.7664306474982017E-008   1.9949999999611776       0.99999999998701572        1.3205297188100246E-011   0.0000000000000000        0.0000000000000000       0.99499999997416189     
 -0.48662207357859533        9.9999945973002685E-002   0.0000000000000000        0.0000000000000000       -5.3900464239331543E-008   1.9949999999202734       0.99999999997333489        2.6768887216288507E-011   0.0000000000000000        0.0000000000000000       0.99499999994693855     
 -0.48327759197324416        9.9999889567941216E-002   0.0000000000000000        0.0000000000000000       -1.1017705002187202E-007   1.9949999998361128       0.99999999994518629        5.4909558916490887E-011   0.0000000000000000        0.0000000000000000       0.99499999989092647     
 -0.47993311036789299        9.9999779948880263E-002   0.0000000000000000        0.0000000000000000       -2.1953515149436110E-007   1.9949999996679497       0.99999999988894095        1.1124109670341216E-010   0.0000000000000000        0.0000000000000000       0.99499999977900877     
 -0.47658862876254182        9.9999565230889029E-002   0.0000000000000000        0.0000000000000000       -4.3373344159965088E-007   1.9949999993349565       0.99999999977755771        2.2285203976574186E-010   0.0000000000000000        0.0000000000000000       0.99499999955739882     
 -0.47324414715719065        9.9999151842063136E-002   0.0000000000000000        0.0000000000000000       -8.4610215035732763E-007   1.9949999986843676       0.99999999955991725        4.4101611865561217E-010   0.0000000000000000        0.0000000000000000       0.99499999912445036     
 -0.46989966555183948        9.9998365138043235E-002   0.0000000000000000        0.0000000000000000       -1.6308283306835655E-006   1.9949999974305539       0.99999999914039894        8.6178371420004325E-010   0.0000000000000000        0.0000000000000000       0.99499999829015495     
 -0.46655518394648832        9.9996887748492219E-002   0.0000000000000000        0.0000000000000000       -3.1044303448787762E-006   1.9949999950502419       0.99999999834368603        1.6615740776018463E-009   0.0000000000000000        0.0000000000000000       0.99499999670655592     
 -0.46321070234113715        9.9994149799367743E-002   0.0000000000000000        0.0000000000000000       -5.8352168164298638E-006   1.9949999906054718       0.99999999685508034        3.1578917454789441E-009   0.0000000000000000        0.0000000000000000       0.99499999375039150     
 -0.45986622073578598        9.9989144496598070E-002   0.0000000000000000        0.0000000000000000       -1.0827146619383799E-005   1.9949999824597948       0.99999999412414020        5.9081839273391553E-009   0.0000000000000000        0.0000000000000000       0.99499998833565462     
 -0.45652173913043476        9.9980121061833280E-002   0.0000000000000000        0.0000000000000000       -1.9825937975888709E-005   1.9949999678532035       0.99999998921825251        1.0861998678086791E-008   0.0000000000000000        0.0000000000000000       0.99499997863495104     
 -0.45317725752508359        9.9964085221428745E-002   0.0000000000000000        0.0000000000000000       -3.5816969034045190E-005   1.9949999423331721       0.99999998062018991        1.9575634811017121E-008   0.0000000000000000        0.0000000000000000       0.99499996171298222     
 -0.44983277591973242        9.9936003540322491E-002   0.0000000000000000        0.0000000000000000       -6.3818278910369021E-005   1.9949998991414004       0.99999996598961016        3.4473662477403121E-008   0.0000000000000000        0.0000000000000000       0.99499993315179025     
 -0.44648829431438125        9.9887565527429389E-002   0.0000000000000000        0.0000000000000000       -1.1211413792445773E-004   1.9949998288816821       0.99999994196361153        5.9082043248309684E-008   0.0000000000000000        0.0000000000000000       0.99499988691807062     
 -0.44314381270903008        9.9805305668941593E-002   0.0000000000000000        0.0000000000000000       -1.9412614197063092E-004   1.9949997201162526       0.99999990413165174        9.8066777122207067E-008   0.0000000000000000        0.0000000000000000       0.99499981598460085     
 -0.43979933110367891        9.9667832196179945E-002   0.0000000000000000        0.0000000000000000       -3.3117376201628024E-004   1.9949995614549483       0.99999984718758461        1.5691853508827871E-007   0.0000000000000000        0.0000000000000000       0.99499971426736356     
 -0.43645484949832775        9.9441861445709850E-002   0.0000000000000000        0.0000000000000000       -5.5642376719473603E-004   1.9949993428409956       0.99999976408786839        2.4185891500518671E-007   0.0000000000000000        0.0000000000000000       0.99499957875312706     
 -0.43311036789297658        9.9076737247676600E-002   0.0000000000000000        0.0000000000000000       -9.2034684117258000E-004   1.9949990394322790       0.99999963783991852        3.6434457756847703E-007   0.0000000000000000        0.0000000000000000       0.99499940159236044     
 -0.42976588628762541        9.8497157400303570E-002   0.0000000000000000        0.0000000000000000       -1.4979565841042237E-003   1.9949985074805086       0.99999940068621263        5.6905737424679252E-007   0.0000000000000000        0.0000000000000000       0.99499910679429604     
 -0.42642140468227424        9.7593981819543763E-002   0.0000000000000000        0.0000000000000000       -2.3979532152975367E-003   1.9949970407109541       0.99999877282699956        1.0529015588023831E-006   0.0000000000000000        0.0000000000000000       0.99499826788395451     
 -0.42307692307692307        9.6213319361418567E-002   0.0000000000000000        0.0000000000000000       -3.7735719367287938E-003   1.9949917580149839       0.99999668418668364        2.5940678338709836E-006   0.0000000000000000        0.0000000000000000       0.99499507382830032     
 -0.41973244147157190        9.4144645647805864E-002   0.0000000000000000        0.0000000000000000       -5.8343813984877667E-003   1.9949721021403573       0.99998914823489482        7.9570115542959707E-006   0.0000000000000000        0.0000000000000000       0.99498295390546254     
 -0.41638795986622074        9.1109540032223338E-002   0.0000000000000000        0.0000000000000000       -8.8574440006048590E-003   1.9949023279701994       0.99996000183084699        2.6763388741010876E-005   0.0000000000000000        0.0000000000000000       0.99494232613935241     
 -0.41304347826086957        8.6753784416920152E-002   0.0000000000000000        0.0000000000000000       -1.3195099121817017E-002   1.9947068391870384       0.99990811218145825        8.2871749171960348E-005   0.0000000000000000        0.0000000000000000       0.99479872700558025     
 -0.40969899665551840        8.0647133679470503E-002   0.0000000000000000        0.0000000000000000       -1.9275059208663719E-002   1.9946342764011273       0.99990630059111041        1.0710878921174217E-004   0.0000000000000000        0.0000000000000000       0.99472797581001693     
 -0.40635451505016723        7.2285005043334766E-002   0.0000000000000000        0.0000000000000000       -2.7598598829751287E-002   1.9948409081269312       0.99996237351068351        5.2857174080213039E-005   0.0000000000000000        0.0000000000000000       0.99487853461624765     
 -0.40301003344481606        6.1857152601023924E-002   0.0000000000000000        0.0000000000000000       -3.7974736084674179E-002   1.9951522903533572        1.0000477771665122       -3.4860305449920723E-005   0.0000000000000000        0.0000000000000000       0.99510451318684501     
 -0.39966555183946489        5.2328671150058105E-002   0.0000000000000000        0.0000000000000000       -4.7426478440387429E-002   1.9953088667625059        1.0000834089402395       -8.1066622726770363E-005   0.0000000000000000        0.0000000000000000       0.99522545782226635     
 -0.39632107023411373        4.4332298588956341E-002   0.0000000000000000        0.0000000000000000       -5.5370095119761750E-002   1.9953768641048828        1.0001056990969768       -9.7175898451361815E-005   0.0000000000000000        0.0000000000000000       0.99527116500790602     
 -0.39297658862876256        3.7715961192731802E-002   0.0000000000000000        0.0000000000000000       -6.1809336036074289E-002   1.9954930346454189        1.0001441693946374       -1.2259359288418253E-004   0.0000000000000000        0.0000000000000000       0.99534886525078159     
 -0.38963210702341139        3.2514202980351535E-002   0.0000000000000000        0.0000000000000000       -6.7050442594552270E-002   1.9956265848470078        1.0001774139079402       -1.6288999841939685E-004   0.0000000000000000        0.0000000000000000       0.99544917093906760     
 -0.38628762541806022        2.8257451940083861E-002   0.0000000000000000        0.0000000000000000       -7.0961672942628104E-002   1.9956767224734739        1.0001796504980829       -1.6705362982443559E-004   0.0000000000000000        0.0000000000000000       0.99549707197539106     
 -0.38294314381270905        2.5228586055403551E-002   0.0000000000000000        0.0000000000000000       -7.4187531170053236E-002   1.9955992959816506        1.0001593341492168       -1.6141030436984149E-004   0.0000000000000000        0.0000000000000000       0.99543996183243377     
 -0.37959866220735788        2.2620755642628745E-002   0.0000000000000000        0.0000000000000000       -7.6275509896944996E-002   1.9955558609719488        1.0001276327678079       -1.1686521333439210E-004   0.0000000000000000        0.0000000000000000       0.99542822820414090     
 -0.37625418060200672        2.1042068488621231E-002   0.0000000000000000        0.0000000000000000       -7.8158060136770097E-002   1.9954127458035575        1.0000958430753837       -9.6934748019378091E-005   0.0000000000000000        0.0000000000000000       0.99531690272817375     
 -0.37290969899665549        1.9515069467499674E-002   0.0000000000000000        0.0000000000000000       -7.9141351867228482E-002   1.9952929603489891        1.0000323229140189       -5.3815057217631206E-005   0.0000000000000000        0.0000000000000000       0.99526063743497017     
 -0.36956521739130432        1.8705202668206404E-002   0.0000000000000000        0.0000000000000000       -8.0134002788304973E-002   1.9950694533816740       0.99996013236969217        4.7363456838400429E-006   0.0000000000000000        0.0000000000000000       0.99510932101198180     
 -0.36622073578595316        1.7909379022786148E-002   0.0000000000000000        0.0000000000000000       -8.0621563487986103E-002   1.9946821653278266       0.99981438875679174        1.2089901565253539E-004   0.0000000000000000        0.0000000000000000       0.99486777657103476     
 -0.36287625418060199        1.7405488111793415E-002   0.0000000000000000        0.0000000000000000       -8.1024132218279962E-002   1.9939717644181856       0.99957283800397356        3.1699175027055258E-004   0.0000000000000000        0.0000000000000000       0.99439892641421201     
 -0.35953177257525082        1.7046172386293194E-002   0.0000000000000000        0.0000000000000000       -8.1307088002078781E-002   1.9928096980115226       0.99917643051828076        6.3133664716491359E-004   0.0000000000000000        0.0000000000000000       0.99363326749324199     
 -0.35618729096989965        1.6703835445700553E-002   0.0000000000000000        0.0000000000000000       -8.1425171128251247E-002   1.9909805346597866       0.99855283715025878        1.1347764214117292E-003   0.0000000000000000        0.0000000000000000       0.99242769750952775     
 -0.35284280936454848        1.6484532811615455E-002   0.0000000000000000        0.0000000000000000       -8.1554976611154753E-002   1.9882426326139524       0.99763106839209525        1.8872370962928068E-003   0.0000000000000000        0.0000000000000000       0.99061156422185714     
 -0.34949832775919731        1.6286818869644240E-002   0.0000000000000000        0.0000000000000000       -8.1625486114489540E-002   1.9842508074797260       0.99628434014539258        2.9843014950971668E-003   0.0000000000000000        0.0000000000000000       0.98796646733433335     
 -0.34615384615384615        1.6094965697245653E-002   0.0000000000000000        0.0000000000000000       -8.1647482416939809E-002   1.9786402732309281       0.99439274161593583        4.5279802812386652E-003   0.0000000000000000        0.0000000000000000       0.98424753161499223     
 -0.34280936454849498        1.5937666983433903E-002   0.0000000000000000        0.0000000000000000       -8.1677333021423576E-002   1.9709725544255980       0.99180895514502632        6.6416185438987682E-003   0.0000000000000000        0.0000000000000000       0.97916359928057162     
 -0.33946488294314381        1.5793828904476413E-002   0.0000000000000000        0.0000000000000000       -8.1697303776005897E-002   1.9607938858255225       0.98837247184350263        9.4598331274638875E-003   0.0000000000000000        0.0000000000000000       0.97242141398201998     
 -0.33612040133779264        1.5643072013180423E-002   0.0000000000000000        0.0000000000000000       -8.1700512343348713E-002   1.9476281019983979       0.98391724879531106        1.3127906731634172E-002   0.0000000000000000        0.0000000000000000       0.96371085320308680     
 -0.33277591973244147        1.5497975388870020E-002   0.0000000000000000        0.0000000000000000       -8.1700289899858114E-002   1.9310279786073146       0.97828342142464042        1.7786450585705268E-002   0.0000000000000000        0.0000000000000000       0.95274455718267403     
 -0.32943143812709030        1.5363293383261291E-002   0.0000000000000000        0.0000000000000000       -8.1703810973540375E-002   1.9105938845736725       0.97132000060163204        2.3572256794955594E-002   0.0000000000000000        0.0000000000000000       0.93927388397204037     
 -0.32608695652173914        1.5228965394611490E-002   0.0000000000000000        0.0000000000000000       -8.1702578259016931E-002   1.8860280654212849       0.96290575156678004        3.0607222681861741E-002   0.0000000000000000        0.0000000000000000       0.92312231385450494     
 -0.32274247491638797        1.5095897987902515E-002   0.0000000000000000        0.0000000000000000       -8.1695567753960405E-002   1.8571247374360922       0.95294701985176811        3.8999407502028648E-002   0.0000000000000000        0.0000000000000000       0.90417771758432408     
 -0.31939799331103680        1.4963099947569303E-002   0.0000000000000000        0.0000000000000000       -8.1687401468482496E-002   1.8237739078021842       0.94139234035346153        4.8852509926853104E-002   0.0000000000000000        0.0000000000000000       0.88238156744872254     
 -0.31605351170568563        1.4833052775560202E-002   0.0000000000000000        0.0000000000000000       -8.1681562562595983E-002   1.7863867903495383       0.92839610126741867        6.0115031233963064E-002   0.0000000000000000        0.0000000000000000       0.85799068908211962     
 -0.31270903010033446        1.4702781655957391E-002   0.0000000000000000        0.0000000000000000       -8.1676197847328796E-002   1.7486624389757892       0.91509822626493931        7.1687338701673584E-002   0.0000000000000000        0.0000000000000000       0.83356421271084991     
 -0.30936454849498329        1.4572560913439492E-002   0.0000000000000000        0.0000000000000000       -8.1668789552981541E-002   1.7119588359455495       0.90201633994291341        8.3156579630998664E-002   0.0000000000000000        0.0000000000000000       0.80994249600263613     
 -0.30602006688963213        1.4441744929829111E-002   0.0000000000000000        0.0000000000000000       -8.1660303895812122E-002   1.6764651140449711       0.88925071570031766        9.4461581899276309E-002   0.0000000000000000        0.0000000000000000       0.78721439834465334     
 -0.30267558528428096        1.4312014192404347E-002   0.0000000000000000        0.0000000000000000       -8.1652845121497952E-002   1.6421449810104689       0.87679436370847519       0.10559689081347469        0.0000000000000000        0.0000000000000000       0.76535061730199372     
 -0.29933110367892979        1.4182512335779203E-002   0.0000000000000000        0.0000000000000000       -8.1645705627138854E-002   1.6089707026072366       0.86464616970337782       0.11655641910843620        0.0000000000000000        0.0000000000000000       0.74432453290385880     
 -0.29598662207357862        1.4052906005806083E-002   0.0000000000000000        0.0000000000000000       -8.1638081722990447E-002   1.5769094790475831       0.85280222057304800       0.12733536700103459        0.0000000000000000        0.0000000000000000       0.72410725847453494     
 -0.29264214046822745        1.3922835088609730E-002   0.0000000000000000        0.0000000000000000       -8.1629950222191133E-002   1.5459260058022004       0.84125733240449196       0.13793045830743289        0.0000000000000000        0.0000000000000000       0.70466867339770844     
 -0.28929765886287623        1.3792813149881766E-002   0.0000000000000000        0.0000000000000000       -8.1622016994234117E-002   1.5159840278349455       0.83000559143048125       0.14834003536631485        0.0000000000000000        0.0000000000000000       0.68597843640446410     
 -0.28595317725752506        1.3662900364810602E-002   0.0000000000000000        0.0000000000000000       -8.1614384743791846E-002   1.4870459572973256       0.81904018601120931       0.15856351468149343        0.0000000000000000        0.0000000000000000       0.66800577128611627     
 -0.28260869565217389        1.3532725165904402E-002   0.0000000000000000        0.0000000000000000       -8.1606853551550923E-002   1.4590731353917938       0.80835347316431938       0.16860109533121345        0.0000000000000000        0.0000000000000000       0.65071966222747435     
 -0.27926421404682272        1.3402091709371398E-002   0.0000000000000000        0.0000000000000000       -8.1599268403685934E-002   1.4320272488098027       0.79793749978029271       0.17845391636526844        0.0000000000000000        0.0000000000000000       0.63408974902950999     
 -0.27591973244147155        1.3271042131941956E-002   0.0000000000000000        0.0000000000000000       -8.1591722843739709E-002   1.4058706485747998       0.78778412645620788       0.18812390641503460        0.0000000000000000        0.0000000000000000       0.61808652211859183     
 -0.27257525083612039        1.3139791816043241E-002   0.0000000000000000        0.0000000000000000       -8.1584429268224318E-002   1.3805659362937996       0.77788487456424593       0.19761339023806729        0.0000000000000000        0.0000000000000000       0.60268106172955360     
 -0.26923076923076922        1.3008241095380062E-002   0.0000000000000000        0.0000000000000000       -8.1577405643629655E-002   1.3560765112343049       0.76823115060280012       0.20692508996883738        0.0000000000000000        0.0000000000000000       0.58784536063150494     
 -0.26588628762541805        1.2876156995869064E-002   0.0000000000000000        0.0000000000000000       -8.1570511986004443E-002   1.3323672463646039       0.75881453807210375       0.21606220443187968        0.0000000000000000        0.0000000000000000       0.57355270829250016     
 -0.26254180602006688        1.2743496831150211E-002   0.0000000000000000        0.0000000000000000       -8.1563725233221376E-002   1.3094042482908819       0.74962674329544154       0.22502817177015472        0.0000000000000000        0.0000000000000000       0.55977750499544043     
 -0.25919732441471571        1.2610368849774180E-002   0.0000000000000000        0.0000000000000000       -8.1557165580470811E-002   1.2871547080190746       0.74065956931531773       0.23382648370167375        0.0000000000000000        0.0000000000000000       0.54649513870375688     
 -0.25585284280936454        1.2476783920735047E-002   0.0000000000000000        0.0000000000000000       -8.1550905723151282E-002   1.2655873965509674       0.73190513492578102       0.24246077234124586        0.0000000000000000        0.0000000000000000       0.53368226162518639     
 -0.25250836120401338        1.2342614602444790E-002   0.0000000000000000        0.0000000000000000       -8.1544892758139434E-002   1.2446728597049752       0.72335596569149385       0.25093479735634477        0.0000000000000000        0.0000000000000000       0.52131689401348147     
 -0.24916387959866221        1.2207775096995544E-002   0.0000000000000000        0.0000000000000000       -8.1539071980261932E-002   1.2243830813347936       0.71500486507252281       0.25925222132657472        0.0000000000000000        0.0000000000000000       0.50937821626227087     
 -0.24581939799331104        1.2072301359527660E-002   0.0000000000000000        0.0000000000000000       -8.1533481005673814E-002   1.2046914778896611       0.70684492036981195       0.26741650919525184        0.0000000000000000        0.0000000000000000       0.49784655751984908     
 -0.24247491638795987        1.1936233148813874E-002   0.0000000000000000        0.0000000000000000       -8.1528180593442870E-002   1.1855733139055136       0.69886968908234126       0.27543099095457008        0.0000000000000000        0.0000000000000000       0.48670362482317231     
 -0.23913043478260870        1.1799518648352228E-002   0.0000000000000000        0.0000000000000000       -8.1523164469824730E-002   1.1670058028622010       0.69107326530557733       0.28329877860752783        0.0000000000000000        0.0000000000000000       0.47593253755662374     
 -0.23578595317725753        1.1662077917404727E-002   0.0000000000000000        0.0000000000000000       -8.1518388932571267E-002   1.1489679032572993       0.68345022583825388       0.29102252907439319        0.0000000000000000        0.0000000000000000       0.46551767741904532     
 -0.23244147157190637        1.1523894359336614E-002   0.0000000000000000        0.0000000000000000       -8.1513851578770571E-002   1.1314404778359279       0.67599573287049808       0.29860433778151002        0.0000000000000000        0.0000000000000000       0.45544474496542980     
 -0.22909698996655517        1.1384992728030814E-002   0.0000000000000000        0.0000000000000000       -8.1509591061647707E-002   1.1144067673917726       0.66870577291958100       0.30604576117216808        0.0000000000000000        0.0000000000000000       0.44570099447219158     
 -0.22575250836120400        1.1245363243679755E-002   0.0000000000000000        0.0000000000000000       -8.1505625638844698E-002   1.0978525510892405       0.66157726370135728       0.31334770065908890        0.0000000000000000        0.0000000000000000       0.43627528738788329     
 -0.22240802675585283        1.1104957111702101E-002   0.0000000000000000        0.0000000000000000       -8.1501934232055123E-002   1.0817660090838985       0.65460802857120548       0.32051015499508029        0.0000000000000000        0.0000000000000000       0.42715798051269310     
 -0.21906354515050167        1.0963743837232155E-002   0.0000000000000000        0.0000000000000000       -8.1498496873672596E-002   1.0661378555777528       0.64779688416963233       0.32753209909180991        0.0000000000000000        0.0000000000000000       0.41834097140812043     
 -0.21571906354515050        1.0821731435788778E-002   0.0000000000000000        0.0000000000000000       -8.1495320360365414E-002   1.0509617184164568       0.64114383688844034       0.33441149738629011        0.0000000000000000        0.0000000000000000       0.40981788152801646     
 -0.21237458193979933        1.0678928079507191E-002   0.0000000000000000        0.0000000000000000       -8.1492414750760689E-002   1.0362342237230653       0.63465015338974595       0.34114521848829993        0.0000000000000000        0.0000000000000000       0.40158407033331922     
 -0.20903010033444816        1.0535314921686034E-002   0.0000000000000000        0.0000000000000000       -8.1489767504319618E-002   1.0219547797124591       0.62831829771415160       0.34772884587846120        0.0000000000000000        0.0000000000000000       0.39363648199830753     
 -0.20568561872909699        1.0390867452486994E-002   0.0000000000000000        0.0000000000000000       -8.1487355228088379E-002   1.0081255582550352       0.62215195331581152       0.35415661176656982        0.0000000000000000        0.0000000000000000       0.38597360493922384     
 -0.20234113712374582        1.0245583125383387E-002   0.0000000000000000        0.0000000000000000       -8.1485168619321230E-002  0.99475171440102195       0.61615615146009750       0.36042147393114632        0.0000000000000000        0.0000000000000000       0.37859556294092445     
 -0.19899665551839466        1.0099473666399255E-002   0.0000000000000000        0.0000000000000000       -8.1483212076706044E-002  0.98184140634682726       0.61033731106647093       0.36651511948433402        0.0000000000000000        0.0000000000000000       0.37150409528035627     
 -0.19565217391304349        9.9525413837739003E-003   0.0000000000000000        0.0000000000000000       -8.1481484527268222E-002  0.96940556828370772       0.60470316356651055       0.37242784395156997        0.0000000000000000        0.0000000000000000       0.36470240471719717     
 -0.19230769230769232        9.8047770773858223E-003   0.0000000000000000        0.0000000000000000       -8.1479972870900710E-002  0.95745785681615181       0.59926275010903751       0.37814847574940980        0.0000000000000000        0.0000000000000000       0.35819510670711435     
 -0.18896321070234115        9.6561769852321223E-003   0.0000000000000000        0.0000000000000000       -8.1478663267105081E-002  0.94601488591152283       0.59402654664034427       0.38366438759931992        0.0000000000000000        0.0000000000000000       0.35198833927117856     
 -0.18561872909698995        9.5067502138406392E-003   0.0000000000000000        0.0000000000000000       -8.1477548800977823E-002  0.93509640452571419       0.58900656171144095       0.38896143664486682        0.0000000000000000        0.0000000000000000       0.34608984281427319     
 -0.18227424749163879        9.3565097722448226E-003   0.0000000000000000        0.0000000000000000       -8.1476623156424205E-002  0.92472526751560136       0.58421633612544388       0.39402380264205639        0.0000000000000000        0.0000000000000000       0.34050893139015748     
 -0.17892976588628762        9.2054655706019176E-003   0.0000000000000000        0.0000000000000000       -8.1475872630259571E-002  0.91492743111986863       0.57967094806431807       0.39883393586800076        0.0000000000000000        0.0000000000000000       0.33525648305555056     
 -0.17558528428093645        9.0536291986007354E-003   0.0000000000000000        0.0000000000000000       -8.1475277332275706E-002  0.90573195783518379       0.57538701652257740       0.40337277516880032        0.0000000000000000        0.0000000000000000       0.33034494131260639     
 -0.17224080267558528        8.9010200695074683E-003   0.0000000000000000        0.0000000000000000       -8.1474815993108171E-002  0.89717047640289027       0.57138244310041963       0.40762017987157750        0.0000000000000000        0.0000000000000000       0.32578803330247069     
 -0.16889632107023411        8.7476639199570126E-003   0.0000000000000000        0.0000000000000000       -8.1474466164108514E-002  0.88927560589239663       0.56767565401282671       0.41155555238765018        0.0000000000000000        0.0000000000000000       0.32159995187956991     
 -0.16555183946488294        8.5935896985489431E-003   0.0000000000000000        0.0000000000000000       -8.1474202855889091E-002  0.88207845160474951       0.56428438184325747       0.41515886615165648        0.0000000000000000        0.0000000000000000       0.31779406976149205     
 -0.16220735785953178        8.4388325352766237E-003   0.0000000000000000        0.0000000000000000       -8.1474001976144822E-002  0.87560555094281756       0.56122416015256882       0.41841231050795685        0.0000000000000000        0.0000000000000000       0.31438139079024879     
 -0.15886287625418061        8.2834383319763533E-003   0.0000000000000000        0.0000000000000000       -8.1473845501100442E-002  0.86987538722783309       0.55850658963512378       0.42130241131444879        0.0000000000000000        0.0000000000000000       0.31136879759270930     
 -0.15551839464882944        8.1274607974427954E-003   0.0000000000000000        0.0000000000000000       -8.1473720492412097E-002  0.86489453285844609       0.55613741217209767       0.42382218861032567        0.0000000000000000        0.0000000000000000       0.30875712068634836     
 -0.15217391304347827        7.9709507252003018E-003   0.0000000000000000        0.0000000000000000       -8.1473612620821270E-002  0.86065401866028213       0.55411468953437981       0.42597295446138439        0.0000000000000000        0.0000000000000000       0.30653932912590232     
 -0.14882943143812710        7.8139426012788227E-003   0.0000000000000000        0.0000000000000000       -8.1473504461439042E-002  0.85712700115403861       0.55242761782679184       0.42776551175523508        0.0000000000000000        0.0000000000000000       0.30469938332724678     
 -0.14548494983277591        7.6564940346952595E-003   0.0000000000000000        0.0000000000000000       -8.1473355698916228E-002  0.85426851019434058       0.55105635145511733       0.42922050449356114        0.0000000000000000        0.0000000000000000       0.30321215873922319     
 -0.14214046822742474        7.4986211719559256E-003   0.0000000000000000        0.0000000000000000       -8.1473164080405280E-002  0.85201730853364988       0.54997288522890742       0.43036763427210456        0.0000000000000000        0.0000000000000000       0.30204442330474246     
 -0.13879598662207357        7.3403595536110132E-003   0.0000000000000000        0.0000000000000000       -8.1472908939174263E-002  0.85029950118872000       0.54914280940850513       0.43124362913015768        0.0000000000000000        0.0000000000000000       0.30115669178021481     
 -0.13545150501672240        7.1817878694727787E-003   0.0000000000000000        0.0000000000000000       -8.1472528759187923E-002  0.84903351401584248       0.54852774797431370       0.43188940873485065        0.0000000000000000        0.0000000000000000       0.30050576604152879     
 -0.13210702341137123        7.0229586375081055E-003   0.0000000000000000        0.0000000000000000       -8.1471989274605167E-002  0.84813581839038943       0.54808817001197274       0.43234708961354745        0.0000000000000000        0.0000000000000000       0.30004764837841669     
 -0.12876254180602006        6.8638863219573701E-003   0.0000000000000000        0.0000000000000000       -8.1471293520335317E-002  0.84752635455884806       0.54778601163567342       0.43265727634134910        0.0000000000000000        0.0000000000000000       0.29974034292317459     
 -0.12541806020066890        6.7045874817547634E-003   0.0000000000000000        0.0000000000000000       -8.1470440099282684E-002  0.84713289983029960       0.54758681834143974       0.43285687622155578        0.0000000000000000        0.0000000000000000       0.29954608148885981     
 -0.12207357859531773        6.5450560391549098E-003   0.0000000000000000        0.0000000000000000       -8.1469446580047525E-002  0.84689402505615130       0.54746146013210395       0.43297750741275742        0.0000000000000000        0.0000000000000000       0.29943256492404735     
 -0.11872909698996656        6.3852680029818877E-003   0.0000000000000000        0.0000000000000000       -8.1468344037676679E-002  0.84675959799550671       0.54738615192207973       0.43304510405842822        0.0000000000000000        0.0000000000000000       0.29937344607342697     
 -0.11538461538461539        6.2252519959436559E-003   0.0000000000000000        0.0000000000000000       -8.1467107136326530E-002  0.84668591378536118       0.54733883922050375       0.43307951626504176        0.0000000000000000        0.0000000000000000       0.29934707456485743     
 -0.11204013377926421        6.0650534897131302E-003   0.0000000000000000        0.0000000000000000       -8.1465691487534811E-002  0.84665314779233802       0.54731032544509184       0.43309375517286025        0.0000000000000000        0.0000000000000000       0.29934282234724624     
 -0.10869565217391304        5.9046443699545771E-003   0.0000000000000000        0.0000000000000000       -8.1464126153670061E-002  0.84665472374680339       0.54729764619443544       0.43309056779319788        0.0000000000000000        0.0000000000000000       0.29935707755236796     
 -0.10535117056856187        5.7439920899817814E-003   0.0000000000000000        0.0000000000000000       -8.1462444289882974E-002  0.84666731769554060       0.54729208283801511       0.43308216635243085        0.0000000000000000        0.0000000000000000       0.29937523485752549     
 -0.10200668896321070        5.5831057187395406E-003   0.0000000000000000        0.0000000000000000       -8.1460637675244016E-002  0.84670179863911277       0.54729754952698029       0.43306281648204764        0.0000000000000000        0.0000000000000000       0.29940424911213254     
  -9.8662207357859535E-002   5.4220248761627050E-003   0.0000000000000000        0.0000000000000000       -8.1458667163396212E-002  0.84674689919209944       0.54730675945868468       0.43303737480330123        0.0000000000000000        0.0000000000000000       0.29944013973341477     
  -9.5317725752508367E-002   5.2608203377631580E-003   0.0000000000000000        0.0000000000000000       -8.1456461172420808E-002  0.84677820299900519       0.54730906426345105       0.43301864040871257        0.0000000000000000        0.0000000000000000       0.29946913873555420     
  -9.1973244147157185E-002   5.0994685855421176E-003   0.0000000000000000        0.0000000000000000       -8.1454042045283837E-002  0.84679757836268621       0.54730663419783432       0.43300580001251021        0.0000000000000000        0.0000000000000000       0.29949094416485195     
  -8.8628762541806017E-002   4.9378284507472260E-003   0.0000000000000000        0.0000000000000000       -8.1451549918748367E-002  0.84680996149428700       0.54729966114944328       0.43299675943542132        0.0000000000000000        0.0000000000000000       0.29951030034484366     
  -8.5284280936454848E-002   4.7758691894440285E-003   0.0000000000000000        0.0000000000000000       -8.1449014740603232E-002  0.84681618359040589       0.54729043750774431       0.43299165974987064        0.0000000000000000        0.0000000000000000       0.29952574608266158     
  -8.1939799331103680E-002   4.6137389323291679E-003   0.0000000000000000        0.0000000000000000       -8.1446288200441530E-002  0.84681724315823248       0.54727867562537802       0.43298855949698917        0.0000000000000000        0.0000000000000000       0.29953856753285446     
  -7.8595317725752512E-002   4.4515234542192575E-003   0.0000000000000000        0.0000000000000000       -8.1443284429813773E-002  0.84680882954286685       0.54726199716943968       0.43298924698781888        0.0000000000000000        0.0000000000000000       0.29954683237342711     
  -7.5250836120401343E-002   4.2891170687163957E-003   0.0000000000000000        0.0000000000000000       -8.1440108635115430E-002  0.84679215343343195       0.54724080429369526       0.43299390661683790        0.0000000000000000        0.0000000000000000       0.29955134913973674     
  -7.1906354515050161E-002   4.1264003633325755E-003   0.0000000000000000        0.0000000000000000       -8.1436879569693491E-002  0.84677650064680721       0.54721965877061796       0.43299838769218113        0.0000000000000000        0.0000000000000000       0.29955684187618925     
  -6.8561872909698993E-002   3.9633859426262538E-003   0.0000000000000000        0.0000000000000000       -8.1433584282116195E-002  0.84677030238133510       0.54720318956054137       0.43299858682671571        0.0000000000000000        0.0000000000000000       0.29956711282079368     
  -6.5217391304347824E-002   3.8002052220525548E-003   0.0000000000000000        0.0000000000000000       -8.1430091611426628E-002  0.84677437268375755       0.54719123023669813       0.43299320065803859        0.0000000000000000        0.0000000000000000       0.29958314244705936     
  -6.1872909698996656E-002   3.6369245299136123E-003   0.0000000000000000        0.0000000000000000       -8.1426335632252683E-002  0.84678293732733922       0.54718096417765838       0.43298485143620158        0.0000000000000000        0.0000000000000000       0.29960197314968090     
  -5.8528428093645488E-002   3.4734091684352222E-003   0.0000000000000000        0.0000000000000000       -8.1422450980294464E-002  0.84679560011847377       0.54717312498917592       0.43297420841747686        0.0000000000000000        0.0000000000000000       0.29962247512929779     
  -5.5183946488294312E-002   3.3095576205641650E-003   0.0000000000000000        0.0000000000000000       -8.1418538739474536E-002  0.84681652679491459       0.54716913954312929       0.43295923190689101        0.0000000000000000        0.0000000000000000       0.29964738725178536     
  -5.1839464882943144E-002   3.1455327877890596E-003   0.0000000000000000        0.0000000000000000       -8.1414435709210822E-002  0.84683848989899424       0.54716488791615925       0.43294347450019549        0.0000000000000000        0.0000000000000000       0.29967360198283505     
  -4.8494983277591976E-002   2.9814564650259387E-003   0.0000000000000000        0.0000000000000000       -8.1410020192240001E-002  0.84685484676706180       0.54715810449109459       0.43293119053761686        0.0000000000000000        0.0000000000000000       0.29969674227596727     
  -4.5150501672240800E-002   2.8171766109069897E-003   0.0000000000000000        0.0000000000000000       -8.1405444370830846E-002  0.84686458035148104       0.54714836551849821       0.43292208583655417        0.0000000000000000        0.0000000000000000       0.29971621483298283     
  -4.1806020066889632E-002   2.6525284401115331E-003   0.0000000000000000        0.0000000000000000       -8.1400874859722069E-002  0.84686159764765223       0.54713218635254457       0.43291823721463790        0.0000000000000000        0.0000000000000000       0.29972941129510766     
  -3.8461538461538464E-002   2.4876639174688945E-003   0.0000000000000000        0.0000000000000000       -8.1396158087447046E-002  0.84683911786990296       0.54710616422418068       0.43292401284245918        0.0000000000000000        0.0000000000000000       0.29973295364572228     
  -3.5117056856187288E-002   2.3227423329275259E-003   0.0000000000000000        0.0000000000000000       -8.1391136066680234E-002  0.84679864375527580       0.54707161747779431       0.43293988473044315        0.0000000000000000        0.0000000000000000       0.29972702627748149     
  -3.1772575250836120E-002   2.1576017716873229E-003   0.0000000000000000        0.0000000000000000       -8.1385968053376861E-002  0.84674280379685440       0.54702909180066706       0.43296352845059244        0.0000000000000000        0.0000000000000000       0.29971371199618735     
  -2.8428093645484948E-002   1.9920854590975831E-003   0.0000000000000000        0.0000000000000000       -8.1380813381560793E-002  0.84667521669686674       0.54698108012429814       0.43299308889392135        0.0000000000000000        0.0000000000000000       0.29969413657256855     
  -2.5083612040133780E-002   1.8263680113255346E-003   0.0000000000000000        0.0000000000000000       -8.1375487343532463E-002  0.84660706303472444       0.54693257621895697       0.43302222339161756        0.0000000000000000        0.0000000000000000       0.29967448681576753     
  -2.1739130434782608E-002   1.6606347241190618E-003   0.0000000000000000        0.0000000000000000       -8.1369808823611098E-002  0.84655021492777194       0.54688899270887237       0.43304506470248483        0.0000000000000000        0.0000000000000000       0.29966122221889951     
  -1.8394648829431440E-002   1.4946762085745176E-003   0.0000000000000000        0.0000000000000000       -8.1363981063326707E-002  0.84650354099469516       0.54685009099673010       0.43306270874417391        0.0000000000000000        0.0000000000000000       0.29965344999796506     
  -1.5050167224080268E-002   1.3283220194518321E-003   0.0000000000000000        0.0000000000000000       -8.1358190506236050E-002  0.84646573606523945       0.54681520044025334       0.43307591612104912        0.0000000000000000        0.0000000000000000       0.29965053562498611     
  -1.1705685618729096E-002   1.1617213437413554E-003   0.0000000000000000        0.0000000000000000       -8.1352267225894448E-002  0.84643143405524768       0.54678162728445356       0.43308715150815719        0.0000000000000000        0.0000000000000000       0.29964980677079406     
  -8.3612040133779261E-003   9.9505682394413777E-004   0.0000000000000000        0.0000000000000000       -8.1346044514352192E-002  0.84639815912299876       0.54674813924083088       0.43309745795804083        0.0000000000000000        0.0000000000000000       0.29965001988216794     
  -5.0167224080267560E-003   8.2822807343182028E-004   0.0000000000000000        0.0000000000000000       -8.1339623534935623E-002  0.84636392742154432       0.54671372185444356       0.43310771316872931        0.0000000000000000        0.0000000000000000       0.29965020556710076     
  -1.6722408026755853E-003   6.6106658853656527E-004   0.0000000000000000        0.0000000000000000       -8.1333167214081140E-002  0.84632499930762506       0.54667658140280251       0.43311968340290019        0.0000000000000000        0.0000000000000000       0.29964841790482255     
   1.6722408026755853E-003   4.9368451010793049E-004   0.0000000000000000        0.0000000000000000       -8.1326560528365704E-002  0.84628059063161276       0.54663663522875405       0.43313432297890581        0.0000000000000000        0.0000000000000000       0.29964395540285871     
   5.0167224080267560E-003   3.2620779028444825E-004   0.0000000000000000        0.0000000000000000       -8.1319675285071225E-002  0.84623063138811494       0.54659382174110516       0.43315178760222306        0.0000000000000000        0.0000000000000000       0.29963680964700978     
   8.3612040133779261E-003   1.5847579225654394E-004   0.0000000000000000        0.0000000000000000       -8.1312668112972969E-002  0.84617530148468478       0.54654806684620527       0.43317183726205438        0.0000000000000000        0.0000000000000000       0.29962723463847951     
   1.1705685618729096E-002  -9.5897201822053864E-006   0.0000000000000000        0.0000000000000000       -8.1305614310046861E-002  0.84611551976965704       0.54649962543591624       0.43319376297758899        0.0000000000000000        0.0000000000000000       0.29961589433374075     
   1.5050167224080268E-002  -1.7780173800208032E-004   0.0000000000000000        0.0000000000000000       -8.1298327653216013E-002  0.84605218337743704       0.54644901673457913       0.43321701748383812        0.0000000000000000        0.0000000000000000       0.29960316664285791     
   1.8394648829431440E-002  -3.4611854752504534E-004   0.0000000000000000        0.0000000000000000       -8.1290769709467581E-002  0.84598640551894788       0.54639681554029829       0.43324099588012227        0.0000000000000000        0.0000000000000000       0.29958958997864965     
   2.1739130434782608E-002  -5.1475253907557568E-004   0.0000000000000000        0.0000000000000000       -8.1283155858869319E-002  0.84591869580913293       0.54634321059458224       0.43326539512058992        0.0000000000000000        0.0000000000000000       0.29957548521455074     
   2.5083612040133780E-002  -6.8365821942251647E-004   0.0000000000000000        0.0000000000000000       -8.1275442456195987E-002  0.84584931260727569       0.54628829686683067       0.43329004956156569        0.0000000000000000        0.0000000000000000       0.29956101574044497     
   2.8428093645484948E-002  -8.5264824970918813E-004   0.0000000000000000        0.0000000000000000       -8.1267443149807092E-002  0.84578173902321918       0.54623344882922842       0.43331301555756191        0.0000000000000000        0.0000000000000000       0.29954829019399071     
   3.1772575250836120E-002  -1.0218764749742829E-003   0.0000000000000000        0.0000000000000000       -8.1259311242979068E-002  0.84572001979764766       0.54618063910955161       0.43333246592350483        0.0000000000000000        0.0000000000000000       0.29953938068809605     
   3.5117056856187288E-002  -1.1914649530038320E-003   0.0000000000000000        0.0000000000000000       -8.1251166738822059E-002  0.84566624490462639       0.54613106417354051       0.43334742437509782        0.0000000000000000        0.0000000000000000       0.29953518073108593     
   3.8461538461538464E-002  -1.3611797161241716E-003   0.0000000000000000        0.0000000000000000       -8.1242773734406387E-002  0.84561974943467844       0.54608425571528407       0.43335804621986945        0.0000000000000000        0.0000000000000000       0.29953549371939431     
   4.1806020066889632E-002  -1.5310081678487188E-003   0.0000000000000000        0.0000000000000000       -8.1234118551642961E-002  0.84557803696095923       0.54603886707394156       0.43336540097048859        0.0000000000000000        0.0000000000000000       0.29953916988701768     
   4.5150501672240800E-002  -1.7011964768420533E-003   0.0000000000000000        0.0000000000000000       -8.1225446609409696E-002  0.84553890204821314       0.54599381327374386       0.43337049472025846        0.0000000000000000        0.0000000000000000       0.29954508877446934     
   4.8494983277591976E-002  -1.8716012954431529E-003   0.0000000000000000        0.0000000000000000       -8.1216614883774574E-002  0.84550003333908030       0.54594792614540011       0.43337446155403564        0.0000000000000000        0.0000000000000000       0.29955210719368014     
   5.1839464882943144E-002  -2.0420276641134258E-003   0.0000000000000000        0.0000000000000000       -8.1207429718260032E-002  0.84545368413752919       0.54589756367310016       0.43338131128884233        0.0000000000000000        0.0000000000000000       0.29955612046442903     
   5.5183946488294312E-002  -2.2127397881860390E-003   0.0000000000000000        0.0000000000000000       -8.1198154827216706E-002  0.84539451941762023       0.54584010653576587       0.43339397879623520        0.0000000000000000        0.0000000000000000       0.29955441288185430     
   5.8528428093645488E-002  -2.3837942757934821E-003   0.0000000000000000        0.0000000000000000       -8.1188847434541009E-002  0.84532093761490112       0.54577473118694320       0.43341317301847071        0.0000000000000000        0.0000000000000000       0.29954620642795793     
   6.1872909698996656E-002  -2.5549235319342499E-003   0.0000000000000000        0.0000000000000000       -8.1179238377952198E-002  0.84523491426915975       0.54570204574862358       0.43343749636323858        0.0000000000000000        0.0000000000000000       0.29953286852053623     
   6.5217391304347824E-002  -2.7262786878634875E-003   0.0000000000000000        0.0000000000000000       -8.1169469423449173E-002  0.84513875167458807       0.54562321642891820       0.43346556362496386        0.0000000000000000        0.0000000000000000       0.29951553524566982     
   6.8561872909698993E-002  -2.8980233691945842E-003   0.0000000000000000        0.0000000000000000       -8.1159725631117161E-002  0.84504023609250134       0.54554171944104746       0.43349323658778383        0.0000000000000000        0.0000000000000000       0.29949851665145388     
   7.1906354515050161E-002  -3.0699118298926718E-003   0.0000000000000000        0.0000000000000000       -8.1149735172554596E-002  0.84495061607992050       0.54546245766962853       0.43351460469114245        0.0000000000000000        0.0000000000000000       0.29948815841029197     
   7.5250836120401343E-002  -3.2418671677573070E-003   0.0000000000000000        0.0000000000000000       -8.1139429929512091E-002  0.84486951941608079       0.54538525027035434       0.43352985473580075        0.0000000000000000        0.0000000000000000       0.29948426914572646     
   7.8595317725752512E-002  -3.4141299433776023E-003   0.0000000000000000        0.0000000000000000       -8.1129056622050860E-002  0.84479365142129226       0.54530856079918966       0.43354057059664125        0.0000000000000000        0.0000000000000000       0.29948509062210260     
   8.1939799331103680E-002  -3.5866598152024774E-003   0.0000000000000000        0.0000000000000000       -8.1118573904452415E-002  0.84471928875010338       0.54523042810751610       0.43354841678127748        0.0000000000000000        0.0000000000000000       0.29948886064258723     
   8.5284280936454848E-002  -3.7593016060213308E-003   0.0000000000000000        0.0000000000000000       -8.1107825383404678E-002  0.84463916807423667       0.54514695300897409       0.43355669007514419        0.0000000000000000        0.0000000000000000       0.29949221506526252     
   8.8628762541806017E-002  -3.9322119247695462E-003   0.0000000000000000        0.0000000000000000       -8.1096969508412567E-002  0.84454456631307684       0.54505340742471298       0.43356932085324290        0.0000000000000000        0.0000000000000000       0.29949115888836386     
   9.1973244147157185E-002  -4.1054005096051458E-003   0.0000000000000000        0.0000000000000000       -8.1086018353272019E-002  0.84443118553653762       0.54494705359575302       0.43358786566816587        0.0000000000000000        0.0000000000000000       0.29948413194078466     
   9.5317725752508367E-002  -4.2786766350971957E-003   0.0000000000000000        0.0000000000000000       -8.1074782005055024E-002  0.84430027827317278       0.54482765678750145       0.43361086645586638        0.0000000000000000        0.0000000000000000       0.29947262148567128     
   9.8662207357859535E-002  -4.4521927187432461E-003   0.0000000000000000        0.0000000000000000       -8.1063412231401705E-002  0.84415523117009950       0.54469580727401090       0.43363556292735450        0.0000000000000000        0.0000000000000000       0.29945942389608859     
  0.10200668896321070       -4.6259855477596666E-003   0.0000000000000000        0.0000000000000000       -8.1051944882120294E-002  0.84399753730773952       0.54455091995967853       0.43365990688598527        0.0000000000000000        0.0000000000000000       0.29944661734806094     
  0.10535117056856187       -4.7998963575988712E-003   0.0000000000000000        0.0000000000000000       -8.1040220083656467E-002  0.84382505297918386       0.54439021230629570       0.43368327597724898        0.0000000000000000        0.0000000000000000       0.29943484067288817     
  0.10869565217391304       -4.9740958018402847E-003   0.0000000000000000        0.0000000000000000       -8.1028405500748538E-002  0.84363262168114872       0.54420860162563522       0.43370575051995680        0.0000000000000000        0.0000000000000000       0.29942402005551350     
  0.11204013377926421       -5.1485557811164059E-003   0.0000000000000000        0.0000000000000000       -8.1016468496791588E-002  0.84341311286848919       0.54399852115067715       0.43372690376109585        0.0000000000000000        0.0000000000000000       0.29941459171781210     
  0.11538461538461539       -5.3230762510079101E-003   0.0000000000000000        0.0000000000000000       -8.1004205030457105E-002  0.84315636641123670       0.54374842434558401       0.43374537448828265        0.0000000000000000        0.0000000000000000       0.29940794206565263     
  0.11872909698996656       -5.4979258076543625E-003   0.0000000000000000        0.0000000000000000       -8.0991879639795983E-002  0.84284496203262438       0.54343941181813560       0.43375971912311212        0.0000000000000000        0.0000000000000000       0.29940555021448878     
  0.12207357859531773       -5.6730707637614669E-003   0.0000000000000000        0.0000000000000000       -8.0979458829493436E-002  0.84244791351448556       0.54304042787517570       0.43376988564737612        0.0000000000000000        0.0000000000000000       0.29940748563930991     
  0.12541806020066890       -5.8482456283308224E-003   0.0000000000000000        0.0000000000000000       -8.0966680501643518E-002  0.84191436273066189       0.54250294288200518       0.43377817990920736        0.0000000000000000        0.0000000000000000       0.29941141984865671     
  0.12876254180602006       -6.0237233890343507E-003   0.0000000000000000        0.0000000000000000       -8.0953818401278729E-002  0.84116912417807299       0.54175589244205646       0.43378866614579259        0.0000000000000000        0.0000000000000000       0.29941323173601653     
  0.13210702341137123       -6.1995211222538021E-003   0.0000000000000000        0.0000000000000000       -8.0940891303400653E-002  0.84010986234491403       0.54070062759407056       0.43380496942290603        0.0000000000000000        0.0000000000000000       0.29940923475084347     
  0.13545150501672240       -6.3753642890004491E-003   0.0000000000000000        0.0000000000000000       -8.0927629136314419E-002  0.83860285891412401       0.53920431855149564       0.43382795284885523        0.0000000000000000        0.0000000000000000       0.29939854036262836     
  0.13879598662207357       -6.5514535193978516E-003   0.0000000000000000        0.0000000000000000       -8.0914234976710270E-002  0.83647395128185809       0.53709013961204521       0.43385498258746341        0.0000000000000000        0.0000000000000000       0.29938381166981287     
  0.14214046822742474       -6.7278905141767579E-003   0.0000000000000000        0.0000000000000000       -8.0900812433326766E-002  0.83349364024371164       0.53412389166879382       0.43388141385371576        0.0000000000000000        0.0000000000000000       0.29936974857491783     
  0.14548494983277591       -6.9043793854734513E-003   0.0000000000000000        0.0000000000000000       -8.0887063458814898E-002  0.82935899624076037       0.52999880235826735       0.43390343233104017        0.0000000000000000        0.0000000000000000       0.29936019388249296     
  0.14882943143812710       -7.0810887242621712E-003   0.0000000000000000        0.0000000000000000       -8.0873148143606646E-002  0.82367810303707745       0.52432218424097721       0.43392023868178436        0.0000000000000000        0.0000000000000000       0.29935591879610024     
  0.15217391304347827       -7.2581796883307431E-003   0.0000000000000000        0.0000000000000000       -8.0859236535736789E-002  0.81596300120653553       0.51660825284370615       0.43393393708490996        0.0000000000000000        0.0000000000000000       0.29935474836282938     
  0.15551839464882944       -7.4353540733960322E-003   0.0000000000000000        0.0000000000000000       -8.0845015330967815E-002  0.80563412344004826       0.50628054109057474       0.43394756191726264        0.0000000000000000        0.0000000000000000       0.29935358234947351     
  0.15886287625418061       -7.6126853103937490E-003   0.0000000000000000        0.0000000000000000       -8.0830555115705152E-002  0.79203723194543496       0.49268679076707800       0.43396307074934265        0.0000000000000000        0.0000000000000000       0.29935044117835696     
  0.16220735785953178       -7.7904207058803179E-003   0.0000000000000000        0.0000000000000000       -8.0816119206484460E-002  0.77447505059947352       0.47512984938259056       0.43398060626183549        0.0000000000000000        0.0000000000000000       0.29934520121688296     
  0.16555183946488294       -7.9683144511621343E-003   0.0000000000000000        0.0000000000000000       -8.0801447824207451E-002  0.75225807896678365       0.45291904553086026       0.43399903638936776        0.0000000000000000        0.0000000000000000       0.29933903343592344     
  0.16889632107023411       -8.1462760238221552E-003   0.0000000000000000        0.0000000000000000       -8.0786458237376457E-002  0.72477880562130692       0.42544556611542927       0.43401708826580609        0.0000000000000000        0.0000000000000000       0.29933323950587770     
  0.17224080267558528       -8.3245922702302605E-003   0.0000000000000000        0.0000000000000000       -8.0771438677561314E-002  0.69152135093258482       0.39219551207304049       0.43403409715055286        0.0000000000000000        0.0000000000000000       0.29932583885954428     
  0.17558528428093645       -8.5031555702418608E-003   0.0000000000000000        0.0000000000000000       -8.0756278072269996E-002  0.65378429524451198       0.35448459749248173       0.43404490148491298        0.0000000000000000        0.0000000000000000       0.29929969775203025     
  0.17892976588628762       -8.6817645328431323E-003   0.0000000000000000        0.0000000000000000       -8.0740762084021242E-002  0.61817806476803661       0.31883772700830482       0.43412930149617029        0.0000000000000000        0.0000000000000000       0.29934033775973184     
  0.18227424749163879       -8.8606901576333049E-003   0.0000000000000000        0.0000000000000000       -8.0725169003483491E-002  0.58984037835075509       0.29047086836635416       0.43420410336528004        0.0000000000000000        0.0000000000000000       0.29936950998440093     
  0.18561872909698995       -9.0399182195900294E-003   0.0000000000000000        0.0000000000000000       -8.0709517952297000E-002  0.56786510278457780       0.26857842929267728       0.43415389716626029        0.0000000000000000        0.0000000000000000       0.29928667349190052     
  0.18896321070234115       -9.2191880212856743E-003   0.0000000000000000        0.0000000000000000       -8.0693562837264102E-002  0.55130870341624205       0.25217112317554280       0.43402019574556649        0.0000000000000000        0.0000000000000000       0.29913758024069920     
  0.19230769230769232       -9.3987265747819976E-003   0.0000000000000000        0.0000000000000000       -8.0677489528196769E-002  0.53936908709918496       0.24028043220054257       0.43398805712821692        0.0000000000000000        0.0000000000000000       0.29908865489864239     
  0.19565217391304349       -9.5786439343378566E-003   0.0000000000000000        0.0000000000000000       -8.0661343150654791E-002  0.53116992913003913       0.23195841197333603       0.43415579404688698        0.0000000000000000        0.0000000000000000       0.29921151715670313     
  0.19899665551839466       -9.7586276126980613E-003   0.0000000000000000        0.0000000000000000       -8.0644794282831542E-002  0.52568234058583219       0.22630159486447365       0.43437622682999366        0.0000000000000000        0.0000000000000000       0.29938074572135859     
  0.20234113712374582       -9.9389008968291514E-003   0.0000000000000000        0.0000000000000000       -8.0628119616404925E-002  0.52200007062951126       0.22254509926527583       0.43443314074715239        0.0000000000000000        0.0000000000000000       0.29945497136423543     
  0.20568561872909699       -1.0119461789167393E-002   0.0000000000000000        0.0000000000000000       -8.0611398231644746E-002  0.51940570581470580       0.22008975509372078       0.43438018204478829        0.0000000000000000        0.0000000000000000       0.29931595072098499     
  0.20903010033444816       -1.0300042796021484E-002   0.0000000000000000        0.0000000000000000       -8.0594412700242743E-002  0.51770139360679357       0.21854392033100134       0.43420007916320646        0.0000000000000000        0.0000000000000000       0.29915747327579228     
  0.21237458193979933       -1.0480812357632137E-002   0.0000000000000000        0.0000000000000000       -8.0577295153719905E-002  0.51673499216008767       0.21764297622652642       0.43413479582876052        0.0000000000000000        0.0000000000000000       0.29909201593356122     
  0.21571906354515050       -1.0661944242863031E-002   0.0000000000000000        0.0000000000000000       -8.0560190896682621E-002  0.51627664246173344       0.21715670552156846       0.43418258624339184        0.0000000000000000        0.0000000000000000       0.29911993694016498     
  0.21906354515050167       -1.0843133505857092E-002   0.0000000000000000        0.0000000000000000       -8.0542708641664851E-002  0.51608794660005519       0.21694679547386309       0.43426169871211051        0.0000000000000000        0.0000000000000000       0.29914115112619216     
  0.22240802675585283       -1.1024568991253503E-002   0.0000000000000000        0.0000000000000000       -8.0524992846494739E-002  0.51602979414912498       0.21687783443463560       0.43434386011449849        0.0000000000000000        0.0000000000000000       0.29915195971448932     
  0.22575250836120400       -1.1206481798887679E-002   0.0000000000000000        0.0000000000000000       -8.0507266005550873E-002  0.51605805868389720       0.21685511528700036       0.43441231792142238        0.0000000000000000        0.0000000000000000       0.29920294339689690     
  0.22909698996655517       -1.1388469810480478E-002   0.0000000000000000        0.0000000000000000       -8.0489131549482618E-002  0.51609943339456377       0.21685647281001233       0.43446796789836994        0.0000000000000000        0.0000000000000000       0.29924296058455141     
  0.23244147157190637       -1.1570697691468054E-002   0.0000000000000000        0.0000000000000000       -8.0470778054582623E-002  0.51611722944346150       0.21687644293393968       0.43449205906803928        0.0000000000000000        0.0000000000000000       0.29924078650952179     
  0.23578595317725753       -1.1753334040030964E-002   0.0000000000000000        0.0000000000000000       -8.0452417675478297E-002  0.51612601839678607       0.21691048324252943       0.43450800909754050        0.0000000000000000        0.0000000000000000       0.29921553515425664     
  0.23913043478260870       -1.1936045861285870E-002   0.0000000000000000        0.0000000000000000       -8.0433750143659513E-002  0.51614532689553716       0.21695969869297560       0.43450350423647954        0.0000000000000000        0.0000000000000000       0.29918562820256156     
  0.24247491638795987       -1.2118875822823432E-002   0.0000000000000000        0.0000000000000000       -8.0414839075538702E-002  0.51616009305884702       0.21701570139237156       0.43448780979396173        0.0000000000000000        0.0000000000000000       0.29914439166647544     
  0.24581939799331104       -1.2302087493034958E-002   0.0000000000000000        0.0000000000000000       -8.0395975472429257E-002  0.51617232081602982       0.21706834490947199       0.43447833532200647        0.0000000000000000        0.0000000000000000       0.29910397590655780     
  0.24916387959866221       -1.2485451791551243E-002   0.0000000000000000        0.0000000000000000       -8.0376870812254489E-002  0.51619701833819021       0.21711408810578303       0.43448496081614285        0.0000000000000000        0.0000000000000000       0.29908293023240717     
  0.25250836120401338       -1.2668851147886314E-002   0.0000000000000000        0.0000000000000000       -8.0357393539559840E-002  0.51623058630800611       0.21715662168046404       0.43450162082721538        0.0000000000000000        0.0000000000000000       0.29907396462754210     
  0.25585284280936454       -1.2852753658373552E-002   0.0000000000000000        0.0000000000000000       -8.0337966696820182E-002  0.51627177737341690       0.21719708934017412       0.43453548111189494        0.0000000000000000        0.0000000000000000       0.29907468803324283     
  0.25919732441471571       -1.3036934123304660E-002   0.0000000000000000        0.0000000000000000       -8.0318293533309104E-002  0.51633141775434910       0.21724151436734188       0.43458769446773166        0.0000000000000000        0.0000000000000000       0.29908990338700725     
  0.26254180602006688       -1.3221057044818456E-002   0.0000000000000000        0.0000000000000000       -8.0298086509434374E-002  0.51641302728328009       0.21729566930859229       0.43465471741317740        0.0000000000000000        0.0000000000000000       0.29911735797468786     
  0.26588628762541805       -1.3405745148380506E-002   0.0000000000000000        0.0000000000000000       -8.0277861727078237E-002  0.51648264998929894       0.21735257838339067       0.43470435244050154        0.0000000000000000        0.0000000000000000       0.29913007160590827     
  0.26923076923076922       -1.3590887544657100E-002   0.0000000000000000        0.0000000000000000       -8.0257639548787202E-002  0.51652489783818156       0.21740204636184474       0.43473060990511958        0.0000000000000000        0.0000000000000000       0.29912285147633688     
  0.27257525083612039       -1.3775927355781085E-002   0.0000000000000000        0.0000000000000000       -8.0236809264067496E-002  0.51655002053698662       0.21744710524069019       0.43474905832862826        0.0000000000000000        0.0000000000000000       0.29910291529629640     
  0.27591973244147155       -1.3961093936214100E-002   0.0000000000000000        0.0000000000000000       -8.0215650293113103E-002  0.51656515892491861       0.21748620988142597       0.43476162529495838        0.0000000000000000        0.0000000000000000       0.29907894904349264     
  0.27926421404682272       -1.4146931172870430E-002   0.0000000000000000        0.0000000000000000       -8.0194796684738057E-002  0.51657659967012781       0.21752071045140056       0.43476695869825632        0.0000000000000000        0.0000000000000000       0.29905588921872728     
  0.28260869565217389       -1.4333083261095668E-002   0.0000000000000000        0.0000000000000000       -8.0173822212403392E-002  0.51658210761041146       0.21755195507199859       0.43477104850904030        0.0000000000000000        0.0000000000000000       0.29903015253841286     
  0.28595317725752506       -1.4518815890973190E-002   0.0000000000000000        0.0000000000000000       -8.0152097565330857E-002  0.51659276840801571       0.21758094002337333       0.43478335264267720        0.0000000000000000        0.0000000000000000       0.29901182838464235     
  0.28929765886287623       -1.4704702788723389E-002   0.0000000000000000        0.0000000000000000       -8.0130035216070997E-002  0.51661382172002146       0.21761056477026477       0.43480031632275595        0.0000000000000000        0.0000000000000000       0.29900325694975666     
  0.29264214046822745       -1.4891612437823675E-002   0.0000000000000000        0.0000000000000000       -8.0108607555775327E-002  0.51664190516833652       0.21763949464947990       0.43483123292935272        0.0000000000000000        0.0000000000000000       0.29900241051885662     
  0.29598662207357862       -1.5079022971271014E-002   0.0000000000000000        0.0000000000000000       -8.0087042567298566E-002  0.51669533971567327       0.21767430850075312       0.43487184812898644        0.0000000000000000        0.0000000000000000       0.29902103121492013     
  0.29933110367892979       -1.5265631486538873E-002   0.0000000000000000        0.0000000000000000       -8.0064130474627751E-002  0.51676034947096383       0.21771237996173359       0.43493903095153164        0.0000000000000000        0.0000000000000000       0.29904796950923029     
  0.30267558528428096       -1.5452461610289668E-002   0.0000000000000000        0.0000000000000000       -8.0040617513267825E-002  0.51681569000450689       0.21774779016785178       0.43500124500882892        0.0000000000000000        0.0000000000000000       0.29906789983665516     
  0.30602006688963213       -1.5641086651792053E-002   0.0000000000000000        0.0000000000000000       -8.0018299962530834E-002  0.51684930817248997       0.21778174649796259       0.43502491472525989        0.0000000000000000        0.0000000000000000       0.29906756167452736     
  0.30936454849498329       -1.5830483531870811E-002   0.0000000000000000        0.0000000000000000       -7.9995901514815004E-002  0.51686095468836757       0.21780183825472690       0.43503443898118732        0.0000000000000000        0.0000000000000000       0.29905911643364064     
  0.31270903010033446       -1.6018305511454337E-002   0.0000000000000000        0.0000000000000000       -7.9971204686992037E-002  0.51684664334208597       0.21781763518817043       0.43505341740914466        0.0000000000000000        0.0000000000000000       0.29902900815391548     
  0.31605351170568563       -1.6205881620518989E-002   0.0000000000000000        0.0000000000000000       -7.9945539397036733E-002  0.51683589833232424       0.21782930414816773       0.43504395943633506        0.0000000000000000        0.0000000000000000       0.29900659418415654     
  0.31939799331103680       -1.6396487200073497E-002   0.0000000000000000        0.0000000000000000       -7.9921946556118575E-002  0.51678977734035947       0.21783689855177743       0.43502378613460790        0.0000000000000000        0.0000000000000000       0.29895287878858207     
  0.32274247491638797       -1.6588501396633960E-002   0.0000000000000000        0.0000000000000000       -7.9899302952336757E-002  0.51670026509878753       0.21783826568833220       0.43495962224189300        0.0000000000000000        0.0000000000000000       0.29886199941045533     
  0.32608695652173914       -1.6778030787544831E-002   0.0000000000000000        0.0000000000000000       -7.9872601921877201E-002  0.51652615625642162       0.21781584378123756       0.43482026195421802        0.0000000000000000        0.0000000000000000       0.29871031247518409     
  0.32943143812709030       -1.6965594485660040E-002   0.0000000000000000        0.0000000000000000       -7.9843625954575906E-002  0.51620529648457658       0.21774894411161941       0.43456166661376588        0.0000000000000000        0.0000000000000000       0.29845635237295715     
  0.33277591973244147       -1.7159041748691366E-002   0.0000000000000000        0.0000000000000000       -7.9817477838987461E-002  0.51564806823819476       0.21761558280627555       0.43410874983267117        0.0000000000000000        0.0000000000000000       0.29803248543191918     
  0.33612040133779264       -1.7356663008173928E-002   0.0000000000000000        0.0000000000000000       -7.9794352376851230E-002  0.51470996614827125       0.21738018031568029       0.43333119197255526        0.0000000000000000        0.0000000000000000       0.29732978583259095     
  0.33946488294314381       -1.7551050781494423E-002   0.0000000000000000        0.0000000000000000       -7.9761401616587763E-002  0.51314802646032709       0.21697877151759715       0.43201173036232565        0.0000000000000000        0.0000000000000000       0.29616925494272994     
  0.34280936454849498       -1.7742346243035213E-002   0.0000000000000000        0.0000000000000000       -7.9720426780413120E-002  0.51055921077550059       0.21630265675609325       0.42979551057558862        0.0000000000000000        0.0000000000000000       0.29425655401940731     
  0.34615384615384615       -1.7951540147312858E-002   0.0000000000000000        0.0000000000000000       -7.9683534726440367E-002  0.50629567245174845       0.21517614162714510       0.42609944733033461        0.0000000000000000        0.0000000000000000       0.29111953082460340     
  0.34949832775919731       -1.8176203084701133E-002   0.0000000000000000        0.0000000000000000       -7.9643382741171290E-002  0.49933725580807931       0.21332122129979877       0.41994925636779984        0.0000000000000000        0.0000000000000000       0.28601603450828050     
  0.35284280936454848       -1.8390448263031128E-002   0.0000000000000000        0.0000000000000000       -7.9565732009059975E-002  0.48807470529498242       0.21029435266389240       0.40969234816601818        0.0000000000000000        0.0000000000000000       0.27778035263109002     
  0.35618729096989965       -1.8634862051151290E-002   0.0000000000000000        0.0000000000000000       -7.9465409735441736E-002  0.46995763259764761       0.20537549493878560       0.39241407580676474        0.0000000000000000        0.0000000000000000       0.26458213765886202     
  0.35953177257525082       -1.8952419398934803E-002   0.0000000000000000        0.0000000000000000       -7.9372214897500293E-002  0.44095733439122231       0.19737100837800084       0.36255393859565865        0.0000000000000000        0.0000000000000000       0.24358632601322147     
  0.36287625418060199       -1.9267007863515422E-002   0.0000000000000000        0.0000000000000000       -7.9156094562577800E-002  0.39422821533424812       0.18408057682809761       0.30782372854643553        0.0000000000000000        0.0000000000000000       0.21014763850615051     
  0.36622073578595316       -1.9690649061453663E-002   0.0000000000000000        0.0000000000000000       -7.8850109520727893E-002  0.32836056220768589       0.16363980585359747       0.21530383021887312        0.0000000000000000        0.0000000000000000       0.16472075635408842     
  0.36956521739130432       -2.0368120726997948E-002   0.0000000000000000        0.0000000000000000       -7.8476088928495891E-002  0.27768562442160122       0.14598507844865599       0.12701085978816198        0.0000000000000000        0.0000000000000000       0.13170054597294523     
  0.37290969899665549       -2.1048396661957416E-002   0.0000000000000000        0.0000000000000000       -7.7626561722459742E-002  0.24801149355049687       0.13548178690641258        6.5316920366149070E-002   0.0000000000000000        0.0000000000000000       0.11252970664408429     
  0.37625418060200672       -2.2421548924159439E-002   0.0000000000000000        0.0000000000000000       -7.6780037785329117E-002  0.23275060495393263       0.12987185911081622        3.0561838277821583E-002   0.0000000000000000        0.0000000000000000       0.10287874584311642     
  0.37959866220735788       -2.3859788905972894E-002   0.0000000000000000        0.0000000000000000       -7.5054974318571083E-002  0.22569899846721297       0.12717272186645334        1.3656989104121484E-002   0.0000000000000000        0.0000000000000000        9.8526276600759646E-002
  0.38294314381270905       -2.6310859389991833E-002   0.0000000000000000        0.0000000000000000       -7.3105386303177491E-002  0.22256276673902570       0.12597344033384264        6.1636203148379021E-003   0.0000000000000000        0.0000000000000000        9.6589326405183057E-002
  0.38628762541806022       -2.9202205077090745E-002   0.0000000000000000        0.0000000000000000       -7.0028807505640750E-002  0.22123389832777141       0.12544770541588948        2.8603563745810477E-003   0.0000000000000000        0.0000000000000000        9.5786192911881923E-002
  0.38963210702341139       -3.3315753547273674E-002   0.0000000000000000        0.0000000000000000       -6.6250285770489456E-002  0.22064559035391329       0.12522841404437066        1.5020465241852013E-003   0.0000000000000000        0.0000000000000000        9.5417176309542648E-002
  0.39297658862876256       -3.8387067495809682E-002   0.0000000000000000        0.0000000000000000       -6.1144007310303963E-002  0.22040645736503478       0.12513320455609830        9.0222199144825610E-004   0.0000000000000000        0.0000000000000000        9.5273252808936462E-002
  0.39632107023411373       -4.4872858435261211E-002   0.0000000000000000        0.0000000000000000       -5.4831491671335442E-002  0.22030131089219440       0.12509474071776155        6.9834862801755626E-004   0.0000000000000000        0.0000000000000000        9.5206570174432834E-002
  0.39966555183946489       -5.2742432088626105E-002   0.0000000000000000        0.0000000000000000       -4.7015088308092125E-002  0.22023716328226706       0.12507097495777175        5.6144696617501050E-004   0.0000000000000000        0.0000000000000000        9.5166188324495318E-002
  0.40301003344481606       -6.2141785561521411E-002   0.0000000000000000        0.0000000000000000       -3.7691651117697872E-002  0.22008115654274851       0.12502993479508068        1.3148092175285753E-004   0.0000000000000000        0.0000000000000000        9.5051221747667849E-002
  0.40635451505016723       -7.2474247963683555E-002   0.0000000000000000        0.0000000000000000       -2.7410533249185829E-002  0.21978859668614686       0.12493618688900936       -6.2072732244903975E-004   0.0000000000000000        0.0000000000000000        9.4852409797137494E-002
  0.40969899665551840       -8.0791330072025436E-002   0.0000000000000000        0.0000000000000000       -1.9131672503335934E-002  0.21963344867824211       0.12488881475439628       -9.8510391053938519E-004   0.0000000000000000        0.0000000000000000        9.4744633923845828E-002
  0.41304347826086957       -8.6858795218193827E-002   0.0000000000000000        0.0000000000000000       -1.3090591505437699E-002  0.21976418836508588       0.12490667206047135       -6.0013683836637288E-004   0.0000000000000000        0.0000000000000000        9.4857516304614545E-002
  0.41638795986622074       -9.1183568233635062E-002   0.0000000000000000        0.0000000000000000       -8.7837267305421966E-003  0.21993575023163783       0.12496871674572507       -1.5967220596195945E-004   0.0000000000000000        0.0000000000000000        9.4967033485912761E-002
  0.41973244147157190       -9.4195345446274267E-002   0.0000000000000000        0.0000000000000000       -5.7838786129209355E-003  0.21998461877090528       0.12499234290362306       -4.1132343819205696E-005   0.0000000000000000        0.0000000000000000        9.4992275867282219E-002
  0.42307692307692307       -9.6247142215344098E-002   0.0000000000000000        0.0000000000000000       -3.7398738116944902E-003  0.21999621726019797       0.12499786162227243       -1.2396186751180798E-005   0.0000000000000000        0.0000000000000000        9.4998355637925525E-002
  0.42642140468227424       -9.7616011112544018E-002   0.0000000000000000        0.0000000000000000       -2.3760019590988181E-003  0.21999862333600206       0.12499917789164015       -5.6292954684243183E-006   0.0000000000000000        0.0000000000000000        9.4999445444361896E-002
  0.42976588628762541       -9.8511191775499607E-002   0.0000000000000000        0.0000000000000000       -1.4839702503704685E-003  0.21999910029395181       0.12499952633961429       -3.7193907923389258E-006   0.0000000000000000        0.0000000000000000        9.4999573954337502E-002
  0.43311036789297658       -9.9085496243770985E-002   0.0000000000000000        0.0000000000000000       -9.1161690893661821E-004  0.21999929188989284       0.12499967136522371       -2.7059753979573412E-006   0.0000000000000000        0.0000000000000000        9.4999620524669134E-002
  0.43645484949832775       -9.9447223520743339E-002   0.0000000000000000        0.0000000000000000       -5.5107897119995985E-004  0.21999946956806857       0.12499977073297829       -1.8997714297144687E-006   0.0000000000000000        0.0000000000000000        9.4999698835090282E-002
  0.43979933110367891       -9.9671055388702051E-002   0.0000000000000000        0.0000000000000000       -3.2796067010024870E-004  0.21999963351486235       0.12499984741975706       -1.2580155701828795E-006   0.0000000000000000        0.0000000000000000        9.4999786095105274E-002
  0.44314381270903008       -9.9807209821253254E-002   0.0000000000000000        0.0000000000000000       -1.9222779910879820E-004  0.21999976340443095       0.12499990348064453       -7.9043721862662714E-007   0.0000000000000000        0.0000000000000000        9.4999859923786401E-002
  0.44648829431438125       -9.9888671926611022E-002   0.0000000000000000        0.0000000000000000       -1.1101102862222200E-004  0.21999985503940017       0.12499994153790078       -4.7592750761651839E-007   0.0000000000000000        0.0000000000000000        9.4999913501499389E-002
  0.44983277591973242       -9.9936636252670005E-002   0.0000000000000000        0.0000000000000000       -6.3187402065476334E-005  0.21999991468518365       0.12499996582100695       -2.7694951157897018E-007   0.0000000000000000        0.0000000000000000        9.4999948864176703E-002
  0.45317725752508359       -9.9964441541404769E-002   0.0000000000000000        0.0000000000000000       -3.5461658548080378E-005  0.21999995134960482       0.12499998058582001       -1.5676853053293075E-007   0.0000000000000000        0.0000000000000000        9.4999970763784802E-002
  0.45652173913043476       -9.9980318777240715E-002   0.0000000000000000        0.0000000000000000       -1.9628770133518629E-005  0.21999997295491078       0.12499998923256571       -8.6731517935475476E-008   0.0000000000000000        0.0000000000000000        9.4999983722345069E-002
  0.45986622073578598       -9.9989252642793680E-002   0.0000000000000000        0.0000000000000000       -1.0719293482033453E-005  0.21999998528025971       0.12499999414770141       -4.7059082687386293E-008   0.0000000000000000        0.0000000000000000        9.4999991132558317E-002
  0.46321070234113715       -9.9994208135459728E-002   0.0000000000000000        0.0000000000000000       -5.7770355559886884E-006  0.21999999213244958       0.12499999687453942       -2.5103012831373390E-008   0.0000000000000000        0.0000000000000000        9.4999995257910169E-002
  0.46655518394648832       -9.9996918793089598E-002   0.0000000000000000        0.0000000000000000       -3.0734665419618999E-006  0.21999999586156443       0.12499999835674344       -1.3188232239055879E-008   0.0000000000000000        0.0000000000000000        9.4999997504821007E-002
  0.46989966555183948       -9.9998381442887446E-002   0.0000000000000000        0.0000000000000000       -1.6145651385278658E-006  0.21999999785440016       0.12499999914827493       -6.8323651462398621E-009   0.0000000000000000        0.0000000000000000        9.4999998706125230E-002
  0.47324414715719065       -9.9999160295791950E-002   0.0000000000000000        0.0000000000000000       -8.3766956617741684E-007  0.21999999890240163       0.12499999956436111       -3.4935454668073092E-009   0.0000000000000000        0.0000000000000000        9.4999999338040514E-002
  0.47658862876254182       -9.9999569559915638E-002   0.0000000000000000        0.0000000000000000       -4.2941470202076235E-007  0.21999999944553880       0.12499999977995251       -1.7643008054035851E-009   0.0000000000000000        0.0000000000000000        9.4999999665586296E-002
  0.47993311036789299       -9.9999782136610718E-002   0.0000000000000000        0.0000000000000000       -2.1735142387347123E-007  0.21999999972332859       0.12499999989020347       -8.8037468664483667E-010   0.0000000000000000        0.0000000000000000        9.4999999833125126E-002
  0.48327759197324416       -9.9999890662733515E-002   0.0000000000000000        0.0000000000000000       -1.0908145093130754E-007  0.21999999986359595       0.12499999994586977       -4.3478585470031592E-010   0.0000000000000000        0.0000000000000000        9.4999999917726174E-002
  0.48662207357859533       -9.9999946504774451E-002   0.0000000000000000        0.0000000000000000       -5.3362428948884863E-008  0.21999999993392499       0.12499999997377931       -2.1293759198436969E-010   0.0000000000000000        0.0000000000000000        9.4999999960145687E-002
  0.48996655518394649       -9.9999972535575618E-002   0.0000000000000000        0.0000000000000000       -2.7383579363635007E-008  0.21999999996920785       0.12499999998778079       -1.0514163341649559E-010   0.0000000000000000        0.0000000000000000        9.4999999981427066E-002
  0.49331103678929766       -9.9999989377389090E-002   0.0000000000000000        0.0000000000000000       -1.0557423589148637E-008  0.21999999998783962       0.12499999999517439       -5.2308397407862556E-011   0.0000000000000000        0.0000000000000000        9.4999999992665229E-002
  0.49665551839464883       -9.9999972535575618E-002   0.0000000000000000        0.0000000000000000       -2.7383579363635007E-008  0.21999999996920785       0.12499999998778079       -1.0514163341649559E-010   0.0000000000000000        0.0000000000000000        9.4999999981427066E-002
  0.50000000000000000       -9.9999972535575618E-002   0.0000000000000000        0.0000000000000000       -2.7383579363635007E-008  0.21999999996920785       0.12499999998778079       -1.0514163341649559E-010   0.0000000000000000        0.0000000000000000        9.4999999981427066E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e10.txt <==
 -0.50000000000000000       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239310914905200E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49665551839464883       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239310914905200E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49331103678929766       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239310914905200E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.48996655518394649        9.9999999999999992E-002   0.0000000000000000        0.0000000000000000       -2.3129646346357426E-017   1.9949999999999988       0.99999999999999967        4.5950897477686047E-016   0.0000000000000000        0.0000000000000000       0.99499999999999911     
 -0.48662207357859533        9.9999999999999825E-002   0.0000000000000000        0.0000000000000000       -1.4247862149356174E-016   1.9949999999999934       0.99999999999999789        1.8738097506110698E-015   0.0000000000000000        0.0000000000000000       0.99499999999999555     
 -0.48327759197324416        9.9999999999999409E-002   0.0000000000000000        0.0000000000000000       -4.9497443181204892E-016   1.9949999999999808       0.99999999999999378        5.3679283248247900E-015   0.0000000000000000        0.0000000000000000       0.99499999999998701     
 -0.47993311036789299        9.9999999999998368E-002   0.0000000000000000        0.0000000000000000       -1.2776816641727841E-015   1.9949999999999497       0.99999999999998312        1.3919112778272656E-014   0.0000000000000000        0.0000000000000000       0.99499999999996658     
 -0.47658862876254182        9.9999999999995912E-002   0.0000000000000000        0.0000000000000000       -3.1678363635971131E-015   1.9949999999998742       0.99999999999995792        3.4448986878649893E-014   0.0000000000000000        0.0000000000000000       0.99499999999991628     
 -0.47324414715719065        9.9999999999990014E-002   0.0000000000000000        0.0000000000000000       -7.7114240918755675E-015   1.9949999999996944       0.99999999999989775        8.3705573350405829E-014   0.0000000000000000        0.0000000000000000       0.99499999999979660     
 -0.46989966555183948        9.9999999999976039E-002   0.0000000000000000        0.0000000000000000       -1.8557377856609492E-014   1.9949999999992669       0.99999999999975497        2.0044490761529983E-013   0.0000000000000000        0.0000000000000000       0.99499999999951194     
 -0.46655518394648832        9.9999999999943134E-002   0.0000000000000000        0.0000000000000000       -4.4013866625410476E-014   1.9949999999982624       0.99999999999941924        4.7470946933347707E-013   0.0000000000000000        0.0000000000000000       0.99499999999884314     
 -0.46321070234113715        9.9999999999866612E-002   0.0000000000000000        0.0000000000000000       -1.0330625244137080E-013   1.9949999999959251       0.99999999999863753        1.1129085309243908E-012   0.0000000000000000        0.0000000000000000       0.99499999999728761     
 -0.45986622073578598        9.9999999999690198E-002   0.0000000000000000        0.0000000000000000       -2.4031610035279980E-013   1.9949999999905395       0.99999999999683642        2.5835247525235105E-012   0.0000000000000000        0.0000000000000000       0.99499999999370303     
 -0.45652173913043476        9.9999999999287437E-002   0.0000000000000000        0.0000000000000000       -5.5308165454922200E-013   1.9949999999782524       0.99999999999272682        5.9387485678599901E-012   0.0000000000000000        0.0000000000000000       0.99499999998552557     
 -0.45317725752508359        9.9999999998377831E-002   0.0000000000000000        0.0000000000000000       -1.2601225618524831E-012   1.9949999999505086       0.99999999998344791        1.3514834932349531E-011   0.0000000000000000        0.0000000000000000       0.99499999996706068     
 -0.44983277591973242        9.9999999996344666E-002   0.0000000000000000        0.0000000000000000       -2.8425123366204723E-012   1.9949999998885166       0.99999999996271449        3.0443502354511186E-011   0.0000000000000000        0.0000000000000000       0.99499999992580213     
 -0.44648829431438125        9.9999999991847652E-002   0.0000000000000000        0.0000000000000000       -6.3456527069997523E-012   1.9949999997514483       0.99999999991687250        6.7873672441212860E-011   0.0000000000000000        0.0000000000000000       0.99499999983457577     
 -0.44314381270903008        9.9999999982007537E-002   0.0000000000000000        0.0000000000000000       -1.4017870197946536E-011   1.9949999994516294       0.99999999981659859        1.4974702564646259E-010   0.0000000000000000        0.0000000000000000       0.99499999963503083     
 -0.43979933110367891        9.9999999960709768E-002   0.0000000000000000        0.0000000000000000       -3.0640862069830630E-011   1.9949999988029308       0.99999999959964259        3.2689082793613032E-010   0.0000000000000000        0.0000000000000000       0.99499999920328819     
 -0.43645484949832775        9.9999999915121818E-002   0.0000000000000000        0.0000000000000000       -6.6257758539004869E-011   1.9949999974148713       0.99999999913540860        7.0593604436491213E-010   0.0000000000000000        0.0000000000000000       0.99499999827946273     
 -0.43311036789297658        9.9999999818635443E-002   0.0000000000000000        0.0000000000000000       -1.4171816960691547E-010   1.9949999944780950       0.99999999815320906        1.5078986215899416E-009   0.0000000000000000        0.0000000000000000       0.99499999632488589     
 -0.42976588628762541        9.9999999616754764E-002   0.0000000000000000        0.0000000000000000       -2.9977003842181675E-010   1.9949999883355942       0.99999999609886137        3.1852668855396218E-009   0.0000000000000000        0.0000000000000000       0.99499999223673286     
 -0.42642140468227424        9.9999999199265083E-002   0.0000000000000000        0.0000000000000000       -6.2696561923628946E-010   1.9949999756374395       0.99999999185198696        6.6528255088077702E-009   0.0000000000000000        0.0000000000000000       0.99499998378545251     
 -0.42307692307692307        9.9999998346118404E-002   0.0000000000000000        0.0000000000000000       -1.2963084096891581E-009   1.9949999496979345       0.99999998317656713        1.3736276138675126E-008   0.0000000000000000        0.0000000000000000       0.99499996652136735     
 -0.41973244147157190        9.9999996623741302E-002   0.0000000000000000        0.0000000000000000       -2.6490756782626683E-009   1.9949998973490017       0.99999996566856186        2.8031502124887460E-008   0.0000000000000000        0.0000000000000000       0.99499993168043988     
 -0.41638795986622074        9.9999993189322664E-002   0.0000000000000000        0.0000000000000000       -5.3494592237394512E-009   1.9949997930037076       0.99999993077046800        5.6525676417708953E-008   0.0000000000000000        0.0000000000000000       0.99499986223323955     
 -0.41304347826086957        9.9999986427150314E-002   0.0000000000000000        0.0000000000000000       -1.0672298257167569E-008   1.9949995876303097       0.99999986208370473        1.1260818460265930E-007   0.0000000000000000        0.0000000000000000       0.99499972554660487     
 -0.40969899665551840        9.9999973283743770E-002   0.0000000000000000        0.0000000000000000       -2.1029861810295533E-008   1.9949991886032359       0.99999972862980191        2.2157284206524465E-007   0.0000000000000000        0.0000000000000000       0.99499945997343398     
 -0.40635451505016723        9.9999948072668474E-002   0.0000000000000000        0.0000000000000000       -4.0920179017467354E-008   1.9949984234996501       0.99999947274219958        4.3050420751535905E-007   0.0000000000000000        0.0000000000000000       0.99499895075745048     
 -0.40301003344481606        9.9999900363591077E-002   0.0000000000000000        0.0000000000000000       -7.8604490222344810E-008   1.9949969761877759       0.99999898869099424        8.2573042128218735E-007   0.0000000000000000        0.0000000000000000       0.99499798749678181     
 -0.39966555183946489        9.9999811322208657E-002   0.0000000000000000        0.0000000000000000       -1.4902022356562865E-007   1.9949942760693180       0.99999808563991566        1.5630687900657585E-006   0.0000000000000000        0.0000000000000000       0.99499619042940235     
 -0.39632107023411373        9.9999647486566062E-002   0.0000000000000000        0.0000000000000000       -2.7874234238186198E-007   1.9949893098436093       0.99999642469004657        2.9192296728769713E-006   0.0000000000000000        0.0000000000000000       0.99499288515356277     
 -0.39297658862876256        9.9999350399997008E-002   0.0000000000000000        0.0000000000000000       -5.1426177391696497E-007   1.9949803081288495       0.99999341406730147        5.3773966054714109E-006   0.0000000000000000        0.0000000000000000       0.99498689406154806     
 -0.38963210702341139        9.9998819717206242E-002   0.0000000000000000        0.0000000000000000       -9.3550008423703981E-007   1.9949642350876915       0.99998803841788619        9.7666095511343625E-006   0.0000000000000000        0.0000000000000000       0.99497619666980530     
 -0.38628762541806022        9.9997886315231585E-002   0.0000000000000000        0.0000000000000000       -1.6773614354296623E-006   1.9949359766070140       0.99997858726517641        1.7483490521544578E-005   0.0000000000000000        0.0000000000000000       0.99495738934183764     
 -0.38294314381270905        9.9996270573301058E-002   0.0000000000000000        0.0000000000000000       -2.9632416117308926E-006   1.9948870815673527       0.99996223394152861        3.0836080283208495E-005   0.0000000000000000        0.0000000000000000       0.99492484762582423     
 -0.37959866220735788        9.9993519422166360E-002   0.0000000000000000        0.0000000000000000       -5.1557050689358484E-006   1.9948038640073948       0.99993440062224792        5.3562392836945319E-005   0.0000000000000000        0.0000000000000000       0.99486946338514692     
 -0.37625418060200672        9.9988914250839167E-002   0.0000000000000000        0.0000000000000000       -8.8308138643429964E-006   1.9946646290661478       0.99988782992635450        9.1588754096344238E-005   0.0000000000000000        0.0000000000000000       0.99477679913979333     
 -0.37290969899665549        9.9981340788768039E-002   0.0000000000000000        0.0000000000000000       -1.4883460273784616E-005   1.9944357573994782       0.99981127380658874        1.5410114407342514E-004   0.0000000000000000        0.0000000000000000       0.99462448359288946     
 -0.36956521739130432        9.9969112471615537E-002   0.0000000000000000        0.0000000000000000       -2.4670869645994810E-005   1.9940663960191036       0.99968771420397773        2.5500016415265053E-004   0.0000000000000000        0.0000000000000000       0.99437868181512590     
 -0.36622073578595316        9.9949741715537083E-002   0.0000000000000000        0.0000000000000000       -4.0199269509457353E-005   1.9934815932995666       0.99949205860593382        4.1478787443649106E-004   0.0000000000000000        0.0000000000000000       0.99398953469363283     
 -0.36287625418060199        9.9919660369830784E-002   0.0000000000000000        0.0000000000000000       -6.4353435888992827E-005   1.9925739241598976       0.99918832073964092        6.6288206629874010E-004   0.0000000000000000        0.0000000000000000       0.99338560342025672     
 -0.35953177257525082        9.9873902667681910E-002   0.0000000000000000        0.0000000000000000       -1.0115938254828257E-004   1.9911940158143828       0.99872641412359542        1.0402615510861745E-003   0.0000000000000000        0.0000000000000000       0.99246760169078740     
 -0.35618729096989965        9.9805781704695978E-002   0.0000000000000000        0.0000000000000000       -1.5605643887334767E-004   1.9891409172207890       0.99803885767634681        1.6022127254041768E-003   0.0000000000000000        0.0000000000000000       0.99110205954444219     
 -0.35284280936454848        9.9706612458955138E-002   0.0000000000000000        0.0000000000000000       -2.3613738861307329E-004   1.9861539125152077       0.99703790357717481        2.4207853243154915E-003   0.0000000000000000        0.0000000000000000       0.98911600893803286     
 -0.34949832775919731        9.9565556293459062E-002   0.0000000000000000        0.0000000000000000       -3.4915288850164729E-004   1.9819080276727101       0.99561380563791235        3.5864075286015048E-003   0.0000000000000000        0.0000000000000000       0.98629422203479789     
 -0.34615384615384615        9.9369675854345668E-002   0.0000000000000000        0.0000000000000000       -5.0688334448043839E-004   1.9760158819101594       0.99363507639662230        5.2080146700480487E-003   0.0000000000000000        0.0000000000000000       0.98238080551353701     
 -0.34280936454849498        9.9104284519192065E-002   0.0000000000000000        0.0000000000000000       -7.1989192800229139E-004   1.9680383696724146       0.99095153278016601        7.4110850224911370E-003   0.0000000000000000        0.0000000000000000       0.97708683689224862     
 -0.33946488294314381        9.8753640070016024E-002   0.0000000000000000        0.0000000000000000       -1.0014649246992695E-003   1.9575056046333437       0.98740060372687399        1.0333220581247577E-002   0.0000000000000000        0.0000000000000000       0.97010500090646967     
 -0.33612040133779264        9.8301961580251382E-002   0.0000000000000000        0.0000000000000000       -1.3630518992839621E-003   1.9439474323538670       0.98281670974990476        1.4117400190493457E-002   0.0000000000000000        0.0000000000000000       0.96113072260396237     
 -0.33277591973244147        9.7734644592903722E-002   0.0000000000000000        0.0000000000000000       -1.8171213508886978E-003   1.9269297250866559       0.97704254656057365        1.8903755909902599E-002   0.0000000000000000        0.0000000000000000       0.94988717852608218     
 -0.32943143812709030        9.7039428226223162E-002   0.0000000000000000        0.0000000000000000       -2.3721460664803923E-003   1.9060890601371827       0.96993993775959031        2.4821623281807068E-002   0.0000000000000000        0.0000000000000000       0.93614912237759240     
 -0.32608695652173914        9.6207165084809962E-002   0.0000000000000000        0.0000000000000000       -3.0343273393059452E-003   1.8811550664576560       0.96139687644937766        3.1984619316734374E-002   0.0000000000000000        0.0000000000000000       0.91975819000827819     
 -0.32274247491638797        9.5231942043988244E-002   0.0000000000000000        0.0000000000000000       -3.8070138769471049E-003   1.8519491279765514       0.95132825681045230        4.0492550783279013E-002   0.0000000000000000        0.0000000000000000       0.90062087116609923     
 -0.31939799331103680        9.4112688946795794E-002   0.0000000000000000        0.0000000000000000       -4.6919831574671125E-003   1.8183686137441590       0.93969238588178383        5.0450548989310007E-002   0.0000000000000000        0.0000000000000000       0.87867622786237531     
 -0.31605351170568563        9.2870155999976819E-002   0.0000000000000000        0.0000000000000000       -5.6758261024292137E-003   1.7810072291090839       0.92668283322195699        6.1741187203702488E-002   0.0000000000000000        0.0000000000000000       0.85432439588712683     
 -0.31270903010033446        9.1617195216748409E-002   0.0000000000000000        0.0000000000000000       -6.6572103195815585E-003   1.7435463816188066       0.91346983960520234        7.3272232606792206E-002   0.0000000000000000        0.0000000000000000       0.83007654201360437     
 -0.30936454849498329        9.0394830374107005E-002   0.0000000000000000        0.0000000000000000       -7.6028801837412854E-003   1.7071180662446817       0.90047130521107377        8.4693216116496425E-002   0.0000000000000000        0.0000000000000000       0.80664676103360777     
 -0.30602006688963213        8.9212071869252632E-002   0.0000000000000000        0.0000000000000000       -8.5100309739756241E-003   1.6718750134530511       0.88778467652581650        9.5953865405650374E-002   0.0000000000000000        0.0000000000000000       0.78409033692723473     
 -0.30267558528428096        8.8067294537751958E-002   0.0000000000000000        0.0000000000000000       -9.3798093278786906E-003   1.6377870269037222       0.87540227578152430       0.10704742276101788        0.0000000000000000        0.0000000000000000       0.76238475112219795     
 -0.29933110367892979        8.6959638583927468E-002   0.0000000000000000        0.0000000000000000       -1.0213394061759662E-002   1.6048277145258631       0.86332318064328795       0.11796757308371104        0.0000000000000000        0.0000000000000000       0.74150453388257520     
 -0.29598662207357862        8.5888013643097588E-002   0.0000000000000000        0.0000000000000000       -1.1012020916701327E-002   1.5729654601410976       0.85154378370337647       0.12870952107984240        0.0000000000000000        0.0000000000000000       0.72142167643772104     
 -0.29264214046822745        8.4851235810250933E-002   0.0000000000000000        0.0000000000000000       -1.1776978902557191E-002   1.5421657542896250       0.84005904973461931       0.13926997896701154        0.0000000000000000        0.0000000000000000       0.70210670455500568     
 -0.28929765886287623        8.3848106741212985E-002   0.0000000000000000        0.0000000000000000       -1.2509624881041785E-002   1.5123932605074550       0.82886325432287467       0.14964736089773298        0.0000000000000000        0.0000000000000000       0.68353000618458026     
 -0.28595317725752506        8.2877378038761204E-002   0.0000000000000000        0.0000000000000000       -1.3211310446717287E-002   1.4836111028929069       0.81794969919295313       0.15984109353062129        0.0000000000000000        0.0000000000000000       0.66566140369995364     
 -0.28260869565217389        8.1937761868186784E-002   0.0000000000000000        0.0000000000000000       -1.3883358378268243E-002   1.4557812732679585       0.80731084381482665       0.16985134909450017        0.0000000000000000        0.0000000000000000       0.64847042945313171     
 -0.27926421404682272        8.1027995319789187E-002   0.0000000000000000        0.0000000000000000       -1.4527090132556699E-002   1.4288662454613132       0.79693891160851082       0.17967927935323433        0.0000000000000000        0.0000000000000000       0.63192733385280242     
 -0.27591973244147155        8.0146841061593685E-002   0.0000000000000000        0.0000000000000000       -1.5143804248431933E-002   1.4028290824641056       0.78682593810998236       0.18932677958273100        0.0000000000000000        0.0000000000000000       0.61600314435412329     
 -0.27257525083612039        7.9293066800137674E-002   0.0000000000000000        0.0000000000000000       -1.5734743279485545E-002   1.3776330689481053       0.77696363463338691       0.19879611083923102        0.0000000000000000        0.0000000000000000       0.60066943431471853     
 -0.26923076923076922        7.8465473987005610E-002   0.0000000000000000        0.0000000000000000       -1.6301106777318563E-002   1.3532424262233249       0.76734367392909208       0.20808995619479906        0.0000000000000000        0.0000000000000000       0.58589875229423294     
 -0.26588628762541805        7.7662919285432841E-002   0.0000000000000000        0.0000000000000000       -1.6844059760932711E-002   1.3296228348578429       0.75795791223545483       0.21721144857504876        0.0000000000000000        0.0000000000000000       0.57166492262238822     
 -0.26254180602006688        7.6884296439473990E-002   0.0000000000000000        0.0000000000000000       -1.7364709974881327E-002   1.3067410960908239       0.74879827516190944       0.22616389187581359        0.0000000000000000        0.0000000000000000       0.55794282092891456     
 -0.25919732441471571        7.6128535287370097E-002   0.0000000000000000        0.0000000000000000       -1.7864102141251018E-002   1.2845651599951653       0.73985678685004375       0.23495062856931234        0.0000000000000000        0.0000000000000000       0.54470837314512155     
 -0.25585284280936454        7.5394626309000526E-002   0.0000000000000000        0.0000000000000000       -1.8343234409154922E-002   1.2630646713897340       0.73112581137920474       0.24357512264789638        0.0000000000000000        0.0000000000000000       0.53193886001052915     
 -0.25250836120401338        7.4681622163270317E-002   0.0000000000000000        0.0000000000000000       -1.8803055032285895E-002   1.2422110293614435       0.72259810410650971       0.25204085985081393        0.0000000000000000        0.0000000000000000       0.51961292525493374     
 -0.24916387959866221        7.3988623739607476E-002   0.0000000000000000        0.0000000000000000       -1.9244446697050565E-002   1.2219771398280246       0.71426673660634965       0.26035111843337461        0.0000000000000000        0.0000000000000000       0.50771040322167504     
 -0.24581939799331104        7.3314790261736748E-002   0.0000000000000000        0.0000000000000000       -1.9668231888513438E-002   1.2023376529088148       0.70612521825647612       0.26850892913450081        0.0000000000000000        0.0000000000000000       0.49621243465233861     
 -0.24247491638795987        7.2659357263868282E-002   0.0000000000000000        0.0000000000000000       -2.0075184293479320E-002   1.1832693471608935       0.69816768245249661       0.27651709617412878        0.0000000000000000        0.0000000000000000       0.48510166470839683     
 -0.23913043478260870        7.2021631709200118E-002   0.0000000000000000        0.0000000000000000       -2.0466020280313673E-002   1.1647510679921631       0.69038889047375385       0.28437803032387160        0.0000000000000000        0.0000000000000000       0.47436217751840926     
 -0.23578595317725753        7.1400984995811281E-002   0.0000000000000000        0.0000000000000000       -2.0841389290802696E-002   1.1467636312110494       0.68278421914003606       0.29209355893183625        0.0000000000000000        0.0000000000000000       0.46397941207101340     
 -0.23244147157190637        7.0796867127432606E-002   0.0000000000000000        0.0000000000000000       -2.1201882650060577E-002   1.1292901250613809       0.67534981671429295       0.29966490483991193        0.0000000000000000        0.0000000000000000       0.45394030834708804     
 -0.22909698996655517        7.0208819203492853E-002   0.0000000000000000        0.0000000000000000       -2.1548040940716842E-002   1.1123161654603932       0.66808274286648406       0.30709265857073442        0.0000000000000000        0.0000000000000000       0.44423342259390913     
 -0.22575250836120400        6.9636466016756285E-002   0.0000000000000000        0.0000000000000000       -2.1880344971770192E-002   1.0958297808263961       0.66098095275755642       0.31437660126878259        0.0000000000000000        0.0000000000000000       0.43484882806883973     
 -0.22240802675585283        6.9079511975282504E-002   0.0000000000000000        0.0000000000000000       -2.2199211536100386E-002   1.0798213516956572       0.65404330205166117       0.32151556797476843        0.0000000000000000        0.0000000000000000       0.42577804964399596     
 -0.21906354515050167        6.8537754486155414E-002   0.0000000000000000        0.0000000000000000       -2.2505005391360338E-002   1.0642838498534264       0.64726968130338070       0.32850746888067950        0.0000000000000000        0.0000000000000000       0.41701416855004564     
 -0.21571906354515050        6.8011091465214363E-002   0.0000000000000000        0.0000000000000000       -2.2798046985296153E-002   1.0492129566253696       0.64066109982918129       0.33534928678578291        0.0000000000000000        0.0000000000000000       0.40855185679618827     
 -0.21237458193979933        6.7499510900062260E-002   0.0000000000000000        0.0000000000000000       -2.3078605750883135E-002   1.0346068606319896       0.63421962818739397       0.34203695056203520        0.0000000000000000        0.0000000000000000       0.40038723244459556     
 -0.20903010033444816        6.7003085284362607E-002   0.0000000000000000        0.0000000000000000       -2.3346898381735696E-002   1.0204661422214316       0.62794837465363618       0.34856525260016152        0.0000000000000000        0.0000000000000000       0.39251776756779544     
 -0.20568561872909699        6.6521982786013498E-002   0.0000000000000000        0.0000000000000000       -2.3603100475677406E-002   1.0067939498140945       0.62185158897371384       0.35492788704134132        0.0000000000000000        0.0000000000000000       0.38494236084038080     
 -0.20234113712374582        6.6056475128149453E-002   0.0000000000000000        0.0000000000000000       -2.3847352285116367E-002  0.99359613802184854       0.61593474962013217       0.36111742953618009        0.0000000000000000        0.0000000000000000       0.37766138840171642     
 -0.19899665551839466        6.5606933114941951E-002   0.0000000000000000        0.0000000000000000       -2.4079749565624791E-002  0.98088123685648609       0.61020457438050224       0.36712515941196777        0.0000000000000000        0.0000000000000000       0.37067666247598385     
 -0.19565217391304349        6.5173831277554134E-002   0.0000000000000000        0.0000000000000000       -2.4300337263384101E-002  0.96866062178846501       0.60466911922668587       0.37294086612351668        0.0000000000000000        0.0000000000000000       0.36399150256177909     
 -0.19230769230769232        6.4757772649342252E-002   0.0000000000000000        0.0000000000000000       -2.4509114657970021E-002  0.95694906053380346       0.59933804870151919       0.37855271749196412        0.0000000000000000        0.0000000000000000       0.35761101183228428     
 -0.18896321070234115        6.4359512709352307E-002   0.0000000000000000        0.0000000000000000       -2.4706034667942814E-002  0.94576528035747309       0.59422291947661476       0.38394705015145963        0.0000000000000000        0.0000000000000000       0.35154236088085833     
 -0.18561872909698995        6.3979966981614900E-002   0.0000000000000000        0.0000000000000000       -2.4890988709266829E-002  0.93513227568866464       0.58933734688318284       0.38910802799613375        0.0000000000000000        0.0000000000000000       0.34579492880548185     
 -0.18227424749163879        6.3620215575425715E-002   0.0000000000000000        0.0000000000000000       -2.5063796614701202E-002  0.92507750212190665       0.58469711669462032       0.39401739232284583        0.0000000000000000        0.0000000000000000       0.34038038542728638     
 -0.17892976588628762        6.3281511800554802E-002   0.0000000000000000        0.0000000000000000       -2.5224218171778046E-002  0.91563296563078711       0.58032024299839435       0.39865454165144454        0.0000000000000000        0.0000000000000000       0.33531272263239270     
 -0.17558528428093645        6.2965267913604753E-002   0.0000000000000000        0.0000000000000000       -2.5371975015081864E-002  0.90683466716852301       0.57622671681377424       0.40299696340719948        0.0000000000000000        0.0000000000000000       0.33060795035474871     
 -0.17224080267558528        6.2672988699191495E-002   0.0000000000000000        0.0000000000000000       -2.5506770210885044E-002  0.89872084267234142       0.57243767327328487       0.40702102093499237        0.0000000000000000        0.0000000000000000       0.32628316939905661     
 -0.16889632107023411        6.2406158189781590E-002   0.0000000000000000        0.0000000000000000       -2.5628319072210720E-002  0.89132901175926216       0.56897396982462356       0.41070329180993603        0.0000000000000000        0.0000000000000000       0.32235504193463860     
 -0.16555183946488294        6.2166100882132112E-002   0.0000000000000000        0.0000000000000000       -2.5736408618698421E-002  0.88469217029811364       0.56585432520044654       0.41402262211674906        0.0000000000000000        0.0000000000000000       0.31883784509766711     
 -0.16220735785953178        6.1953820736896703E-002   0.0000000000000000        0.0000000000000000       -2.5830973490466883E-002  0.87883431229367504       0.56309310832862725       0.41696269557778054        0.0000000000000000        0.0000000000000000       0.31574120396504773     
 -0.15886287625418061        6.1769817880951192E-002   0.0000000000000000        0.0000000000000000       -2.5912159547344080E-002  0.87376555913534815       0.56069791810775682       0.41951462650905647        0.0000000000000000        0.0000000000000000       0.31306764102759138     
 -0.15551839464882944        6.1613916250220897E-002   0.0000000000000000        0.0000000000000000       -2.5980364856775510E-002  0.86947777703059148       0.55866738819339479       0.42167912018824205        0.0000000000000000        0.0000000000000000       0.31081038883719675     
 -0.15217391304347827        6.1485160315294357E-002   0.0000000000000000        0.0000000000000000       -2.6036266021951526E-002  0.86594195212071035       0.55698984299763843       0.42346786728988428        0.0000000000000000        0.0000000000000000       0.30895210912307186     
 -0.14882943143812710        6.1381814851612697E-002   0.0000000000000000        0.0000000000000000       -2.6080825176624831E-002  0.86310814591854124       0.55564321884703261       0.42490381671972138        0.0000000000000000        0.0000000000000000       0.30746492707150863     
 -0.14548494983277591        6.1301459636433873E-002   0.0000000000000000        0.0000000000000000       -2.6115257328946526E-002  0.86090803852895381       0.55459626554713581       0.42602002297408698        0.0000000000000000        0.0000000000000000       0.30631177298181800     
 -0.14214046822742474        6.1241153389002760E-002   0.0000000000000000        0.0000000000000000       -2.6140949638410522E-002  0.85925954310964259       0.55381078273450024       0.42685709838639302        0.0000000000000000        0.0000000000000000       0.30544876037514240     
 -0.13879598662207357        6.1197655732153231E-002   0.0000000000000000        0.0000000000000000       -2.6159361712312288E-002  0.85807293881098978       0.55324461772220268       0.42745984080927107        0.0000000000000000        0.0000000000000000       0.30482832108878710     
 -0.13545150501672240        6.1167678450805986E-002   0.0000000000000000        0.0000000000000000       -2.6171936298864235E-002  0.85725760511369686       0.55285494793164602       0.42787377901272333        0.0000000000000000        0.0000000000000000       0.30440265718205084     
 -0.13210702341137123        6.1148112631615445E-002   0.0000000000000000        0.0000000000000000       -2.6180025210122974E-002  0.85672809096257330       0.55260121690900266       0.42814216184343695        0.0000000000000000        0.0000000000000000       0.30412687405357064     
 -0.12876254180602006        6.1136205041456400E-002   0.0000000000000000        0.0000000000000000       -2.6184934019923653E-002  0.85640861168290117       0.55244742208191810       0.42830360366903764        0.0000000000000000        0.0000000000000000       0.30396118960098306     
 -0.12541806020066890        6.1129666024682734E-002   0.0000000000000000        0.0000000000000000       -2.6188069569938497E-002  0.85623552863606789       0.55236349254459127       0.42839066948524251        0.0000000000000000        0.0000000000000000       0.30387203609147667     
 -0.12207357859531773        6.1126549032758104E-002   0.0000000000000000        0.0000000000000000       -2.6189023022620047E-002  0.85615640080704836       0.55232423351229343       0.42842968859314573        0.0000000000000000        0.0000000000000000       0.30383216729475487     
 -0.11872909698996656        6.1125163247762439E-002   0.0000000000000000        0.0000000000000000       -2.6189409859139146E-002  0.85612876557751860       0.55230836848581266       0.42844162527857610        0.0000000000000000        0.0000000000000000       0.30382039709170594     
 -0.11538461538461539        6.1124941736985468E-002   0.0000000000000000        0.0000000000000000       -2.6189098466022503E-002  0.85612911098086686       0.55230695399193785       0.42843995660693962        0.0000000000000000        0.0000000000000000       0.30382215698892895     
 -0.11204013377926421        6.1126038784362666E-002   0.0000000000000000        0.0000000000000000       -2.6187322184287650E-002  0.85616542802769435       0.55232273595673198       0.42842012827732945        0.0000000000000000        0.0000000000000000       0.30384269207096237     
 -0.10869565217391304        6.1128928991241484E-002   0.0000000000000000        0.0000000000000000       -2.6182341196619437E-002  0.85625214625411239       0.55236222754970199       0.42837453683698262        0.0000000000000000        0.0000000000000000       0.30388991870441034     
 -0.10535117056856187        6.1133166297938829E-002   0.0000000000000000        0.0000000000000000       -2.6174271298206500E-002  0.85637583020869490       0.55241921565123109       0.42831000033604538        0.0000000000000000        0.0000000000000000       0.30395661455746381     
 -0.10200668896321070        6.1136836021043826E-002   0.0000000000000000        0.0000000000000000       -2.6166872562743516E-002  0.85648410322029256       0.55246877762745483       0.42825310019683588        0.0000000000000000        0.0000000000000000       0.30401532559283773     
  -9.8662207357859535E-002   6.1139523407321247E-002   0.0000000000000000        0.0000000000000000       -2.6161420277821881E-002  0.85656569946148642       0.55250554926458162       0.42820974783960736        0.0000000000000000        0.0000000000000000       0.30406015019690480     
  -9.5317725752508367E-002   6.1141510400806239E-002   0.0000000000000000        0.0000000000000000       -2.6157038560912154E-002  0.85662838363693139       0.55253324141127003       0.42817596528283552        0.0000000000000000        0.0000000000000000       0.30409514222566136     
  -9.1973244147157185E-002   6.1143023729217066E-002   0.0000000000000000        0.0000000000000000       -2.6153501250704824E-002  0.85667831229091507       0.55255478757361065       0.42814868934197192        0.0000000000000000        0.0000000000000000       0.30412352471730442     
  -8.8628762541806017E-002   6.1144231504076926E-002   0.0000000000000000        0.0000000000000000       -2.6150594868912518E-002  0.85672013964676963       0.55257240447469380       0.42812550337407779        0.0000000000000000        0.0000000000000000       0.30414773517207577     
  -8.5284280936454848E-002   6.1145257266531111E-002   0.0000000000000000        0.0000000000000000       -2.6148005153438167E-002  0.85675731351736828       0.55258773856414056       0.42810455687638127        0.0000000000000000        0.0000000000000000       0.30416957495322772     
  -8.1939799331103680E-002   6.1146189534770856E-002   0.0000000000000000        0.0000000000000000       -2.6143070718752406E-002  0.85679232207643807       0.55260195638831855       0.42808455656111416        0.0000000000000000        0.0000000000000000       0.30419036568811952     
  -7.8595317725752512E-002   6.1147086043042503E-002   0.0000000000000000        0.0000000000000000       -2.6143020467810325E-002  0.85682679418203000       0.55261578693996116       0.42806478361262579        0.0000000000000000        0.0000000000000000       0.30421100724206879     
  -7.5250836120401343E-002   6.1147995442273909E-002   0.0000000000000000        0.0000000000000000       -2.6140687408088187E-002  0.85686183042278696       0.55262982750936074       0.42804470419529450        0.0000000000000000        0.0000000000000000       0.30423200291342622     
  -7.1906354515050161E-002   6.1148989722188067E-002   0.0000000000000000        0.0000000000000000       -2.6138331095614014E-002  0.85689953577203015       0.55264505444081347       0.42802321379339614        0.0000000000000000        0.0000000000000000       0.30425448133121669     
  -6.8561872909698993E-002   6.1150186843813063E-002   0.0000000000000000        0.0000000000000000       -2.6135880083657394E-002  0.85694323584649101       0.55266303986559340       0.42799858315705208        0.0000000000000000        0.0000000000000000       0.30428019598089756     
  -6.5217391304347824E-002   6.1151745719407492E-002   0.0000000000000000        0.0000000000000000       -2.6132237594003585E-002  0.85699735113658537       0.55268588466478163       0.42796853836649035        0.0000000000000000        0.0000000000000000       0.30431146647180368     
  -6.1872909698996656E-002   6.1153808272737156E-002   0.0000000000000000        0.0000000000000000       -2.6128463995899107E-002  0.85706563503936395       0.55271538118088803       0.42793117109655771        0.0000000000000000        0.0000000000000000       0.30435025385847586     
  -5.8528428093645488E-002   6.1155796302892057E-002   0.0000000000000000        0.0000000000000000       -2.6124715681571115E-002  0.85713185050811624       0.55274384707185276       0.42789480015595222        0.0000000000000000        0.0000000000000000       0.30438800343626349     
  -5.5183946488294312E-002   6.1157252842808006E-002   0.0000000000000000        0.0000000000000000       -2.6122169174948053E-002  0.85718357759246611       0.55276535588013032       0.42786575281864431        0.0000000000000000        0.0000000000000000       0.30441822171233579     
  -5.1839464882943144E-002   6.1157990660048886E-002   0.0000000000000000        0.0000000000000000       -2.6120242928802353E-002  0.85721774098904113       0.55277788514110826       0.42784523659310864        0.0000000000000000        0.0000000000000000       0.30443985584793293     
  -4.8494983277591976E-002   6.1158140631907852E-002   0.0000000000000000        0.0000000000000000       -2.6119179287208114E-002  0.85723665944944805       0.55278290269791308       0.42783244916700292        0.0000000000000000        0.0000000000000000       0.30445375675153491     
  -4.5150501672240800E-002   6.1157946151774001E-002   0.0000000000000000        0.0000000000000000       -2.6121584679878809E-002  0.85724551090262080       0.55278341542241838       0.42782452708525631        0.0000000000000000        0.0000000000000000       0.30446209548020242     
  -4.1806020066889632E-002   6.1157462099966711E-002   0.0000000000000000        0.0000000000000000       -2.6124895009076294E-002  0.85724570296149893       0.55278000187986076       0.42782107220010135        0.0000000000000000        0.0000000000000000       0.30446570108163817     
  -3.8461538461538464E-002   6.1156572217908954E-002   0.0000000000000000        0.0000000000000000       -2.6124706596877659E-002  0.85723567016905755       0.55277143306073295       0.42782281620720974        0.0000000000000000        0.0000000000000000       0.30446423710832454     
  -3.5117056856187288E-002   6.1155363937067858E-002   0.0000000000000000        0.0000000000000000       -2.6125467492644387E-002  0.85721756376176983       0.55275879787211812       0.42782871891606117        0.0000000000000000        0.0000000000000000       0.30445876588965165     
  -3.1772575250836120E-002   6.1154050171542920E-002   0.0000000000000000        0.0000000000000000       -2.6134775871006290E-002  0.85719775316519675       0.55274510687740164       0.42783511805577301        0.0000000000000000        0.0000000000000000       0.30445264628779511     
  -2.8428093645484948E-002   6.1153037235630550E-002   0.0000000000000000        0.0000000000000000       -2.6144395615174353E-002  0.85718715197266959       0.55273558923032229       0.42783657602905051        0.0000000000000000        0.0000000000000000       0.30445156274234730     
  -2.5083612040133780E-002   6.1152376557542250E-002   0.0000000000000000        0.0000000000000000       -2.6139340977557025E-002  0.85718682055150919       0.55273077372257806       0.42783270315068539        0.0000000000000000        0.0000000000000000       0.30445604682893118     
  -2.1739130434782608E-002   6.1151957904954569E-002   0.0000000000000000        0.0000000000000000       -2.6131645862594290E-002  0.85719361705662744       0.55272919353592576       0.42782511772162285        0.0000000000000000        0.0000000000000000       0.30446442352070169     
  -1.8394648829431440E-002   6.1151642879012189E-002   0.0000000000000000        0.0000000000000000       -2.6155010307904066E-002  0.85720424710975818       0.55272918295728302       0.42781529134549595        0.0000000000000000        0.0000000000000000       0.30447506415247516     
  -1.5050167224080268E-002   6.1151272444721939E-002   0.0000000000000000        0.0000000000000000       -2.6161715976267697E-002  0.85721446940239621       0.55272868264661179       0.42780539031799819        0.0000000000000000        0.0000000000000000       0.30448578675578442     
  -1.1705685618729096E-002   6.1150680069213585E-002   0.0000000000000000        0.0000000000000000       -2.6160864040305383E-002  0.85721987505286512       0.55272558771849978       0.42779749193757294        0.0000000000000000        0.0000000000000000       0.30449428733436534     
  -8.3612040133779261E-003   6.1149744596060332E-002   0.0000000000000000        0.0000000000000000       -2.6159936648668624E-002  0.85721661811924910       0.55271814874300751       0.42779389975645005        0.0000000000000000        0.0000000000000000       0.30449846937624164     
  -5.0167224080267560E-003   6.1148427422630144E-002   0.0000000000000000        0.0000000000000000       -2.6128063173925083E-002  0.85720377181961460       0.55270589637050327       0.42779505920433375        0.0000000000000000        0.0000000000000000       0.30449787544911139     
  -1.6722408026755853E-003   6.1146763537730742E-002   0.0000000000000000        0.0000000000000000       -2.6159276854962481E-002  0.85718213259752052       0.55268927064062179       0.42780054356123592        0.0000000000000000        0.0000000000000000       0.30449286195689873     
   1.6722408026755853E-003   6.1144812684317637E-002   0.0000000000000000        0.0000000000000000       -2.6158808584258491E-002  0.85715344220216261       0.55266907880814364       0.42780941106058934        0.0000000000000000        0.0000000000000000       0.30448436339401896     
   5.0167224080267560E-003   6.1142636850478549E-002   0.0000000000000000        0.0000000000000000       -2.6158751863710954E-002  0.85711965470692530       0.55264619008699234       0.42782059590466121        0.0000000000000000        0.0000000000000000       0.30447346461993302     
   8.3612040133779261E-003   6.1140279047011907E-002   0.0000000000000000        0.0000000000000000       -2.6158319321174097E-002  0.85708257456046522       0.55262128874022587       0.42783302875757029        0.0000000000000000        0.0000000000000000       0.30446128582023935     
   1.1705685618729096E-002   6.1137974038350057E-002   0.0000000000000000        0.0000000000000000       -2.6158031820380592E-002  0.85704898616431779       0.55259753655788069       0.42784313091659998        0.0000000000000000        0.0000000000000000       0.30445144960643705     
   1.5050167224080268E-002   6.1135942355147750E-002   0.0000000000000000        0.0000000000000000       -2.6157683732137907E-002  0.85702438226708644       0.55257765867630182       0.42784835520791681        0.0000000000000000        0.0000000000000000       0.30444672359078456     
   1.8394648829431440E-002   6.1134229391465941E-002   0.0000000000000000        0.0000000000000000       -2.6156777338373426E-002  0.85701017224072584       0.55256231420771285       0.42784795408956205        0.0000000000000000        0.0000000000000000       0.30444785803301300     
   2.1739130434782608E-002   6.1132810929786389E-002   0.0000000000000000        0.0000000000000000       -2.6155999583475514E-002  0.85700572839138167       0.55255122151782221       0.42784222416975104        0.0000000000000000        0.0000000000000000       0.30445450687355952     
   2.5083612040133780E-002   6.1131607894866838E-002   0.0000000000000000        0.0000000000000000       -2.6154698178835478E-002  0.85700897282423028       0.55254335210946148       0.42783218387703886        0.0000000000000000        0.0000000000000000       0.30446562071476879     
   2.8428093645484948E-002   6.1130506935308963E-002   0.0000000000000000        0.0000000000000000       -2.6153451908550451E-002  0.85701699238168405       0.55253722028549468       0.42781926756621913        0.0000000000000000        0.0000000000000000       0.30447977209618937     
   3.1772575250836120E-002   6.1129418671372705E-002   0.0000000000000000        0.0000000000000000       -2.6152373885102415E-002  0.85702743926354663       0.55253168086518056       0.42780457126066151        0.0000000000000000        0.0000000000000000       0.30449575839836612     
   3.5117056856187288E-002   6.1128216690450363E-002   0.0000000000000000        0.0000000000000000       -2.6150568662268173E-002  0.85703675111579392       0.55252507986746979       0.42778981392357807        0.0000000000000000        0.0000000000000000       0.30451167124832407     
   3.8461538461538464E-002   6.1126615004301436E-002   0.0000000000000000        0.0000000000000000       -2.6149075143468429E-002  0.85703740560960529       0.55251369714168563       0.42777882940333350        0.0000000000000000        0.0000000000000000       0.30452370846791971     
   4.1806020066889632E-002   6.1124456902761588E-002   0.0000000000000000        0.0000000000000000       -2.6147835033697244E-002  0.85702459879793036       0.55249536124528253       0.42777425366628530        0.0000000000000000        0.0000000000000000       0.30452923755264777     
   4.5150501672240800E-002   6.1121683249929615E-002   0.0000000000000000        0.0000000000000000       -2.6147214139114375E-002  0.85699731131184853       0.55246947295824989       0.42777651704948544        0.0000000000000000        0.0000000000000000       0.30452783835359870     
   4.8494983277591976E-002   6.1118356238879040E-002   0.0000000000000000        0.0000000000000000       -2.6145836769944100E-002  0.85695781154004358       0.55243700808711815       0.42778427479113923        0.0000000000000000        0.0000000000000000       0.30452080345292543     
   5.1839464882943144E-002   6.1114540494636084E-002   0.0000000000000000        0.0000000000000000       -2.6145033554510359E-002  0.85690922147223403       0.55239916659735622       0.42779558777727272        0.0000000000000000        0.0000000000000000       0.30451005487487781     
   5.5183946488294312E-002   6.1110502767008294E-002   0.0000000000000000        0.0000000000000000       -2.6144158301478860E-002  0.85686016682138111       0.55235991671262974       0.42780589392204249        0.0000000000000000        0.0000000000000000       0.30450025010875131     
   5.8528428093645488E-002   6.1106637008429249E-002   0.0000000000000000        0.0000000000000000       -2.6142320562576232E-002  0.85682180122130491       0.55232453699224138       0.42780975020604767        0.0000000000000000        0.0000000000000000       0.30449726422906348     
   6.1872909698996656E-002   6.1102939670482297E-002   0.0000000000000000        0.0000000000000000       -2.6140769479810741E-002  0.85679375504656341       0.55229277848753877       0.42780722849009439        0.0000000000000000        0.0000000000000000       0.30450097655902469     
   6.5217391304347824E-002   6.1099252300509589E-002   0.0000000000000000        0.0000000000000000       -2.6138970649781212E-002  0.85677137685137539       0.55226238604135436       0.42780055031225339        0.0000000000000000        0.0000000000000000       0.30450899081002103     
   6.8561872909698993E-002   6.1095493378617492E-002   0.0000000000000000        0.0000000000000000       -2.6136801446003402E-002  0.85675183359224760       0.55223204868651798       0.42779112661677748        0.0000000000000000        0.0000000000000000       0.30451978490572962     
   7.1906354515050161E-002   6.1091513915388883E-002   0.0000000000000000        0.0000000000000000       -2.6134313683546736E-002  0.85673141346883863       0.55219974739577271       0.42778072527328009        0.0000000000000000        0.0000000000000000       0.30453166607306592     
   7.5250836120401343E-002   6.1087016962837443E-002   0.0000000000000000        0.0000000000000000       -2.6131918007088077E-002  0.85670151688743046       0.55216152587224976       0.42777366646471843        0.0000000000000000        0.0000000000000000       0.30453999101518070     
   7.8595317725752512E-002   6.1081750842708255E-002   0.0000000000000000        0.0000000000000000       -2.6129588864205480E-002  0.85665712904844216       0.55211447736096353       0.42777228528798544        0.0000000000000000        0.0000000000000000       0.30454265168747857     
   8.1939799331103680E-002   6.1075530110010968E-002   0.0000000000000000        0.0000000000000000       -2.6127304023319427E-002  0.85659666757965869       0.55205723310952004       0.42777686084165317        0.0000000000000000        0.0000000000000000       0.30453943447013865     
   8.5284280936454848E-002   6.1068256330588933E-002   0.0000000000000000        0.0000000000000000       -2.6124875184898928E-002  0.85652098473407468       0.55198987896583462       0.42778647861095132        0.0000000000000000        0.0000000000000000       0.30453110576824011     
   8.8628762541806017E-002   6.1059949746729826E-002   0.0000000000000000        0.0000000000000000       -2.6121397129121537E-002  0.85643711759414498       0.55191516707543464       0.42779700676424803        0.0000000000000000        0.0000000000000000       0.30452195051871028     
   9.1973244147157185E-002   6.1050458236729062E-002   0.0000000000000000        0.0000000000000000       -2.6117948460963460E-002  0.85635101621037235       0.55183518441910318       0.42780468942594085        0.0000000000000000        0.0000000000000000       0.30451583179126918     
   9.5317725752508367E-002   6.1039279831213829E-002   0.0000000000000000        0.0000000000000000       -2.6113130323686846E-002  0.85626431002460723       0.55174981869245776       0.42780783622461199        0.0000000000000000        0.0000000000000000       0.30451449133214953     
   9.8662207357859535E-002   6.1025486080180588E-002   0.0000000000000000        0.0000000000000000       -2.6107154142117867E-002  0.85617523066654955       0.55165716915601282       0.42780635423533919        0.0000000000000000        0.0000000000000000       0.30451806151053679     
  0.10200668896321070        6.1007578747746427E-002   0.0000000000000000        0.0000000000000000       -2.6099178415125521E-002  0.85608020746570879       0.55155416811436497       0.42780081590180508        0.0000000000000000        0.0000000000000000       0.30452603935134376     
  0.10535117056856187        6.0983137046584944E-002   0.0000000000000000        0.0000000000000000       -2.6088231433357926E-002  0.85597379849892286       0.55143622598487896       0.42779219434888216        0.0000000000000000        0.0000000000000000       0.30453757251404390     
  0.10869565217391304        6.0948177133603398E-002   0.0000000000000000        0.0000000000000000       -2.6072723531159202E-002  0.85584693309451354       0.55129582583875658       0.42778223721388076        0.0000000000000000        0.0000000000000000       0.30455110725575701     
  0.11204013377926421        6.0896183021930596E-002   0.0000000000000000        0.0000000000000000       -2.6050042507250071E-002  0.85568507459575094       0.55112077030363382       0.42777360540536569        0.0000000000000000        0.0000000000000000       0.30456430429211717     
  0.11538461538461539        6.0816738498287996E-002   0.0000000000000000        0.0000000000000000       -2.6015916293552415E-002  0.85546769393248789       0.55089267271241404       0.42776900011020713        0.0000000000000000        0.0000000000000000       0.30457502122007379     
  0.11872909698996656        6.0693598187701467E-002   0.0000000000000000        0.0000000000000000       -2.5963948760425907E-002  0.85516849411873763       0.55058534073165355       0.42776948543006599        0.0000000000000000        0.0000000000000000       0.30458315338708414     
  0.12207357859531773        6.0501942520978375E-002   0.0000000000000000        0.0000000000000000       -2.5882772448303941E-002  0.85475378679674785       0.55016168885520422       0.42777321827815801        0.0000000000000000        0.0000000000000000       0.30459209794154357     
  0.12541806020066890        6.0204542855018292E-002   0.0000000000000000        0.0000000000000000       -2.5756583480973989E-002  0.85417622615516420       0.54956765346537495       0.42777582600732433        0.0000000000000000        0.0000000000000000       0.30460857268978930     
  0.12876254180602006        5.9746653716537507E-002   0.0000000000000000        0.0000000000000000       -2.5561797686333373E-002  0.85336325632024757       0.54872253897427192       0.42777249630444303        0.0000000000000000        0.0000000000000000       0.30464071734597564     
  0.13210702341137123        5.9049610622665810E-002   0.0000000000000000        0.0000000000000000       -2.5264767130962023E-002  0.85220244220246577       0.54750653932102311       0.42776036389741967        0.0000000000000000        0.0000000000000000       0.30469590288144266     
  0.13545150501672240        5.8003276315889668E-002   0.0000000000000000        0.0000000000000000       -2.4818609081023124E-002  0.85052673422608638       0.54574666675582317       0.42773935816295006        0.0000000000000000        0.0000000000000000       0.30478006747026321     
  0.13879598662207357        5.6457638794812123E-002   0.0000000000000000        0.0000000000000000       -2.4159537391012485E-002  0.84810066778703042       0.54320155702995931       0.42771086330786529        0.0000000000000000        0.0000000000000000       0.30489911075707116     
  0.14214046822742474        5.4214125170753989E-002   0.0000000000000000        0.0000000000000000       -2.3203019031474221E-002  0.84460545008894838       0.53954459222806395       0.42767540588566166        0.0000000000000000        0.0000000000000000       0.30506085786088438     
  0.14548494983277591        5.1017708826611982E-002   0.0000000000000000        0.0000000000000000       -2.1840351880553371E-002  0.83962022043545992       0.53434517117354796       0.42763146652749584        0.0000000000000000        0.0000000000000000       0.30527504926191190     
  0.14882943143812710        4.6551708680827503E-002   0.0000000000000000        0.0000000000000000       -1.9936536726639049E-002  0.83260021991577782       0.52705062490123511       0.42757658650660429        0.0000000000000000        0.0000000000000000       0.30554959501454276     
  0.15217391304347827        4.0438141078814875E-002   0.0000000000000000        0.0000000000000000       -1.7330579998637234E-002  0.82285858039716198       0.51697537986111375       0.42750999952218510        0.0000000000000000        0.0000000000000000       0.30588320053604823     
  0.15551839464882944        3.2247178370228231E-002   0.0000000000000000        0.0000000000000000       -1.3839569316192932E-002  0.80956321132316411       0.50330743423593449       0.42743479385045891        0.0000000000000000        0.0000000000000000       0.30625577708722967     
  0.15886287625418061        2.1519146201871810E-002   0.0000000000000000        0.0000000000000000       -9.2678709197822860E-003  0.79176040648928470       0.48514283712278877       0.42735850026529970        0.0000000000000000        0.0000000000000000       0.30661756936649587     
  0.16220735785953178        7.8010939439381666E-003   0.0000000000000000        0.0000000000000000       -3.4223207992064545E-003  0.76843077175359364       0.46155566054754488       0.42729499041221297        0.0000000000000000        0.0000000000000000       0.30687511120604877     
  0.16555183946488294       -9.3024908083703881E-003   0.0000000000000000        0.0000000000000000        3.8671725215424883E-003  0.73858084339839225       0.43171018180851978       0.42727614682842657        0.0000000000000000        0.0000000000000000       0.30687066158987242     
  0.16889632107023411       -3.0067243270343148E-002   0.0000000000000000        0.0000000000000000        1.2723558408321654E-002  0.70131988380409660       0.39492706775869230       0.42735865644233695        0.0000000000000000        0.0000000000000000       0.30639281604540430     
  0.17224080267558528       -5.4646402716094389E-002   0.0000000000000000        0.0000000000000000        2.3213690408084738E-002  0.65832889881884160       0.35321822411541298       0.42766757770034514        0.0000000000000000        0.0000000000000000       0.30511067470342862     
  0.17558528428093645       -8.1675680039125564E-002   0.0000000000000000        0.0000000000000000        3.4822466460835436E-002  0.61769212744626423       0.31499745883283992       0.42812382339043331        0.0000000000000000        0.0000000000000000       0.30269466861342431     
  0.17892976588628762      -0.10656674706011401        0.0000000000000000        0.0000000000000000        4.5578541550253954E-002  0.58508966543189156       0.28528828439034110       0.42874128130851380        0.0000000000000000        0.0000000000000000       0.29980138104155046     
  0.18227424749163879      -0.12689992585150850        0.0000000000000000        0.0000000000000000        5.4411479787538568E-002  0.55981831981897512       0.26291848541689261       0.42944614462001240        0.0000000000000000        0.0000000000000000       0.29689983440208251     
  0.18561872909698995      -0.14315289122135341        0.0000000000000000        0.0000000000000000        6.1488370515015822E-002  0.54064337562548703       0.24653566224658749       0.42999950708461659        0.0000000000000000        0.0000000000000000       0.29410771337889952     
  0.18896321070234115      -0.15585106277781433        0.0000000000000000        0.0000000000000000        6.7012679686208332E-002  0.52641325762074698       0.23487698239585580       0.43031297277044434        0.0000000000000000        0.0000000000000000       0.29153627522489117     
  0.19230769230769232      -0.16558899841176983        0.0000000000000000        0.0000000000000000        7.1260530425437146E-002  0.51627347272662716       0.22687590231126381       0.43055769371747210        0.0000000000000000        0.0000000000000000       0.28939757041536329     
  0.19565217391304349      -0.17294856106989684        0.0000000000000000        0.0000000000000000        7.4507377306772260E-002  0.50945729091700476       0.22162506276632610       0.43091994924404914        0.0000000000000000        0.0000000000000000       0.28783222815067872     
  0.19899665551839466      -0.17839931771038112        0.0000000000000000        0.0000000000000000        7.6941879975617494E-002  0.50509018803564776       0.21833022189341605       0.43135280667225279        0.0000000000000000        0.0000000000000000       0.28675996614223170     
  0.20234113712374582      -0.18230759529613666        0.0000000000000000        0.0000000000000000        7.8688828754551798E-002  0.50232344700414289       0.21633666969060103       0.43167293975468302        0.0000000000000000        0.0000000000000000       0.28598677731354188     
  0.20568561872909699      -0.18502124211951976        0.0000000000000000        0.0000000000000000        7.9894195695500020E-002  0.50054539447622959       0.21518286323279839       0.43184967823083537        0.0000000000000000        0.0000000000000000       0.28536253124343119     
  0.20903010033444816      -0.18683133419696710        0.0000000000000000        0.0000000000000000        8.0679375079844212E-002  0.49938023984171326       0.21453846986046332       0.43187801657189001        0.0000000000000000        0.0000000000000000       0.28484176998124994     
  0.21237458193979933      -0.18801364335268561        0.0000000000000000        0.0000000000000000        8.1181611816981955E-002  0.49869744570412855       0.21421435897677069       0.43181415432811493        0.0000000000000000        0.0000000000000000       0.28448308672735789     
  0.21571906354515050      -0.18878192388191348        0.0000000000000000        0.0000000000000000        8.1513871712236105E-002  0.49833527165917590       0.21407966480962143       0.43180082029552608        0.0000000000000000        0.0000000000000000       0.28425560684955448     
  0.21906354515050167      -0.18927103114453933        0.0000000000000000        0.0000000000000000        8.1729691162841234E-002  0.49817416752317667       0.21404201500250078       0.43181662100958607        0.0000000000000000        0.0000000000000000       0.28413215252067592     
  0.22240802675585283      -0.18957816761516139        0.0000000000000000        0.0000000000000000        8.1867087737406197E-002  0.49810396180428179       0.21403947144755758       0.43183784769618522        0.0000000000000000        0.0000000000000000       0.28406449035672421     
  0.22575250836120400      -0.18977255618273697        0.0000000000000000        0.0000000000000000        8.1957994832652314E-002  0.49809302772857711       0.21406663159654293       0.43187259284400037        0.0000000000000000        0.0000000000000000       0.28402639613203418     
  0.22909698996655517      -0.18990125050266507        0.0000000000000000        0.0000000000000000        8.2022859197444703E-002  0.49816749698977325       0.21413839253147798       0.43191766186992192        0.0000000000000000        0.0000000000000000       0.28402910445829527     
  0.23244147157190637      -0.18998929767240400        0.0000000000000000        0.0000000000000000        8.2072679367568860E-002  0.49829645421886326       0.21423799112600520       0.43198031525012998        0.0000000000000000        0.0000000000000000       0.28405846309285809     
  0.23578595317725753      -0.19004378097865143        0.0000000000000000        0.0000000000000000        8.2100297477370687E-002  0.49837681067650519       0.21431022963396940       0.43200675715686504        0.0000000000000000        0.0000000000000000       0.28406658104253579     
  0.23913043478260870      -0.19007905327734212        0.0000000000000000        0.0000000000000000        8.2115971947431851E-002  0.49840279212664490       0.21435128004704551       0.43200997798827828        0.0000000000000000        0.0000000000000000       0.28405151207959939     
  0.24247491638795987      -0.19010577620525773        0.0000000000000000        0.0000000000000000        8.2125236592366188E-002  0.49841512379582387       0.21437602119331892       0.43199991773578678        0.0000000000000000        0.0000000000000000       0.28403910260250492     
  0.24581939799331104      -0.19013005088261828        0.0000000000000000        0.0000000000000000        8.2132043276568839E-002  0.49841372744852563       0.21439252870740202       0.43198154895752794        0.0000000000000000        0.0000000000000000       0.28402119874112364     
  0.24916387959866221      -0.19015428858770858        0.0000000000000000        0.0000000000000000        8.2137260149592536E-002  0.49839570942699052       0.21440595404058213       0.43195489687686350        0.0000000000000000        0.0000000000000000       0.28398975538640836     
  0.25250836120401338      -0.19018133949279245        0.0000000000000000        0.0000000000000000        8.2145479657972559E-002  0.49837969524266235       0.21441838478422634       0.43193479543236141        0.0000000000000000        0.0000000000000000       0.28396131045843598     
  0.25585284280936454      -0.19021752438743580        0.0000000000000000        0.0000000000000000        8.2160661465277743E-002  0.49838241353047835       0.21443421974249072       0.43193060124022764        0.0000000000000000        0.0000000000000000       0.28394819378798763     
  0.25919732441471571      -0.19026221381095004        0.0000000000000000        0.0000000000000000        8.2180567254498960E-002  0.49839931083786670       0.21446084097546300       0.43193328298384115        0.0000000000000000        0.0000000000000000       0.28393846986240373     
  0.26254180602006688      -0.19030620490772682        0.0000000000000000        0.0000000000000000        8.2202484403595150E-002  0.49843637864120371       0.21449811962557822       0.43194659775188665        0.0000000000000000        0.0000000000000000       0.28393825901562553     
  0.26588628762541805      -0.19034639986233229        0.0000000000000000        0.0000000000000000        8.2225811368479215E-002  0.49849737424022939       0.21454610591975343       0.43197566854448899        0.0000000000000000        0.0000000000000000       0.28395126832047596     
  0.26923076923076922      -0.19037998975112977        0.0000000000000000        0.0000000000000000        8.2246728233904387E-002  0.49856942632883955       0.21459706653549843       0.43201073729239114        0.0000000000000000        0.0000000000000000       0.28397235979334112     
  0.27257525083612039      -0.19040180327909242        0.0000000000000000        0.0000000000000000        8.2258205465367787E-002  0.49861122189868623       0.21463381760705785       0.43202420930574514        0.0000000000000000        0.0000000000000000       0.28397740429162838     
  0.27591973244147155      -0.19041588795379413        0.0000000000000000        0.0000000000000000        8.2264150551898937E-002  0.49863144895553052       0.21466030492665655       0.43202473328821228        0.0000000000000000        0.0000000000000000       0.28397114402887397     
  0.27926421404682272      -0.19042486852786128        0.0000000000000000        0.0000000000000000        8.2267061071429060E-002  0.49864347271080589       0.21467890130592482       0.43201965724121072        0.0000000000000000        0.0000000000000000       0.28396457140488107     
  0.28260869565217389      -0.19043140209032497        0.0000000000000000        0.0000000000000000        8.2267996611284963E-002  0.49865061563847157       0.21469246455890559       0.43201000580230003        0.0000000000000000        0.0000000000000000       0.28395815107956601     
  0.28595317725752506      -0.19043727274373323        0.0000000000000000        0.0000000000000000        8.2268307836045815E-002  0.49865033847342510       0.21470314381263492       0.43199843431170165        0.0000000000000000        0.0000000000000000       0.28394719466079021     
  0.28929765886287623      -0.19044375103320668        0.0000000000000000        0.0000000000000000        8.2269408897824289E-002  0.49864898493255960       0.21471224420386856       0.43199022518602492        0.0000000000000000        0.0000000000000000       0.28393674072869107     
  0.29264214046822745      -0.19045330479618550        0.0000000000000000        0.0000000000000000        8.2273732089763518E-002  0.49865315327892668       0.21472085913223474       0.43198920305868643        0.0000000000000000        0.0000000000000000       0.28393229414669197     
  0.29598662207357862      -0.19046721327963304        0.0000000000000000        0.0000000000000000        8.2280310573946358E-002  0.49866358939904243       0.21473082987629385       0.43199140582838547        0.0000000000000000        0.0000000000000000       0.28393275952274860     
  0.29933110367892979      -0.19048508608496020        0.0000000000000000        0.0000000000000000        8.2290711480996051E-002  0.49868149130638639       0.21474260960275179       0.43200443990455117        0.0000000000000000        0.0000000000000000       0.28393888170363463     
  0.30267558528428096      -0.19050737135167198        0.0000000000000000        0.0000000000000000        8.2305166641302552E-002  0.49871389041606201       0.21475924737931795       0.43203062124309749        0.0000000000000000        0.0000000000000000       0.28395464303674406     
  0.30602006688963213      -0.19053067819275032        0.0000000000000000        0.0000000000000000        8.2321653370651157E-002  0.49875605154331604       0.21477992881099053       0.43206376701890892        0.0000000000000000        0.0000000000000000       0.28397612273232548     
  0.30936454849498329      -0.19054530431554093        0.0000000000000000        0.0000000000000000        8.2330019270951058E-002  0.49877832330639466       0.21479507016367833       0.43207668859030429        0.0000000000000000        0.0000000000000000       0.28398325314271633     
  0.31270903010033446      -0.19055369272482445        0.0000000000000000        0.0000000000000000        8.2333745298963201E-002  0.49878459231465910       0.21480510323004806       0.43207788082770265        0.0000000000000000        0.0000000000000000       0.28397948908461101     
  0.31605351170568563      -0.19055761863638102        0.0000000000000000        0.0000000000000000        8.2333424875400310E-002  0.49878725217927766       0.21481134447338629       0.43207048356995059        0.0000000000000000        0.0000000000000000       0.28397590770589137     
  0.31939799331103680      -0.19055907714812903        0.0000000000000000        0.0000000000000000        8.2330896586577301E-002  0.49877653649273879       0.21481628762907404       0.43205244711945007        0.0000000000000000        0.0000000000000000       0.28396024886366478     
  0.32274247491638797      -0.19055310757622815        0.0000000000000000        0.0000000000000000        8.2321709643886271E-002  0.49874063360911725       0.21481688637522275       0.43200864163098923        0.0000000000000000        0.0000000000000000       0.28392374723389446     
  0.32608695652173914      -0.19052913397713780        0.0000000000000000        0.0000000000000000        8.2295232662655496E-002  0.49865782657843216       0.21480343208061928       0.43191895907350836        0.0000000000000000        0.0000000000000000       0.28385439449781286     
  0.32943143812709030      -0.19047537486595581        0.0000000000000000        0.0000000000000000        8.2237504166814288E-002  0.49849568997150706       0.21476428267663175       0.43175572614986435        0.0000000000000000        0.0000000000000000       0.28373140729487534     
  0.33277591973244147      -0.19037680327702858        0.0000000000000000        0.0000000000000000        8.2140540768938231E-002  0.49820741075495978       0.21468687547816986       0.43147366615531407        0.0000000000000000        0.0000000000000000       0.28352053527678994     
  0.33612040133779264      -0.19020724177650702        0.0000000000000000        0.0000000000000000        8.1970372500178634E-002  0.49771603871827080       0.21455067071166772       0.43099689831484139        0.0000000000000000        0.0000000000000000       0.28316536800660308     
  0.33946488294314381      -0.18992014375818012        0.0000000000000000        0.0000000000000000        8.1689729706564698E-002  0.49689102302001248       0.21431887699872831       0.43019775472193472        0.0000000000000000        0.0000000000000000       0.28257214602128417     
  0.34280936454849498      -0.18943714123498620        0.0000000000000000        0.0000000000000000        8.1242492992663187E-002  0.49551376392262519       0.21392858136370357       0.42886212536838042        0.0000000000000000        0.0000000000000000       0.28158518255892162     
  0.34615384615384615      -0.18863070915330513        0.0000000000000000        0.0000000000000000        8.0455154008572283E-002  0.49322407129831347       0.21327593097144290       0.42663334364011118        0.0000000000000000        0.0000000000000000       0.27994814032687060     
  0.34949832775919731      -0.18729647526036403        0.0000000000000000        0.0000000000000000        7.9174461448126773E-002  0.48943605040506255       0.21219219877914861       0.42291918584625376        0.0000000000000000        0.0000000000000000       0.27724385162591397     
  0.35284280936454848      -0.18511014894138164        0.0000000000000000        0.0000000000000000        7.7127764963613454E-002  0.48320573531236882       0.21040528900389127       0.41673081986023225        0.0000000000000000        0.0000000000000000       0.27280044630847755     
  0.35618729096989965      -0.18156232742794312        0.0000000000000000        0.0000000000000000        7.3638138753860799E-002  0.47302018052668932       0.20747724346075347       0.40638563304088365        0.0000000000000000        0.0000000000000000       0.26554293706593585     
  0.35953177257525082      -0.17586132007556476        0.0000000000000000        0.0000000000000000        6.8175500483137516E-002  0.45645308384994854       0.20269877433476466       0.38891080892414631        0.0000000000000000        0.0000000000000000       0.25375430951518391     
  0.36287625418060199      -0.16678953919173697        0.0000000000000000        0.0000000000000000        5.9652138215156414E-002  0.42959595518039517       0.19489817598865472       0.35870077785289389        0.0000000000000000        0.0000000000000000       0.23469777919174048     
  0.36622073578595316      -0.15236725594881786        0.0000000000000000        0.0000000000000000        4.6079362220726776E-002  0.38573642474945757       0.18193859022622591       0.30351190297016067        0.0000000000000000        0.0000000000000000       0.20379783452323166     
  0.36956521739130432      -0.13212206880810812        0.0000000000000000        0.0000000000000000        2.7247960517960870E-002  0.32292710642618183       0.16202803525948545       0.21038680137817681        0.0000000000000000        0.0000000000000000       0.16089907116669641     
  0.37290969899665549      -0.11652343542749795        0.0000000000000000        0.0000000000000000        1.4009081314001031E-002  0.27432408356319560       0.14490665303341371       0.12233286987598554        0.0000000000000000        0.0000000000000000       0.12941743052978191     
  0.37625418060200672      -0.10790154559517595        0.0000000000000000        0.0000000000000000        6.4854532177511057E-003  0.24594838851840140       0.13480544860831661        6.1814548801551294E-002   0.0000000000000000        0.0000000000000000       0.11114293991008478     
  0.37959866220735788      -0.10353555297953421        0.0000000000000000        0.0000000000000000        2.8405698796594714E-003  0.23152741132708396       0.12945837134773755        2.8200092520799771E-002   0.0000000000000000        0.0000000000000000       0.10206903997934641     
  0.38294314381270905      -0.10151434468478349        0.0000000000000000        0.0000000000000000        1.2028743975770106E-003  0.22490834297409490       0.12692409066623420        1.2139763581574892E-002   0.0000000000000000        0.0000000000000000        9.7984252307860689E-002
  0.38628762541806022      -0.10063310781746203        0.0000000000000000        0.0000000000000000        5.0202552878437969E-004  0.22204502944238996       0.12580709457039216        5.0794064817435963E-003   0.0000000000000000        0.0000000000000000        9.6237934871997818E-002
  0.38963210702341139      -0.10026144384272161        0.0000000000000000        0.0000000000000000        2.0760820457612071E-004  0.22084308339109288       0.12533376997613463        2.0974202551425321E-003   0.0000000000000000        0.0000000000000000        9.5509313414958261E-002
  0.39297658862876256      -0.10010729019960145        0.0000000000000000        0.0000000000000000        8.5243216501793920E-005  0.22034572458005297       0.12513705630074132        8.6062918133733536E-004   0.0000000000000000        0.0000000000000000        9.5208668279311640E-002
  0.39632107023411373      -0.10004387524453193        0.0000000000000000        0.0000000000000000        3.4864088986297230E-005  0.22014133893468571       0.12505606376381634        3.5192810520296840E-004   0.0000000000000000        0.0000000000000000        9.5085275170869371E-002
  0.39966555183946489      -0.10001789984380295        0.0000000000000000        0.0000000000000000        1.4222897679244674E-005  0.22005765682039360       0.12502287580124477        1.4357707573678505E-004   0.0000000000000000        0.0000000000000000        9.5034781019148834E-002
  0.40301003344481606      -0.10000728820906316        0.0000000000000000        0.0000000000000000        5.7903155256009798E-006  0.22002347578009293       0.12500931513571964        5.8461693396575490E-005   0.0000000000000000        0.0000000000000000        9.5014160644373291E-002
  0.40635451505016723      -0.10000296186257504        0.0000000000000000        0.0000000000000000        2.3527111863217794E-006  0.22000954068371958       0.12500378587751801        2.3759520590510113E-005   0.0000000000000000        0.0000000000000000        9.5005754806201576E-002
  0.40969899665551840      -0.10000120129632677        0.0000000000000000        0.0000000000000000        9.5403175518667567E-007  0.22000386980413397       0.12500153561866822        9.6371785146997479E-006   0.0000000000000000        0.0000000000000000        9.5002334185465748E-002
  0.41304347826086957      -0.10000048620247946        0.0000000000000000        0.0000000000000000        3.8603625677572734E-007  0.22000156633819112       0.12500062155982455        3.9007450088638758E-006   0.0000000000000000        0.0000000000000000        9.5000944778366556E-002
  0.41638795986622074      -0.10000019633285347        0.0000000000000000        0.0000000000000000        1.5584478958626433E-007  0.22000063254988192       0.12500025101137363        1.5752781429220577E-006   0.0000000000000000        0.0000000000000000        9.5000381538508288E-002
  0.41973244147157190      -0.10000007908557915        0.0000000000000000        0.0000000000000000        6.2758896935781003E-008  0.22000025482141888       0.12500010111953150        6.3459781992857941E-007   0.0000000000000000        0.0000000000000000        9.5000153701887372E-002
  0.42307692307692307      -0.10000003177207087        0.0000000000000000        0.0000000000000000        2.5205334771201870E-008  0.22000010238214751       0.12500004062782341        2.5496874832924470E-007   0.0000000000000000        0.0000000000000000        9.5000061754324086E-002
  0.42642140468227424      -0.10000001272771156        0.0000000000000000        0.0000000000000000        1.0093838106091843E-008  0.22000004101779946       0.12500001627690238        1.0214923135349594E-007   0.0000000000000000        0.0000000000000000        9.5000024740897096E-002
  0.42976588628762541      -0.10000000508303075        0.0000000000000000        0.0000000000000000        4.0297478724286386E-009  0.22000001638292196       0.12500000650115903        4.0799431982634421E-008   0.0000000000000000        0.0000000000000000        9.5000009881762937E-002
  0.43311036789297658      -0.10000000202335932        0.0000000000000000        0.0000000000000000        1.6034935657049941E-009  0.22000000652216128       0.12500000258815905        1.6242552699788324E-008   0.0000000000000000        0.0000000000000000        9.5000003934002250E-002
  0.43645484949832775      -0.10000000080262268        0.0000000000000000        0.0000000000000000        6.3582042408860662E-010  0.22000000258751687       0.12500000102679229        6.4438574064830311E-009   0.0000000000000000        0.0000000000000000        9.5000001560724578E-002
  0.43979933110367891      -0.10000000031721148        0.0000000000000000        0.0000000000000000        2.5118352860638757E-010  0.22000000102276815       0.12500000040586035        2.5470643228646889E-009   0.0000000000000000        0.0000000000000000        9.5000000616907804E-002
  0.44314381270903008      -0.10000000012488132        0.0000000000000000        0.0000000000000000        9.8844015380035921E-011  0.22000000040270384       0.12500000015980298        1.0028789160664825E-009   0.0000000000000000        0.0000000000000000        9.5000000242900867E-002
  0.44648829431438125      -0.10000000004896333        0.0000000000000000        0.0000000000000000        3.8737095938342258E-011  0.22000000015791474       0.12500000006266429        3.9326575129938092E-010   0.0000000000000000        0.0000000000000000        9.5000000095250448E-002
  0.44983277591973242      -0.10000000001911556        0.0000000000000000        0.0000000000000000        1.5115722562519805E-011  0.22000000006166032       0.12500000002446815        1.5355734511231021E-010   0.0000000000000000        0.0000000000000000        9.5000000037192167E-002
  0.45317725752508359      -0.10000000000742960        0.0000000000000000        0.0000000000000000        5.8718983379317058E-012  0.22000000002396922       0.12500000000951134        5.9692632558947857E-011   0.0000000000000000        0.0000000000000000        9.5000000014457880E-002
  0.45652173913043476      -0.10000000000287430        0.0000000000000000        0.0000000000000000        2.2704292150047913E-012  0.22000000000927442       0.12500000000368011        2.3097380118812074E-011   0.0000000000000000        0.0000000000000000        9.5000000005594304E-002
  0.45986622073578598      -0.10000000000110665        0.0000000000000000        0.0000000000000000        8.7354845579312727E-013  0.22000000000357131       0.12500000000141706        8.8944176044705948E-012   0.0000000000000000        0.0000000000000000        9.5000000002154250E-002
  0.46321070234113715      -0.10000000000042403        0.0000000000000000        0.0000000000000000        3.3447596544296705E-013  0.22000000000136857       0.12500000000054293        3.4087540463130758E-012   0.0000000000000000        0.0000000000000000        9.5000000000825646E-002
  0.46655518394648832      -0.10000000000016170        0.0000000000000000        0.0000000000000000        1.2760440852114622E-013  0.22000000000052183       0.12500000000020695        1.3000989166536554E-012   0.0000000000000000        0.0000000000000000        9.5000000000314888E-002
  0.46989966555183948      -0.10000000000006133        0.0000000000000000        0.0000000000000000        4.8343736421448581E-014  0.22000000000019795       0.12500000000007844        4.9339414294106123E-013   0.0000000000000000        0.0000000000000000        9.5000000000119517E-002
  0.47324414715719065      -0.10000000000002315        0.0000000000000000        0.0000000000000000        1.8249290967276007E-014  0.22000000000007477       0.12500000000002953        1.8648259565295857E-013   0.0000000000000000        0.0000000000000000        9.5000000000045243E-002
  0.47658862876254182      -0.10000000000000867        0.0000000000000000        0.0000000000000000        6.8334227165678382E-015  0.22000000000002803       0.12500000000001113        6.9987818927950779E-014   0.0000000000000000        0.0000000000000000        9.5000000000016904E-002
  0.47993311036789299      -0.10000000000000323        0.0000000000000000        0.0000000000000000        2.5405603546838994E-015  0.22000000000001049       0.12500000000000411        2.6427578075777342E-014   0.0000000000000000        0.0000000000000000        9.5000000000006385E-002
  0.48327759197324416      -0.10000000000000121        0.0000000000000000        0.0000000000000000        9.3906364166211164E-016  0.22000000000000397       0.12500000000000147        1.0102317853606683E-014   0.0000000000000000        0.0000000000000000        9.5000000000002499E-002
  0.48662207357859533      -0.10000000000000046        0.0000000000000000        0.0000000000000000        3.4231876592608990E-016  0.22000000000000147       0.12500000000000053        4.0359453818003909E-015   0.0000000000000000        0.0000000000000000        9.5000000000000945E-002
  0.48996655518394649      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7194223445156292E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.49331103678929766      -0.10000000000000001        0.0000000000000000        0.0000000000000000        3.5157062446463289E-017  0.22000000000000006       0.12500000000000000        5.0137956882074322E-016   0.0000000000000000        0.0000000000000000        9.5000000000000057E-002
  0.49665551839464883      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7194223445156292E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.50000000000000000      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7194223445156292E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e11.txt <==
 -0.50000000000000000       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239310763520734E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49665551839464883       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239310763520734E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49331103678929766       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239310763520734E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.48996655518394649        9.9999999999999992E-002   0.0000000000000000        0.0000000000000000       -2.3129646346357426E-017   1.9949999999999988       0.99999999999999967        4.5950897415023788E-016   0.0000000000000000        0.0000000000000000       0.99499999999999911     
 -0.48662207357859533        9.9999999999999825E-002   0.0000000000000000        0.0000000000000000       -1.4247862149356174E-016   1.9949999999999934       0.99999999999999789        1.8738097494658548E-015   0.0000000000000000        0.0000000000000000       0.99499999999999555     
 -0.48327759197324416        9.9999999999999409E-002   0.0000000000000000        0.0000000000000000       -4.9497443181204892E-016   1.9949999999999808       0.99999999999999378        5.3679283241368086E-015   0.0000000000000000        0.0000000000000000       0.99499999999998701     
 -0.47993311036789299        9.9999999999998368E-002   0.0000000000000000        0.0000000000000000       -1.2776816641727841E-015   1.9949999999999497       0.99999999999998312        1.3919112776180521E-014   0.0000000000000000        0.0000000000000000       0.99499999999996658     
 -0.47658862876254182        9.9999999999995912E-002   0.0000000000000000        0.0000000000000000       -3.1678363635971131E-015   1.9949999999998742       0.99999999999995792        3.4448986873537172E-014   0.0000000000000000        0.0000000000000000       0.99499999999991628     
 -0.47324414715719065        9.9999999999990014E-002   0.0000000000000000        0.0000000000000000       -7.7114240918755675E-015   1.9949999999996944       0.99999999999989775        8.3704956547663544E-014   0.0000000000000000        0.0000000000000000       0.99499999999979660     
 -0.46989966555183948        9.9999999999976039E-002   0.0000000000000000        0.0000000000000000       -1.8557377856609492E-014   1.9949999999992669       0.99999999999975497        2.0044213203107117E-013   0.0000000000000000        0.0000000000000000       0.99499999999951194     
 -0.46655518394648832        9.9999999999943134E-002   0.0000000000000000        0.0000000000000000       -4.4015716997118190E-014   1.9949999999982624       0.99999999999941913        4.7471563717734950E-013   0.0000000000000000        0.0000000000000000       0.99499999999884325     
 -0.46321070234113715        9.9999999999866598E-002   0.0000000000000000        0.0000000000000000       -1.0331827985747090E-013   1.9949999999959249       0.99999999999863742        1.1129797700923290E-012   0.0000000000000000        0.0000000000000000       0.99499999999728750     
 -0.45986622073578598        9.9999999999690198E-002   0.0000000000000000        0.0000000000000000       -2.4028926996303796E-013   1.9949999999905397       0.99999999999683664        2.5834396351054659E-012   0.0000000000000000        0.0000000000000000       0.99499999999370303     
 -0.45652173913043476        9.9999999999287451E-002   0.0000000000000000        0.0000000000000000       -5.5308350492092958E-013   1.9949999999782531       0.99999999999272704        5.9386554317619295E-012   0.0000000000000000        0.0000000000000000       0.99499999998552602     
 -0.45317725752508359        9.9999999998377831E-002   0.0000000000000000        0.0000000000000000       -1.2601521677998068E-012   1.9949999999505090       0.99999999998344802        1.3514859602355571E-011   0.0000000000000000        0.0000000000000000       0.99499999996706101     
 -0.44983277591973242        9.9999999996344652E-002   0.0000000000000000        0.0000000000000000       -2.8425299151516958E-012   1.9949999998885168       0.99999999996271449        3.0443534115663713E-011   0.0000000000000000        0.0000000000000000       0.99499999992580235     
 -0.44648829431438125        9.9999999991847638E-002   0.0000000000000000        0.0000000000000000       -6.3456360536543827E-012   1.9949999997514487       0.99999999991687227        6.7873553392852652E-011   0.0000000000000000        0.0000000000000000       0.99499999983457643     
 -0.44314381270903008        9.9999999982007509E-002   0.0000000000000000        0.0000000000000000       -1.4017871123132393E-011   1.9949999994516294       0.99999999981659837        1.4974700311677682E-010   0.0000000000000000        0.0000000000000000       0.99499999963503105     
 -0.43979933110367891        9.9999999960709726E-002   0.0000000000000000        0.0000000000000000       -3.0640855593529651E-011   1.9949999988029301       0.99999999959964225        3.2689091209208982E-010   0.0000000000000000        0.0000000000000000       0.99499999920328785     
 -0.43645484949832775        9.9999999915121790E-002   0.0000000000000000        0.0000000000000000       -6.6257735409358505E-011   1.9949999974148707       0.99999999913540838        7.0593621976587341E-010   0.0000000000000000        0.0000000000000000       0.99499999827946228     
 -0.43311036789297658        9.9999999818635443E-002   0.0000000000000000        0.0000000000000000       -1.4171817145728717E-010   1.9949999944780947       0.99999999815320906        1.5078987592840710E-009   0.0000000000000000        0.0000000000000000       0.99499999632488567     
 -0.42976588628762541        9.9999999616754751E-002   0.0000000000000000        0.0000000000000000       -2.9977009578333968E-010   1.9949999883355938       0.99999999609886114        3.1852670616146841E-009   0.0000000000000000        0.0000000000000000       0.99499999223673263     
 -0.42642140468227424        9.9999999199265041E-002   0.0000000000000000        0.0000000000000000       -6.2696570157783071E-010   1.9949999756374381       0.99999999185198629        6.6528257869307779E-009   0.0000000000000000        0.0000000000000000       0.99499998378545185     
 -0.42307692307692307        9.9999998346118335E-002   0.0000000000000000        0.0000000000000000       -1.2963085512425936E-009   1.9949999496979327       0.99999998317656591        1.3736276423525219E-008   0.0000000000000000        0.0000000000000000       0.99499996652136680     
 -0.41973244147157190        9.9999996623741177E-002   0.0000000000000000        0.0000000000000000       -2.6490758410953788E-009   1.9949998973490002       0.99999996566856086        2.8031502500008213E-008   0.0000000000000000        0.0000000000000000       0.99499993168043932     
 -0.41638795986622074        9.9999993189322484E-002   0.0000000000000000        0.0000000000000000       -5.3494592524202143E-009   1.9949997930037076       0.99999993077046778        5.6525676486809841E-008   0.0000000000000000        0.0000000000000000       0.99499986223323977     
 -0.41304347826086957        9.9999986427150009E-002   0.0000000000000000        0.0000000000000000       -1.0672298397795820E-008   1.9949995876303093       0.99999986208370450        1.1260818485592582E-007   0.0000000000000000        0.0000000000000000       0.99499972554660465     
 -0.40969899665551840        9.9999973283743146E-002   0.0000000000000000        0.0000000000000000       -2.1029862306195150E-008   1.9949991886032354       0.99999972862980191        2.2157284244040422E-007   0.0000000000000000        0.0000000000000000       0.99499945997343353     
 -0.40635451505016723        9.9999948072667252E-002   0.0000000000000000        0.0000000000000000       -4.0920179954680630E-008   1.9949984234996492       0.99999947274219947        4.3050420810482458E-007   0.0000000000000000        0.0000000000000000       0.99499895075744971     
 -0.40301003344481606        9.9999900363588801E-002   0.0000000000000000        0.0000000000000000       -7.8604492055137985E-008   1.9949969761877737       0.99999898869099368        8.2573042231220906E-007   0.0000000000000000        0.0000000000000000       0.99499798749678015     
 -0.39966555183946489        9.9999811322204438E-002   0.0000000000000000        0.0000000000000000       -1.4902022702027264E-007   1.9949942760693136       0.99999808563991432        1.5630687916060962E-006   0.0000000000000000        0.0000000000000000       0.99499619042939924     
 -0.39632107023411373        9.9999647486558416E-002   0.0000000000000000        0.0000000000000000       -2.7874234843997910E-007   1.9949893098436018       0.99999642469004413        2.9192296753739232E-006   0.0000000000000000        0.0000000000000000       0.99499288515355766     
 -0.39297658862876256        9.9999350399983519E-002   0.0000000000000000        0.0000000000000000       -5.1426178458898368E-007   1.9949803081288360       0.99999341406729714        5.3773966095940287E-006   0.0000000000000000        0.0000000000000000       0.99498689406153884     
 -0.38963210702341139        9.9998819717182816E-002   0.0000000000000000        0.0000000000000000       -9.3550010306549686E-007   1.9949642350876666       0.99998803841787798        9.7666095583664823E-006   0.0000000000000000        0.0000000000000000       0.99497619666978865     
 -0.38628762541806022        9.9997886315191450E-002   0.0000000000000000        0.0000000000000000       -1.6773614673587510E-006   1.9949359766069705       0.99997858726516220        1.7483490533758732E-005   0.0000000000000000        0.0000000000000000       0.99495738934180833     
 -0.38294314381270905        9.9996270573233806E-002   0.0000000000000000        0.0000000000000000       -2.9632416649142774E-006   1.9948870815672795       0.99996223394150452        3.0836080303548202E-005   0.0000000000000000        0.0000000000000000       0.99492484762577482     
 -0.37959866220735788        9.9993519422055852E-002   0.0000000000000000        0.0000000000000000       -5.1557051566814008E-006   1.9948038640072752       0.99993440062220817        5.3562392869752748E-005   0.0000000000000000        0.0000000000000000       0.99486946338506699     
 -0.37625418060200672        9.9988914250661184E-002   0.0000000000000000        0.0000000000000000       -8.8308140058224183E-006   1.9946646290659569       0.99988782992629044        9.1588754148612202E-005   0.0000000000000000        0.0000000000000000       0.99477679913966643     
 -0.37290969899665549        9.9981340788487832E-002   0.0000000000000000        0.0000000000000000       -1.4883460496704452E-005   1.9944357573991822       0.99981127380648960        1.5410114415420639E-004   0.0000000000000000        0.0000000000000000       0.99462448359269262     
 -0.36956521739130432        9.9969112471185312E-002   0.0000000000000000        0.0000000000000000       -2.4670869989218401E-005   1.9940663960186602       0.99968771420382896        2.5500016427474649E-004   0.0000000000000000        0.0000000000000000       0.99437868181483124     
 -0.36622073578595316        9.9949741714894624E-002   0.0000000000000000        0.0000000000000000       -4.0199270022920709E-005   1.9934815932989107       0.99949205860571488        4.1478787461758052E-004   0.0000000000000000        0.0000000000000000       0.99398953469319584     
 -0.36287625418060199        9.9919660368901778E-002   0.0000000000000000        0.0000000000000000       -6.4353436632181649E-005   1.9925739241589453       0.99918832073932262        6.6288206656173263E-004   0.0000000000000000        0.0000000000000000       0.99338560341962268     
 -0.35953177257525082        9.9873902666388334E-002   0.0000000000000000        0.0000000000000000       -1.0115938358410217E-004   1.9911940158130217       0.99872641412314012        1.0402615514619599E-003   0.0000000000000000        0.0000000000000000       0.99246760168988157     
 -0.35618729096989965        9.9805781702961102E-002   0.0000000000000000        0.0000000000000000       -1.5605644026941791E-004   1.9891409172188728       0.99803885767570522        1.6022127259333805E-003   0.0000000000000000        0.0000000000000000       0.99110205954316755     
 -0.35284280936454848        9.9706612456554849E-002   0.0000000000000000        0.0000000000000000       -2.3613739064391186E-004   1.9861539125125671       0.99703790357628930        2.4207853250528912E-003   0.0000000000000000        0.0000000000000000       0.98911600893627782     
 -0.34949832775919731        9.9565556289702914E-002   0.0000000000000000        0.0000000000000000       -3.5029755262169874E-004   1.9819080276691881       0.99561380563673019        3.5864075295789994E-003   0.0000000000000000        0.0000000000000000       0.98629422203245798     
 -0.34615384615384615        9.9369675848761413E-002   0.0000000000000000        0.0000000000000000       -5.0922182348797738E-004   1.9760158819055846       0.99363507639508486        5.2080146712945950E-003   0.0000000000000000        0.0000000000000000       0.98238080551049978     
 -0.34280936454849498        9.9104284511083621E-002   0.0000000000000000        0.0000000000000000       -7.2514130270260148E-004   1.9680383696666979       0.99095153277824155        7.4110850240716184E-003   0.0000000000000000        0.0000000000000000       0.97708683688845632     
 -0.33946488294314381        9.8753640059236314E-002   0.0000000000000000        0.0000000000000000       -1.0057253734931902E-003   1.9575056046264248       0.98740060372453864        1.0333220583181738E-002   0.0000000000000000        0.0000000000000000       0.97010500090188601     
 -0.33612040133779264        9.8301961566237661E-002   0.0000000000000000        0.0000000000000000       -1.3698555058597925E-003   1.9439474323458512       0.98281670974718949        1.4117400192759220E-002   0.0000000000000000        0.0000000000000000       0.96113072259866172     
 -0.33277591973244147        9.7734644575767762E-002   0.0000000000000000        0.0000000000000000       -1.8244186721512415E-003   1.9269297250777024       0.97704254655752798        1.8903755912441176E-002   0.0000000000000000        0.0000000000000000       0.94988717852017446     
 -0.32943143812709030        9.7039428205485931E-002   0.0000000000000000        0.0000000000000000       -2.3794354634279384E-003   1.9060890601276486       0.96993993775633069        2.4821623284578535E-002   0.0000000000000000        0.0000000000000000       0.93614912237131787     
 -0.32608695652173914        9.6207165060315347E-002   0.0000000000000000        0.0000000000000000       -3.0402961780867173E-003   1.8811550664480015       0.96139687644605654        3.1984619319558108E-002   0.0000000000000000        0.0000000000000000       0.91975819000194492     
 -0.32274247491638797        9.5231942015594984E-002   0.0000000000000000        0.0000000000000000       -3.8135587355992671E-003   1.8519491279673717       0.95132825680727062        4.0492550785984925E-002   0.0000000000000000        0.0000000000000000       0.90062087116010092     
 -0.31939799331103680        9.4112688914925371E-002   0.0000000000000000        0.0000000000000000       -4.6943520423130495E-003   1.8183686137361443       0.93969238587898662        5.0450548991682879E-002   0.0000000000000000        0.0000000000000000       0.87867622785715771     
 -0.31605351170568563        9.2870155965104145E-002   0.0000000000000000        0.0000000000000000       -5.6763066514104385E-003   1.7810072291032180       0.92668283321986544        6.1741187205427935E-002   0.0000000000000000        0.0000000000000000       0.85432439588335252     
 -0.31270903010033446        9.1617195181795855E-002   0.0000000000000000        0.0000000000000000       -6.6572103053466327E-003   1.7435463816149572       0.91346983960380723        7.3272232607894547E-002   0.0000000000000000        0.0000000000000000       0.83007654201114989     
 -0.30936454849498329        9.0394830339732862E-002   0.0000000000000000        0.0000000000000000       -7.6028801564081358E-003   1.7071180662423995       0.90047130521022267        8.4693216117105549E-002   0.0000000000000000        0.0000000000000000       0.80664676103217692     
 -0.30602006688963213        8.9212071835411896E-002   0.0000000000000000        0.0000000000000000       -8.5100309371938711E-003   1.6718750134519884       0.88778467652539450        9.5953865405860150E-002   0.0000000000000000        0.0000000000000000       0.78409033692659380     
 -0.30267558528428096        8.8067294504486332E-002   0.0000000000000000        0.0000000000000000       -9.3798092881118636E-003   1.6377870269035939       0.87540227578143559       0.10704742276090358        0.0000000000000000        0.0000000000000000       0.76238475112215820     
 -0.29933110367892979        8.6959638551239768E-002   0.0000000000000000        0.0000000000000000       -1.0213394031436273E-002   1.6048277145264549       0.86332318064345914       0.11796757308333496        0.0000000000000000        0.0000000000000000       0.74150453388299575     
 -0.29598662207357862        8.5888013610981015E-002   0.0000000000000000        0.0000000000000000       -1.1012020904174771E-002   1.5729654601422496       0.85154378370375250       0.12870952107925659        0.0000000000000000        0.0000000000000000       0.72142167643849697     
 -0.29264214046822745        8.4851235778691539E-002   0.0000000000000000        0.0000000000000000       -1.1776978885811973E-002   1.5421657542912015       0.84005904973515333       0.13926997896625581        0.0000000000000000        0.0000000000000000       0.70210670455604818     
 -0.28929765886287623        8.3848106710197143E-002   0.0000000000000000        0.0000000000000000       -1.2509624840907934E-002   1.5123932605093522       0.82886325432353036       0.14964736089684083        0.0000000000000000        0.0000000000000000       0.68353000618582183     
 -0.28595317725752506        8.2877378008278213E-002   0.0000000000000000        0.0000000000000000       -1.3211310411681719E-002   1.4836111028950447       0.81794969919370197       0.15984109352962078        0.0000000000000000        0.0000000000000000       0.66566140370134286     
 -0.28260869565217389        8.1937761838226486E-002   0.0000000000000000        0.0000000000000000       -1.3883358354110868E-002   1.4557812732702717       0.80731084381564444       0.16985134909341446        0.0000000000000000        0.0000000000000000       0.64847042945462730     
 -0.27926421404682272        8.1027995290340590E-002   0.0000000000000000        0.0000000000000000       -1.4527090095427062E-002   1.4288662454637457       0.79693891160937746       0.17967927935208158        0.0000000000000000        0.0000000000000000       0.63192733385436828     
 -0.27591973244147155        8.0146841032645813E-002   0.0000000000000000        0.0000000000000000       -1.5143804224199186E-002   1.4028290824666163       0.78682593811088286       0.18932677958152810        0.0000000000000000        0.0000000000000000       0.61600314435573345     
 -0.27257525083612039        7.9293066771678938E-002   0.0000000000000000        0.0000000000000000       -1.5734743215953029E-002   1.3776330689506593       0.77696363463430851       0.19879611083799267        0.0000000000000000        0.0000000000000000       0.60066943431635078     
 -0.26923076923076922        7.8465473959022827E-002   0.0000000000000000        0.0000000000000000       -1.6301106718868152E-002   1.3532424262258960       0.76734367393002434       0.20808995619353671        0.0000000000000000        0.0000000000000000       0.58589875229587163     
 -0.26588628762541805        7.7662919257911481E-002   0.0000000000000000        0.0000000000000000       -1.6844059735323196E-002   1.3296228348604080       0.75795791223638898       0.21721144857377114        0.0000000000000000        0.0000000000000000       0.57166492262401902     
 -0.26254180602006688        7.6884296412398676E-002   0.0000000000000000        0.0000000000000000       -1.7364709985484401E-002   1.3067410960933652       0.74879827516283914       0.22616389187452757        0.0000000000000000        0.0000000000000000       0.55794282093052605     
 -0.25919732441471571        7.6128535260724814E-002   0.0000000000000000        0.0000000000000000       -1.7864102065490946E-002   1.2845651599976760       0.73985678685096501       0.23495062856802362        0.0000000000000000        0.0000000000000000       0.54470837314671094     
 -0.25585284280936454        7.5394626282769509E-002   0.0000000000000000        0.0000000000000000       -1.8343234361074781E-002   1.2630646713922054       0.73112581138011379       0.24357512264661016        0.0000000000000000        0.0000000000000000       0.53193886001209156     
 -0.25250836120401338        7.4681622137439813E-002   0.0000000000000000        0.0000000000000000       -1.8803054956793543E-002   1.2422110293638704       0.72259810410740466       0.25204085984953406        0.0000000000000000        0.0000000000000000       0.51961292525646574     
 -0.24916387959866221        7.3988623714166479E-002   0.0000000000000000        0.0000000000000000       -1.9244446648446982E-002   1.2219771398304002       0.71426673660722761       0.26035111843210479        0.0000000000000000        0.0000000000000000       0.50771040322317262     
 -0.24581939799331104        7.3314790236676766E-002   0.0000000000000000        0.0000000000000000       -1.9668231813437565E-002   1.2023376529111292       0.70612521825733243       0.26850892913324581        0.0000000000000000        0.0000000000000000       0.49621243465379661     
 -0.24247491638795987        7.2659357239182931E-002   0.0000000000000000        0.0000000000000000       -2.0075184227327566E-002   1.1832693471631317       0.69816768245332483       0.27651709617289583        0.0000000000000000        0.0000000000000000       0.48510166470980698     
 -0.23913043478260870        7.2021631684884763E-002   0.0000000000000000        0.0000000000000000       -2.0466020229350859E-002   1.1647510679943065       0.69038889047454555       0.28437803032267089        0.0000000000000000        0.0000000000000000       0.47436217751976101     
 -0.23578595317725753        7.1400984971861772E-002   0.0000000000000000        0.0000000000000000       -2.0841389239582717E-002   1.1467636312130671       0.68278421914077814       0.29209355893068195        0.0000000000000000        0.0000000000000000       0.46397941207228893     
 -0.23244147157190637        7.0796867103844793E-002   0.0000000000000000        0.0000000000000000       -2.1201882556390321E-002   1.1292901250632317       0.67534981671496708       0.29966490483882474        0.0000000000000000        0.0000000000000000       0.45394030834826465     
 -0.22909698996655517        7.0208819180262949E-002   0.0000000000000000        0.0000000000000000       -2.1548040867223502E-002   1.1123161654620208       0.66808274286706548       0.30709265856974033        0.0000000000000000        0.0000000000000000       0.44423342259495530     
 -0.22575250836120400        6.9636465993882471E-002   0.0000000000000000        0.0000000000000000       -2.1880344908005417E-002   1.0958297808277306       0.66098095275801438       0.31437660126791578        0.0000000000000000        0.0000000000000000       0.43484882806971631     
 -0.22240802675585283        6.9079511952765807E-002   0.0000000000000000        0.0000000000000000       -2.2199211461209244E-002   1.0798213516966122       0.65404330205195726       0.32151556797407099        0.0000000000000000        0.0000000000000000       0.42577804964465499     
 -0.21906354515050167        6.8537754464000414E-002   0.0000000000000000        0.0000000000000000       -2.2505005334596349E-002   1.0642838498539045       0.64726968130346985       0.32850746888019994        0.0000000000000000        0.0000000000000000       0.41701416855043461     
 -0.21571906354515050        6.8011091443429969E-002   0.0000000000000000        0.0000000000000000       -2.2798046900650661E-002   1.0492129566252584       0.64066109982901220       0.33534928678557513        0.0000000000000000        0.0000000000000000       0.40855185679624612     
 -0.21237458193979933        6.7499510878662600E-002   0.0000000000000000        0.0000000000000000       -2.3078605694248251E-002   1.0346068606311738       0.63421962818691258       0.34203695056215694        0.0000000000000000        0.0000000000000000       0.40038723244426117     
 -0.20903010033444816        6.7003085263366582E-002   0.0000000000000000        0.0000000000000000       -2.3346898327624304E-002   1.0204661422197980       0.62794837465278841       0.34856525260067139        0.0000000000000000        0.0000000000000000       0.39251776756700962     
 -0.20568561872909699        6.6521982765444146E-002   0.0000000000000000        0.0000000000000000       -2.3603100377196016E-002   1.0067939498115330       0.62185158897244619       0.35492788704229733        0.0000000000000000        0.0000000000000000       0.38494236083908678     
 -0.20234113712374582        6.6056475108034154E-002   0.0000000000000000        0.0000000000000000       -2.3847352255240907E-002  0.99359613801825675       0.61593474961839489       0.36111742953763598        0.0000000000000000        0.0000000000000000       0.37766138839986185     
 -0.19899665551839466        6.5606933095312847E-002   0.0000000000000000        0.0000000000000000       -2.4079749521128360E-002  0.98088123685177475       0.61020457437825026       0.36712515941397295        0.0000000000000000        0.0000000000000000       0.37067666247352454     
 -0.19565217391304349        6.5173831258448486E-002   0.0000000000000000        0.0000000000000000       -2.4300337212658164E-002  0.96866062178255219       0.60466911922387667       0.37294086612611876        0.0000000000000000        0.0000000000000000       0.36399150255867546     
 -0.19230769230769232        6.4757772630803262E-002   0.0000000000000000        0.0000000000000000       -2.4509114590058115E-002  0.95694906052660245       0.59933804869810936       0.37855271749521402        0.0000000000000000        0.0000000000000000       0.35761101182849303     
 -0.18896321070234115        6.4359512691429657E-002   0.0000000000000000        0.0000000000000000       -2.4706034609423999E-002  0.94576528034887708       0.59422291947255079       0.38394705015541586        0.0000000000000000        0.0000000000000000       0.35154236087632629     
 -0.18561872909698995        6.3979966964366003E-002   0.0000000000000000        0.0000000000000000       -2.4890988625529145E-002  0.93513227567852231       0.58933734687839023       0.38910802800087796        0.0000000000000000        0.0000000000000000       0.34579492880013213     
 -0.18227424749163879        6.3620215558914964E-002   0.0000000000000000        0.0000000000000000       -2.5063796589678083E-002  0.92507750210998396       0.58469711668898550       0.39401739232849875        0.0000000000000000        0.0000000000000000       0.34038038542099847     
 -0.17892976588628762        6.3281511784851349E-002   0.0000000000000000        0.0000000000000000       -2.5224218143177147E-002  0.91563296561673846       0.58032024299175089       0.39865454165818431        0.0000000000000000        0.0000000000000000       0.33531272262498757     
 -0.17558528428093645        6.2965267898779265E-002   0.0000000000000000        0.0000000000000000       -2.5371974963131674E-002  0.90683466715185546       0.57622671680588644       0.40299696341527974        0.0000000000000000        0.0000000000000000       0.33060795034596896     
 -0.17224080267558528        6.2672988685313610E-002   0.0000000000000000        0.0000000000000000       -2.5506770138489648E-002  0.89872084265239338       0.57243767326383710       0.40702102094475129        0.0000000000000000        0.0000000000000000       0.32628316938855623     
 -0.16889632107023411        6.2406158176912842E-002   0.0000000000000000        0.0000000000000000       -2.5628319061045526E-002  0.89132901173520240       0.56897396981321846       0.41070329182180076        0.0000000000000000        0.0000000000000000       0.32235504192198400     
 -0.16555183946488294        6.2166100870303255E-002   0.0000000000000000        0.0000000000000000       -2.5736408578698980E-002  0.88469217026896918       0.56585432518661805       0.41402262213122110        0.0000000000000000        0.0000000000000000       0.31883784508235119     
 -0.16220735785953178        6.1953820726114141E-002   0.0000000000000000        0.0000000000000000       -2.5830973399790021E-002  0.87883431225839193       0.56309310831186821       0.41696269559539989        0.0000000000000000        0.0000000000000000       0.31574120394652377     
 -0.15886287625418061        6.1769817871287415E-002   0.0000000000000000        0.0000000000000000       -2.5912159540560149E-002  0.87376555909288267       0.56069791808756375       0.41951462653035104        0.0000000000000000        0.0000000000000000       0.31306764100531892     
 -0.15551839464882944        6.1613916241674511E-002   0.0000000000000000        0.0000000000000000       -2.5980364868399584E-002  0.86947777698007811       0.55866738816935280       0.42167912021366755        0.0000000000000000        0.0000000000000000       0.31081038881072537     
 -0.15217391304347827        6.1485160307261325E-002   0.0000000000000000        0.0000000000000000       -2.6036266003733509E-002  0.86594195206164537       0.55698984296950005       0.42346786731968211        0.0000000000000000        0.0000000000000000       0.30895210909214538     
 -0.14882943143812710        6.1381814844244757E-002   0.0000000000000000        0.0000000000000000       -2.6083206632222192E-002  0.86310814585062268       0.55564321881465140       0.42490381675410832        0.0000000000000000        0.0000000000000000       0.30746492703597122     
 -0.14548494983277591        6.1301459629802581E-002   0.0000000000000000        0.0000000000000000       -2.6117902786032494E-002  0.86090803845241592       0.55459626551062347       0.42602002301287223        0.0000000000000000        0.0000000000000000       0.30631177294179246     
 -0.14214046822742474        6.1241153382901405E-002   0.0000000000000000        0.0000000000000000       -2.6144256289266324E-002  0.85925954302508967       0.55381078269414563       0.42685709842930186        0.0000000000000000        0.0000000000000000       0.30544876033094404     
 -0.13879598662207357        6.1197655726326336E-002   0.0000000000000000        0.0000000000000000       -2.6165855721984009E-002  0.85807293871945012       0.55324461767849942       0.42745984085576888        0.0000000000000000        0.0000000000000000       0.30482832104095064     
 -0.13545150501672240        6.1167678445322164E-002   0.0000000000000000        0.0000000000000000       -2.6180596140683073E-002  0.85725760501642290       0.55285494788519651       0.42787377906221058        0.0000000000000000        0.0000000000000000       0.30440265713122638     
 -0.13210702341137123        6.1148112626381874E-002   0.0000000000000000        0.0000000000000000       -2.6184494030935059E-002  0.85672809086100421       0.55260121686049246       0.42814216189509602        0.0000000000000000        0.0000000000000000       0.30412687400051180     
 -0.12876254180602006        6.1136205036804815E-002   0.0000000000000000        0.0000000000000000       -2.6193205305747817E-002  0.85640861157835968       0.55244742203198638       0.42830360372222986        0.0000000000000000        0.0000000000000000       0.30396118954637330     
 -0.12541806020066890        6.1129666020384936E-002   0.0000000000000000        0.0000000000000000       -2.6196498506461729E-002  0.85623552852986828       0.55236349249386540       0.42839066953924210        0.0000000000000000        0.0000000000000000       0.30387203603600288     
 -0.12207357859531773        6.1126549028849606E-002   0.0000000000000000        0.0000000000000000       -2.6196440291694607E-002  0.85615640070009702       0.55232423346120241       0.42842968864754766        0.0000000000000000        0.0000000000000000       0.30383216723889467     
 -0.11872909698996656        6.1125163243801274E-002   0.0000000000000000        0.0000000000000000       -2.6195152842508011E-002  0.85612876547052508       0.55230836843469888       0.42844162533300656        0.0000000000000000        0.0000000000000000       0.30382039703582620     
 -0.11538461538461539        6.1124941732855480E-002   0.0000000000000000        0.0000000000000000       -2.6194804639343101E-002  0.85612911087426546       0.55230695394102070       0.42843995666119089        0.0000000000000000        0.0000000000000000       0.30382215693324477     
 -0.11204013377926421        6.1126038778939011E-002   0.0000000000000000        0.0000000000000000       -2.6191318725644654E-002  0.85616542792273642       0.55232273590659775       0.42842012833077414        0.0000000000000000        0.0000000000000000       0.30384269201613867     
 -0.10869565217391304        6.1128928981869571E-002   0.0000000000000000        0.0000000000000000       -2.6191064271779932E-002  0.85625214615322498       0.55236222750150465       0.42837453688842708        0.0000000000000000        0.0000000000000000       0.30388991865172033     
 -0.10535117056856187        6.1133166282532556E-002   0.0000000000000000        0.0000000000000000       -2.6178226319213627E-002  0.85637583011672413       0.55241921560729157       0.42831000038308548        0.0000000000000000        0.0000000000000000       0.30395661450943257     
 -0.10200668896321070        6.1136836000302140E-002   0.0000000000000000        0.0000000000000000       -2.6174464260706021E-002  0.85648410313788892       0.55246877758810897       0.42825310023915447        0.0000000000000000        0.0000000000000000       0.30401532554978000     
  -9.8662207357859535E-002   6.1139523381834128E-002   0.0000000000000000        0.0000000000000000       -2.6167757301022262E-002  0.85656569938620430       0.55250554922858641       0.42820974787831945        0.0000000000000000        0.0000000000000000       0.30406015015761795     
  -9.5317725752508367E-002   6.1141510372504343E-002   0.0000000000000000        0.0000000000000000       -2.6163049940382023E-002  0.85662838356638493       0.55253324137744375       0.42817596531916130        0.0000000000000000        0.0000000000000000       0.30409514218894118     
  -9.1973244147157185E-002   6.1143023701350538E-002   0.0000000000000000        0.0000000000000000       -2.6161694425800606E-002  0.85667831222294466       0.55255478754106002       0.42814868937675088        0.0000000000000000        0.0000000000000000       0.30412352468188469     
  -8.8628762541806017E-002   6.1144231473228602E-002   0.0000000000000000        0.0000000000000000       -2.6157738319538514E-002  0.85672013958107995       0.55257240444338152       0.42812550340817079        0.0000000000000000        0.0000000000000000       0.30414773513769838     
  -8.5284280936454848E-002   6.1145257225904658E-002   0.0000000000000000        0.0000000000000000       -2.6153242363641454E-002  0.85675731345324335       0.55258773853353804       0.42810455691000748        0.0000000000000000        0.0000000000000000       0.30416957491970531     
  -8.1939799331103680E-002   6.1146189494427343E-002   0.0000000000000000        0.0000000000000000       -2.6149337448906112E-002  0.85679232201200994       0.55260195635755960       0.42808455659470063        0.0000000000000000        0.0000000000000000       0.30419036565445040     
  -7.8595317725752512E-002   6.1147086003628830E-002   0.0000000000000000        0.0000000000000000       -2.6151791513284634E-002  0.85682679411672669       0.55261578690875779       0.42806478364659506        0.0000000000000000        0.0000000000000000       0.30421100720796890     
  -7.5250836120401343E-002   6.1147995401267134E-002   0.0000000000000000        0.0000000000000000       -2.6146355762799407E-002  0.85686183035632657       0.55262982747758238       0.42804470422985968        0.0000000000000000        0.0000000000000000       0.30423200287874419     
  -7.1906354515050161E-002   6.1148989679100312E-002   0.0000000000000000        0.0000000000000000       -2.6146425701512301E-002  0.85689953570387645       0.55264505440820644       0.42802321382884695        0.0000000000000000        0.0000000000000000       0.30425448129567007     
  -6.8561872909698993E-002   6.1150186799057149E-002   0.0000000000000000        0.0000000000000000       -2.6143086016273045E-002  0.85694323577552001       0.55266303983163079       0.42799858319396555        0.0000000000000000        0.0000000000000000       0.30428019594388916     
  -6.5217391304347824E-002   6.1151745672465126E-002   0.0000000000000000        0.0000000000000000       -2.6137586015792798E-002  0.85699735106123542       0.55268588462871959       0.42796853840565607        0.0000000000000000        0.0000000000000000       0.30431146643251578     
  -6.1872909698996656E-002   6.1153808223656389E-002   0.0000000000000000        0.0000000000000000       -2.6134629895613798E-002  0.85706563496095023       0.55271538114335750       0.42793117113728807        0.0000000000000000        0.0000000000000000       0.30435025381759279     
  -5.8528428093645488E-002   6.1155796251938878E-002   0.0000000000000000        0.0000000000000000       -2.6133450870787368E-002  0.85713185043313223       0.55274384703599311       0.42789480019495624        0.0000000000000000        0.0000000000000000       0.30438800339713906     
  -5.5183946488294312E-002   6.1157252787791994E-002   0.0000000000000000        0.0000000000000000       -2.6130536454210707E-002  0.85718357752382368       0.55276535584739961       0.42786575285487755        0.0000000000000000        0.0000000000000000       0.30441822167642402     
  -5.1839464882943144E-002   6.1157990603440765E-002   0.0000000000000000        0.0000000000000000       -2.6127089606427258E-002  0.85721774092605862       0.55277788511128867       0.42784523662649177        0.0000000000000000        0.0000000000000000       0.30443985581477001     
  -4.8494983277591976E-002   6.1158140579165368E-002   0.0000000000000000        0.0000000000000000       -2.6125020958190352E-002  0.85723665938947335       0.55278290266910779       0.42783244919811214        0.0000000000000000        0.0000000000000000       0.30445375672036551     
  -4.5150501672240800E-002   6.1157946105164340E-002   0.0000000000000000        0.0000000000000000       -2.6126514563070784E-002  0.85724551084482459       0.55278341539452358       0.42782452711533392        0.0000000000000000        0.0000000000000000       0.30446209545030101     
  -4.1806020066889632E-002   6.1157462059513314E-002   0.0000000000000000        0.0000000000000000       -2.6133276437787928E-002  0.85724570290691648       0.55278000185384701       0.42782107222849858        0.0000000000000000        0.0000000000000000       0.30446570105306947     
  -3.8461538461538464E-002   6.1156572176126058E-002   0.0000000000000000        0.0000000000000000       -2.6131884677853483E-002  0.85723567011903334       0.55277143303672294       0.42782281623328683        0.0000000000000000        0.0000000000000000       0.30446423708231041     
  -3.5117056856187288E-002   6.1155363903783948E-002   0.0000000000000000        0.0000000000000000       -2.6129354931295784E-002  0.85721756371389679       0.55275879784920656       0.42782871894072322        0.0000000000000000        0.0000000000000000       0.30445876586469017     
  -3.1772575250836120E-002   6.1154050147530392E-002   0.0000000000000000        0.0000000000000000       -2.6139138817357077E-002  0.85719775311600999       0.55274510685386735       0.42783511808089636        0.0000000000000000        0.0000000000000000       0.30445264626214263     
  -2.8428093645484948E-002   6.1153037203819233E-002   0.0000000000000000        0.0000000000000000       -2.6151077549989424E-002  0.85718715192062356       0.55273558920537191       0.42783657605617009        0.0000000000000000        0.0000000000000000       0.30445156271525164     
  -2.5083612040133780E-002   6.1152376512595211E-002   0.0000000000000000        0.0000000000000000       -2.6148083391066456E-002  0.85718682049820505       0.55273077369721302       0.42783270317892746        0.0000000000000000        0.0000000000000000       0.30445604680099203     
  -2.1739130434782608E-002   6.1151957879882764E-002   0.0000000000000000        0.0000000000000000       -2.6135706828462873E-002  0.85719361700151830       0.55272919350945704       0.42782511774955334        0.0000000000000000        0.0000000000000000       0.30446442349206126     
  -1.8394648829431440E-002   6.1151642902430005E-002   0.0000000000000000        0.0000000000000000       -2.6161159437423271E-002  0.85720424704811737       0.55272918292754636       0.42781529137529567        0.0000000000000000        0.0000000000000000       0.30447506412057096     
  -1.5050167224080268E-002   6.1151272474892812E-002   0.0000000000000000        0.0000000000000000       -2.6169066519629001E-002  0.85721446933783985       0.55272868261536201       0.42780539034834725        0.0000000000000000        0.0000000000000000       0.30448578672247778     
  -1.1705685618729096E-002   6.1150680125230956E-002   0.0000000000000000        0.0000000000000000       -2.6165697766495181E-002  0.85721987498597152       0.55272558768583313       0.42779749196815525        0.0000000000000000        0.0000000000000000       0.30449428730013839     
  -8.3612040133779261E-003   6.1149744603741535E-002   0.0000000000000000        0.0000000000000000       -2.6164245882673184E-002  0.85721661805901883       0.55271814871391600       0.42779389978619192        0.0000000000000000        0.0000000000000000       0.30449846934510283     
  -5.0167224080267560E-003   6.1148427431062524E-002   0.0000000000000000        0.0000000000000000       -2.6131905344472964E-002  0.85720377176444251       0.55270589634397160       0.42779505923084687        0.0000000000000000        0.0000000000000000       0.30449787542047096     
  -1.6722408026755853E-003   6.1146763545725125E-002   0.0000000000000000        0.0000000000000000       -2.6165048458808095E-002  0.85718213254205999       0.55268927061423390       0.42780054358924180        0.0000000000000000        0.0000000000000000       0.30449286192782610     
   1.6722408026755853E-003   6.1144812685776519E-002   0.0000000000000000        0.0000000000000000       -2.6166613621356687E-002  0.85715344214662270       0.55266907878163896       0.42780941108894588        0.0000000000000000        0.0000000000000000       0.30448436336498375     
   5.0167224080267560E-003   6.1142636847386765E-002   0.0000000000000000        0.0000000000000000       -2.6167024649528643E-002  0.85711965465097695       0.55264619006015880       0.42782059593336785        0.0000000000000000        0.0000000000000000       0.30447346459081820     
   8.3612040133779261E-003   6.1140279040625620E-002   0.0000000000000000        0.0000000000000000       -2.6164893862093298E-002  0.85708257450281322       0.55262128871233740       0.42783302878711871        0.0000000000000000        0.0000000000000000       0.30446128579047582     
   1.1705685618729096E-002   6.1137974037783031E-002   0.0000000000000000        0.0000000000000000       -2.6165103607943638E-002  0.85704898610287650       0.55259753652779475       0.42784313094734983        0.0000000000000000        0.0000000000000000       0.30445144957508180     
   1.5050167224080268E-002   6.1135942372373124E-002   0.0000000000000000        0.0000000000000000       -2.6164467222108419E-002  0.85702438220101951       0.55257765864383179       0.42784835523979997        0.0000000000000000        0.0000000000000000       0.30444672355718772     
   1.8394648829431440E-002   6.1134229425343918E-002   0.0000000000000000        0.0000000000000000       -2.6164763965252105E-002  0.85701017217124054       0.55256231417396029       0.42784795412243321        0.0000000000000000        0.0000000000000000       0.30444785799728025     
   2.1739130434782608E-002   6.1132810968628354E-002   0.0000000000000000        0.0000000000000000       -2.6162237072334008E-002  0.85700572832086430       0.55255122148423175       0.42784222420337970        0.0000000000000000        0.0000000000000000       0.30445450683663255     
   2.5083612040133780E-002   6.1131607926587270E-002   0.0000000000000000        0.0000000000000000       -2.6161031957153358E-002  0.85700897275472154       0.55254335207682059       0.42783218391093292        0.0000000000000000        0.0000000000000000       0.30446562067790095     
   2.8428093645484948E-002   6.1130506955637064E-002   0.0000000000000000        0.0000000000000000       -2.6158959605736578E-002  0.85701699231384043       0.55253722025366392       0.42781926759988836        0.0000000000000000        0.0000000000000000       0.30447977206017646     
   3.1772575250836120E-002   6.1129418680953292E-002   0.0000000000000000        0.0000000000000000       -2.6158004575866180E-002  0.85702743919716928       0.55253168083375936       0.42780457129385430        0.0000000000000000        0.0000000000000000       0.30449575836340997     
   3.5117056856187288E-002   6.1128216691703034E-002   0.0000000000000000        0.0000000000000000       -2.6157299815122038E-002  0.85703675105153443       0.55252507983668175       0.42778981395585791        0.0000000000000000        0.0000000000000000       0.30451167121485267     
   3.8461538461538464E-002   6.1126615001912160E-002   0.0000000000000000        0.0000000000000000       -2.6153717270471014E-002  0.85703740554859564       0.55251369711215625       0.42777882943401302        0.0000000000000000        0.0000000000000000       0.30452370843643939     
   4.1806020066889632E-002   6.1124456902652273E-002   0.0000000000000000        0.0000000000000000       -2.6157074943982714E-002  0.85702459874078041       0.55249536121744036       0.42777425369502409        0.0000000000000000        0.0000000000000000       0.30452923752334005     
   4.5150501672240800E-002   6.1121683254702408E-002   0.0000000000000000        0.0000000000000000       -2.6152218188194774E-002  0.85699731125836320       0.55246947293213577       0.42777651707628767        0.0000000000000000        0.0000000000000000       0.30452783832622743     
   4.8494983277591976E-002   6.1118356250011489E-002   0.0000000000000000        0.0000000000000000       -2.6153075740798819E-002  0.85695781148921468       0.55243700806220908       0.42778427481636366        0.0000000000000000        0.0000000000000000       0.30452080342700555     
   5.1839464882943144E-002   6.1114540512411886E-002   0.0000000000000000        0.0000000000000000       -2.6152035308024336E-002  0.85690922142317349       0.55239916657332788       0.42779558780123933        0.0000000000000000        0.0000000000000000       0.30451005484984556     
   5.5183946488294312E-002   6.1110502789678348E-002   0.0000000000000000        0.0000000000000000       -2.6150917496679287E-002  0.85686016677097165       0.55235991668823292       0.42780589394645024        0.0000000000000000        0.0000000000000000       0.30450025008273868     
   5.8528428093645488E-002   6.1106637031606195E-002   0.0000000000000000        0.0000000000000000       -2.6149488706214769E-002  0.85682180116773665       0.55232453696665551       0.42780975023186624        0.0000000000000000        0.0000000000000000       0.30449726420108109     
   6.1872909698996656E-002   6.1102939689910832E-002   0.0000000000000000        0.0000000000000000       -2.6149532799156487E-002  0.85679375499003840       0.55229277846072322       0.42780722851732889        0.0000000000000000        0.0000000000000000       0.30450097652931518     
   6.5217391304347824E-002   6.1099252313613822E-002   0.0000000000000000        0.0000000000000000       -2.6145477835911268E-002  0.85677137679239390       0.55226238601334876       0.42780055034092151        0.0000000000000000        0.0000000000000000       0.30450899077904520     
   6.8561872909698993E-002   6.1095493384073551E-002   0.0000000000000000        0.0000000000000000       -2.6141962112738254E-002  0.85675183353112816       0.55223204865741549       0.42779112664708047        0.0000000000000000        0.0000000000000000       0.30451978487371262     
   7.1906354515050161E-002   6.1091513913256790E-002   0.0000000000000000        0.0000000000000000       -2.6142257893627115E-002  0.85673141340705339       0.55219974736643773       0.42778072530482075        0.0000000000000000        0.0000000000000000       0.30453166604061560     
   7.5250836120401343E-002   6.1087016954200962E-002   0.0000000000000000        0.0000000000000000       -2.6138050269609928E-002  0.85670151682797013       0.55216152584408185       0.42777366649598592        0.0000000000000000        0.0000000000000000       0.30453999098388829     
   7.8595317725752512E-002   6.1081750829498932E-002   0.0000000000000000        0.0000000000000000       -2.6135951359505003E-002  0.85665712899136681       0.55211447733382668       0.42777228531860306        0.0000000000000000        0.0000000000000000       0.30454265165754013     
   8.1939799331103680E-002   6.1075530094322560E-002   0.0000000000000000        0.0000000000000000       -2.6135040368634756E-002  0.85659666752390551       0.55205723308310362       0.42777686087185951        0.0000000000000000        0.0000000000000000       0.30453943444080189     
   8.5284280936454848E-002   6.1068256314523110E-002   0.0000000000000000        0.0000000000000000       -2.6129297317669851E-002  0.85652098468044513       0.55198987894053075       0.42778647863998348        0.0000000000000000        0.0000000000000000       0.30453110573991438     
   8.8628762541806017E-002   6.1059949731263427E-002   0.0000000000000000        0.0000000000000000       -2.6127417183502429E-002  0.85643711754276786       0.55191516705124066       0.42779700679179006        0.0000000000000000        0.0000000000000000       0.30452195049152714     
   9.1973244147157185E-002   6.1050458222786895E-002   0.0000000000000000        0.0000000000000000       -2.6122752765155428E-002  0.85635101616107079       0.55183518439584434       0.42780468945188899        0.0000000000000000        0.0000000000000000       0.30451583176522651     
   9.5317725752508367E-002   6.1039279818609474E-002   0.0000000000000000        0.0000000000000000       -2.6118886638148677E-002  0.85626430997759706       0.55174981867014983       0.42780783624894436        0.0000000000000000        0.0000000000000000       0.30451449130744729     
   9.8662207357859535E-002   6.1025486068390027E-002   0.0000000000000000        0.0000000000000000       -2.6115650648312696E-002  0.85617523062242518       0.55165716913492835       0.42780635425800689        0.0000000000000000        0.0000000000000000       0.30451806148749683     
  0.10200668896321070        6.1007578734291044E-002   0.0000000000000000        0.0000000000000000       -2.6106814305651264E-002  0.85608020742514901       0.55155416809499835       0.42780081592287111        0.0000000000000000        0.0000000000000000       0.30452603933015071     
  0.10535117056856187        6.0983137026272394E-002   0.0000000000000000        0.0000000000000000       -2.6093121475162163E-002  0.85597379846229327       0.55143622596789132       0.42779219436900745        0.0000000000000000        0.0000000000000000       0.30453757249440200     
  0.10869565217391304        6.0948177097867359E-002   0.0000000000000000        0.0000000000000000       -2.6075942766489255E-002  0.85584693306244608       0.55129582582539116       0.42778223723405845        0.0000000000000000        0.0000000000000000       0.30455110723705486     
  0.11204013377926421        6.0896182957301946E-002   0.0000000000000000        0.0000000000000000       -2.6055680878898906E-002  0.85568507457044696       0.55112077029644757       0.42777360542658144        0.0000000000000000        0.0000000000000000       0.30456430427399944     
  0.11538461538461539        6.0816738384353301E-002   0.0000000000000000        0.0000000000000000       -2.6018478621171109E-002  0.85546769391954569       0.55089267271621645       0.42776900013269653        0.0000000000000000        0.0000000000000000       0.30457502120332924     
  0.11872909698996656        6.0693597993181775E-002   0.0000000000000000        0.0000000000000000       -2.5963486783506320E-002  0.85516849412843088       0.55058534075410337       0.42776948545307508        0.0000000000000000        0.0000000000000000       0.30458315337432751     
  0.12207357859531773        6.0501942196869898E-002   0.0000000000000000        0.0000000000000000       -2.5882061192801349E-002  0.85475378684451220       0.55016168890686001       0.42777321829969528        0.0000000000000000        0.0000000000000000       0.30459209793765218     
  0.12541806020066890        6.0204542333915687E-002   0.0000000000000000        0.0000000000000000       -2.5755499709926688E-002  0.85417622625981759       0.54956765355845805       0.42777582602479902        0.0000000000000000        0.0000000000000000       0.30460857270135960     
  0.12876254180602006        5.9746652908110848E-002   0.0000000000000000        0.0000000000000000       -2.5560166195004012E-002  0.85336325650132816       0.54872253912077051       0.42777249631542463        0.0000000000000000        0.0000000000000000       0.30464071738055765     
  0.13210702341137123        5.9049609410858392E-002   0.0000000000000000        0.0000000000000000       -2.5262343761988593E-002  0.85220244247766153       0.54750653953060069       0.42776036389996647        0.0000000000000000        0.0000000000000000       0.30469590294706089     
  0.13545150501672240        5.8003274558576116E-002   0.0000000000000000        0.0000000000000000       -2.4815064134592786E-002  0.85052673460872663       0.54574666703356600       0.42773935815543257        0.0000000000000000        0.0000000000000000       0.30478006757516063     
  0.13879598662207357        5.6457636328687978E-002   0.0000000000000000        0.0000000000000000       -2.4159536092352982E-002  0.84810066828301867       0.54320155737383313       0.42771086328848551        0.0000000000000000        0.0000000000000000       0.30489911090918553     
  0.14214046822742474        5.4214121823713567E-002   0.0000000000000000        0.0000000000000000       -2.3203017327366827E-002  0.84460545069200066       0.53954459262585097       0.42767540585263136        0.0000000000000000        0.0000000000000000       0.30506085806614969     
  0.14548494983277591        5.1017704432389462E-002   0.0000000000000000        0.0000000000000000       -2.1840349556689058E-002  0.83962022112129264       0.53434517160007911       0.42763146647962347        0.0000000000000000        0.0000000000000000       0.30527504952121348     
  0.14882943143812710        4.6551703110244549E-002   0.0000000000000000        0.0000000000000000       -1.9936533793376499E-002  0.83260022063583938       0.52705062531707292       0.42757658644489538        0.0000000000000000        0.0000000000000000       0.30554959531876652     
  0.15217391304347827        4.0438134284875159E-002   0.0000000000000000        0.0000000000000000       -1.7330576382812497E-002  0.82285858107662468       0.51697538021596356       0.42750999945163581        0.0000000000000000        0.0000000000000000       0.30588320086066112     
  0.15551839464882944        3.2247170449207767E-002   0.0000000000000000        0.0000000000000000       -1.3839564906440201E-002  0.80956321186926883       0.50330743448037851       0.42743479378125704        0.0000000000000000        0.0000000000000000       0.30625577738889032     
  0.15886287625418061        2.1519137468512816E-002   0.0000000000000000        0.0000000000000000       -9.2678658295401485E-003  0.79176040681516524       0.48514283723012358       0.42735850021332111        0.0000000000000000        0.0000000000000000       0.30661756958504166     
  0.16220735785953178        7.8010850136358912E-003   0.0000000000000000        0.0000000000000000       -3.4223152669674091E-003  0.76843077182129949       0.46155566054401598       0.42729499039831020        0.0000000000000000        0.0000000000000000       0.30687511127728356     
  0.16555183946488294       -9.3024989431650124E-003   0.0000000000000000        0.0000000000000000        3.8671781175095951E-003  0.73858084328246332       0.43171018180439918       0.42727614687248688        0.0000000000000000        0.0000000000000000       0.30687066147806413     
  0.16889632107023411       -3.0067249187845996E-002   0.0000000000000000        0.0000000000000000        1.2723563450043178E-002  0.70131988375249577       0.39492706795974380       0.42735865655240241        0.0000000000000000        0.0000000000000000       0.30639281579275196     
  0.17224080267558528       -5.4646404531225580E-002   0.0000000000000000        0.0000000000000000        2.3213694105282814E-002  0.65832889920522075       0.35321822467126524       0.42766757783773296        0.0000000000000000        0.0000000000000000       0.30511067453395546     
  0.17558528428093645       -8.1675676351135776E-002   0.0000000000000000        0.0000000000000000        3.4822467790990519E-002  0.61769212846318167       0.31499745950181879       0.42812382348403077        0.0000000000000000        0.0000000000000000       0.30269466896136288     
  0.17892976588628762      -0.10656673952809556        0.0000000000000000        0.0000000000000000        4.5578540657822783E-002  0.58508966692617348       0.28528828491527153       0.42874128129845612        0.0000000000000000        0.0000000000000000       0.29980138201090195     
  0.18227424749163879      -0.12689991669385375        0.0000000000000000        0.0000000000000000        5.4411477749014392E-002  0.55981832150942601       0.26291848568123882       0.42944614450944463        0.0000000000000000        0.0000000000000000       0.29689983582818719     
  0.18561872909698995      -0.14315288191588404        0.0000000000000000        0.0000000000000000        6.1488367889373681E-002  0.54064337728051093       0.24653566224665960       0.42999950691329991        0.0000000000000000        0.0000000000000000       0.29410771503385130     
  0.18896321070234115      -0.15585105422854761        0.0000000000000000        0.0000000000000000        6.7012676895790504E-002  0.52641325908561443       0.23487698219021977       0.43031297257794932        0.0000000000000000        0.0000000000000000       0.29153627689539463     
  0.19230769230769232      -0.16558899108024111        0.0000000000000000        0.0000000000000000        7.1260527985833030E-002  0.51627347391986844       0.22687590197900628       0.43055769352602652        0.0000000000000000        0.0000000000000000       0.28939757194086213     
  0.19565217391304349      -0.17294855511493681        0.0000000000000000        0.0000000000000000        7.4507762981047429E-002  0.50945729182387911       0.22162506238585128       0.43091994906312181        0.0000000000000000        0.0000000000000000       0.28783222943802783     
  0.19899665551839466      -0.17839931309274121        0.0000000000000000        0.0000000000000000        7.6946875305683879E-002  0.50509018869530897       0.21833022153145426       0.43135280650908020        0.0000000000000000        0.0000000000000000       0.28675996716385466     
  0.20234113712374582      -0.18230759184687878        0.0000000000000000        0.0000000000000000        7.8692552251012376E-002  0.50232344747502133       0.21633666938984086       0.43167293961730147        0.0000000000000000        0.0000000000000000       0.28598677808518053     
  0.20568561872909699      -0.18502123960822126        0.0000000000000000        0.0000000000000000        7.9897492493562192E-002  0.50054539482094251       0.21518286300874143       0.43184967811475078        0.0000000000000000        0.0000000000000000       0.28536253181220106     
  0.20903010033444816      -0.18683133238436608        0.0000000000000000        0.0000000000000000        8.0682846369680636E-002  0.49938024010733573       0.21453846970846965       0.43187801648283608        0.0000000000000000        0.0000000000000000       0.28484177039886605     
  0.21237458193979933      -0.18801364202155518        0.0000000000000000        0.0000000000000000        8.1183568127834421E-002  0.49869744591181431       0.21421435887747320       0.43181415426177011        0.0000000000000000        0.0000000000000000       0.28448308703434111     
  0.21571906354515050      -0.18878192286390885        0.0000000000000000        0.0000000000000000        8.1514707665644295E-002  0.49833527182151471       0.21407966474222778       0.43180082023595684        0.0000000000000000        0.0000000000000000       0.28425560707928693     
  0.21906354515050167      -0.18927103032840789        0.0000000000000000        0.0000000000000000        8.1729690719212753E-002  0.49817416765209260       0.21404201495029684       0.43181662095425599        0.0000000000000000        0.0000000000000000       0.28413215270179576     
  0.22240802675585283      -0.18957816693397231        0.0000000000000000        0.0000000000000000        8.1867087357865201E-002  0.49810396191173884       0.21403947140338342       0.43183784764467109        0.0000000000000000        0.0000000000000000       0.28406449050835542     
  0.22575250836120400      -0.18977255559596626        0.0000000000000000        0.0000000000000000        8.1957958020898794E-002  0.49809302782558534       0.21406663156911004       0.43187259280198698        0.0000000000000000        0.0000000000000000       0.28402639625647530     
  0.22909698996655517      -0.18990124998746868        0.0000000000000000        0.0000000000000000        8.2020626568288471E-002  0.49816749709027008       0.21413839252423464       0.43191766182764929        0.0000000000000000        0.0000000000000000       0.28402910456603547     
  0.23244147157190637      -0.18998929721916685        0.0000000000000000        0.0000000000000000        8.2067404538700109E-002  0.49829645430030867       0.21423799111818445       0.43198031520262226        0.0000000000000000        0.0000000000000000       0.28405846318212419     
  0.23578595317725753      -0.19004378058828528        0.0000000000000000        0.0000000000000000        8.2096725324031186E-002  0.49837681072074902       0.21431022960670618       0.43200675711130787        0.0000000000000000        0.0000000000000000       0.28406658111404287     
  0.23913043478260870      -0.19007905295702443        0.0000000000000000        0.0000000000000000        8.2107789964387265E-002  0.49840279214716038       0.21435128001220943       0.43200997794769835        0.0000000000000000        0.0000000000000000       0.28405151213495095     
  0.24247491638795987      -0.19010577595777528        0.0000000000000000        0.0000000000000000        8.2120260483813420E-002  0.49841512380064346       0.21437602115552226       0.43199991769767365        0.0000000000000000        0.0000000000000000       0.28403910264512122     
  0.24581939799331104      -0.19013005070904551        0.0000000000000000        0.0000000000000000        8.2127393138922519E-002  0.49841372743394741       0.21439252866951178       0.43198154892750784        0.0000000000000000        0.0000000000000000       0.28402119876443560     
  0.24916387959866221      -0.19015428848605140        0.0000000000000000        0.0000000000000000        8.2134398592433169E-002  0.49839570939863298       0.21440595400468995       0.43195489685068639        0.0000000000000000        0.0000000000000000       0.28398975539394306     
  0.25250836120401338      -0.19018133945778729        0.0000000000000000        0.0000000000000000        8.2138234776818558E-002  0.49837969520431102       0.21441838475132544       0.43193479541206969        0.0000000000000000        0.0000000000000000       0.28396131045298556     
  0.25585284280936454      -0.19021752440689860        0.0000000000000000        0.0000000000000000        8.2153244179300242E-002  0.49838241348601764       0.21443421971699481       0.43193060122455229        0.0000000000000000        0.0000000000000000       0.28394819376902281     
  0.25919732441471571      -0.19026221385010514        0.0000000000000000        0.0000000000000000        8.2177539033059854E-002  0.49839931079908839       0.21446084096200499       0.43193328296931832        0.0000000000000000        0.0000000000000000       0.28393846983708343     
  0.26254180602006688      -0.19030620493539890        0.0000000000000000        0.0000000000000000        8.2196388865277623E-002  0.49843637861611090       0.21449811962489873       0.43194659773596705        0.0000000000000000        0.0000000000000000       0.28393825899121217     
  0.26588628762541805      -0.19034639987557112        0.0000000000000000        0.0000000000000000        8.2217163012930208E-002  0.49849737422609958       0.21454610592707007       0.43197566852401287        0.0000000000000000        0.0000000000000000       0.28395126829902950     
  0.26923076923076922      -0.19037998975425732        0.0000000000000000        0.0000000000000000        8.2239060473902836E-002  0.49856942631415185       0.21459706654092170       0.43201073726961442        0.0000000000000000        0.0000000000000000       0.28397235977323015     
  0.27257525083612039      -0.19040180327490908        0.0000000000000000        0.0000000000000000        8.2253703837884981E-002  0.49861122188066670       0.21463381760817379       0.43202420928306756        0.0000000000000000        0.0000000000000000       0.28397740427249291     
  0.27591973244147155      -0.19041588794553713        0.0000000000000000        0.0000000000000000        8.2255082114109243E-002  0.49863144893620681       0.21466030492580906       0.43202473326577218        0.0000000000000000        0.0000000000000000       0.28397114401039775     
  0.27926421404682272      -0.19042486851680124        0.0000000000000000        0.0000000000000000        8.2258734966880340E-002  0.49864347269266440       0.21467890130321512       0.43201965721708596        0.0000000000000000        0.0000000000000000       0.28396457138944931     
  0.28260869565217389      -0.19043140207824544        0.0000000000000000        0.0000000000000000        8.2263419987473232E-002  0.49865061561808899       0.21469246455482008       0.43201000577984666        0.0000000000000000        0.0000000000000000       0.28395815106326894     
  0.28595317725752506      -0.19043727273148550        0.0000000000000000        0.0000000000000000        8.2264359887919247E-002  0.49865033845268036       0.21470314380784883       0.43199843428930212        0.0000000000000000        0.0000000000000000       0.28394719464483154     
  0.28929765886287623      -0.19044375102168332        0.0000000000000000        0.0000000000000000        8.2263751413098149E-002  0.49864898491177956       0.21471224419853485       0.43199022516395197        0.0000000000000000        0.0000000000000000       0.28393674071324471     
  0.29264214046822745      -0.19045330478635786        0.0000000000000000        0.0000000000000000        8.2268020088048691E-002  0.49865315325776460       0.21472085912670277       0.43198920303697258        0.0000000000000000        0.0000000000000000       0.28393229413106180     
  0.29598662207357862      -0.19046721327051452        0.0000000000000000        0.0000000000000000        8.2274768051587205E-002  0.49866358937804667       0.21473082987104222       0.43199140580691775        0.0000000000000000        0.0000000000000000       0.28393275950700447     
  0.29933110367892979      -0.19048508607582124        0.0000000000000000        0.0000000000000000        8.2283445820050524E-002  0.49868149128602146       0.21474260959810007       0.43200443988308884        0.0000000000000000        0.0000000000000000       0.28393888168792136     
  0.30267558528428096      -0.19050737134233009        0.0000000000000000        0.0000000000000000        8.2299741653076949E-002  0.49871389039616565       0.21475924737512195       0.43203062122189939        0.0000000000000000        0.0000000000000000       0.28395464302104373     
  0.30602006688963213      -0.19053067818359926        0.0000000000000000        0.0000000000000000        8.2317269943406005E-002  0.49875605152362135       0.21477992880684263       0.43206376699759080        0.0000000000000000        0.0000000000000000       0.28397612271677869     
  0.30936454849498329      -0.19054530430696515        0.0000000000000000        0.0000000000000000        8.2326307998747281E-002  0.49877832328654748       0.21479507015931482       0.43207668856911907        0.0000000000000000        0.0000000000000000       0.28398325312723266     
  0.31270903010033446      -0.19055369271663838        0.0000000000000000        0.0000000000000000        8.2327936485440040E-002  0.49878459229466943       0.21480510322540389       0.43207788080648662        0.0000000000000000        0.0000000000000000       0.28397948906926557     
  0.31605351170568563      -0.19055761862823420        0.0000000000000000        0.0000000000000000        8.2327674032320997E-002  0.49878725215884356       0.21481134446843589       0.43207048354908117        0.0000000000000000        0.0000000000000000       0.28397590769040770     
  0.31939799331103680      -0.19055907713964260        0.0000000000000000        0.0000000000000000        8.2342045068751993E-002  0.49877653647198950       0.21481628762391045       0.43205244709812096        0.0000000000000000        0.0000000000000000       0.28396024884807902     
  0.32274247491638797      -0.19055310756870561        0.0000000000000000        0.0000000000000000        8.2324534853686279E-002  0.49874063358711884       0.21481688636948687       0.43200864160926139        0.0000000000000000        0.0000000000000000       0.28392374721763197     
  0.32608695652173914      -0.19052913397055463        0.0000000000000000        0.0000000000000000        8.2286359161822864E-002  0.49865782655445540       0.21480343207397773       0.43191895905126965        0.0000000000000000        0.0000000000000000       0.28385439448047767     
  0.32943143812709030      -0.19047537485908034        0.0000000000000000        0.0000000000000000        8.2228583140610934E-002  0.49849568994578808       0.21476428266928921       0.43175572612567453        0.0000000000000000        0.0000000000000000       0.28373140727649887     
  0.33277591973244147      -0.19037680326861167        0.0000000000000000        0.0000000000000000        8.2137552624470284E-002  0.49820741072703234       0.21468687547025492       0.43147366612872862        0.0000000000000000        0.0000000000000000       0.28352053525677745     
  0.33612040133779264      -0.19020724176642106        0.0000000000000000        0.0000000000000000        8.1966000641765194E-002  0.49771603868747250       0.21455067070320497       0.43099689828416543        0.0000000000000000        0.0000000000000000       0.28316536798426750     
  0.33946488294314381      -0.18992014374545815        0.0000000000000000        0.0000000000000000        8.1690962011984378E-002  0.49689102298465315       0.21431887698929505       0.43019775468606991        0.0000000000000000        0.0000000000000000       0.28257214599535813     
  0.34280936454849498      -0.18943714121874780        0.0000000000000000        0.0000000000000000        8.1216654441718480E-002  0.49551376387846435       0.21392858135202014       0.42886212532965717        0.0000000000000000        0.0000000000000000       0.28158518252644421     
  0.34615384615384615      -0.18863070913795488        0.0000000000000000        0.0000000000000000        8.0481775002688882E-002  0.49322407124390377       0.21327593095694952       0.42663334359041949        0.0000000000000000        0.0000000000000000       0.27994814028695425     
  0.34949832775919731      -0.18729647524509932        0.0000000000000000        0.0000000000000000        7.9169871324187846E-002  0.48943605033709103       0.21219219876078613       0.42291918578415899        0.0000000000000000        0.0000000000000000       0.27724385157630493     
  0.35284280936454848      -0.18511014891885499        0.0000000000000000        0.0000000000000000        7.7037262671657655E-002  0.48320573522739418       0.21040528898068075       0.41673081978599347        0.0000000000000000        0.0000000000000000       0.27280044624671340     
  0.35618729096989965      -0.18156232741322662        0.0000000000000000        0.0000000000000000        7.3810268674911639E-002  0.47302018042662664       0.20747724343357074       0.40638563291752672        0.0000000000000000        0.0000000000000000       0.26554293699305592     
  0.35953177257525082      -0.17586132005353333        0.0000000000000000        0.0000000000000000        6.8256455707630032E-002  0.45645308371712684       0.20269877429861316       0.38891080875703948        0.0000000000000000        0.0000000000000000       0.25375430941851368     
  0.36287625418060199      -0.16678953915436237        0.0000000000000000        0.0000000000000000        5.9523786073711352E-002  0.42959595499088143       0.19489817593595582       0.35870077763938529        0.0000000000000000        0.0000000000000000       0.23469777905492559     
  0.36622073578595316      -0.15236725585618272        0.0000000000000000        0.0000000000000000        4.6086299508764778E-002  0.38573642448526035       0.18193859014689825       0.30351190263342803        0.0000000000000000        0.0000000000000000       0.20379783433836210     
  0.36956521739130432      -0.13212206869776405        0.0000000000000000        0.0000000000000000        2.7247566317198751E-002  0.32292710615815196       0.16202803516756359       0.21038680090358908        0.0000000000000000        0.0000000000000000       0.16089907099058837     
  0.37290969899665549      -0.11652343534735111        0.0000000000000000        0.0000000000000000        1.4011963512952212E-002  0.27432408339799269       0.14490665297568514       0.12233286954429196        0.0000000000000000        0.0000000000000000       0.12941743042230755     
  0.37625418060200672      -0.10790154554841630        0.0000000000000000        0.0000000000000000        6.4903747245131293E-003  0.24594838842973288       0.13480544857606350        6.1814548587536176E-002   0.0000000000000000        0.0000000000000000       0.11114293985366940     
  0.37959866220735788      -0.10353555294936458        0.0000000000000000        0.0000000000000000        2.8404808107711523E-003  0.23152741128479892       0.12945837133174826        2.8200092414645227E-002   0.0000000000000000        0.0000000000000000       0.10206903995305067     
  0.38294314381270905      -0.10151434466604284        0.0000000000000000        0.0000000000000000        1.1968897693866406E-003  0.22490834295523063       0.12692409065892410        1.2139763533635059E-002   0.0000000000000000        0.0000000000000000        9.7984252296306529E-002
  0.38628762541806022      -0.10063310780607186        0.0000000000000000        0.0000000000000000        5.0202552044127375E-004  0.22204502943419985       0.12580709456717720        5.0794064606884673E-003   0.0000000000000000        0.0000000000000000        9.6237934867022645E-002
  0.38963210702341139      -0.10026144383656892        0.0000000000000000        0.0000000000000000        2.0760819988927163E-004  0.22084308338751574       0.12533376997472179        2.0974202458300581E-003   0.0000000000000000        0.0000000000000000        9.5509313412793950E-002
  0.39297658862876256      -0.10010729019668559        0.0000000000000000        0.0000000000000000        8.5243214229315423E-005  0.22034572457846191       0.12513705630011113        8.6062917714529400E-004   0.0000000000000000        0.0000000000000000        9.5208668278350769E-002
  0.39632107023411373      -0.10004387524325146        0.0000000000000000        0.0000000000000000        3.4864087978061133E-005  0.22014133893397242       0.12505606376353345        3.5192810331780071E-004   0.0000000000000000        0.0000000000000000        9.5085275170438965E-002
  0.39966555183946489      -0.10001789984326073        0.0000000000000000        0.0000000000000000        1.4222897250460813E-005  0.22005765682007511       0.12502287580111832        1.4357707489644501E-004   0.0000000000000000        0.0000000000000000        9.5034781018956807E-002
  0.40301003344481606      -0.10000728820883753        0.0000000000000000        0.0000000000000000        5.7903153469614669E-006  0.22002347577995185       0.12500931513566368        5.8461693025950369E-005   0.0000000000000000        0.0000000000000000        9.5014160644288165E-002
  0.40635451505016723      -0.10000296186248196        0.0000000000000000        0.0000000000000000        2.3527111127695045E-006  0.22000954068365761       0.12500378587749345        2.3759520428365686E-005   0.0000000000000000        0.0000000000000000        9.5005754806164161E-002
  0.40969899665551840      -0.10000120129628864        0.0000000000000000        0.0000000000000000        9.5403172505984890E-007  0.22000386980410705       0.12500153561865754        9.6371784444971761E-006   0.0000000000000000        0.0000000000000000        9.5002334185449511E-002
  0.41304347826086957      -0.10000048620246398        0.0000000000000000        0.0000000000000000        3.8603624457715180E-007  0.22000156633817963       0.12500062155982003        3.9007449791094515E-006   0.0000000000000000        0.0000000000000000        9.5000944778359589E-002
  0.41638795986622074      -0.10000019633284722        0.0000000000000000        0.0000000000000000        1.5584478478732529E-007  0.22000063254987709       0.12500025101137183        1.5752781305296199E-006   0.0000000000000000        0.0000000000000000        9.5000381538505263E-002
  0.41973244147157190      -0.10000007908557665        0.0000000000000000        0.0000000000000000        6.2758894995666251E-008  0.22000025482141683       0.12500010111953075        6.3459781474407910E-007   0.0000000000000000        0.0000000000000000        9.5000153701886095E-002
  0.42307692307692307      -0.10000003177206988        0.0000000000000000        0.0000000000000000        2.5205333945936088E-008  0.22000010238214662       0.12500004062782311        2.5496874632333849E-007   0.0000000000000000        0.0000000000000000        9.5000061754323531E-002
  0.42642140468227424      -0.10000001272771110        0.0000000000000000        0.0000000000000000        1.0093837748044915E-008  0.22000004101779908       0.12500001627690227        1.0214923053327687E-007   0.0000000000000000        0.0000000000000000        9.5000024740896818E-002
  0.42976588628762541      -0.10000000508303054        0.0000000000000000        0.0000000000000000        4.0297476679625646E-009  0.22000001638292171       0.12500000650115900        4.0799431504566650E-008   0.0000000000000000        0.0000000000000000        9.5000009881762715E-002
  0.43311036789297658      -0.10000000202335924        0.0000000000000000        0.0000000000000000        1.6034935555279499E-009  0.22000000652216128       0.12500000258815910        1.6242552628781999E-008   0.0000000000000000        0.0000000000000000        9.5000003934002167E-002
  0.43645484949832775      -0.10000000080262264        0.0000000000000000        0.0000000000000000        6.3582051290644868E-010  0.22000000258751681       0.12500000102679237        6.4438571624171279E-009   0.0000000000000000        0.0000000000000000        9.5000001560724440E-002
  0.43979933110367891      -0.10000000031721143        0.0000000000000000        0.0000000000000000        2.5118350362636956E-010  0.22000000102276804       0.12500000040586035        2.5470639233697090E-009   0.0000000000000000        0.0000000000000000        9.5000000616907693E-002
  0.44314381270903008      -0.10000000012488128        0.0000000000000000        0.0000000000000000        9.8843938589610053E-011  0.22000000040270376       0.12500000015980298        1.0028785981837836E-009   0.0000000000000000        0.0000000000000000        9.5000000242900784E-002
  0.44648829431438125      -0.10000000004896331        0.0000000000000000        0.0000000000000000        3.8737044127934435E-011  0.22000000015791468       0.12500000006266429        3.9326562556064134E-010   0.0000000000000000        0.0000000000000000        9.5000000095250392E-002
  0.44983277591973242      -0.10000000001911552        0.0000000000000000        0.0000000000000000        1.5115759569953960E-011  0.22000000006166021       0.12500000002446809        1.5355705625714995E-010   0.0000000000000000        0.0000000000000000        9.5000000037192112E-002
  0.45317725752508359      -0.10000000000742955        0.0000000000000000        0.0000000000000000        5.8718770586570672E-012  0.22000000002396908       0.12500000000951128        5.9692370693420584E-011   0.0000000000000000        0.0000000000000000        9.5000000014457797E-002
  0.45652173913043476      -0.10000000000287426        0.0000000000000000        0.0000000000000000        2.2704060853584451E-012  0.22000000000927433       0.12500000000368011        2.3097212174544780E-011   0.0000000000000000        0.0000000000000000        9.5000000005594221E-002
  0.45986622073578598      -0.10000000000110662        0.0000000000000000        0.0000000000000000        8.7352162540336548E-013  0.22000000000357123       0.12500000000141703        8.8942613950765116E-012   0.0000000000000000        0.0000000000000000        9.5000000002154195E-002
  0.46321070234113715      -0.10000000000042400        0.0000000000000000        0.0000000000000000        3.3447133951369785E-013  0.22000000000136855       0.12500000000054293        3.4087234457406382E-012   0.0000000000000000        0.0000000000000000        9.5000000000825618E-002
  0.46655518394648832      -0.10000000000016168        0.0000000000000000        0.0000000000000000        1.2758775517577684E-013  0.22000000000052181       0.12500000000020695        1.3000348660042465E-012   0.0000000000000000        0.0000000000000000        9.5000000000314860E-002
  0.46989966555183948      -0.10000000000006132        0.0000000000000000        0.0000000000000000        4.8345586793156294E-014  0.22000000000019790       0.12500000000007844        4.9328134167198443E-013   0.0000000000000000        0.0000000000000000        9.5000000000119461E-002
  0.47324414715719065      -0.10000000000002315        0.0000000000000000        0.0000000000000000        1.8245590223860590E-014  0.22000000000007477       0.12500000000002953        1.8643989485202508E-013   0.0000000000000000        0.0000000000000000        9.5000000000045243E-002
  0.47658862876254182      -0.10000000000000867        0.0000000000000000        0.0000000000000000        6.8334227165678382E-015  0.22000000000002803       0.12500000000001113        6.9982837185938538E-014   0.0000000000000000        0.0000000000000000        9.5000000000016904E-002
  0.47993311036789299      -0.10000000000000323        0.0000000000000000        0.0000000000000000        2.5405603546838994E-015  0.22000000000001049       0.12500000000000411        2.6428289756166038E-014   0.0000000000000000        0.0000000000000000        9.5000000000006385E-002
  0.48327759197324416      -0.10000000000000121        0.0000000000000000        0.0000000000000000        9.3906364166211164E-016  0.22000000000000397       0.12500000000000147        1.0101606162324972E-014   0.0000000000000000        0.0000000000000000        9.5000000000002499E-002
  0.48662207357859533      -0.10000000000000046        0.0000000000000000        0.0000000000000000        3.4231876592608990E-016  0.22000000000000147       0.12500000000000053        4.0359453685531467E-015   0.0000000000000000        0.0000000000000000        9.5000000000000945E-002
  0.48996655518394649      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7187106458078910E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.49331103678929766      -0.10000000000000001        0.0000000000000000        0.0000000000000000        3.5157062446463289E-017  0.22000000000000006       0.12500000000000000        5.0137956506357218E-016   0.0000000000000000        0.0000000000000000        9.5000000000000057E-002
  0.49665551839464883      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7187106458078910E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.50000000000000000      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7187106458078910E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e2.txt <==
 -0.50000000000000000        9.9999999999842271E-002   0.0000000000000000        0.0000000000000000       -1.5771620121007856E-013   1.9949999999999983       0.99999999999999933        5.8169524740257601E-016   0.0000000000000000        0.0000000000000000       0.99499999999999900     
 -0.49665551839464883        9.9999999999842271E-002   0.0000000000000000        0.0000000000000000       -1.5771620121007856E-013   1.9949999999999983       0.99999999999999933        5.8169524740257601E-016   0.0000000000000000        0.0000000000000000       0.99499999999999900     
 -0.49331103678929766        9.9999999999842271E-002   0.0000000000000000        0.0000000000000000       -1.5771620121007856E-013   1.9949999999999983       0.99999999999999933        5.8169524740257601E-016   0.0000000000000000        0.0000000000000000       0.99499999999999900     
 -0.48996655518394649        9.9999999999708350E-002   0.0000000000000000        0.0000000000000000       -2.9287336444916439E-013   1.9949999999999934       0.99999999999999778        2.0684021375530669E-015   0.0000000000000000        0.0000000000000000       0.99499999999999567     
 -0.48662207357859533        9.9999999999583505E-002   0.0000000000000000        0.0000000000000000       -4.1823674153581202E-013   1.9949999999999886       0.99999999999999634        3.6219584699524984E-015   0.0000000000000000        0.0000000000000000       0.99499999999999222     
 -0.48327759197324416        9.9999999999402275E-002   0.0000000000000000        0.0000000000000000       -6.0050876308596439E-013   1.9949999999999728       0.99999999999999134        8.0661460377252709E-015   0.0000000000000000        0.0000000000000000       0.99499999999998145     
 -0.47993311036789299        9.9999999999253769E-002   0.0000000000000000        0.0000000000000000       -7.4971394832997364E-013   1.9949999999999231       0.99999999999997458        2.1346411599604258E-014   0.0000000000000000        0.0000000000000000       0.99499999999994848     
 -0.47658862876254182        9.9999999999134739E-002   0.0000000000000000        0.0000000000000000       -8.6943091615054836E-013   1.9949999999997996       0.99999999999993316        5.4747810332307079E-014   0.0000000000000000        0.0000000000000000       0.99499999999986644     
 -0.47324414715719065        9.9999999999042938E-002   0.0000000000000000        0.0000000000000000       -9.6092578338868821E-013   1.9949999999995094       0.99999999999983613        1.3384087885274162E-013   0.0000000000000000        0.0000000000000000       0.99499999999967326     
 -0.46989966555183948        9.9999999998970482E-002   0.0000000000000000        0.0000000000000000       -1.0360797335502905E-012   1.9949999999988284       0.99999999999960865        3.2017510679573959E-013   0.0000000000000000        0.0000000000000000       0.99499999999921973     
 -0.46655518394648832        9.9999999998827013E-002   0.0000000000000000        0.0000000000000000       -1.0896122750457772E-012   1.9949999999972594       0.99999999999908395        7.5158156209090790E-013   0.0000000000000000        0.0000000000000000       0.99499999999817546     
 -0.46321070234113715        9.9999999998235597E-002   0.0000000000000000        0.0000000000000000       -1.5001160109486272E-012   1.9949999999936983       0.99999999999789269        1.7301164656594934E-012   0.0000000000000000        0.0000000000000000       0.99499999999580557     
 -0.45986622073578598        9.9999999996308486E-002   0.0000000000000000        0.0000000000000000       -3.0777777833210361E-012   1.9949999999857213       0.99999999999522426        3.9204863329609961E-012   0.0000000000000000        0.0000000000000000       0.99499999999049704     
 -0.45652173913043476        9.9999999991883637E-002   0.0000000000000000        0.0000000000000000       -6.7642797921969781E-012   1.9949999999679742       0.99999999998928890        8.7927816744254037E-012   0.0000000000000000        0.0000000000000000       0.99499999997868527     
 -0.45317725752508359        9.9999999982699928E-002   0.0000000000000000        0.0000000000000000       -1.4371618714857093E-011   1.9949999999288335       0.99999999997619871        1.9536051992682731E-011   0.0000000000000000        0.0000000000000000       0.99499999995263477     
 -0.44983277591973242        9.9999999963954644E-002   0.0000000000000000        0.0000000000000000       -2.9842483889427468E-011   1.9949999998433028       0.99999999994759314        4.3004526120552691E-011   0.0000000000000000        0.0000000000000000       0.99499999989570964     
 -0.44648829431438125        9.9999999925778627E-002   0.0000000000000000        0.0000000000000000       -6.1324867111712279E-011   1.9949999996581416       0.99999999988566601        9.3793868255669950E-011   0.0000000000000000        0.0000000000000000       0.99499999977247555     
 -0.44314381270903008        9.9999999848477350E-002   0.0000000000000000        0.0000000000000000       -1.2506421531770455E-010   1.9949999992610856       0.99999999975287102        2.0267305807745733E-010   0.0000000000000000        0.0000000000000000       0.99499999950821461     
 -0.43979933110367891        9.9999999693252295E-002   0.0000000000000000        0.0000000000000000       -2.5303682970062853E-010   1.9949999984178990       0.99999999947086859        4.3382592996205315E-010   0.0000000000000000        0.0000000000000000       0.99499999894703040     
 -0.43645484949832775        9.9999999384390498E-002   0.0000000000000000        0.0000000000000000       -5.0761726299714569E-010   1.9949999966451177       0.99999999887796531        9.1969692372255530E-010   0.0000000000000000        0.0000000000000000       0.99499999776715242     
 -0.43311036789297658        9.9999998775557902E-002   0.0000000000000000        0.0000000000000000       -1.0093329520545462E-009   1.9949999929559235       0.99999999764412117        1.9305661719037065E-009   0.0000000000000000        0.0000000000000000       0.99499999531180228     
 -0.42976588628762541        9.9999997586824013E-002   0.0000000000000000        0.0000000000000000       -1.9887067743967273E-009   1.9949999853589770       0.99999999510333659        4.0117335251864222E-009   0.0000000000000000        0.0000000000000000       0.99499999025564045     
 -0.42642140468227424        9.9999995288488547E-002   0.0000000000000000        0.0000000000000000       -3.8818648206205733E-009   1.9949999698828853       0.99999998992738648        8.2505057359178169E-009   0.0000000000000000        0.0000000000000000       0.99499997995549883     
 -0.42307692307692307        9.9999990889566306E-002   0.0000000000000000        0.0000000000000000       -7.5045622459694751E-009   1.9949999387027231       0.99999997949923813        1.6788856944584841E-008   0.0000000000000000        0.0000000000000000       0.99499995920348494     
 -0.41973244147157190        9.9999982557640324E-002   0.0000000000000000        0.0000000000000000       -1.4364892493651421E-008   1.9949998765919310       0.99999995872639724        3.3794183088843387E-008   0.0000000000000000        0.0000000000000000       0.99499991786553377     
 -0.41638795986622074        9.9999966945353055E-002   0.0000000000000000        0.0000000000000000       -2.7217178754940665E-008   1.9949997542994851       0.99999991782591080        6.7271051763715816E-008   0.0000000000000000        0.0000000000000000       0.99499983647357426     
 -0.41304347826086957        9.9999938014675230E-002   0.0000000000000000        0.0000000000000000       -5.1028639154533148E-008   1.9949995163726588       0.99999983825171002        1.3239197247602488E-007   0.0000000000000000        0.0000000000000000       0.99499967812094892     
 -0.40969899665551840        9.9999885016152784E-002   0.0000000000000000        0.0000000000000000       -9.4640346663079960E-008   1.9949990591159574       0.99999968532300443        2.5752541342374135E-007   0.0000000000000000        0.0000000000000000       0.99499937379295289     
 -0.40635451505016723        9.9999789072408640E-002   0.0000000000000000        0.0000000000000000       -1.7357455326234059E-007   1.9949981913456147       0.99999939509865743        4.9496780291458246E-007   0.0000000000000000        0.0000000000000000       0.99499879624695742     
 -0.40301003344481606        9.9999617501419003E-002   0.0000000000000000        0.0000000000000000       -3.1469763279335093E-007   1.9949965657019479       0.99999885140459277        9.3972465173214302E-007   0.0000000000000000        0.0000000000000000       0.99499771429735517     
 -0.39966555183946489        9.9999314556898353E-002   0.0000000000000000        0.0000000000000000       -5.6382313854137621E-007   1.9949935605871134       0.99999784634766131        1.7617887881856957E-006   0.0000000000000000        0.0000000000000000       0.99499571423945210     
 -0.39632107023411373        9.9998786619394361E-002   0.0000000000000000        0.0000000000000000       -9.9786605372264680E-007   1.9949880810780132       0.99999601372995051        3.2605658531038863E-006   0.0000000000000000        0.0000000000000000       0.99499206734806267     
 -0.39297658862876256        9.9997879008719287E-002   0.0000000000000000        0.0000000000000000       -1.7438640998898304E-006   1.9949782299527727       0.99999271901998710        5.9548007769328463E-006   0.0000000000000000        0.0000000000000000       0.99498551093278564     
 -0.38963210702341139        9.9996340499348843E-002   0.0000000000000000        0.0000000000000000       -3.0080691751015276E-006   1.9949607757533627       0.99998688143477055        1.0727978119615853E-005   0.0000000000000000        0.0000000000000000       0.99497389431859218     
 -0.38628762541806022        9.9993770357383424E-002   0.0000000000000000        0.0000000000000000       -5.1193367768662181E-006   1.9949303125085587       0.99997669287484214        1.9058002619244675E-005   0.0000000000000000        0.0000000000000000       0.99495361963371642     
 -0.38294314381270905        9.9989541438051180E-002   0.0000000000000000        0.0000000000000000       -8.5920709355645547E-006   1.9948779656101716       0.99995918500774073        3.3370957559948977E-005   0.0000000000000000        0.0000000000000000       0.99491878060243089     
 -0.37959866220735788        9.9982691908632973E-002   0.0000000000000000        0.0000000000000000       -1.4214747143542970E-005   1.9947894533993036       0.99992958070408144        5.7571090211675520E-005   0.0000000000000000        0.0000000000000000       0.99485987269522214     
 -0.37625418060200672        9.9971778040626388E-002   0.0000000000000000        0.0000000000000000       -2.3170078993546266E-005   1.9946422721432566       0.99988035187726076        9.7810807164950249E-005   0.0000000000000000        0.0000000000000000       0.99476192026599575     
 -0.37290969899665549        9.9954682056770897E-002   0.0000000000000000        0.0000000000000000       -3.7191540673018926E-005   1.9944017484222671       0.99979989753127585        1.6357139140696402E-004   0.0000000000000000        0.0000000000000000       0.99460185089099118     
 -0.36956521739130432        9.9928373262850242E-002   0.0000000000000000        0.0000000000000000       -5.8757341217759031E-005   1.9940157220722399       0.99967076151047796        2.6912097365016822E-004   0.0000000000000000        0.0000000000000000       0.99434496056176180     
 -0.36622073578595316        9.9888628744134941E-002   0.0000000000000000        0.0000000000000000       -9.1316150190895464E-005   1.9934077190385651       0.99946734021325945        4.3539220128055949E-004   0.0000000000000000        0.0000000000000000       0.99394037882530561     
 -0.36287625418060199        9.9829732557146153E-002   0.0000000000000000        0.0000000000000000       -1.3952824218803830E-004   1.9924686868262629       0.99915309927895724        6.9226803081945593E-004   0.0000000000000000        0.0000000000000000       0.99331558754730565     
 -0.35953177257525082        9.9744189470556632E-002   0.0000000000000000        0.0000000000000000       -2.0949138588428800E-004   1.9910477301822183       0.99867743592660796        1.0811719487625970E-003   0.0000000000000000        0.0000000000000000       0.99237029425561019     
 -0.35618729096989965        9.9622509049651739E-002   0.0000000000000000        0.0000000000000000       -3.0890434620558903E-004   1.9889428092492556       0.99797249246697040        1.6577277159495769E-003   0.0000000000000000        0.0000000000000000       0.99097031678228520     
 -0.35284280936454848        9.9453133909906857E-002   0.0000000000000000        0.0000000000000000       -4.4710600145875972E-004   1.9858929987228557       0.99695043080369949        2.4940966744845259E-003   0.0000000000000000        0.0000000000000000       0.98894256791915636     
 -0.34949832775919731        9.9222595286792864E-002   0.0000000000000000        0.0000000000000000       -6.3492080619222905E-004   1.9815745202971935       0.99550187459852268        3.6804516131024073E-003   0.0000000000000000        0.0000000000000000       0.98607264569867070     
 -0.34615384615384615        9.8915971034209849E-002   0.0000000000000000        0.0000000000000000       -8.8424909800671715E-004   1.9756031174693205       0.99349634136318699        5.3249611841652165E-003   0.0000000000000000        0.0000000000000000       0.98210677610613351     
 -0.34280936454849498        9.8517688346184198E-002   0.0000000000000000        0.0000000000000000       -1.2073699820571173E-003   1.9675451325420088       0.99078542473024367        7.5517081848975693E-003   0.0000000000000000        0.0000000000000000       0.97675970781176513     
 -0.33946488294314381        9.8012654450540193E-002   0.0000000000000000        0.0000000000000000       -1.6159765587118943E-003   1.9569385698318342       0.98720915400203302        1.0496214048609885E-002   0.0000000000000000        0.0000000000000000       0.96972941582980110     
 -0.33612040133779264        9.7387623446084995E-002   0.0000000000000000        0.0000000000000000       -2.1200295017386349E-003   1.9433233276859831       0.98260530180941441        1.4298725721878203E-002   0.0000000000000000        0.0000000000000000       0.96071802587656874     
 -0.33277591973244147        9.6632642667071791E-002   0.0000000000000000        0.0000000000000000       -2.7265733670198350E-003   1.9262767711267326       0.97682045808717100        1.9096125972190268E-002   0.0000000000000000        0.0000000000000000       0.94945631303956157     
 -0.32943143812709030        9.5742410891796415E-002   0.0000000000000000        0.0000000000000000       -3.4386749223709458E-003   1.9054473377291641       0.96972056176089572        2.5014197665612935E-002   0.0000000000000000        0.0000000000000000       0.93572677596826836     
 -0.32608695652173914        9.4717487992083182E-002   0.0000000000000000        0.0000000000000000       -4.2545624466719398E-003   1.8805756851794198       0.96119756906174258        3.2162941500355979E-002   0.0000000000000000        0.0000000000000000       0.91937811611767717     
 -0.32274247491638797        9.3565788767139793E-002   0.0000000000000000        0.0000000000000000       -5.1666264189321907E-003   1.8514923206547500       0.95116971308605591        4.0638641357199634E-002   0.0000000000000000        0.0000000000000000       0.90032260756869409     
 -0.31939799331103680        9.2308088460404863E-002   0.0000000000000000        0.0000000000000000       -6.1569673686086828E-003   1.8181010665410398       0.93959553468508850        5.0542466002919312E-002   0.0000000000000000        0.0000000000000000       0.87850553185595137     
 -0.31605351170568563        9.1042342059721296E-002   0.0000000000000000        0.0000000000000000       -7.1432556080627662E-003   1.7809280675057888       0.92665399814827665        6.1778308706024541E-002   0.0000000000000000        0.0000000000000000       0.85427406935751216     
 -0.31270903010033446        8.9807406153511571E-002   0.0000000000000000        0.0000000000000000       -8.0899755227735685E-003   1.7435871302908454       0.91348161209363743        7.3273429301501936E-002   0.0000000000000000        0.0000000000000000       0.83010551819720790     
 -0.30936454849498329        8.8610692102965558E-002   0.0000000000000000        0.0000000000000000       -9.0004570222267846E-003   1.7072426604140316       0.90051387303467378        8.4667443359850159E-002   0.0000000000000000        0.0000000000000000       0.80672878737935783     
 -0.30602006688963213        8.7452678989383595E-002   0.0000000000000000        0.0000000000000000       -9.8729097706518332E-003   1.6720629460011807       0.88785043675790487        9.5906555213826530E-002   0.0000000000000000        0.0000000000000000       0.78421250924327579     
 -0.30267558528428096        8.6332866623138382E-002   0.0000000000000000        0.0000000000000000       -1.0708181434108784E-002   1.6380227642259975       0.87548584446504341       0.10698357918385287        0.0000000000000000        0.0000000000000000       0.76253691976095417     
 -0.29933110367892979        8.5250259411786225E-002   0.0000000000000000        0.0000000000000000       -1.1507537077261010E-002   1.6050982191986236       0.86342006878755095       0.11789087216438734        0.0000000000000000        0.0000000000000000       0.74167815041107277     
 -0.29598662207357862        8.4203628786302623E-002   0.0000000000000000        0.0000000000000000       -1.2272306465893557E-002   1.5732600661380576       0.85165023478366808       0.12862275458065786        0.0000000000000000        0.0000000000000000       0.72160983135438961     
 -0.29264214046822745        8.3191675807533255E-002   0.0000000000000000        0.0000000000000000       -1.3003873039889294E-002   1.5424772080464226       0.84017247894376657       0.13917573906434752        0.0000000000000000        0.0000000000000000       0.70230472910265596     
 -0.28929765886287623        8.2213106192936522E-002   0.0000000000000000        0.0000000000000000       -1.3703675182403808E-002   1.5127158160085143       0.82898158795188059       0.14954765524992886        0.0000000000000000        0.0000000000000000       0.68373422805663375     
 -0.28595317725752506        8.1266594745822748E-002   0.0000000000000000        0.0000000000000000       -1.4373132369185151E-002   1.4839397514467552       0.81807110055077081       0.15973727175762736        0.0000000000000000        0.0000000000000000       0.66586865089598435     
 -0.28260869565217389        8.0350791052628129E-002   0.0000000000000000        0.0000000000000000       -1.5013614592324687E-002   1.4561126767881611       0.80743407722409744       0.16974459277208129        0.0000000000000000        0.0000000000000000       0.64867859956406382     
 -0.27926421404682272        7.9464377489713647E-002   0.0000000000000000        0.0000000000000000       -1.5626468294185836E-002   1.4291983345618999       0.79706320305600564       0.17957060265007388        0.0000000000000000        0.0000000000000000       0.63213513150589429     
 -0.27591973244147155        7.8606080103884091E-002   0.0000000000000000        0.0000000000000000       -1.6213009814410335E-002   1.4031600735728440       0.78695060358006874       0.18921678378207857        0.0000000000000000        0.0000000000000000       0.61620946999277526     
 -0.27257525083612039        7.7774652475099987E-002   0.0000000000000000        0.0000000000000000       -1.6774497328786445E-002   1.3779617213243047       0.77708818225121878       0.19868516834184516        0.0000000000000000        0.0000000000000000       0.60087353907308605     
 -0.26923076923076922        7.6968887636918129E-002   0.0000000000000000        0.0000000000000000       -1.7312128506564110E-002   1.3535683421457603       0.76746792918108642       0.20797840885516189        0.0000000000000000        0.0000000000000000       0.58610041296467386     
 -0.26588628762541805        7.6187636886059021E-002   0.0000000000000000        0.0000000000000000       -1.7827048443754698E-002   1.3299458815930452       0.75808179933620512       0.21709946699080759        0.0000000000000000        0.0000000000000000       0.57186408225684005     
 -0.26254180602006688        7.5429810305117972E-002   0.0000000000000000        0.0000000000000000       -1.8320345153973332E-002   1.3070611405320081       0.74892171649445982       0.22605144114149245        0.0000000000000000        0.0000000000000000       0.55813942403754824     
 -0.25919732441471571        7.4694373857883342E-002   0.0000000000000000        0.0000000000000000       -1.8793041494641165E-002   1.2848824064746740       0.73997984236696157       0.23483766946205434        0.0000000000000000        0.0000000000000000       0.54490256410771232     
 -0.25585284280936454        7.3980361078783891E-002   0.0000000000000000        0.0000000000000000       -1.9246099811771972E-002   1.2633795638750636       0.73124864422315050       0.24346164976999843        0.0000000000000000        0.0000000000000000       0.53213091965191306     
 -0.25250836120401338        7.3286876620621319E-002   0.0000000000000000        0.0000000000000000       -1.9680420737123210E-002   1.2425237919500927       0.72272079490353880       0.25192679601662349        0.0000000000000000        0.0000000000000000       0.51980299704655386     
 -0.24916387959866221        7.2613092469255416E-002   0.0000000000000000        0.0000000000000000       -2.0096835890328114E-002   1.2222877785596027       0.71438928062117524       0.26023639626192530        0.0000000000000000        0.0000000000000000       0.50789849793842756     
 -0.24581939799331104        7.1958260895327905E-002   0.0000000000000000        0.0000000000000000       -2.0496115700705267E-002   1.2026461368500656       0.70624759665633385       0.26839365556361522        0.0000000000000000        0.0000000000000000       0.49639854019373175     
 -0.24247491638795987        7.1321719992725727E-002   0.0000000000000000        0.0000000000000000       -2.0878970114666100E-002   1.1835753423326285       0.69828974905284680       0.27640153926659106        0.0000000000000000        0.0000000000000000       0.48528559327978171     
 -0.23913043478260870        7.0702891081861230E-002   0.0000000000000000        0.0000000000000000       -2.1246042476535661E-002   1.1650536087979868       0.69051022908831328       0.28426257858074350        0.0000000000000000        0.0000000000000000       0.47454337970967359     
 -0.23578595317725753        7.0101283286139834E-002   0.0000000000000000        0.0000000000000000       -2.1597911022600162E-002   1.1470611962787030       0.68290416872602000       0.29197885024203651        0.0000000000000000        0.0000000000000000       0.46415702755268284     
 -0.23244147157190637        6.9516499170606136E-002   0.0000000000000000        0.0000000000000000       -2.1935091188349048E-002   1.1295807008697014       0.67546749294041974       0.29955194981329492        0.0000000000000000        0.0000000000000000       0.45411320792928173     
 -0.22909698996655517        6.8948242784777333E-002   0.0000000000000000        0.0000000000000000       -2.2258041233074847E-002   1.1125969641830278       0.66819691244168067       0.30698280501430947        0.0000000000000000        0.0000000000000000       0.44440005174134711     
 -0.22575250836120400        6.8396318636688755E-002   0.0000000000000000        0.0000000000000000       -2.2567161333941085E-002   1.0960970494171134       0.66108994367648111       0.31427151750167781        0.0000000000000000        0.0000000000000000       0.43500710574063228     
 -0.22240802675585283        6.7860624755755286E-002   0.0000000000000000        0.0000000000000000       -2.2862787209028297E-002   1.0800705373995612       0.65414506638309489       0.32141735757526951        0.0000000000000000        0.0000000000000000       0.42592547101646627     
 -0.21906354515050167        6.7341164258429842E-002   0.0000000000000000        0.0000000000000000       -2.3145201479312927E-002   1.0645097100583558       0.64736183590410090       0.32841873073623196        0.0000000000000000        0.0000000000000000       0.41714787415425481     
 -0.21571906354515050        6.6838052845529072E-002   0.0000000000000000        0.0000000000000000       -2.3414642755645997E-002   1.0494094098295172       0.64074085475362519       0.33527301898604184        0.0000000000000000        0.0000000000000000       0.40866855507589200     
 -0.21237458193979933        6.6351504918219187E-002   0.0000000000000000        0.0000000000000000       -2.3671294453185224E-002   1.0347669793298224       0.63428377611666265       0.34197647263235315        0.0000000000000000        0.0000000000000000       0.40048320321315989     
 -0.20903010033444816        6.5881838560186701E-002   0.0000000000000000        0.0000000000000000       -2.3915290693056385E-002   1.0205824658032425       0.62799342290198656       0.34852423463857174        0.0000000000000000        0.0000000000000000       0.39258904290125596     
 -0.20568561872909699        6.5429485369183332E-002   0.0000000000000000        0.0000000000000000       -2.4146726261085029E-002   1.0068587307103121       0.62187386592894156       0.35491032184254284        0.0000000000000000        0.0000000000000000       0.38498486478137056     
 -0.20234113712374582        6.4994982819428448E-002   0.0000000000000000        0.0000000000000000       -2.4365648931289050E-002  0.99360133164324471       0.61593039946110839       0.36112747505903459        0.0000000000000000        0.0000000000000000       0.37767093218213632     
 -0.19899665551839466        6.4578979753373372E-002   0.0000000000000000        0.0000000000000000       -2.4572065188018844E-002  0.98081855778612170       0.61016958245812836       0.36716702644537219        0.0000000000000000        0.0000000000000000       0.37064897532799335     
 -0.19565217391304349        6.4182238142357920E-002   0.0000000000000000        0.0000000000000000       -2.4765944920536673E-002  0.96852180279420252       0.60459943118982407       0.37301884974729577        0.0000000000000000        0.0000000000000000       0.36392237160437846     
 -0.19230769230769232        6.3805615159884227E-002   0.0000000000000000        0.0000000000000000       -2.4947210528815458E-002  0.95672595678863315       0.59922962269990077       0.37867123433182004        0.0000000000000000        0.0000000000000000       0.35749633408873238     
 -0.18896321070234115        6.3450074701794826E-002   0.0000000000000000        0.0000000000000000       -2.5115764601084164E-002  0.94544961460352928       0.59407161595224833       0.38411060033759092        0.0000000000000000        0.0000000000000000       0.35137799865128094     
 -0.18561872909698995        6.3116652461135264E-002   0.0000000000000000        0.0000000000000000       -2.5271489581392009E-002  0.93471532794659085       0.58913879095068822       0.38932122129684366        0.0000000000000000        0.0000000000000000       0.34557653699590263     
 -0.18227424749163879        6.2806406286570290E-002   0.0000000000000000        0.0000000000000000       -2.5414252269819974E-002  0.92455000912947116       0.58444665532321050       0.39428513473436677        0.0000000000000000        0.0000000000000000       0.34010335380626061     
 -0.17892976588628762        6.2520375113236382E-002   0.0000000000000000        0.0000000000000000       -2.5543941423286400E-002  0.91498503997890568       0.58001291176360747       0.39898222164136826        0.0000000000000000        0.0000000000000000       0.33497212821529826     
 -0.17558528428093645        6.2259506207294937E-002   0.0000000000000000        0.0000000000000000       -2.5660502283797140E-002  0.90605557090893374       0.57585713971227193       0.40339044918094213        0.0000000000000000        0.0000000000000000       0.33019843119666176     
 -0.17224080267558528        6.2024544285941050E-002   0.0000000000000000        0.0000000000000000       -2.5763957535374794E-002  0.89779894213002009       0.57200004738561194       0.40748650318234336        0.0000000000000000        0.0000000000000000       0.32579889474440815     
 -0.16889632107023411        6.1815925697589480E-002   0.0000000000000000        0.0000000000000000       -2.5854446684694190E-002  0.89025232976232427       0.56846233266364887       0.41124706890784585        0.0000000000000000        0.0000000000000000       0.32178999709867540     
 -0.16555183946488294        6.1633688892288360E-002   0.0000000000000000        0.0000000000000000       -2.5932279330257622E-002  0.88344946211783570       0.56526307495811756       0.41465073614796377        0.0000000000000000        0.0000000000000000       0.31818638715971814     
 -0.16220735785953178        6.1477360774233956E-002   0.0000000000000000        0.0000000000000000       -2.5997940587940683E-002  0.87741629932110066       0.56241760545934583       0.41768026946485365        0.0000000000000000        0.0000000000000000       0.31499869386175483     
 -0.15886287625418061        6.1345918461237693E-002   0.0000000000000000        0.0000000000000000       -2.6052123545572958E-002  0.87216621708954389       0.55993511681858588       0.42032500149596874        0.0000000000000000        0.0000000000000000       0.31223110027095802     
 -0.15551839464882944        6.1237774833766780E-002   0.0000000000000000        0.0000000000000000       -2.6095720471414494E-002  0.86769575027175283       0.55781652668276283       0.42258309022174095        0.0000000000000000        0.0000000000000000       0.30987922358899000     
 -0.15217391304347827        6.1150819638981821E-002   0.0000000000000000        0.0000000000000000       -2.6129788803006870E-002  0.86398183102001358       0.55605306314138592       0.42446320020340478        0.0000000000000000        0.0000000000000000       0.30792876787862766     
 -0.14882943143812710        6.1082522773154874E-002   0.0000000000000000        0.0000000000000000       -2.6155503889044626E-002  0.86098100876461070       0.55462582697004958       0.42598505566183698        0.0000000000000000        0.0000000000000000       0.30635518179456112     
 -0.14548494983277591        6.1030109176593461E-002   0.0000000000000000        0.0000000000000000       -2.6174131773964954E-002  0.85863093455653572       0.55350647847784595       0.42717858214336496        0.0000000000000000        0.0000000000000000       0.30512445607868971     
 -0.14214046822742474        6.0990682561201326E-002   0.0000000000000000        0.0000000000000000       -2.6186927244633465E-002  0.85685418967180449       0.55265908828194488       0.42808179019077763        0.0000000000000000        0.0000000000000000       0.30419510138985967     
 -0.13879598662207357        6.0961406053526006E-002   0.0000000000000000        0.0000000000000000       -2.6195081946862497E-002  0.85556405182518769       0.55204295363318689       0.42873786814773979        0.0000000000000000        0.0000000000000000       0.30352109819200079     
 -0.13545150501672240        6.0939688289363546E-002   0.0000000000000000        0.0000000000000000       -2.6199712017638106E-002  0.85467098425182897       0.55161577068258894       0.42919193817173096        0.0000000000000000        0.0000000000000000       0.30305521356924003     
 -0.13210702341137123        6.0923197169037491E-002   0.0000000000000000        0.0000000000000000       -2.6201750245029517E-002  0.85408847411090183       0.55133647343573955       0.42948792156271476        0.0000000000000000        0.0000000000000000       0.30275200067516234     
 -0.12876254180602006        6.0909611182424751E-002   0.0000000000000000        0.0000000000000000       -2.6201680578784536E-002  0.85373756169509218       0.55116750778673917       0.42966596982610195        0.0000000000000000        0.0000000000000000       0.30257005390835301     
 -0.12541806020066890        6.0898524075969837E-002   0.0000000000000000        0.0000000000000000       -2.6200358971086333E-002  0.85354985004014927       0.55107648911589824       0.42976095241064405        0.0000000000000000        0.0000000000000000       0.30247336092425109     
 -0.12207357859531773        6.0888319314564433E-002   0.0000000000000000        0.0000000000000000       -2.6197956485242459E-002  0.85346742614291404       0.55103549470017976       0.42980179812303371        0.0000000000000000        0.0000000000000000       0.30243193144273423     
 -0.11872909698996656        6.0878273648606776E-002   0.0000000000000000        0.0000000000000000       -2.6194736990422605E-002  0.85344336579806046       0.55102151426002399       0.42981263236016520        0.0000000000000000        0.0000000000000000       0.30242185153803652     
 -0.11538461538461539        6.0868124403304393E-002   0.0000000000000000        0.0000000000000000       -2.6190885713683817E-002  0.85345167242957465       0.55102402861956556       0.42980764405772248        0.0000000000000000        0.0000000000000000       0.30242764381000908     
 -0.11204013377926421        6.0857630185755518E-002   0.0000000000000000        0.0000000000000000       -2.6186408434475214E-002  0.85351041340720990       0.55105038087989888       0.42977678811328990        0.0000000000000000        0.0000000000000000       0.30246003252731102     
 -0.10869565217391304        6.0846369000095678E-002   0.0000000000000000        0.0000000000000000       -2.6181226053594409E-002  0.85364144372551298       0.55111111706658478       0.42970915773626228        0.0000000000000000        0.0000000000000000       0.30253032665892821     
 -0.10535117056856187        6.0832883871720804E-002   0.0000000000000000        0.0000000000000000       -2.6175966974479891E-002  0.85383874555825323       0.55120331008058387       0.42960772972099220        0.0000000000000000        0.0000000000000000       0.30263543547766930     
 -0.10200668896321070        6.0816533135291416E-002   0.0000000000000000        0.0000000000000000       -2.6170870310368900E-002  0.85402630789064271       0.55129076041528879       0.42951115548932606        0.0000000000000000        0.0000000000000000       0.30273554747535392     
  -9.8662207357859535E-002   6.0797098373641376E-002   0.0000000000000000        0.0000000000000000       -2.6165841201582857E-002  0.85417684448802955       0.55136052750061171       0.42943355150879697        0.0000000000000000        0.0000000000000000       0.30281631698741784     
  -9.5317725752508367E-002   6.0774546305466262E-002   0.0000000000000000        0.0000000000000000       -2.6160646968642735E-002  0.85429839465940471       0.55141641569262223       0.42937087059380691        0.0000000000000000        0.0000000000000000       0.30288197896678248     
  -9.1973244147157185E-002   6.0748856114213809E-002   0.0000000000000000        0.0000000000000000       -2.6155087265260689E-002  0.85439951492613297       0.55146251185641015       0.42931872509554242        0.0000000000000000        0.0000000000000000       0.30293700306972288     
  -8.8628762541806017E-002   6.0719757172741307E-002   0.0000000000000000        0.0000000000000000       -2.6149150557301337E-002  0.85448653348981451       0.55150183301753530       0.42927382134502007        0.0000000000000000        0.0000000000000000       0.30298470047227921     
  -8.5284280936454848E-002   6.0687096201925105E-002   0.0000000000000000        0.0000000000000000       -2.6142669851460611E-002  0.85456426700973687       0.55153667539565066       0.42923366308988398        0.0000000000000000        0.0000000000000000       0.30302759161408621     
  -8.1939799331103680E-002   6.0650574214975238E-002   0.0000000000000000        0.0000000000000000       -2.6135567384949796E-002  0.85463664691793828       0.55156891134810626       0.42919639308758128        0.0000000000000000        0.0000000000000000       0.30306773556983202     
  -7.8595317725752512E-002   6.0609821327403224E-002   0.0000000000000000        0.0000000000000000       -2.6127763167602472E-002  0.85470659621841127       0.55159994789425215       0.42916055432482564        0.0000000000000000        0.0000000000000000       0.30310664832415907     
  -7.5250836120401343E-002   6.0564484104279864E-002   0.0000000000000000        0.0000000000000000       -2.6119111609047518E-002  0.85477605989213390       0.55163072206377883       0.42912515352489689        0.0000000000000000        0.0000000000000000       0.30314533782835512     
  -7.1906354515050161E-002   6.0514085652254052E-002   0.0000000000000000        0.0000000000000000       -2.6109536393426863E-002  0.85484607380389366       0.55166169084498140       0.42908957772022527        0.0000000000000000        0.0000000000000000       0.30318438295891231     
  -6.8561872909698993E-002   6.0458138835051904E-002   0.0000000000000000        0.0000000000000000       -2.6098918020544360E-002  0.85491802005067452       0.55169354221349098       0.42905317978600893        0.0000000000000000        0.0000000000000000       0.30322447783718348     
  -6.5217391304347824E-002   6.0396113320838045E-002   0.0000000000000000        0.0000000000000000       -2.6087116264343187E-002  0.85499493414742767       0.55172770888957412       0.42901444755044010        0.0000000000000000        0.0000000000000000       0.30326722525785360     
  -6.1872909698996656E-002   6.0327327526142727E-002   0.0000000000000000        0.0000000000000000       -2.6074043147810970E-002  0.85508088815515626       0.55176610778583857       0.42897134194544040        0.0000000000000000        0.0000000000000000       0.30331478036931769     
  -5.8528428093645488E-002   6.0250985662813068E-002   0.0000000000000000        0.0000000000000000       -2.6059607906056895E-002  0.85517805151496318       0.55180977533127418       0.42892280568079766        0.0000000000000000        0.0000000000000000       0.30336827618368900     
  -5.5183946488294312E-002   6.0166165167868532E-002   0.0000000000000000        0.0000000000000000       -2.6043793886873841E-002  0.85527258158969821       0.55185215051187875       0.42887598475864375        0.0000000000000000        0.0000000000000000       0.30342043107781946     
  -5.1839464882943144E-002   6.0072037536144325E-002   0.0000000000000000        0.0000000000000000       -2.6026457657884819E-002  0.85535563148830207       0.55188905744328220       0.42883540384139951        0.0000000000000000        0.0000000000000000       0.30346657404501987     
  -4.8494983277591976E-002   5.9967930140103397E-002   0.0000000000000000        0.0000000000000000       -2.6007278545027289E-002  0.85542586833205514       0.55191981343334096       0.42880167043743128        0.0000000000000000        0.0000000000000000       0.30350605489871418     
  -4.5150501672240800E-002   5.9853027911974235E-002   0.0000000000000000        0.0000000000000000       -2.5986020863788133E-002  0.85548473040214945       0.55194510392833074       0.42877410207949640        0.0000000000000000        0.0000000000000000       0.30353962647381871     
  -4.1806020066889632E-002   5.9726432534086604E-002   0.0000000000000000        0.0000000000000000       -2.5962441712774089E-002  0.85553477039140091       0.55196613100429281       0.42875145575683277        0.0000000000000000        0.0000000000000000       0.30356863938710804     
  -3.8461538461538464E-002   5.9587253855135518E-002   0.0000000000000000        0.0000000000000000       -2.5936206179999782E-002  0.85557907506942044       0.55198438546136552       0.42873236031246253        0.0000000000000000        0.0000000000000000       0.30359468960805491     
  -3.5117056856187288E-002   5.9434471264435317E-002   0.0000000000000000        0.0000000000000000       -2.5907012712855969E-002  0.85562037002527447       0.55200125481673434       0.42871539624730898        0.0000000000000000        0.0000000000000000       0.30361911520854007     
  -3.1772575250836120E-002   5.9266960922520234E-002   0.0000000000000000        0.0000000000000000       -2.5874553105243999E-002  0.85566067539509527       0.55201765421468285       0.42869948569698152        0.0000000000000000        0.0000000000000000       0.30364302118041242     
  -2.8428093645484948E-002   5.9083551343912855E-002   0.0000000000000000        0.0000000000000000       -2.5838463039801602E-002  0.85570152521256193       0.55203427411323447       0.42868395011879362        0.0000000000000000        0.0000000000000000       0.30366725109932746     
  -2.5083612040133780E-002   5.8882968382287321E-002   0.0000000000000000        0.0000000000000000       -2.5798370936248816E-002  0.85574461906218258       0.55205199323348486       0.42866804728095120        0.0000000000000000        0.0000000000000000       0.30369262582869772     
  -2.1739130434782608E-002   5.8663836823931372E-002   0.0000000000000000        0.0000000000000000       -2.5753886488243817E-002  0.85579152950022741       0.55207148396400840       0.42865098446707611        0.0000000000000000        0.0000000000000000       0.30372004553621906     
  -1.8394648829431440E-002   5.8424695644990247E-002   0.0000000000000000        0.0000000000000000       -2.5704582556616513E-002  0.85584379807671596       0.55209347163358702       0.42863204967895163        0.0000000000000000        0.0000000000000000       0.30375032644312888     
  -1.5050167224080268E-002   5.8163968887153923E-002   0.0000000000000000        0.0000000000000000       -2.5650014023599288E-002  0.85590307518732689       0.55211873002968437       0.42861040509653264        0.0000000000000000        0.0000000000000000       0.30378434515764247     
  -1.1705685618729096E-002   5.7879954962952014E-002   0.0000000000000000        0.0000000000000000       -2.5589724545710044E-002  0.85596858329030445       0.55214683186967983       0.42858645127420675        0.0000000000000000        0.0000000000000000       0.30382175142062462     
  -8.3612040133779261E-003   5.7570870585083853E-002   0.0000000000000000        0.0000000000000000       -2.5523225027306938E-002  0.85603539394030281       0.55217550218163358       0.42856278170241680        0.0000000000000000        0.0000000000000000       0.30385989175866923     
  -5.0167224080267560E-003   5.7234908459723607E-002   0.0000000000000000        0.0000000000000000       -2.5449945901055655E-002  0.85610081771569058       0.55220367349709831       0.42854097792718726        0.0000000000000000        0.0000000000000000       0.30389714421859221     
  -1.6722408026755853E-003   5.6870201282465498E-002   0.0000000000000000        0.0000000000000000       -2.5369265794013791E-002  0.85616461274458100       0.55223089184503671       0.42852126896043363        0.0000000000000000        0.0000000000000000       0.30393372089954424     
   1.6722408026755853E-003   5.6474791268938243E-002   0.0000000000000000        0.0000000000000000       -2.5280536533624786E-002  0.85622659501931819       0.55225755628321282       0.42850428878089791        0.0000000000000000        0.0000000000000000       0.30396903873610537     
   5.0167224080267560E-003   5.6046667742285505E-002   0.0000000000000000        0.0000000000000000       -2.5183048093408343E-002  0.85628430801977085       0.55228207809030239       0.42849049127794769        0.0000000000000000        0.0000000000000000       0.30400222992946840     
   8.3612040133779261E-003   5.5583766495965345E-002   0.0000000000000000        0.0000000000000000       -2.5076035003689788E-002  0.85633815072706199       0.55230471848147744       0.42847995772092423        0.0000000000000000        0.0000000000000000       0.30403343224558455     
   1.1705685618729096E-002   5.5083951816719330E-002   0.0000000000000000        0.0000000000000000       -2.4958679632410011E-002  0.85639150048890456       0.55232698303076488       0.42847105194857182        0.0000000000000000        0.0000000000000000       0.30406451745813967     
   1.5050167224080268E-002   5.4544994832995672E-002   0.0000000000000000        0.0000000000000000       -2.4830138926660677E-002  0.85644526490846384       0.55234924238519234       0.42846340196039556        0.0000000000000000        0.0000000000000000       0.30409602252327150     
   1.8394648829431440E-002   5.3964609785964013E-002   0.0000000000000000        0.0000000000000000       -2.4689504905469700E-002  0.85650362216669551       0.55237346436422285       0.42845490575951073        0.0000000000000000        0.0000000000000000       0.30413015780247260     
   2.1739130434782608E-002   5.3340420856689039E-002   0.0000000000000000        0.0000000000000000       -2.4535826270310621E-002  0.85657276927837844       0.55240256950337074       0.42844237075828256        0.0000000000000000        0.0000000000000000       0.30417019977500764     
   2.5083612040133780E-002   5.2669901100239905E-002   0.0000000000000000        0.0000000000000000       -2.4368163054489668E-002  0.85665742013191892       0.55243874864357423       0.42842352957603008        0.0000000000000000        0.0000000000000000       0.30421867148834469     
   2.8428093645484948E-002   5.1950410309667273E-002   0.0000000000000000        0.0000000000000000       -2.4185548455649204E-002  0.85676071869756687       0.55248328389509005       0.42839656738885723        0.0000000000000000        0.0000000000000000       0.30427743480247682     
   3.1772575250836120E-002   5.1179217952804279E-002   0.0000000000000000        0.0000000000000000       -2.3986995334412987E-002  0.85687906282800785       0.55253462534760767       0.42836338060545964        0.0000000000000000        0.0000000000000000       0.30434443748040024     
   3.5117056856187288E-002   5.0353524248121048E-002   0.0000000000000000        0.0000000000000000       -2.3771486681806120E-002  0.85701113564034259       0.55259211818695342       0.42832494105100816        0.0000000000000000        0.0000000000000000       0.30441901745338917     
   3.8461538461538464E-002   4.9470540699617281E-002   0.0000000000000000        0.0000000000000000       -2.3537913714715631E-002  0.85715354431089608       0.55265433092818350       0.42828287327418973        0.0000000000000000        0.0000000000000000       0.30449921338271257     
   4.1806020066889632E-002   4.8527415608495071E-002   0.0000000000000000        0.0000000000000000       -2.3285187333706332E-002  0.85729610690211089       0.55271554726996963       0.42824230990895162        0.0000000000000000        0.0000000000000000       0.30458055963214126     
   4.5150501672240800E-002   4.7521392707416850E-002   0.0000000000000000        0.0000000000000000       -2.3012121089751904E-002  0.85742845639886289       0.55277201364168005       0.42820882164561719        0.0000000000000000        0.0000000000000000       0.30465644275718284     
   4.8494983277591976E-002   4.6449848027486834E-002   0.0000000000000000        0.0000000000000000       -2.2717397432600889E-002  0.85754950633199423       0.55282268070910168       0.42818266556382661        0.0000000000000000        0.0000000000000000       0.30472682562289255     
   5.1839464882943144E-002   4.5310134227900437E-002   0.0000000000000000        0.0000000000000000       -2.2399710753823746E-002  0.85766196576632003       0.55286914796552789       0.42816246303631877        0.0000000000000000        0.0000000000000000       0.30479281780079209     
   5.5183946488294312E-002   4.4099582620707067E-002   0.0000000000000000        0.0000000000000000       -2.2057741931458524E-002  0.85776977610607497       0.55291146626428844       0.42814428395600174        0.0000000000000000        0.0000000000000000       0.30485830984178647     
   5.8528428093645488E-002   4.2815581266363929E-002   0.0000000000000000        0.0000000000000000       -2.1690120992679435E-002  0.85786986520238084       0.55294301075046748       0.42812629510455075        0.0000000000000000        0.0000000000000000       0.30492685445191342     
   6.1872909698996656E-002   4.1455473124807976E-002   0.0000000000000000        0.0000000000000000       -2.1295546203063287E-002  0.85796583837666818       0.55296826941615218       0.42810805549852204        0.0000000000000000        0.0000000000000000       0.30499756896051594     
   6.5217391304347824E-002   4.0016704822716090E-002   0.0000000000000000        0.0000000000000000       -2.0872634330575637E-002  0.85806342625186649       0.55299034835508676       0.42808611083511616        0.0000000000000000        0.0000000000000000       0.30507307789677968     
   6.8561872909698993E-002   3.8496704657053717E-002   0.0000000000000000        0.0000000000000000       -2.0420068734015452E-002  0.85816604431368293       0.55300863201679962       0.42805845785720475        0.0000000000000000        0.0000000000000000       0.30515741229688326     
   7.1906354515050161E-002   3.6893013589078087E-002   0.0000000000000000        0.0000000000000000       -1.9936538788932718E-002  0.85826739688188880       0.55302125039795769       0.42802984583162518        0.0000000000000000        0.0000000000000000       0.30524614648393117     
   7.5250836120401343E-002   3.5203297126662404E-002   0.0000000000000000        0.0000000000000000       -1.9420730454536773E-002  0.85836555333412901       0.55302977581899371       0.42800230277976226        0.0000000000000000        0.0000000000000000       0.30533577751513524     
   7.8595317725752512E-002   3.3425376825972616E-002   0.0000000000000000        0.0000000000000000       -1.8871310516649153E-002  0.85845530844985518       0.55303387047977748       0.42797783142285173        0.0000000000000000        0.0000000000000000       0.30542143797007770     
   8.1939799331103680E-002   3.1557227523010323E-002   0.0000000000000000        0.0000000000000000       -1.8286916357720211E-002  0.85853843571467636       0.55303208856665920       0.42795189232315956        0.0000000000000000        0.0000000000000000       0.30550634714801717     
   8.5284280936454848E-002   2.9596953942673646E-002   0.0000000000000000        0.0000000000000000       -1.7666266521671744E-002  0.85859956842129614       0.55301117834626068       0.42792832304311462        0.0000000000000000        0.0000000000000000       0.30558839007503547     
   8.8628762541806017E-002   2.7542972903246102E-002   0.0000000000000000        0.0000000000000000       -1.7008087606368842E-002  0.85861621356655904       0.55295729675114214       0.42791737231265781        0.0000000000000000        0.0000000000000000       0.30565891681541690     
   9.1973244147157185E-002   2.5393949825204286E-002   0.0000000000000000        0.0000000000000000       -1.6311135580956069E-002  0.85859185953064121       0.55287287196983659       0.42791757736757252        0.0000000000000000        0.0000000000000000       0.30571898756080457     
   9.5317725752508367E-002   2.3148696879964927E-002   0.0000000000000000        0.0000000000000000       -1.5574246940818014E-002  0.85854029772962182       0.55276384727855610       0.42792069729926652        0.0000000000000000        0.0000000000000000       0.30577645045106572     
   9.8662207357859535E-002   2.0806216775584876E-002   0.0000000000000000        0.0000000000000000       -1.4796327766977500E-002  0.85846031684269675       0.55262700371538886       0.42792386983174563        0.0000000000000000        0.0000000000000000       0.30583331312730794     
  0.10200668896321070        1.8365759472569729E-002   0.0000000000000000        0.0000000000000000       -1.3976345787655288E-002  0.85834291152734898       0.55245408497562820       0.42792675537811992        0.0000000000000000        0.0000000000000000       0.30588882655172078     
  0.10535117056856187        1.5826838372924083E-002   0.0000000000000000        0.0000000000000000       -1.3113350562646941E-002  0.85817803405304360       0.55223575109622680       0.42792899418920954        0.0000000000000000        0.0000000000000000       0.30594228295681675     
  0.10869565217391304        1.3189260513375817E-002   0.0000000000000000        0.0000000000000000       -1.2206477219903526E-002  0.85795506445744862       0.55196159192813832       0.42792990022803096        0.0000000000000000        0.0000000000000000       0.30599347252931031     
  0.11204013377926421        1.0453140778623806E-002   0.0000000000000000        0.0000000000000000       -1.1254964136915298E-002  0.85765922612395473       0.55161719515317620       0.42792914387750430        0.0000000000000000        0.0000000000000000       0.30604203097077853     
  0.11538461538461539        7.6189263778948238E-003   0.0000000000000000        0.0000000000000000       -1.0258158624721703E-002  0.85726617867458998       0.55117982943037414       0.42792777841586671        0.0000000000000000        0.0000000000000000       0.30608634924421585     
  0.11872909698996656        4.6874153737698921E-003   0.0000000000000000        0.0000000000000000       -9.2155231098558672E-003  0.85673745103735133       0.55061443635335516       0.42792871201519272        0.0000000000000000        0.0000000000000000       0.30612301468399611     
  0.12207357859531773        1.6597611366180145E-003   0.0000000000000000        0.0000000000000000       -8.1266449270224264E-003  0.85601806321626017       0.54987057613913914       0.42793595765472253        0.0000000000000000        0.0000000000000000       0.30614748707712108     
  0.12541806020066890       -1.4625328893855183E-003   0.0000000000000000        0.0000000000000000       -6.9912465129546037E-003  0.85503511658459452       0.54887940336035612       0.42795294950406987        0.0000000000000000        0.0000000000000000       0.30615571322423840     
  0.12876254180602006       -4.6776248290588259E-003   0.0000000000000000        0.0000000000000000       -5.8091988530274558E-003  0.85369452500808019       0.54754893784114400       0.42798101790508236        0.0000000000000000        0.0000000000000000       0.30614558716693618     
  0.13210702341137123       -7.9833344786695987E-003   0.0000000000000000        0.0000000000000000       -4.5805289192955836E-003  0.85187370840582644       0.54575640095531597       0.42801899889255296        0.0000000000000000        0.0000000000000000       0.30611730745051047     
  0.13545150501672240       -1.1377129475694506E-002   0.0000000000000000        0.0000000000000000       -3.3054221846252146E-003  0.84941029678781854       0.54333770541749671       0.42806404853345575        0.0000000000000000        0.0000000000000000       0.30607259137032183     
  0.13879598662207357       -1.4856100073555778E-002   0.0000000000000000        0.0000000000000000       -1.9842202342992108E-003  0.84608868063999410       0.54007524181688438       0.42811296869098425        0.0000000000000000        0.0000000000000000       0.30601343882310977     
  0.14214046822742474       -1.8416935742361907E-002   0.0000000000000000        0.0000000000000000       -6.1742019092591270E-004  0.84162642416538325       0.53568536729311156       0.42816339198577530        0.0000000000000000        0.0000000000000000       0.30594105687227174     
  0.14548494983277591       -2.2055915905549742E-002   0.0000000000000000        0.0000000000000000        7.9431953282534194E-004  0.83566212949452212       0.52980705843653875       0.42821464588321345        0.0000000000000000        0.0000000000000000       0.30585507105798332     
  0.14882943143812710       -2.5768924073035628E-002   0.0000000000000000        0.0000000000000000        2.2501656869275506E-003  0.82774701619245894       0.52199392920251331       0.42826821026678197        0.0000000000000000        0.0000000000000000       0.30575308698994569     
  0.15217391304347827       -2.9551482961568107E-002   0.0000000000000000        0.0000000000000000        3.7490944485524084E-003  0.81734414989452797       0.51171312295207227       0.42832736930920984        0.0000000000000000        0.0000000000000000       0.30563102694245575     
  0.15551839464882944       -3.3398794465337542E-002   0.0000000000000000        0.0000000000000000        5.2898818453653426E-003  0.80383989619495277       0.49835533505703783       0.42839577263073564        0.0000000000000000        0.0000000000000000       0.30548456113791495     
  0.15886287625418061       -3.7305767315375847E-002   0.0000000000000000        0.0000000000000000        6.8711007653225065E-003  0.78657072070408629       0.48125973232203095       0.42847554685869371        0.0000000000000000        0.0000000000000000       0.30531098838205534     
  0.16220735785953178       -4.1267038054685609E-002   0.0000000000000000        0.0000000000000000        8.4911101331697613E-003  0.76486672384601029       0.45975657998503344       0.42856635218921146        0.0000000000000000        0.0000000000000000       0.30511014386097685     
  0.16555183946488294       -4.5277000036590062E-002   0.0000000000000000        0.0000000000000000        1.0148032719030206E-002  0.73811054376325180       0.43322679181409784       0.42866592448715679        0.0000000000000000        0.0000000000000000       0.30488375194915401     
  0.16889632107023411       -4.9329806663452005E-002   0.0000000000000000        0.0000000000000000        1.1839743538534023E-002  0.70579831807929250       0.40116401726009460       0.42876992119115337        0.0000000000000000        0.0000000000000000       0.30463430081919790     
  0.17224080267558528       -5.3419213469992052E-002   0.0000000000000000        0.0000000000000000        1.3563841059480504E-002  0.66837647526206001       0.36401612149771062       0.42885791589364158        0.0000000000000000        0.0000000000000000       0.30436035376434944     
  0.17558528428093645       -5.7538567073276904E-002   0.0000000000000000        0.0000000000000000        1.5318634680949985E-002  0.63061171676438266       0.32653446263648794       0.42895720498237833        0.0000000000000000        0.0000000000000000       0.30407725412789471     
  0.17892976588628762       -6.1682115243984648E-002   0.0000000000000000        0.0000000000000000        1.7102019004290932E-002  0.59988146353486738       0.29604155127547460       0.42913235390748661        0.0000000000000000        0.0000000000000000       0.30383991225939277     
  0.18227424749163879       -6.5842885040216306E-002   0.0000000000000000        0.0000000000000000        1.8910266793468949E-002  0.57580623084472071       0.27224234720589358       0.42929512698122269        0.0000000000000000        0.0000000000000000       0.30356388363882714     
  0.18561872909698995       -7.0009580529642942E-002   0.0000000000000000        0.0000000000000000        2.0740769496911261E-002  0.55734279453620750       0.25419806827937041       0.42932835689690513        0.0000000000000000        0.0000000000000000       0.30314472625683708     
  0.18896321070234115       -7.4173650600958818E-002   0.0000000000000000        0.0000000000000000        2.2588132914427236E-002  0.54354703010909411       0.24092274872020902       0.42927188635634489        0.0000000000000000        0.0000000000000000       0.30262428138888509     
  0.19230769230769232       -7.8329048809224922E-002   0.0000000000000000        0.0000000000000000        2.4450317662955950E-002  0.53367598018326889       0.23150004987339393       0.42931718349851700        0.0000000000000000        0.0000000000000000       0.30217593030987494     
  0.19565217391304349       -8.2473774860409965E-002   0.0000000000000000        0.0000000000000000        2.6330126908660833E-002  0.52693955676278115       0.22506243919494015       0.42956278572769130        0.0000000000000000        0.0000000000000000       0.30187711756784097     
  0.19899665551839466       -8.6604706280296345E-002   0.0000000000000000        0.0000000000000000        2.8225711824009406E-002  0.52241027288661368       0.22080279588451898       0.42986780860746310        0.0000000000000000        0.0000000000000000       0.30160747700209467     
  0.20234113712374582       -9.0714226811325141E-002   0.0000000000000000        0.0000000000000000        3.0133502027578623E-002  0.51930785253956047       0.21806614405297317       0.43003766796858917        0.0000000000000000        0.0000000000000000       0.30124170848658732     
  0.20568561872909699       -9.4775892806546663E-002   0.0000000000000000        0.0000000000000000        3.2032022164134026E-002  0.51704475295298913       0.21636064839316094       0.43011659743887515        0.0000000000000000        0.0000000000000000       0.30068410455982819     
  0.20903010033444816       -9.8778643600405891E-002   0.0000000000000000        0.0000000000000000        3.3916560083898650E-002  0.51546807253770022       0.21536738193881202       0.43006103713475408        0.0000000000000000        0.0000000000000000       0.30010069059888816     
  0.21237458193979933      -0.10272294935998220        0.0000000000000000        0.0000000000000000        3.5791687046142391E-002  0.51438626335152238       0.21485067260636551       0.43008097329424988        0.0000000000000000        0.0000000000000000       0.29953559074515684     
  0.21571906354515050      -0.10660344430876467        0.0000000000000000        0.0000000000000000        3.7653934522626699E-002  0.51363852619302586       0.21462299039885907       0.43016546693815744        0.0000000000000000        0.0000000000000000       0.29901553579416684     
  0.21906354515050167      -0.11041923056536944        0.0000000000000000        0.0000000000000000        3.9504728126007395E-002  0.51304321078684345       0.21453947463579526       0.43028242066499856        0.0000000000000000        0.0000000000000000       0.29850373615104814     
  0.22240802675585283      -0.11417336978086033        0.0000000000000000        0.0000000000000000        4.1350458311915465E-002  0.51253734659711347       0.21450432169719735       0.43038870726328482        0.0000000000000000        0.0000000000000000       0.29803302489991612     
  0.22575250836120400      -0.11785797542139724        0.0000000000000000        0.0000000000000000        4.3186912242837036E-002  0.51203179796024678       0.21450745424034104       0.43056036383855106        0.0000000000000000        0.0000000000000000       0.29752434371990577     
  0.22909698996655517      -0.12145527371628267        0.0000000000000000        0.0000000000000000        4.4998718283045969E-002  0.51160998458888574       0.21457877231902844       0.43074102884486365        0.0000000000000000        0.0000000000000000       0.29703121226985735     
  0.23244147157190637      -0.12495026366236377        0.0000000000000000        0.0000000000000000        4.6772792777720722E-002  0.51124359404427977       0.21472789792693037       0.43086038923717573        0.0000000000000000        0.0000000000000000       0.29651569611734940     
  0.23578595317725753      -0.12833310987784788        0.0000000000000000        0.0000000000000000        4.8501914902530842E-002  0.51086398283432877       0.21490980492525960       0.43094315575901332        0.0000000000000000        0.0000000000000000       0.29595417790906919     
  0.23913043478260870      -0.13160089215318857        0.0000000000000000        0.0000000000000000        5.0184704660177992E-002  0.51047912333203993       0.21505505748634460       0.43097904773298362        0.0000000000000000        0.0000000000000000       0.29542406584569536     
  0.24247491638795987      -0.13475485954938404        0.0000000000000000        0.0000000000000000        5.1823827710141095E-002  0.51001965976653951       0.21516265124789805       0.43103144256554277        0.0000000000000000        0.0000000000000000       0.29485700851864144     
  0.24581939799331104      -0.13779485495770921        0.0000000000000000        0.0000000000000000        5.3419756326813540E-002  0.50953968200508881       0.21524555953294844       0.43105811065708705        0.0000000000000000        0.0000000000000000       0.29429412247214037     
  0.24916387959866221      -0.14071922458866268        0.0000000000000000        0.0000000000000000        5.4972178121885894E-002  0.50906083147421122       0.21531303266214744       0.43108990141036690        0.0000000000000000        0.0000000000000000       0.29374779881206375     
  0.25250836120401338      -0.14352497147382096        0.0000000000000000        0.0000000000000000        5.6478615298357730E-002  0.50861065448814791       0.21537198328418664       0.43113758580480727        0.0000000000000000        0.0000000000000000       0.29323867120396130     
  0.25585284280936454      -0.14620906867644823        0.0000000000000000        0.0000000000000000        5.7936199230374331E-002  0.50817778358805454       0.21542481746445752       0.43119572247934934        0.0000000000000000        0.0000000000000000       0.29275296612359697     
  0.25919732441471571      -0.14876965633884992        0.0000000000000000        0.0000000000000000        5.9343029689873213E-002  0.50776250473599904       0.21547246481593699       0.43125150955202191        0.0000000000000000        0.0000000000000000       0.29229003992006203     
  0.26254180602006688      -0.15120497444546130        0.0000000000000000        0.0000000000000000        6.0697200110876127E-002  0.50735921381314508       0.21551445283528192       0.43130793364564896        0.0000000000000000        0.0000000000000000       0.29184476097786310     
  0.26588628762541805      -0.15351149554318463        0.0000000000000000        0.0000000000000000        6.1994686500999270E-002  0.50696594798575512       0.21555043657704789       0.43136576320427222        0.0000000000000000        0.0000000000000000       0.29141551140870725     
  0.26923076923076922      -0.15568372036287775        0.0000000000000000        0.0000000000000000        6.3228841875705030E-002  0.50659229667164041       0.21557878408870565       0.43140433698191316        0.0000000000000000        0.0000000000000000       0.29101351258293479     
  0.27257525083612039      -0.15771630381211502        0.0000000000000000        0.0000000000000000        6.4392827748681311E-002  0.50621384413428938       0.21559928470553391       0.43143713793347638        0.0000000000000000        0.0000000000000000       0.29061455942875553     
  0.27591973244147155      -0.15960851342032054        0.0000000000000000        0.0000000000000000        6.5483366156986661E-002  0.50583880632231704       0.21561026084116861       0.43144846309123869        0.0000000000000000        0.0000000000000000       0.29022854548114846     
  0.27926421404682272      -0.16136715831837581        0.0000000000000000        0.0000000000000000        6.6504996246217168E-002  0.50545997435939516       0.21561553564300726       0.43143602036032286        0.0000000000000000        0.0000000000000000       0.28984443871638793     
  0.28260869565217389      -0.16300277160478041        0.0000000000000000        0.0000000000000000        6.7466468959281337E-002  0.50507230606092068       0.21561332037664280       0.43139015866920705        0.0000000000000000        0.0000000000000000       0.28945898568427791     
  0.28595317725752506      -0.16452079915052881        0.0000000000000000        0.0000000000000000        6.8371915550995130E-002  0.50469777036941577       0.21559609101390412       0.43134450317448325        0.0000000000000000        0.0000000000000000       0.28910167935551168     
  0.28929765886287623      -0.16591770447493107        0.0000000000000000        0.0000000000000000        6.9215077352721976E-002  0.50438249158568971       0.21558418434818030       0.43133334290849501        0.0000000000000000        0.0000000000000000       0.28879830723750943     
  0.29264214046822745      -0.16719204101813501        0.0000000000000000        0.0000000000000000        6.9990553442851031E-002  0.50411211953462098       0.21557819064922168       0.43134252371620163        0.0000000000000000        0.0000000000000000       0.28853392888539930     
  0.29598662207357862      -0.16835693691856812        0.0000000000000000        0.0000000000000000        7.0707740035841918E-002  0.50387322069945961       0.21557396339351817       0.43135558431712606        0.0000000000000000        0.0000000000000000       0.28829925730594147     
  0.29933110367892979      -0.16943249600058921        0.0000000000000000        0.0000000000000000        7.1384570237905468E-002  0.50365674961193718       0.21556895303552068       0.43137005299052289        0.0000000000000000        0.0000000000000000       0.28808779657641648     
  0.30267558528428096      -0.17042323091341685        0.0000000000000000        0.0000000000000000        7.2024411265034033E-002  0.50346168103346767       0.21556302660282117       0.43138553500347365        0.0000000000000000        0.0000000000000000       0.28789865443064649     
  0.30602006688963213      -0.17130957473028915        0.0000000000000000        0.0000000000000000        7.2605650525436341E-002  0.50328493713723144       0.21555855674120700       0.43140687012261103        0.0000000000000000        0.0000000000000000       0.28772638039602449     
  0.30936454849498329      -0.17207062788171015        0.0000000000000000        0.0000000000000000        7.3102887276883674E-002  0.50313388580588048       0.21555447050593785       0.43141816666948934        0.0000000000000000        0.0000000000000000       0.28757941529994269     
  0.31270903010033446      -0.17271630349807773        0.0000000000000000        0.0000000000000000        7.3520023362497397E-002  0.50299520317142965       0.21554943232923926       0.43141521748457357        0.0000000000000000        0.0000000000000000       0.28744577084219036     
  0.31605351170568563      -0.17328844487430659        0.0000000000000000        0.0000000000000000        7.3893964789322489E-002  0.50284818083067906       0.21554245735647554       0.43139439691628756        0.0000000000000000        0.0000000000000000       0.28730572347420352     
  0.31939799331103680      -0.17382251595523568        0.0000000000000000        0.0000000000000000        7.4260810296833901E-002  0.50267775029860950       0.21552797705660773       0.43133287733567716        0.0000000000000000        0.0000000000000000       0.28714977324200180     
  0.32274247491638797      -0.17430306070590992        0.0000000000000000        0.0000000000000000        7.4608739931517343E-002  0.50246196671862475       0.21549639535008325       0.43122204278338705        0.0000000000000000        0.0000000000000000       0.28696557136854145     
  0.32608695652173914      -0.17466883213443757        0.0000000000000000        0.0000000000000000        7.4873206343667634E-002  0.50219142039740694       0.21544237281749434       0.43104594553028175        0.0000000000000000        0.0000000000000000       0.28674904757991265     
  0.32943143812709030      -0.17487471506958691        0.0000000000000000        0.0000000000000000        7.4999775977767649E-002  0.50184178851387451       0.21535969180600142       0.43077337876324789        0.0000000000000000        0.0000000000000000       0.28648209670787306     
  0.33277591973244147      -0.17494527499663326        0.0000000000000000        0.0000000000000000        7.5020038448782800E-002  0.50134566830368321       0.21523315345723129       0.43034126391800503        0.0000000000000000        0.0000000000000000       0.28611251484645189     
  0.33612040133779264      -0.17495181760245063        0.0000000000000000        0.0000000000000000        7.4962188890104031E-002  0.50057138654280386       0.21502978800245165       0.42965018537449179        0.0000000000000000        0.0000000000000000       0.28554159854035221     
  0.33946488294314381      -0.17486908394490489        0.0000000000000000        0.0000000000000000        7.4850723066126348E-002  0.49932886864193571       0.21469480059024318       0.42851690370878848        0.0000000000000000        0.0000000000000000       0.28463406805169256     
  0.34280936454849498      -0.17470231735397340        0.0000000000000000        0.0000000000000000        7.4686281923815018E-002  0.49729550039939024       0.21413686763533335       0.42664577543746152        0.0000000000000000        0.0000000000000000       0.28315863276405689     
  0.34615384615384615      -0.17447796758624029        0.0000000000000000        0.0000000000000000        7.4463993543556067E-002  0.49395049904739829       0.21321229770239250       0.42355593157120552        0.0000000000000000        0.0000000000000000       0.28073820134500582     
  0.34949832775919731      -0.17419451113284926        0.0000000000000000        0.0000000000000000        7.4184659838334749E-002  0.48848554308363012       0.21169663691723775       0.41845367808977046        0.0000000000000000        0.0000000000000000       0.27678890616639235     
  0.35284280936454848      -0.17384519408870969        0.0000000000000000        0.0000000000000000        7.3842907495216381E-002  0.47964296851230731       0.20923448862319810       0.41002792967228358        0.0000000000000000        0.0000000000000000       0.27040847988910921     
  0.35618729096989965      -0.17341848249469807        0.0000000000000000        0.0000000000000000        7.3428641086886640E-002  0.46547996648200340       0.20526492507121427       0.39604882268178709        0.0000000000000000        0.0000000000000000       0.26021504141078911     
  0.35953177257525082      -0.17289467383690491        0.0000000000000000        0.0000000000000000        7.2926065051832148E-002  0.44299492152532205       0.19889225682787287       0.37251220775287985        0.0000000000000000        0.0000000000000000       0.24410266469744915     
  0.36287625418060199      -0.17223562687716723        0.0000000000000000        0.0000000000000000        7.2304526741579070E-002  0.40739046779004273       0.18864065848873215       0.33146802945763215        0.0000000000000000        0.0000000000000000       0.21874980930131055     
  0.36622073578595316      -0.17135221207266998        0.0000000000000000        0.0000000000000000        7.1483105226207905E-002  0.35209890673076016       0.17193312942023442       0.25664283763663415        0.0000000000000000        0.0000000000000000       0.18016577731052577     
  0.36956521739130432      -0.17006987563860940        0.0000000000000000        0.0000000000000000        7.0271768658554862E-002  0.29543506512017981       0.15237819023492832       0.16418470119375844        0.0000000000000000        0.0000000000000000       0.14305687488525151     
  0.37290969899665549      -0.16821237103628400        0.0000000000000000        0.0000000000000000        6.8466144134064308E-002  0.25885210349642607       0.13953086052629854        9.1199341619814328E-002   0.0000000000000000        0.0000000000000000       0.11932124297012756     
  0.37625418060200672      -0.16563846832109821        0.0000000000000000        0.0000000000000000        6.5919122672276009E-002  0.23832293819101030       0.13204370081351538        4.4800461413379698E-002   0.0000000000000000        0.0000000000000000       0.10627923737749492     
  0.37959866220735788      -0.16223009619467241        0.0000000000000000        0.0000000000000000        6.2515012267918002E-002  0.22805508323518547       0.12816229302290105        2.0069631877717174E-002   0.0000000000000000        0.0000000000000000        9.9892790212284421E-002
  0.38294314381270905      -0.15787873214353659        0.0000000000000000        0.0000000000000000        5.8152507415539567E-002  0.22331118166104375       0.12632770626359169        8.3154718808173614E-003   0.0000000000000000        0.0000000000000000        9.6983475397452071E-002
  0.38628762541806022      -0.15248062435971857        0.0000000000000000        0.0000000000000000        5.2732303360497806E-002  0.22122456730042739       0.12551086728144226        3.0831449144109626E-003   0.0000000000000000        0.0000000000000000        9.5713700018985118E-002
  0.38963210702341139      -0.14594067349209178        0.0000000000000000        0.0000000000000000        4.6162202019141368E-002  0.22034969295389048       0.12516512511002761        8.8276952248251715E-004   0.0000000000000000        0.0000000000000000        9.5184567843862866E-002
  0.39297658862876256      -0.13818519994246034        0.0000000000000000        0.0000000000000000        3.8369679243735841E-002  0.22004429438228212       0.12504489664277724        1.0782265667629853E-004   0.0000000000000000        0.0000000000000000        9.4999397739504887E-002
  0.39632107023411373      -0.12922466751583594        0.0000000000000000        0.0000000000000000        2.9364116507421826E-002  0.22007592654860542       0.12503038839231678        2.3186659410511762E-004   0.0000000000000000        0.0000000000000000        9.5045538156288648E-002
  0.39966555183946489      -0.12088539281515119        0.0000000000000000        0.0000000000000000        2.0984539082607098E-002  0.22014487830518437       0.12504639358058159        4.2083550817874365E-004   0.0000000000000000        0.0000000000000000        9.5098484724602778E-002
  0.40301003344481606      -0.11460588394210544        0.0000000000000000        0.0000000000000000        1.4675004308109771E-002  0.22011589831241524       0.12504526456412926        3.2209564679718054E-004   0.0000000000000000        0.0000000000000000        9.5070633748285976E-002
  0.40635451505016723      -0.11001107274281688        0.0000000000000000        0.0000000000000000        1.0058307842418467E-002  0.22007631138972930       0.12502886568411875        2.1236935718727527E-004   0.0000000000000000        0.0000000000000000        9.5047445705610550E-002
  0.40969899665551840      -0.10672933807358431        0.0000000000000000        0.0000000000000000        6.7609955487774320E-003  0.22004650764911193       0.12501694139929101        1.3111328378273972E-004   0.0000000000000000        0.0000000000000000        9.5029566249820910E-002
  0.41304347826086957      -0.10443887827258419        0.0000000000000000        0.0000000000000000        4.4596990169725979E-003  0.22002698006578053       0.12500992115752346        7.6827458194361550E-005   0.0000000000000000        0.0000000000000000        9.5017058908257082E-002
  0.41638795986622074      -0.10287501307236115        0.0000000000000000        0.0000000000000000        2.8884581818957185E-003  0.22001518024161662       0.12500565773448974        4.3710499107637157E-005   0.0000000000000000        0.0000000000000000        9.5009522507126881E-002
  0.41973244147157190      -0.10182941557137759        0.0000000000000000        0.0000000000000000        1.8379449405766502E-003  0.22000841560931944       0.12500317703447550        2.4554109470377261E-005   0.0000000000000000        0.0000000000000000        9.5005238574843942E-002
  0.42307692307692307      -0.10114423695945526        0.0000000000000000        0.0000000000000000        1.1495553642206452E-003  0.22000464603557252       0.12500177442326818        1.3748557598512276E-005   0.0000000000000000        0.0000000000000000        9.5002871612304349E-002
  0.42642140468227424      -0.10070382035663165        0.0000000000000000        0.0000000000000000        7.0708152450379340E-004  0.22000256994605433       0.12500099141434426        7.7106405769692007E-006   0.0000000000000000        0.0000000000000000        9.5001578531710054E-002
  0.42976588628762541      -0.10042593998335532        0.0000000000000000        0.0000000000000000        4.2790739411252131E-004  0.22000142790468680       0.12500055539308222        4.3378200686046017E-006   0.0000000000000000        0.0000000000000000        9.5000872511604578E-002
  0.43311036789297658      -0.10025372459020011        0.0000000000000000        0.0000000000000000        2.5489284545408743E-004  0.22000079672923301       0.12500031187180596        2.4458704788875482E-006   0.0000000000000000        0.0000000000000000        9.5000484857427042E-002
  0.43645484949832775      -0.10014882654973881        0.0000000000000000        0.0000000000000000        1.4950964394578139E-004  0.22000044554386400       0.12500017521952969        1.3791773353888816E-006   0.0000000000000000        0.0000000000000000        9.5000270324334321E-002
  0.43979933110367891      -0.10008599402555061        0.0000000000000000        0.0000000000000000        8.6387478196142418E-005  0.22000024900332504       0.12500009824533442        7.7562562303909017E-007   0.0000000000000000        0.0000000000000000        9.5000150757990606E-002
  0.44314381270903008      -0.10004896473493700        0.0000000000000000        0.0000000000000000        4.9188057471038132E-005  0.22000013866772711       0.12500005483129276        4.3389545428731232E-007   0.0000000000000000        0.0000000000000000        9.5000083836434338E-002
  0.44648829431438125      -0.10002748366739209        0.0000000000000000        0.0000000000000000        2.7608621684649389E-005  0.22000007674873140       0.12500003039027452        2.4090758018610295E-007   0.0000000000000000        0.0000000000000000        9.5000046358456880E-002
  0.44983277591973242      -0.10001521189278853        0.0000000000000000        0.0000000000000000        1.5280835853305935E-005  0.22000004213043503       0.12500001669709832        1.3252696735085258E-007   0.0000000000000000        0.0000000000000000        9.5000025433336716E-002
  0.45317725752508359      -0.10000830506613602        0.0000000000000000        0.0000000000000000        8.3425880951390956E-006  0.22000002290312498       0.12500000908180553        7.2147071055894536E-008   0.0000000000000000        0.0000000000000000        9.5000013821319451E-002
  0.45652173913043476      -0.10000447385107898        0.0000000000000000        0.0000000000000000        4.4940005594867412E-006  0.22000001231752611       0.12500000488583993        3.8837149122022233E-008   0.0000000000000000        0.0000000000000000        9.5000007431686184E-002
  0.45986622073578598      -0.10000237859015987        0.0000000000000000        0.0000000000000000        2.3892695692683910E-006  0.22000000654944252       0.12500000259836816        2.0662520367137627E-008   0.0000000000000000        0.0000000000000000        9.5000003951074344E-002
  0.46321070234113715      -0.10000124845501789        0.0000000000000000        0.0000000000000000        1.2540429654157857E-006  0.22000000344177129       0.12500000136560308        1.0862275825730846E-008   0.0000000000000000        0.0000000000000000        9.5000002076168225E-002
  0.46655518394648832      -0.10000064706890865        0.0000000000000000        0.0000000000000000        6.4995619444355170E-007  0.22000000178725804       0.12500000070917860        5.6418795037585679E-009   0.0000000000000000        0.0000000000000000        9.5000001078079432E-002
  0.46989966555183948      -0.10000033125389354        0.0000000000000000        0.0000000000000000        3.3272747898133166E-007  0.22000000091708569       0.12500000036390890        2.8953597536269745E-009   0.0000000000000000        0.0000000000000000        9.5000000553176783E-002
  0.47324414715719065      -0.10000016752845668        0.0000000000000000        0.0000000000000000        1.6827142269281359E-007  0.22000000046502424       0.12500000018452961        1.4682229056706989E-009   0.0000000000000000        0.0000000000000000        9.5000000280494629E-002
  0.47658862876254182      -0.10000008373387208        0.0000000000000000        0.0000000000000000        8.4104020388100136E-008  0.22000000023304958       0.12500000009247894        7.3580414532241457E-010   0.0000000000000000        0.0000000000000000        9.5000000140570640E-002
  0.47993311036789299      -0.10000004133985814        0.0000000000000000        0.0000000000000000        4.1521467596348595E-008  0.22000000011542142       0.12500000004580186        3.6445958307773288E-010   0.0000000000000000        0.0000000000000000        9.5000000069619561E-002
  0.48327759197324416      -0.10000002023250452        0.0000000000000000        0.0000000000000000        2.0319903616209754E-008  0.22000000005649131       0.12500000002241701        1.7867046582565107E-010   0.0000000000000000        0.0000000000000000        9.5000000034074300E-002
  0.48662207357859533      -0.10000000967079771        0.0000000000000000        0.0000000000000000        9.7086643187823286E-009  0.22000000002717304       0.12500000001078290        8.6860417673649531E-011   0.0000000000000000        0.0000000000000000        9.5000000016390140E-002
  0.48996655518394649      -0.10000000483538973        0.0000000000000000        0.0000000000000000        4.8486611061807982E-009  0.22000000001257505       0.12500000000499015        4.2536127407345089E-011   0.0000000000000000        0.0000000000000000        9.5000000007584906E-002
  0.49331103678929766      -0.10000000183074721        0.0000000000000000        0.0000000000000000        1.8218997558291004E-009  0.22000000000493930       0.12500000000196010        2.1030558837281034E-011   0.0000000000000000        0.0000000000000000        9.5000000002979201E-002
  0.49665551839464883      -0.10000000483538973        0.0000000000000000        0.0000000000000000        4.8486611061807982E-009  0.22000000001257505       0.12500000000499015        4.2536127407345089E-011   0.0000000000000000        0.0000000000000000        9.5000000007584906E-002
  0.50000000000000000      -0.10000000483538973        0.0000000000000000        0.0000000000000000        4.8486611061807982E-009  0.22000000001257505       0.12500000000499015        4.2536127407345089E-011   0.0000000000000000        0.0000000000000000        9.5000000007584906E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e3.txt <==
 -0.50000000000000000        9.9999999999990860E-002   0.0000000000000000        0.0000000000000000       -9.1702108869403290E-015   1.9950000000000008        1.0000000000000000        1.2432797588371466E-016   0.0000000000000000        0.0000000000000000       0.99500000000000077     
 -0.49665551839464883        9.9999999999990860E-002   0.0000000000000000        0.0000000000000000       -9.1702108869403290E-015   1.9950000000000008        1.0000000000000000        1.2432797588371466E-016   0.0000000000000000        0.0000000000000000       0.99500000000000077     
 -0.49331103678929766        9.9999999999990860E-002   0.0000000000000000        0.0000000000000000       -9.1702108869403290E-015   1.9950000000000008        1.0000000000000000        1.2432797588371466E-016   0.0000000000000000        0.0000000000000000       0.99500000000000077     
 -0.48996655518394649        9.9999999999979119E-002   0.0000000000000000        0.0000000000000000       -2.1740248490331746E-014   1.9949999999999974       0.99999999999999922        8.6774299870648281E-016   0.0000000000000000        0.0000000000000000       0.99499999999999822     
 -0.48662207357859533        9.9999999999964687E-002   0.0000000000000000        0.0000000000000000       -3.6838356439380028E-014   1.9949999999999917       0.99999999999999711        2.5328260952255153E-015   0.0000000000000000        0.0000000000000000       0.99499999999999456     
 -0.48327759197324416        9.9999999999936903E-002   0.0000000000000000        0.0000000000000000       -6.5928050056266824E-014   1.9949999999999777       0.99999999999999256        6.2194446101494701E-015   0.0000000000000000        0.0000000000000000       0.99499999999998512     
 -0.47993311036789299        9.9999999999892550E-002   0.0000000000000000        0.0000000000000000       -1.1227292244046318E-013   1.9949999999999461       0.99999999999998201        1.5001159131663516E-014   0.0000000000000000        0.0000000000000000       0.99499999999996414     
 -0.47658862876254182        9.9999999999820677E-002   0.0000000000000000        0.0000000000000000       -1.8737118338367035E-013   1.9949999999998687       0.99999999999995615        3.6184224454958273E-014   0.0000000000000000        0.0000000000000000       0.99499999999991251     
 -0.47324414715719065        9.9999999999709960E-002   0.0000000000000000        0.0000000000000000       -3.0295673377385890E-013   1.9949999999996859       0.99999999999989486        8.6365677995176309E-014   0.0000000000000000        0.0000000000000000       0.99499999999979105     
 -0.46989966555183948        9.9999999999546313E-002   0.0000000000000000        0.0000000000000000       -4.7372615089950403E-013   1.9949999999992549       0.99999999999975075        2.0410967666346876E-013   0.0000000000000000        0.0000000000000000       0.99499999999950417     
 -0.46655518394648832        9.9999999999317662E-002   0.0000000000000000        0.0000000000000000       -7.1193953510295663E-013   1.9949999999982457       0.99999999999941358        4.7985029343650025E-013   0.0000000000000000        0.0000000000000000       0.99499999999883215     
 -0.46321070234113715        9.9999999999024328E-002   0.0000000000000000        0.0000000000000000       -1.0165956039938829E-012   1.9949999999958985       0.99999999999862854        1.1205902110121294E-012   0.0000000000000000        0.0000000000000000       0.99499999999726996     
 -0.45986622073578598        9.9999999998717198E-002   0.0000000000000000        0.0000000000000000       -1.3396531569250428E-012   1.9949999999904793       0.99999999999681644        2.6035898870742768E-012   0.0000000000000000        0.0000000000000000       0.99499999999366284     
 -0.45652173913043476        9.9999999998309649E-002   0.0000000000000000        0.0000000000000000       -1.6777562911574281E-012   1.9949999999781127       0.99999999999268030        5.9802999423696557E-012   0.0000000000000000        0.0000000000000000       0.99499999998543243     
 -0.45317725752508359        9.9999999997408995E-002   0.0000000000000000        0.0000000000000000       -2.3957984333975625E-012   1.9949999999501962       0.99999999998334321        1.3603573198596975E-011   0.0000000000000000        0.0000000000000000       0.99499999996685295     
 -0.44983277591973242        9.9999999995333863E-002   0.0000000000000000        0.0000000000000000       -3.9202972172426418E-012   1.9949999998878212       0.99999999996248190        3.0637483778834230E-011   0.0000000000000000        0.0000000000000000       0.99499999992533927     
 -0.44648829431438125        9.9999999990645738E-002   0.0000000000000000        0.0000000000000000       -7.9470137864297037E-012   1.9949999997499184       0.99999999991636068        6.8295721953883684E-011   0.0000000000000000        0.0000000000000000       0.99499999983355769     
 -0.44314381270903008        9.9999999980078164E-002   0.0000000000000000        0.0000000000000000       -1.6442123294361108E-011   1.9949999994483127       0.99999999981548926        1.5066838457464320E-010   0.0000000000000000        0.0000000000000000       0.99499999963282348     
 -0.43979933110367891        9.9999999956562668E-002   0.0000000000000000        0.0000000000000000       -3.5898002452817851E-011   1.9949999987958771       0.99999999959728381        3.2884932931258781E-010   0.0000000000000000        0.0000000000000000       0.99499999919859328     
 -0.43645484949832775        9.9999999906198248E-002   0.0000000000000000        0.0000000000000000       -7.7493217827453037E-011   1.9949999974000516       0.99999999913045268        7.1005361134734807E-010   0.0000000000000000        0.0000000000000000       0.99499999826959895     
 -0.43311036789297658        9.9999999799826197E-002   0.0000000000000000        0.0000000000000000       -1.6528457605151167E-010   1.9949999944473824       0.99999999814293761        1.5164359660164219E-009   0.0000000000000000        0.0000000000000000       0.99499999630444480     
 -0.42976588628762541        9.9999999577623289E-002   0.0000000000000000        0.0000000000000000       -3.4864086784217519E-010   1.9949999882727847       0.99999999607785450        3.2027331997597631E-009   0.0000000000000000        0.0000000000000000       0.99499999219493018     
 -0.42642140468227424        9.9999999118882701E-002   0.0000000000000000        0.0000000000000000       -7.2712303671468435E-010   1.9949999755106380       0.99999999180957755        6.6880995101651352E-009   0.0000000000000000        0.0000000000000000       0.99499998370106046     
 -0.42307692307692307        9.9999998183048638E-002   0.0000000000000000        0.0000000000000000       -1.4990955997369336E-009   1.9949999494452122       0.99999998309204352        1.3806604109893400E-008   0.0000000000000000        0.0000000000000000       0.99499996635316867     
 -0.41973244147157190        9.9999996297030658E-002   0.0000000000000000        0.0000000000000000       -3.0546033552181179E-009   1.9949998968518026       0.99999996550227355        2.8169914917108670E-008   0.0000000000000000        0.0000000000000000       0.99499993134952902     
 -0.41638795986622074        9.9999992542972732E-002   0.0000000000000000        0.0000000000000000       -6.1502372240197525E-009   1.9949997920383278       0.99999993044759794        5.6794525221658554E-008   0.0000000000000000        0.0000000000000000       0.99499986159072984     
 -0.41304347826086957        9.9999985164759442E-002   0.0000000000000000        0.0000000000000000       -1.2233274189468614E-008   1.9949995857809260       0.99999986146518105        1.1312342206029671E-007   0.0000000000000000        0.0000000000000000       0.99499972431574502     
 -0.40969899665551840        9.9999970850253306E-002   0.0000000000000000        0.0000000000000000       -2.4032796532907522E-008   1.9949991851087669       0.99999972746108279        2.2254679933283842E-007   0.0000000000000000        0.0000000000000000       0.99499945764768416     
 -0.40635451505016723        9.9999943444076700E-002   0.0000000000000000        0.0000000000000000       -4.6619527634044304E-008   1.9949984169892123       0.99999947056479432        4.3231954222957571E-007   0.0000000000000000        0.0000000000000000       0.99499894642441800     
 -0.40301003344481606        9.9999891679715000E-002   0.0000000000000000        0.0000000000000000       -8.9272624443133486E-008   1.9949969642327079       0.99999898469263926        8.2906543079910781E-007   0.0000000000000000        0.0000000000000000       0.99499797954006852     
 -0.39966555183946489        9.9999795257433188E-002   0.0000000000000000        0.0000000000000000       -1.6870719957952944E-007   1.9949942544405834       0.99999807840621002        1.5691053123977027E-006   0.0000000000000000        0.0000000000000000       0.99499617603437329     
 -0.39632107023411373        9.9999618193072640E-002   0.0000000000000000        0.0000000000000000       -3.1454603983304219E-007   1.9949892713084583       0.99999641180198617        2.9299902927946125E-006   0.0000000000000000        0.0000000000000000       0.99499285950647198     
 -0.39297658862876256        9.9999297770431414E-002   0.0000000000000000        0.0000000000000000       -5.7840517890199213E-007   1.9949802405480077       0.99999339146485611        5.3962784305813960E-006   0.0000000000000000        0.0000000000000000       0.99498684908315171     
 -0.38963210702341139        9.9998726592792284E-002   0.0000000000000000        0.0000000000000000       -1.0486494694676448E-006   1.9949641184857096       0.99998799942008620        9.7992070605526084E-006   0.0000000000000000        0.0000000000000000       0.99497611906562355     
 -0.38628762541806022        9.9997724107823663E-002   0.0000000000000000        0.0000000000000000       -1.8737926777181103E-006   1.9949357787922977       0.99997852110497842        1.7538827597778211E-005   0.0000000000000000        0.0000000000000000       0.99495725768731924     
 -0.38294314381270905        9.9995992580611162E-002   0.0000000000000000        0.0000000000000000       -3.2986604418248625E-006   1.9948867517961859       0.99996212364605697        3.0928395771200012E-005   0.0000000000000000        0.0000000000000000       0.99492462815012905     
 -0.37959866220735788        9.9993050914442425E-002   0.0000000000000000        0.0000000000000000       -5.7187169164243253E-006   1.9948033241577079       0.99993422005908306        5.3713633957384227E-005   0.0000000000000000        0.0000000000000000       0.99486910409862472     
 -0.37625418060200672        9.9988138239341828E-002   0.0000000000000000        0.0000000000000000       -9.7591496887396555E-006   1.9946637618763088       0.99988753986561418        9.1831910226743962E-005   0.0000000000000000        0.0000000000000000       0.99477622201069449     
 -0.37290969899665549        9.9980078330775213E-002   0.0000000000000000        0.0000000000000000       -1.6385972160747963E-005   1.9944343916256169       0.99981081694651464        1.5448447514182056E-004   0.0000000000000000        0.0000000000000000       0.99462357467910223     
 -0.36956521739130432        9.9967096543121373E-002   0.0000000000000000        0.0000000000000000       -2.7055820567520454E-005   1.9940642889798283       0.99968700931008703        2.5559221385304618E-004   0.0000000000000000        0.0000000000000000       0.99437727966974143     
 -0.36622073578595316        9.9946584245703726E-002   0.0000000000000000        0.0000000000000000       -4.3908287975551697E-005   1.9934784123091764       0.99949099425291466        4.1568288204970526E-004   0.0000000000000000        0.0000000000000000       0.99398741805626178     
 -0.36287625418060199        9.9914813141490963E-002   0.0000000000000000        0.0000000000000000       -6.9998368121859116E-005   1.9925692298390352       0.99918674963313725        6.6420499227218765E-004   0.0000000000000000        0.0000000000000000       0.99338248020589792     
 -0.35953177257525082        9.9866614552046484E-002   0.0000000000000000        0.0000000000000000       -1.0955584986675166E-004   1.9911872521085026       0.99872414958194611        1.0421714383352415E-003   0.0000000000000000        0.0000000000000000       0.99246310252655656     
 -0.35618729096989965        9.9795057070017248E-002   0.0000000000000000        0.0000000000000000       -1.6824305507611860E-004   1.9891314148176451       0.99803567446173369        1.6049026181049670E-003   0.0000000000000000        0.0000000000000000       0.99109574035591141     
 -0.35284280936454848        9.9691178254526974E-002   0.0000000000000000        0.0000000000000000       -2.5336356127112050E-004   1.9861409136045802       0.99703354568040659        2.4244766185532122E-003   0.0000000000000000        0.0000000000000000       0.98910736792417353     
 -0.34949832775919731        9.9543847573743419E-002   0.0000000000000000        0.0000000000000000       -3.7395650853103265E-004   1.9818907397532821       0.99560800356274903        3.5913366512094580E-003   0.0000000000000000        0.0000000000000000       0.98628273619053319     
 -0.34615384615384615        9.9339850307326449E-002   0.0000000000000000        0.0000000000000000       -5.4070083732019221E-004   1.9759935657091994       0.99362757567537396        5.2144105865745867E-003   0.0000000000000000        0.0000000000000000       0.98236599003382530     
 -0.34280936454849498        9.9064274619782997E-002   0.0000000000000000        0.0000000000000000       -7.6556074178138619E-004   1.9680104607122906       0.99094213373521178        7.4191373633398566E-003   0.0000000000000000        0.0000000000000000       0.97706832697707890     
 -0.33946488294314381        9.8701245753728351E-002   0.0000000000000000        0.0000000000000000       -1.0611368899991938E-003   1.9574718600696124       0.98738921004036084        1.0343040006395680E-002   0.0000000000000000        0.0000000000000000       0.97008265002925165     
 -0.33612040133779264        9.8234976773199909E-002   0.0000000000000000        0.0000000000000000       -1.4397520714825747E-003   1.9439080864146290       0.98280338083931151        1.4128974510040417E-002   0.0000000000000000        0.0000000000000000       0.96110470557531746     
 -0.33277591973244147        9.7651000346900649E-002   0.0000000000000000        0.0000000000000000       -1.9123898303647616E-003   1.9268856310979545       0.97702754711726014        1.8916906634222897E-002   0.0000000000000000        0.0000000000000000       0.94985808398069438     
 -0.32943143812709030        9.6937335321197610E-002   0.0000000000000000        0.0000000000000000       -2.4877016130024788E-003   1.9060417978592707       0.96992377805865349        2.4835966796054276E-002   0.0000000000000000        0.0000000000000000       0.93611801980061737     
 -0.32608695652173914        9.6085293219978565E-002   0.0000000000000000        0.0000000000000000       -3.1713606726682005E-003   1.8811069980538657       0.96138033838593329        3.1999534755471730E-002   0.0000000000000000        0.0000000000000000       0.91972665966793254     
 -0.32274247491638797        9.5089904374563897E-002   0.0000000000000000        0.0000000000000000       -3.9659359328783703E-003   1.8519033734506487       0.95131239617778252        4.0507159901828210E-002   0.0000000000000000        0.0000000000000000       0.90059097727286608     
 -0.31939799331103680        9.3951872648839224E-002   0.0000000000000000        0.0000000000000000       -4.8706389057694447E-003   1.8183289511360887       0.93967851736763885        5.0463778144504264E-002   0.0000000000000000        0.0000000000000000       0.87865043376844976     
 -0.31605351170568563        9.2695231727128208E-002   0.0000000000000000        0.0000000000000000       -5.8676484443985592E-003   1.7809780981339389       0.92667245149693989        6.1751510498315641E-002   0.0000000000000000        0.0000000000000000       0.85430564663699915     
 -0.31270903010033446        9.1441350757851869E-002   0.0000000000000000        0.0000000000000000       -6.8470531637589678E-003   1.7435267192996018       0.91346271381872091        7.3279815524831593E-002   0.0000000000000000        0.0000000000000000       0.83006400548088100     
 -0.30936454849498329        9.0221543204661761E-002   0.0000000000000000        0.0000000000000000       -7.7871748200118874E-003   1.7071055143807339       0.90046664181906977        8.4698661153914820E-002   0.0000000000000000        0.0000000000000000       0.80663887256166400     
 -0.30602006688963213        8.9041030051657630E-002   0.0000000000000000        0.0000000000000000       -8.6891897157965487E-003   1.6718677892623006       0.88778187567351941        9.5957670869831077E-002   0.0000000000000000        0.0000000000000000       0.78408591358878110     
 -0.30267558528428096        8.7898593160935012E-002   0.0000000000000000        0.0000000000000000       -9.5538980086538796E-003   1.6377837123878924       0.87540085447233473       0.10704997841743169        0.0000000000000000        0.0000000000000000       0.76238285791555771     
 -0.29933110367892979        8.6793296711089096E-002   0.0000000000000000        0.0000000000000000       -1.0382479208762150E-002   1.6048272333473319       0.86332276700782307       0.11796919041905866        0.0000000000000000        0.0000000000000000       0.74150446633950884     
 -0.29598662207357862        8.5724049333280108E-002   0.0000000000000000        0.0000000000000000       -1.1176196508158135E-002   1.5729669976856537       0.85154409296449840       0.12871045100589085        0.0000000000000000        0.0000000000000000       0.72142290472115522     
 -0.29264214046822745        8.4689648395322212E-002   0.0000000000000000        0.0000000000000000       -1.1936346430660034E-002   1.5421686740479630       0.84005985635762725       0.13927041581022551        0.0000000000000000        0.0000000000000000       0.70210881769033584     
 -0.28929765886287623        8.3688883122679650E-002   0.0000000000000000        0.0000000000000000       -1.2664294159124619E-002   1.5123970764588961       0.82886438387116279       0.14964745722589679        0.0000000000000000        0.0000000000000000       0.68353269258773330     
 -0.28595317725752506        8.2720501424763795E-002   0.0000000000000000        0.0000000000000000       -1.3361404400974525E-002   1.4836154579796528       0.81795102195002423       0.15984097078302201        0.0000000000000000        0.0000000000000000       0.66566443602962855     
 -0.28260869565217389        8.1783206681739246E-002   0.0000000000000000        0.0000000000000000       -1.4029004122730058E-002   1.4557859038116208       0.80731226261304523       0.16985109753558039        0.0000000000000000        0.0000000000000000       0.64847364119857565     
 -0.27926421404682272        8.0875726249553401E-002   0.0000000000000000        0.0000000000000000       -1.4668413960346426E-002   1.4288709672633633       0.79694035754636039       0.17967896091739338        0.0000000000000000        0.0000000000000000       0.63193060971700288     
 -0.27591973244147155        7.9996820185107093E-002   0.0000000000000000        0.0000000000000000       -1.5280935710724928E-002   1.4028337940427473       0.78682737278081372       0.18932643337654034        0.0000000000000000        0.0000000000000000       0.61600642126193361     
 -0.27257525083612039        7.9145254324486006E-002   0.0000000000000000        0.0000000000000000       -1.5867813299358425E-002   1.3776377428136599       0.77696504768911323       0.19879575131752120        0.0000000000000000        0.0000000000000000       0.60067269512454669     
 -0.26923076923076922        7.8319825224162462E-002   0.0000000000000000        0.0000000000000000       -1.6430241521765587E-002   1.3532470981577047       0.76734507970906995       0.20808956820411337        0.0000000000000000        0.0000000000000000       0.58590201844863488     
 -0.26588628762541805        7.7519388221631402E-002   0.0000000000000000        0.0000000000000000       -1.6969381373856382E-002   1.3296276104529172       0.75795935315603880       0.21721098773081160        0.0000000000000000        0.0000000000000000       0.57166825729687842     
 -0.26254180602006688        7.6742840378538332E-002   0.0000000000000000        0.0000000000000000       -1.7486338908755606E-002   1.3067461601505854       0.74879982639380926       0.22616328612984593        0.0000000000000000        0.0000000000000000       0.55794633375677616     
 -0.25919732441471571        7.5989113766327915E-002   0.0000000000000000        0.0000000000000000       -1.7982153758028776E-002   1.2845707716483690       0.73985855533486167       0.23494977534512312        0.0000000000000000        0.0000000000000000       0.54471221631350730     
 -0.25585284280936454        7.5257200500757529E-002   0.0000000000000000        0.0000000000000000       -1.8457816190130739E-002   1.2630711540478172       0.73112793261269438       0.24357388633172339        0.0000000000000000        0.0000000000000000       0.53194322143512296     
 -0.25250836120401338        7.4546158483906486E-002   0.0000000000000000        0.0000000000000000       -1.8914268692169132E-002   1.2422187649327068       0.72260074045137912       0.25203907497672340        0.0000000000000000        0.0000000000000000       0.51961802448132755     
 -0.24916387959866221        7.3855095440199997E-002   0.0000000000000000        0.0000000000000000       -1.9352388736270557E-002   1.2219865577663529       0.71427007332277326       0.26034859629760665        0.0000000000000000        0.0000000000000000       0.50771648444357953     
 -0.24581939799331104        7.3183175404424164E-002   0.0000000000000000        0.0000000000000000       -1.9772990579512772E-002   1.2023492060071335       0.70612945383928782       0.26850546582169788        0.0000000000000000        0.0000000000000000       0.49621975216784558     
 -0.24247491638795987        7.2529638874884006E-002   0.0000000000000000        0.0000000000000000       -2.0176839207640011E-002   1.1832834789176787       0.69817301514420071       0.27651248516795240        0.0000000000000000        0.0000000000000000       0.48511046377347805     
 -0.23913043478260870        7.1893800305774996E-002   0.0000000000000000        0.0000000000000000       -2.0564644864927463E-002   1.1647681736315345       0.69039550172465713       0.28437208147820631        0.0000000000000000        0.0000000000000000       0.47437267190687726     
 -0.23578595317725753        7.1275038259034459E-002   0.0000000000000000        0.0000000000000000       -2.0937050881061760E-002   1.1467840062764896       0.68279225130719468       0.29208612151939206        0.0000000000000000        0.0000000000000000       0.46399175496929485     
 -0.23244147157190637        7.0672807451752681E-002   0.0000000000000000        0.0000000000000000       -2.1294640618738953E-002   1.1293139015259643       0.67535934474492365       0.29965589423755373        0.0000000000000000        0.0000000000000000       0.45395455678104074     
 -0.22909698996655517        7.0086653747732860E-002   0.0000000000000000        0.0000000000000000       -2.1637947913817547E-002   1.1123432436308298       0.66809374332216998       0.30708208896839545        0.0000000000000000        0.0000000000000000       0.44424950030865978     
 -0.22575250836120400        6.9516207974255895E-002   0.0000000000000000        0.0000000000000000       -2.1967449981844498E-002   1.0958597603334299       0.66099327153851561       0.31436462353890937        0.0000000000000000        0.0000000000000000       0.43486648879491441     
 -0.22240802675585283        6.8961178853578178E-002   0.0000000000000000        0.0000000000000000       -2.2283560244398991E-002   1.0798534590932078       0.65405661973661389       0.32150250790899537        0.0000000000000000        0.0000000000000000       0.42579683935659385     
 -0.21906354515050167        6.8421365050339730E-002   0.0000000000000000        0.0000000000000000       -2.2586638899295429E-002   1.0643168673819257       0.64728347810041631       0.32849386279156328        0.0000000000000000        0.0000000000000000       0.41703338928150924     
 -0.21571906354515050        6.7896665525433525E-002   0.0000000000000000        0.0000000000000000       -2.2877003332370208E-002   1.0492451643950216       0.64067462564324273       0.33533591381897476        0.0000000000000000        0.0000000000000000       0.40857053875177896     
 -0.21237458193979933        6.7387070741246002E-002   0.0000000000000000        0.0000000000000000       -2.3154922320445376E-002   1.0346360003046251       0.63423188165585020       0.34202485825015055        0.0000000000000000        0.0000000000000000       0.40040411864877501     
 -0.20903010033444816        6.6892655533621143E-002   0.0000000000000000        0.0000000000000000       -2.3420610959496310E-002   1.0204894048507869       0.62795809269779523       0.34855576923488824        0.0000000000000000        0.0000000000000000       0.39253131215299170     
 -0.20568561872909699        6.6413590776721848E-002   0.0000000000000000        0.0000000000000000       -2.3674240309246659E-002   1.0068079947516047       0.62185725037532080       0.35492261687384430        0.0000000000000000        0.0000000000000000       0.38495074437628385     
 -0.20234113712374582        6.5950155804712363E-002   0.0000000000000000        0.0000000000000000       -2.3915944734836256E-002  0.99359715340754384       0.61593459788502336       0.36111823018180950        0.0000000000000000        0.0000000000000000       0.37766255552252043     
 -0.19899665551839466        6.5502737457163743E-002   0.0000000000000000        0.0000000000000000       -2.4145812766396508E-002  0.98086504407750752       0.61019666159597374       0.36713409992174273        0.0000000000000000        0.0000000000000000       0.37066838248153378     
 -0.19565217391304349        6.5071834842996598E-002   0.0000000000000000        0.0000000000000000       -2.4363876971580142E-002  0.96862281543206397       0.60465136766931948       0.37296016325690606        0.0000000000000000        0.0000000000000000       0.36397144776274454     
 -0.19230769230769232        6.4658085048409350E-002   0.0000000000000000        0.0000000000000000       -2.4570116828017494E-002  0.95688517381781679       0.59930832611483598       0.37858465245347200        0.0000000000000000        0.0000000000000000       0.35757684770298087     
 -0.18896321070234115        6.4262290543239439E-002   0.0000000000000000        0.0000000000000000       -2.4764460507678897E-002  0.94567096752057878       0.59417912446250609       0.38399387479939984        0.0000000000000000        0.0000000000000000       0.35149184305807274     
 -0.18561872909698995        6.3885427466270739E-002   0.0000000000000000        0.0000000000000000       -2.4946772457069152E-002  0.93500349595453425       0.58927749746312152       0.38917187146395166        0.0000000000000000        0.0000000000000000       0.34572599849141272     
 -0.18227424749163879        6.3528644141293750E-002   0.0000000000000000        0.0000000000000000       -2.5116843396935089E-002  0.92491067982471642       0.58461943012236661       0.39410017705883971        0.0000000000000000        0.0000000000000000       0.34029124970234986     
 -0.17892976588628762        6.3193260178591046E-002   0.0000000000000000        0.0000000000000000       -2.5274403678326254E-002  0.91542510199280203       0.58022319494049979       0.39875791744830014        0.0000000000000000        0.0000000000000000       0.33520190705230224     
 -0.17558528428093645        6.2880742803877537E-002   0.0000000000000000        0.0000000000000000       -2.5419152682597777E-002  0.90658339219159101       0.57610907373245679       0.40312226839962245        0.0000000000000000        0.0000000000000000       0.33047431845913422     
 -0.17224080267558528        6.2592628913569537E-002   0.0000000000000000        0.0000000000000000       -2.5550787483083082E-002  0.89842440929062661       0.57229849804140698       0.40716927399457564        0.0000000000000000        0.0000000000000000       0.32612591124921964     
 -0.16889632107023411        6.2330396173488019E-002   0.0000000000000000        0.0000000000000000       -2.5669038325491930E-002  0.89098624399681792       0.56881260508757880       0.41087521066821048        0.0000000000000000        0.0000000000000000       0.32217363890923911     
 -0.16555183946488294        6.2095310282040336E-002   0.0000000000000000        0.0000000000000000       -2.5773729134811674E-002  0.88430238876399225       0.56567036467111731       0.41421865295869087        0.0000000000000000        0.0000000000000000       0.31863202409287494     
 -0.16220735785953178        6.1888260741045996E-002   0.0000000000000000        0.0000000000000000       -2.5864854424894720E-002  0.87839727268061230       0.56288637238303063       0.41718303760942960        0.0000000000000000        0.0000000000000000       0.31551090029758166     
 -0.15886287625418061        6.1709588336683198E-002   0.0000000000000000        0.0000000000000000       -2.5942641941429735E-002  0.87328143893922072       0.56046845016992042       0.41975923734963150        0.0000000000000000        0.0000000000000000       0.31281298876930025     
 -0.15551839464882944        6.1558933623092602E-002   0.0000000000000000        0.0000000000000000       -2.6007586336634494E-002  0.86894722554686132       0.55841547910341849       0.42194769290555095        0.0000000000000000        0.0000000000000000       0.31053174644344289     
 -0.15217391304347827        6.1435156020421156E-002   0.0000000000000000        0.0000000000000000       -2.6060464904466760E-002  0.86536619242760493       0.55671607816326107       0.42375978007586745        0.0000000000000000        0.0000000000000000       0.30865011426434386     
 -0.14882943143812710        6.1336337570101394E-002   0.0000000000000000        0.0000000000000000       -2.6102336524386170E-002  0.86248909883318148       0.55534853377315041       0.42521807036433079        0.0000000000000000        0.0000000000000000       0.30714056506003107     
 -0.14548494983277591        6.1259841202349077E-002   0.0000000000000000        0.0000000000000000       -2.6134496296991033E-002  0.86024842684022218       0.55428199051595284       0.42635519217360485        0.0000000000000000        0.0000000000000000       0.30596643632426934     
 -0.14214046822742474        6.1202435750173576E-002   0.0000000000000000        0.0000000000000000       -2.6158340477384009E-002  0.85856293254806548       0.55347866008771185       0.42721133124634908        0.0000000000000000        0.0000000000000000       0.30508427246035369     
 -0.13879598662207357        6.1160670162616296E-002   0.0000000000000000        0.0000000000000000       -2.6175099190901652E-002  0.85734362395284702       0.55289674709502323       0.42783093153608592        0.0000000000000000        0.0000000000000000       0.30444687685782379     
 -0.13545150501672240        6.1132171026174430E-002   0.0000000000000000        0.0000000000000000       -2.6185910966522355E-002  0.85650022738101983       0.55249358867876974       0.42825935526740322        0.0000000000000000        0.0000000000000000       0.30400663870225003     
 -0.13210702341137123        6.1116823149871512E-002   0.0000000000000000        0.0000000000000000       -2.6191867516898743E-002  0.85594687957245918       0.55222840152308938       0.42853984984673738        0.0000000000000000        0.0000000000000000       0.30371847804936974     
 -0.12876254180602006        6.1114740715595334E-002   0.0000000000000000        0.0000000000000000       -2.6194250933684576E-002  0.85560750470163194       0.55206506230168262       0.42871125122232129        0.0000000000000000        0.0000000000000000       0.30354244239994932     
 -0.12541806020066890        6.1115606669880904E-002   0.0000000000000000        0.0000000000000000       -2.6192688430353852E-002  0.85541950086998297       0.55197395600492671       0.42880580031354770        0.0000000000000000        0.0000000000000000       0.30344554486505620     
 -0.12207357859531773        6.1116160292402154E-002   0.0000000000000000        0.0000000000000000       -2.6191243083169353E-002  0.85533117389324043       0.55193034089526571       0.42884958052927002        0.0000000000000000        0.0000000000000000       0.30340083299797471     
 -0.11872909698996656        6.1116505865864111E-002   0.0000000000000000        0.0000000000000000       -2.6190320859986321E-002  0.85529892857874290       0.55191233401416551       0.42886380187174888        0.0000000000000000        0.0000000000000000       0.30338659456457745     
 -0.11538461538461539        6.1116841628149655E-002   0.0000000000000000        0.0000000000000000       -2.6189548095882535E-002  0.85529641451141436       0.55190943453352637       0.42886346997116520        0.0000000000000000        0.0000000000000000       0.30338697997788805     
 -0.11204013377926421        6.1117156425354327E-002   0.0000000000000000        0.0000000000000000       -2.6188832145117583E-002  0.85533015505281207       0.55192401312499439       0.42884507292781743        0.0000000000000000        0.0000000000000000       0.30340614192781762     
 -0.10869565217391304        6.1117458644147200E-002   0.0000000000000000        0.0000000000000000       -2.6188228630706554E-002  0.85541617616020049       0.55196319052783860       0.42879987783339357        0.0000000000000000        0.0000000000000000       0.30345298563236189     
 -0.10535117056856187        6.1117797909403256E-002   0.0000000000000000        0.0000000000000000       -2.6187735532027048E-002  0.85555619652413228       0.55202798833597311       0.42872701729512186        0.0000000000000000        0.0000000000000000       0.30352820818815918     
 -0.10200668896321070        6.1118284720933905E-002   0.0000000000000000        0.0000000000000000       -2.6187082872969763E-002  0.85569122123521868       0.55209033082195946       0.42865656362959559        0.0000000000000000        0.0000000000000000       0.30360089041325922     
  -9.8662207357859535E-002   6.1119108296562988E-002   0.0000000000000000        0.0000000000000000       -2.6185970554985651E-002  0.85579552780302104       0.55213792509756665       0.42860168315697328        0.0000000000000000        0.0000000000000000       0.30365760270545439     
  -9.5317725752508367E-002   6.1119863609013871E-002   0.0000000000000000        0.0000000000000000       -2.6184836659802185E-002  0.85587410914945417       0.55217319887909277       0.42855982275206789        0.0000000000000000        0.0000000000000000       0.30370091027036134     
  -9.1973244147157185E-002   6.1120500537841786E-002   0.0000000000000000        0.0000000000000000       -2.6183783164879012E-002  0.85593410143631377       0.55219954660464221       0.42852743889492351        0.0000000000000000        0.0000000000000000       0.30373455483167150     
  -8.8628762541806017E-002   6.1121043399807805E-002   0.0000000000000000        0.0000000000000000       -2.6182770851254717E-002  0.85598102610037474       0.55221959587529290       0.42850165792554501        0.0000000000000000        0.0000000000000000       0.30376143022508184     
  -8.5284280936454848E-002   6.1121524807141461E-002   0.0000000000000000        0.0000000000000000       -2.6181822946918582E-002  0.85601934252473177       0.55223546966308790       0.42848015166082820        0.0000000000000000        0.0000000000000000       0.30378387286164393     
  -8.1939799331103680E-002   6.1121931983143162E-002   0.0000000000000000        0.0000000000000000       -2.6180922494979109E-002  0.85605259151209623       0.55224885532655987       0.42846107843566311        0.0000000000000000        0.0000000000000000       0.30380373618553635     
  -7.8595317725752512E-002   6.1122267111660217E-002   0.0000000000000000        0.0000000000000000       -2.6180068204934941E-002  0.85608346362292986       0.55226101771262548       0.42844314885975704        0.0000000000000000        0.0000000000000000       0.30382244591030438     
  -7.5250836120401343E-002   6.1122541283904201E-002   0.0000000000000000        0.0000000000000000       -2.6179265123867604E-002  0.85611365632934144       0.55227272937730487       0.42842553881943607        0.0000000000000000        0.0000000000000000       0.30384092695203652     
  -7.1906354515050161E-002   6.1122747807541844E-002   0.0000000000000000        0.0000000000000000       -2.6178497864372936E-002  0.85614430637050631       0.55228459155706888       0.42840765199505465        0.0000000000000000        0.0000000000000000       0.30385971481343738     
  -6.8561872909698993E-002   6.1122914513393467E-002   0.0000000000000000        0.0000000000000000       -2.6177791134308147E-002  0.85617718669237419       0.55229742406986537       0.42838853733407839        0.0000000000000000        0.0000000000000000       0.30387976262250888     
  -6.5217391304347824E-002   6.1123032658381343E-002   0.0000000000000000        0.0000000000000000       -2.6177138655561930E-002  0.85621533290014229       0.55231266453984373       0.42836662656200530        0.0000000000000000        0.0000000000000000       0.30390266836029856     
  -6.1872909698996656E-002   6.1123103419651791E-002   0.0000000000000000        0.0000000000000000       -2.6176549066377418E-002  0.85626266635468395       0.55233217744317042       0.42833992548494293        0.0000000000000000        0.0000000000000000       0.30393048891151347     
  -5.8528428093645488E-002   6.1123121061740164E-002   0.0000000000000000        0.0000000000000000       -2.6176016173454091E-002  0.85632269138471262       0.55235763901732016       0.42830667731430627        0.0000000000000000        0.0000000000000000       0.30396505236739241     
  -5.5183946488294312E-002   6.1123105945371417E-002   0.0000000000000000        0.0000000000000000       -2.6175504458337800E-002  0.85638230872489496       0.55238283974427382       0.42827360873625231        0.0000000000000000        0.0000000000000000       0.30399946898062113     
  -5.1839464882943144E-002   6.1123085929471271E-002   0.0000000000000000        0.0000000000000000       -2.6174950054604264E-002  0.85643002923029621       0.55240228178329309       0.42824639253331498        0.0000000000000000        0.0000000000000000       0.30402774744700306     
  -4.8494983277591976E-002   6.1123073725958668E-002   0.0000000000000000        0.0000000000000000       -2.6174345763004897E-002  0.85646348921367066       0.55241445523630728       0.42822641534632794        0.0000000000000000        0.0000000000000000       0.30404903397736333     
  -4.5150501672240800E-002   6.1123029333206347E-002   0.0000000000000000        0.0000000000000000       -2.6173701503220338E-002  0.85648367350863985       0.55242003494114478       0.42821294658971992        0.0000000000000000        0.0000000000000000       0.30406363856749502     
  -4.1806020066889632E-002   6.1122799442212390E-002   0.0000000000000000        0.0000000000000000       -2.6173090518058943E-002  0.85649429187111437       0.55242133361251877       0.42820367081097183        0.0000000000000000        0.0000000000000000       0.30407295825859559     
  -3.8461538461538464E-002   6.1122330269587126E-002   0.0000000000000000        0.0000000000000000       -2.6172571058830654E-002  0.85649967826257667       0.55241996237928737       0.42819734603031068        0.0000000000000000        0.0000000000000000       0.30407971588328925     
  -3.5117056856187288E-002   6.1121574947507612E-002   0.0000000000000000        0.0000000000000000       -2.6172152019037623E-002  0.85649866366949712       0.55241533823641886       0.42819446307245851        0.0000000000000000        0.0000000000000000       0.30408332543307831     
  -3.1772575250836120E-002   6.1120573137174505E-002   0.0000000000000000        0.0000000000000000       -2.6171836020143169E-002  0.85649050604720744       0.55240741875628563       0.42819533447807723        0.0000000000000000        0.0000000000000000       0.30408308729092187     
  -2.8428093645484948E-002   6.1119469999527221E-002   0.0000000000000000        0.0000000000000000       -2.6171512139927397E-002  0.85647769682445873       0.55239702250588507       0.42819815852213927        0.0000000000000000        0.0000000000000000       0.30408067431857372     
  -2.5083612040133780E-002   6.1118543909814985E-002   0.0000000000000000        0.0000000000000000       -2.6171079801265616E-002  0.85646840652713674       0.55238783949733872       0.42819857428130065        0.0000000000000000        0.0000000000000000       0.30408056702979802     
  -2.1739130434782608E-002   6.1117834068655827E-002   0.0000000000000000        0.0000000000000000       -2.6170529713418822E-002  0.85646606836772887       0.55238171764488264       0.42819520064176780        0.0000000000000000        0.0000000000000000       0.30408435072284623     
  -1.8394648829431440E-002   6.1117257256282476E-002   0.0000000000000000        0.0000000000000000       -2.6169901261665466E-002  0.85646866025294099       0.55237779278342070       0.42818926186656148        0.0000000000000000        0.0000000000000000       0.30409086746952024     
  -1.5050167224080268E-002   6.1116735564308113E-002   0.0000000000000000        0.0000000000000000       -2.6169225741922878E-002  0.85647415783525860       0.55237508279628222       0.42818183981032076        0.0000000000000000        0.0000000000000000       0.30409907503897632     
  -1.1705685618729096E-002   6.1116177177661338E-002   0.0000000000000000        0.0000000000000000       -2.6168531945103088E-002  0.85648017121419806       0.55237241579646790       0.42817406779990630        0.0000000000000000        0.0000000000000000       0.30410775541773011     
  -8.3612040133779261E-003   6.1115412610611153E-002   0.0000000000000000        0.0000000000000000       -2.6167874400537427E-002  0.85648299936359396       0.55236791278031427       0.42816753158272952        0.0000000000000000        0.0000000000000000       0.30411508658327968     
  -5.0167224080267560E-003   6.1114327178260826E-002   0.0000000000000000        0.0000000000000000       -2.6167306580317649E-002  0.85647855760630009       0.55235962755610191       0.42816438140836205        0.0000000000000000        0.0000000000000000       0.30411893005019819     
  -1.6722408026755853E-003   6.1112855876157439E-002   0.0000000000000000        0.0000000000000000       -2.6166848804649083E-002  0.85646490250218676       0.55234678887348843       0.42816562080103454        0.0000000000000000        0.0000000000000000       0.30411811362869834     
   1.6722408026755853E-003   6.1110978536130296E-002   0.0000000000000000        0.0000000000000000       -2.6166506595667112E-002  0.85644158239434653       0.55232908612336584       0.42817160626342998        0.0000000000000000        0.0000000000000000       0.30411249627098064     
   5.0167224080267560E-003   6.1108748889274700E-002   0.0000000000000000        0.0000000000000000       -2.6166260978927294E-002  0.85640988332590040       0.55230760744636220       0.42818193564006873        0.0000000000000000        0.0000000000000000       0.30410227587953820     
   8.3612040133779261E-003   6.1106160262210205E-002   0.0000000000000000        0.0000000000000000       -2.6166058229197386E-002  0.85637157548380771       0.55228199789793297       0.42819516023541121        0.0000000000000000        0.0000000000000000       0.30408957758587479     
   1.1705685618729096E-002   6.1103315914367580E-002   0.0000000000000000        0.0000000000000000       -2.6165898985736503E-002  0.85632614933767326       0.55225274084209175       0.42821170040639639        0.0000000000000000        0.0000000000000000       0.30407340849558151     
   1.5050167224080268E-002   6.1100559869411146E-002   0.0000000000000000        0.0000000000000000       -2.6165557324148787E-002  0.85628210237254476       0.55222369601306609       0.42822688505201367        0.0000000000000000        0.0000000000000000       0.30405840635947867     
   1.8394648829431440E-002   6.1098185063737070E-002   0.0000000000000000        0.0000000000000000       -2.6164972920180458E-002  0.85624988130894064       0.55219988255735231       0.42823568507961229        0.0000000000000000        0.0000000000000000       0.30404999875158834     
   2.1739130434782608E-002   6.1096212422334095E-002   0.0000000000000000        0.0000000000000000       -2.6164107072867898E-002  0.85623239567186604       0.55218266646987202       0.42823658450160135        0.0000000000000000        0.0000000000000000       0.30404972920199397     
   2.5083612040133780E-002   6.1094489615586792E-002   0.0000000000000000        0.0000000000000000       -2.6162970249763155E-002  0.85622776765929842       0.55217104074711110       0.42823044354762835        0.0000000000000000        0.0000000000000000       0.30405672691218727     
   2.8428093645484948E-002   6.1092838630195725E-002   0.0000000000000000        0.0000000000000000       -2.6161586039698963E-002  0.85623223349855215       0.55216314081049933       0.42821915944139127        0.0000000000000000        0.0000000000000000       0.30406909268805288     
   3.1772575250836120E-002   6.1091102526602645E-002   0.0000000000000000        0.0000000000000000       -2.6160014019193194E-002  0.85624153392253011       0.55215691420374569       0.42820494526652592        0.0000000000000000        0.0000000000000000       0.30408461971878442     
   3.5117056856187288E-002   6.1089111032107055E-002   0.0000000000000000        0.0000000000000000       -2.6158299873918621E-002  0.85625283922069895       0.55215105976572276       0.42818920975297969        0.0000000000000000        0.0000000000000000       0.30410177945497618     
   3.8461538461538464E-002   6.1086603049216107E-002   0.0000000000000000        0.0000000000000000       -2.6156511110201223E-002  0.85626036545670259       0.55214292254210873       0.42817482089789938        0.0000000000000000        0.0000000000000000       0.30411744291459386     
   4.1806020066889632E-002   6.1083255896770071E-002   0.0000000000000000        0.0000000000000000       -2.6154716726175170E-002  0.85625785780180286       0.55212939565237196       0.42816499368580169        0.0000000000000000        0.0000000000000000       0.30412846214943090     
   4.5150501672240800E-002   6.1078861313576364E-002   0.0000000000000000        0.0000000000000000       -2.6152887218324580E-002  0.85624258715482082       0.55210920075685221       0.42816115280329881        0.0000000000000000        0.0000000000000000       0.30413338639796861     
   4.8494983277591976E-002   6.1073282820450187E-002   0.0000000000000000        0.0000000000000000       -2.6150915031916914E-002  0.85621583804758528       0.55208295446728550       0.42816259630747378        0.0000000000000000        0.0000000000000000       0.30413288358029977     
   5.1839464882943144E-002   6.1066368928485083E-002   0.0000000000000000        0.0000000000000000       -2.6148636924750595E-002  0.85618086185817432       0.55205203444556961       0.42816751553908217        0.0000000000000000        0.0000000000000000       0.30412882741260472     
   5.5183946488294312E-002   6.1057912569526585E-002   0.0000000000000000        0.0000000000000000       -2.6145849914424809E-002  0.85614154319646518       0.55201812726903832       0.42817375468197788        0.0000000000000000        0.0000000000000000       0.30412341592742687     
   5.8528428093645488E-002   6.1047619572804773E-002   0.0000000000000000        0.0000000000000000       -2.6142181481376457E-002  0.85610789508124463       0.55198560886093462       0.42817603819894673        0.0000000000000000        0.0000000000000000       0.30412228622031001     
   6.1872909698996656E-002   6.1034723278411709E-002   0.0000000000000000        0.0000000000000000       -2.6137372059066469E-002  0.85608149431570779       0.55195518389847342       0.42817380148182443        0.0000000000000000        0.0000000000000000       0.30412631041723431     
   6.5217391304347824E-002   6.1017981504809402E-002   0.0000000000000000        0.0000000000000000       -2.6131106206135884E-002  0.85605958555220396       0.55192559670094798       0.42816828802174189        0.0000000000000000        0.0000000000000000       0.30413398885125592     
   6.8561872909698993E-002   6.0995688164118891E-002   0.0000000000000000        0.0000000000000000       -2.6122883247660669E-002  0.85603936413749548       0.55189555240684118       0.42816086517365493        0.0000000000000000        0.0000000000000000       0.30414381173065430     
   7.1906354515050161E-002   6.0965506441325860E-002   0.0000000000000000        0.0000000000000000       -2.6112011809916513E-002  0.85601687559674222       0.55186310517680248       0.42815357630602852        0.0000000000000000        0.0000000000000000       0.30415377041993974     
   7.5250836120401343E-002   6.0924293751228847E-002   0.0000000000000000        0.0000000000000000       -2.6097576001275498E-002  0.85598597103655893       0.55182521274871743       0.42814977269268317        0.0000000000000000        0.0000000000000000       0.30416075828784156     
   7.8595317725752512E-002   6.0868044918092487E-002   0.0000000000000000        0.0000000000000000       -2.6078198212180773E-002  0.85594528024966821       0.55178131278713061       0.42815050613675926        0.0000000000000000        0.0000000000000000       0.30416396746253760     
   8.1939799331103680E-002   6.0791524528421508E-002   0.0000000000000000        0.0000000000000000       -2.6051976296161464E-002  0.85589628384444238       0.55173190849293352       0.42815513290987023        0.0000000000000000        0.0000000000000000       0.30416437535150881     
   8.5284280936454848E-002   6.0687889997146020E-002   0.0000000000000000        0.0000000000000000       -2.6016378461076656E-002  0.85584129526236041       0.55167781607290756       0.42816247515930839        0.0000000000000000        0.0000000000000000       0.30416347918945291     
   8.8628762541806017E-002   6.0548251003055727E-002   0.0000000000000000        0.0000000000000000       -2.5968078130384639E-002  0.85578494906141445       0.55162112792151119       0.42817047392267249        0.0000000000000000        0.0000000000000000       0.30416382113990331     
   9.1973244147157185E-002   6.0361132954577644E-002   0.0000000000000000        0.0000000000000000       -2.5902721784487791E-002  0.85573613018720707       0.55156639199529156       0.42817552829519434        0.0000000000000000        0.0000000000000000       0.30416973819191545     
   9.5317725752508367E-002   6.0111791970072694E-002   0.0000000000000000        0.0000000000000000       -2.5814815986333658E-002  0.85570048445770108       0.55151684296149150       0.42817593488164640        0.0000000000000000        0.0000000000000000       0.30418364149620958     
   9.8662207357859535E-002   5.9781694318000192E-002   0.0000000000000000        0.0000000000000000       -2.5697424168804245E-002  0.85568134594589151       0.55147348288329023       0.42817048337948044        0.0000000000000000        0.0000000000000000       0.30420786306260128     
  0.10200668896321070        5.9347885815874392E-002   0.0000000000000000        0.0000000000000000       -2.5541957558603334E-002  0.85567944859377176       0.55143541153041797       0.42815932821387553        0.0000000000000000        0.0000000000000000       0.30424403706335379     
  0.10535117056856187        5.8782435003999413E-002   0.0000000000000000        0.0000000000000000       -2.5337830806062542E-002  0.85569509108348107       0.55140113768906585       0.42814247291472840        0.0000000000000000        0.0000000000000000       0.30429395339441517     
  0.10869565217391304        5.8051684825528041E-002   0.0000000000000000        0.0000000000000000       -2.5072188477225650E-002  0.85572693657858268       0.55136811354720938       0.42811958515138882        0.0000000000000000        0.0000000000000000       0.30435882303137335     
  0.11204013377926421        5.7115606025057296E-002   0.0000000000000000        0.0000000000000000       -2.4729594133492277E-002  0.85576955795265319       0.55132904626560864       0.42809010660099478        0.0000000000000000        0.0000000000000000       0.30444051168704450     
  0.11538461538461539        5.5927406723014647E-002   0.0000000000000000        0.0000000000000000       -2.4291929807032049E-002  0.85580264624136859       0.55126430641138169       0.42805675750452221        0.0000000000000000        0.0000000000000000       0.30453833982998685     
  0.11872909698996656        5.4433835475623665E-002   0.0000000000000000        0.0000000000000000       -2.3738192493767466E-002  0.85579328403277422       0.55114232527147122       0.42802292672938547        0.0000000000000000        0.0000000000000000       0.30465095876130305     
  0.12207357859531773        5.2575514757111592E-002   0.0000000000000000        0.0000000000000000       -2.3044487691443866E-002  0.85569750354846885       0.55091781118563077       0.42798930800877705        0.0000000000000000        0.0000000000000000       0.30477969236283808     
  0.12541806020066890        5.0287586798954280E-002   0.0000000000000000        0.0000000000000000       -2.2184230736704409E-002  0.85545138636997042       0.55052396461931186       0.42795467129959902        0.0000000000000000        0.0000000000000000       0.30492742175065857     
  0.12876254180602006        4.7500917018481394E-002   0.0000000000000000        0.0000000000000000       -2.1128554487111689E-002  0.85496026751639265       0.54986276527805911       0.42791647273178157        0.0000000000000000        0.0000000000000000       0.30509750223833354     
  0.13210702341137123        4.4143883357269910E-002   0.0000000000000000        0.0000000000000000       -1.9846999136242969E-002  0.85408504700610188       0.54879300804321385       0.42787206260489236        0.0000000000000000        0.0000000000000000       0.30529203896288798     
  0.13545150501672240        4.0144852418659976E-002   0.0000000000000000        0.0000000000000000       -1.8308484921725605E-002  0.85262569266109711       0.54711628973011728       0.42782065658907603        0.0000000000000000        0.0000000000000000       0.30550940293097978     
  0.13879598662207357        3.5435409768860865E-002   0.0000000000000000        0.0000000000000000       -1.6482533258265004E-002  0.85030493882082925       0.54456264744148153       0.42776478035080123        0.0000000000000000        0.0000000000000000       0.30574229137934772     
  0.14214046822742474        2.9954262068212962E-002   0.0000000000000000        0.0000000000000000       -1.4340706051238621E-002  0.84675540505997293       0.54077802085487858       0.42771015628917641        0.0000000000000000        0.0000000000000000       0.30597738420509435     
  0.14548494983277591        2.3651563168101391E-002   0.0000000000000000        0.0000000000000000       -1.1858238686514495E-002  0.84151239980356174       0.53531577361927196       0.42766406590210349        0.0000000000000000        0.0000000000000000       0.30619662618428978     
  0.14882943143812710        1.6493309462606475E-002   0.0000000000000000        0.0000000000000000       -9.0158230174263061E-003  0.83401364751334572       0.52763449391775330       0.42763324687460308        0.0000000000000000        0.0000000000000000       0.30637915359559237     
  0.15217391304347827        8.4654461884320076E-003   0.0000000000000000        0.0000000000000000       -5.8014427079856818E-003  0.82360699465560572       0.51710453483934982       0.42762279159831518        0.0000000000000000        0.0000000000000000       0.30650245981625585     
  0.15551839464882944       -4.2260392908964801E-004   0.0000000000000000        0.0000000000000000       -2.2120962452628541E-003  0.80956890497163769       0.50302670920514303       0.42763672659933960        0.0000000000000000        0.0000000000000000       0.30654219576649466     
  0.15886287625418061       -1.0135252025559146E-002   0.0000000000000000        0.0000000000000000        1.7447807776925740E-003  0.79113965655349605       0.48466776271062217       0.42767910985732177        0.0000000000000000        0.0000000000000000       0.30647189384287382     
  0.16220735785953178       -2.0609211784410449E-002   0.0000000000000000        0.0000000000000000        6.0503259695054270E-003  0.76758140806920094       0.46131676544541611       0.42775373012420326        0.0000000000000000        0.0000000000000000       0.30626464262378483     
  0.16555183946488294       -3.1753395840618495E-002   0.0000000000000000        0.0000000000000000        1.0673746720871922E-002  0.73825793924693450       0.43236191603575930       0.42786333003175980        0.0000000000000000        0.0000000000000000       0.30589602321117521     
  0.16889632107023411       -4.3450737655285510E-002   0.0000000000000000        0.0000000000000000        1.5572307734872587E-002  0.70264341571836852       0.39729379294890366       0.42801061047725597        0.0000000000000000        0.0000000000000000       0.30534962276946492     
  0.17224080267558528       -5.5563638262083430E-002   0.0000000000000000        0.0000000000000000        2.0692501621186431E-002  0.66213363279628024       0.35753641287711752       0.42821199388171438        0.0000000000000000        0.0000000000000000       0.30459721991916272     
  0.17558528428093645       -6.7851215545345553E-002   0.0000000000000000        0.0000000000000000        2.5974243145521620E-002  0.62350095604596512       0.31989719921339427       0.42842050201393583        0.0000000000000000        0.0000000000000000       0.30360375683257085     
  0.17892976588628762       -8.0059132698944865E-002   0.0000000000000000        0.0000000000000000        3.1337139817150687E-002  0.59246746747248658       0.28994828199066763       0.42872339561420286        0.0000000000000000        0.0000000000000000       0.30251918548181889     
  0.18227424749163879       -9.1835289673209627E-002   0.0000000000000000        0.0000000000000000        3.6576110677839828E-002  0.56825416139776186       0.26690894756128741       0.42909700401676626        0.0000000000000000        0.0000000000000000       0.30134521383647439     
  0.18561872909698995      -0.10295664244213958        0.0000000000000000        0.0000000000000000        4.1564967044895484E-002  0.54966554568309012       0.24968036171398825       0.42937164725475507        0.0000000000000000        0.0000000000000000       0.29998518396910184     
  0.18896321070234115      -0.11328072252109350        0.0000000000000000        0.0000000000000000        4.6221809092450931E-002  0.53560949002351577       0.23716973317573747       0.42948323711494113        0.0000000000000000        0.0000000000000000       0.29843975684777829     
  0.19230769230769232      -0.12274886050407018        0.0000000000000000        0.0000000000000000        5.0527626179021567E-002  0.52530632474203776       0.22841386910105510       0.42959196760044466        0.0000000000000000        0.0000000000000000       0.29689245564098271     
  0.19565217391304349      -0.13135082977324111        0.0000000000000000        0.0000000000000000        5.4493953482904929E-002  0.51809250173369259       0.22256505238060992       0.42987219534334359        0.0000000000000000        0.0000000000000000       0.29552744935308267     
  0.19899665551839466      -0.13905876663176658        0.0000000000000000        0.0000000000000000        5.8099282525725618E-002  0.51320339778276192       0.21885295762426371       0.43028080776199751        0.0000000000000000        0.0000000000000000       0.29435044015849821     
  0.20234113712374582      -0.14583310486783013        0.0000000000000000        0.0000000000000000        6.1296854012925464E-002  0.50985994276175972       0.21660797084166028       0.43063391027434395        0.0000000000000000        0.0000000000000000       0.29325197192009944     
  0.20568561872909699      -0.15167296845772094        0.0000000000000000        0.0000000000000000        6.4068571489185683E-002  0.50749716382728571       0.21532621882649119       0.43086488845581017        0.0000000000000000        0.0000000000000000       0.29217094500079449     
  0.20903010033444816      -0.15661364703908315        0.0000000000000000        0.0000000000000000        6.6417306243648569E-002  0.50575304488469919       0.21463587959504007       0.43098084358481925        0.0000000000000000        0.0000000000000000       0.29111716528965909     
  0.21237458193979933      -0.16073707954443084        0.0000000000000000        0.0000000000000000        6.8381167283149316E-002  0.50449002367217588       0.21430166567798709       0.43097755686362571        0.0000000000000000        0.0000000000000000       0.29018835799418885     
  0.21571906354515050      -0.16414178028851795        0.0000000000000000        0.0000000000000000        7.0017983039076637E-002  0.50358287093638776       0.21417350908863816       0.43098572689519998        0.0000000000000000        0.0000000000000000       0.28940936184774957     
  0.21906354515050167      -0.16691209721960207        0.0000000000000000        0.0000000000000000        7.1364885492875341E-002  0.50294425638364082       0.21413500312749820       0.43106424950104999        0.0000000000000000        0.0000000000000000       0.28880925325614265     
  0.22240802675585283      -0.16914714007229636        0.0000000000000000        0.0000000000000000        7.2463413482114200E-002  0.50252251534034986       0.21414257375208776       0.43113763019197388        0.0000000000000000        0.0000000000000000       0.28837994158826213     
  0.22575250836120400      -0.17093279402315048        0.0000000000000000        0.0000000000000000        7.3356608074655494E-002  0.50221596779046007       0.21422458352694626       0.43127591983697799        0.0000000000000000        0.0000000000000000       0.28799138426351384     
  0.22909698996655517      -0.17233139507717196        0.0000000000000000        0.0000000000000000        7.4063450138917450E-002  0.50214830825985068       0.21442296577360123       0.43138261055545923        0.0000000000000000        0.0000000000000000       0.28772534248624942     
  0.23244147157190637      -0.17339880137213121        0.0000000000000000        0.0000000000000000        7.4606475123619315E-002  0.50219370170151556       0.21465032372632756       0.43146862645946060        0.0000000000000000        0.0000000000000000       0.28754337797518803     
  0.23578595317725753      -0.17419445021379132        0.0000000000000000        0.0000000000000000        7.5009998268411038E-002  0.50217770584146804       0.21479861567074235       0.43149885824249007        0.0000000000000000        0.0000000000000000       0.28737909017072572     
  0.23913043478260870      -0.17477673002308677        0.0000000000000000        0.0000000000000000        7.5305302796309648E-002  0.50212393191117910       0.21489213565820217       0.43151498104259761        0.0000000000000000        0.0000000000000000       0.28723179625297690     
  0.24247491638795987      -0.17519629883302429        0.0000000000000000        0.0000000000000000        7.5516259221012086E-002  0.50208526493998240       0.21495540119855719       0.43150516114495080        0.0000000000000000        0.0000000000000000       0.28712986374142518     
  0.24581939799331104      -0.17549433872755529        0.0000000000000000        0.0000000000000000        7.5664786524750005E-002  0.50204408685741664       0.21500088690349978       0.43148803083475673        0.0000000000000000        0.0000000000000000       0.28704319995391686     
  0.24916387959866221      -0.17570444236457972        0.0000000000000000        0.0000000000000000        7.5768480754898060E-002  0.50200410950956320       0.21503841848456198       0.43146298399220567        0.0000000000000000        0.0000000000000000       0.28696569102500119     
  0.25250836120401338      -0.17585286059166527        0.0000000000000000        0.0000000000000000        7.5842777446000820E-002  0.50198540693299321       0.21507182007226358       0.43144856845005353        0.0000000000000000        0.0000000000000000       0.28691358686072965     
  0.25585284280936454      -0.17595729350355213        0.0000000000000000        0.0000000000000000        7.5896223930284279E-002  0.50198767704498048       0.21510441231109506       0.43144794730444641        0.0000000000000000        0.0000000000000000       0.28688326473388537     
  0.25919732441471571      -0.17603180087798859        0.0000000000000000        0.0000000000000000        7.5935281282149020E-002  0.50201194652909176       0.21513946242384038       0.43145037577564527        0.0000000000000000        0.0000000000000000       0.28687248410525135     
  0.26254180602006688      -0.17608835594760980        0.0000000000000000        0.0000000000000000        7.5968372910352966E-002  0.50205305434563607       0.21517732383831470       0.43147042254550699        0.0000000000000000        0.0000000000000000       0.28687573050732140     
  0.26588628762541805      -0.17613163089545830        0.0000000000000000        0.0000000000000000        7.5996950191751123E-002  0.50211860881023251       0.21522296487434797       0.43150755402253055        0.0000000000000000        0.0000000000000000       0.28689564393588451     
  0.26923076923076922      -0.17616014439727121        0.0000000000000000        0.0000000000000000        7.6015899405676005E-002  0.50218031276433672       0.21526740323879073       0.43153712384042753        0.0000000000000000        0.0000000000000000       0.28691290952554593     
  0.27257525083612039      -0.17617583498597678        0.0000000000000000        0.0000000000000000        7.6025228406041437E-002  0.50221492274019941       0.21530055450599847       0.43154191662428559        0.0000000000000000        0.0000000000000000       0.28691436823420097     
  0.27591973244147155      -0.17618281124316124        0.0000000000000000        0.0000000000000000        7.6028873708717568E-002  0.50222987598720370       0.21532544809936230       0.43154280682441765        0.0000000000000000        0.0000000000000000       0.28690442788784143     
  0.27926421404682272      -0.17618515936476153        0.0000000000000000        0.0000000000000000        7.6028764804552326E-002  0.50224447459624810       0.21534433556797516       0.43153270203606903        0.0000000000000000        0.0000000000000000       0.28690013902827294     
  0.28260869565217389      -0.17618519408471206        0.0000000000000000        0.0000000000000000        7.6026799904325829E-002  0.50225014117960698       0.21535853870250876       0.43152097477416718        0.0000000000000000        0.0000000000000000       0.28689160247709822     
  0.28595317725752506      -0.17618294276740179        0.0000000000000000        0.0000000000000000        7.6023731043414366E-002  0.50224847887859436       0.21537044173883105       0.43150672407834795        0.0000000000000000        0.0000000000000000       0.28687803713976329     
  0.28929765886287623      -0.17618138855918097        0.0000000000000000        0.0000000000000000        7.6021661217802877E-002  0.50224996674954703       0.21538079964830623       0.43149771000830828        0.0000000000000000        0.0000000000000000       0.28686916710124083     
  0.29264214046822745      -0.17618186979015688        0.0000000000000000        0.0000000000000000        7.6021652600510331E-002  0.50225736732113402       0.21539125148207602       0.43149728744377563        0.0000000000000000        0.0000000000000000       0.28686611583905802     
  0.29598662207357862      -0.17618394497489609        0.0000000000000000        0.0000000000000000        7.6023124290672706E-002  0.50227389934973343       0.21540375934406564       0.43149984290103510        0.0000000000000000        0.0000000000000000       0.28687014000566780     
  0.29933110367892979      -0.17618933401896253        0.0000000000000000        0.0000000000000000        7.6027976394021063E-002  0.50229903338419879       0.21541836066306003       0.43151471195200702        0.0000000000000000        0.0000000000000000       0.28688067272113876     
  0.30267558528428096      -0.17619938246340902        0.0000000000000000        0.0000000000000000        7.6037063560036144E-002  0.50233925150757563       0.21543800869599869       0.43154281553353074        0.0000000000000000        0.0000000000000000       0.28690124281157692     
  0.30602006688963213      -0.17620803732823573        0.0000000000000000        0.0000000000000000        7.6044683837567337E-002  0.50237418654823673       0.21545712274451570       0.43156556573547911        0.0000000000000000        0.0000000000000000       0.28691706380372101     
  0.30936454849498329      -0.17621302341277412        0.0000000000000000        0.0000000000000000        7.6048905094169977E-002  0.50238686943539368       0.21546984689609661       0.43156957748232833        0.0000000000000000        0.0000000000000000       0.28691702253929707     
  0.31270903010033446      -0.17621752002443436        0.0000000000000000        0.0000000000000000        7.6053394661793464E-002  0.50239049160594618       0.21547730446264882       0.43156548732826056        0.0000000000000000        0.0000000000000000       0.28691318714329739     
  0.31605351170568563      -0.17622226049387801        0.0000000000000000        0.0000000000000000        7.6058757206493674E-002  0.50238348044306980       0.21548270085500820       0.43155114895163815        0.0000000000000000        0.0000000000000000       0.28690077958806159     
  0.31939799331103680      -0.17622900855624099        0.0000000000000000        0.0000000000000000        7.6066039076623335E-002  0.50235086472843682       0.21548474508218915       0.43151407719385709        0.0000000000000000        0.0000000000000000       0.28686611964624764     
  0.32274247491638797      -0.17624038755063007        0.0000000000000000        0.0000000000000000        7.6078043074433777E-002  0.50226919223074129       0.21547394051426261       0.43143164645498677        0.0000000000000000        0.0000000000000000       0.28679525171647868     
  0.32608695652173914      -0.17626050633924667        0.0000000000000000        0.0000000000000000        7.6100213789679919E-002  0.50210113187397698       0.21543655890754942       0.43127536921856241        0.0000000000000000        0.0000000000000000       0.28666457296642750     
  0.32943143812709030      -0.17629733304456832        0.0000000000000000        0.0000000000000000        7.6141013842904531E-002  0.50179580448863148       0.21535898690701738       0.43100118037447521        0.0000000000000000        0.0000000000000000       0.28643681758161404     
  0.33277591973244147      -0.17636444129266296        0.0000000000000000        0.0000000000000000        7.6214640314658522E-002  0.50127443473295707       0.21522163480141118       0.43053806579543469        0.0000000000000000        0.0000000000000000       0.28605279993154592     
  0.33612040133779264      -0.17648395650828519        0.0000000000000000        0.0000000000000000        7.6344886014095364E-002  0.50040808200135845       0.21499074910918184       0.42977122572307669        0.0000000000000000        0.0000000000000000       0.28541733289217658     
  0.33946488294314381      -0.17669064587383074        0.0000000000000000        0.0000000000000000        7.6571764567678127E-002  0.49898856499777833       0.21460996751938702       0.42851474584281540        0.0000000000000000        0.0000000000000000       0.28437859747839134     
  0.34280936454849498      -0.17704323383285217        0.0000000000000000        0.0000000000000000        7.6955559035564933E-002  0.49668560459317912       0.21398885853751279       0.42647034939309086        0.0000000000000000        0.0000000000000000       0.28269674605566630     
  0.34615384615384615      -0.17763137091933992        0.0000000000000000        0.0000000000000000        7.7594517889393338E-002  0.49298525783448244       0.21298582660802415       0.42316121824465941        0.0000000000000000        0.0000000000000000       0.27999943122645826     
  0.34949832775919731      -0.17859451792564285        0.0000000000000000        0.0000000000000000        7.8641948727301167E-002  0.48709941620300917       0.21138178922952400       0.41782515766727313        0.0000000000000000        0.0000000000000000       0.27571762697348517     
  0.35284280936454848      -0.18014896652184414        0.0000000000000000        0.0000000000000000        8.0331703387019712E-002  0.47783623039455148       0.20884047668599695       0.40922901921533117        0.0000000000000000        0.0000000000000000       0.26899575370855455     
  0.35618729096989965      -0.18261645376641672        0.0000000000000000        0.0000000000000000        8.3021912824224067E-002  0.46341401726731807       0.20484656837150278       0.39532014034011898        0.0000000000000000        0.0000000000000000       0.25856744889581529     
  0.35953177257525082      -0.18649058153908188        0.0000000000000000        0.0000000000000000        8.7209582579718656E-002  0.44117641948520636       0.19859991449344663       0.37251755411474757        0.0000000000000000        0.0000000000000000       0.24257650499175973     
  0.36287625418060199      -0.19162562370087372        0.0000000000000000        0.0000000000000000        9.2888559556867353E-002  0.40722814527391726       0.18883853312965382       0.33400537793309498        0.0000000000000000        0.0000000000000000       0.21838961214426342     
  0.36622073578595316      -0.19418271906577964        0.0000000000000000        0.0000000000000000        9.6407586314793639E-002  0.35652488985968517       0.17345336455823296       0.26624078540009039        0.0000000000000000        0.0000000000000000       0.18307152530145221     
  0.36956521739130432      -0.19472082267066629        0.0000000000000000        0.0000000000000000        9.7539120607047614E-002  0.30208184420194140       0.15476454198777723       0.17899604126096852        0.0000000000000000        0.0000000000000000       0.14731730221416420     
  0.37290969899665549      -0.19364064231104747        0.0000000000000000        0.0000000000000000        9.7075406872901962E-002  0.26527733938995429       0.14186019499087749       0.10712390609151033        0.0000000000000000        0.0000000000000000       0.12341714439907681     
  0.37625418060200672      -0.19038377159970343        0.0000000000000000        0.0000000000000000        9.4110008213893162E-002  0.24351687203998656       0.13398198465796984        5.8739464092972114E-002   0.0000000000000000        0.0000000000000000       0.10953488738201674     
  0.37959866220735788      -0.18442563882200361        0.0000000000000000        0.0000000000000000        8.8131325687379303E-002  0.23195331427050542       0.12964796998444492        3.1075223682327784E-002   0.0000000000000000        0.0000000000000000       0.10230534428606050     
  0.38294314381270905      -0.17557331711416907        0.0000000000000000        0.0000000000000000        7.8993490220184051E-002  0.22621068091317112       0.12744595116832183        1.6757848519083188E-002   0.0000000000000000        0.0000000000000000        9.8764729744849289E-002
  0.38628762541806022      -0.16379866796662057        0.0000000000000000        0.0000000000000000        6.6727769879318263E-002  0.22344597365293717       0.12636721858727556        9.6556947374940010E-003   0.0000000000000000        0.0000000000000000        9.7078755065661590E-002
  0.38963210702341139      -0.14920438309629658        0.0000000000000000        0.0000000000000000        5.1457302074780005E-002  0.22223254574708401       0.12588686117346562        6.3857678044497790E-003   0.0000000000000000        0.0000000000000000        9.6345684573618390E-002
  0.39297658862876256      -0.13387279392166007        0.0000000000000000        0.0000000000000000        3.5407943454232461E-002  0.22173786176197141       0.12564299480929184        4.9896088825317009E-003   0.0000000000000000        0.0000000000000000        9.6094866952679575E-002
  0.39632107023411373      -0.12257474255207995        0.0000000000000000        0.0000000000000000        2.3595294359298993E-002  0.22118369811421468       0.12544363107865214        3.3828728723937912E-003   0.0000000000000000        0.0000000000000000        9.5740067035562551E-002
  0.39966555183946489      -0.11472596917165485        0.0000000000000000        0.0000000000000000        1.5390578532458584E-002  0.22073454277332788       0.12527821934763428        2.1004024189764563E-003   0.0000000000000000        0.0000000000000000        9.5456323425693587E-002
  0.40301003344481606      -0.10941744131771645        0.0000000000000000        0.0000000000000000        9.8417066219968069E-003  0.22043465477905450       0.12516656102913831        1.2494262944435382E-003   0.0000000000000000        0.0000000000000000        9.5268093749916197E-002
  0.40635451505016723      -0.10591095689740411        0.0000000000000000        0.0000000000000000        6.1766929899372582E-003  0.22025125650980609       0.12509719966886315        7.2774295020020473E-004   0.0000000000000000        0.0000000000000000        9.5154056840942955E-002
  0.40969899665551840      -0.10364476059320547        0.0000000000000000        0.0000000000000000        3.8082237641166028E-003  0.22014370897520791       0.12505600979584636        4.1970811597473521E-004   0.0000000000000000        0.0000000000000000        9.5087699179361537E-002
  0.41304347826086957      -0.10220962366551246        0.0000000000000000        0.0000000000000000        2.3084613423127341E-003  0.22008182585608055       0.12503207235711328        2.4086459324895791E-004   0.0000000000000000        0.0000000000000000        9.5049753498967271E-002
  0.41638795986622074      -0.10131797566475391        0.0000000000000000        0.0000000000000000        1.3767634197598643E-003  0.22004647400531102       0.12501829160753100        1.3773597071047269E-004   0.0000000000000000        0.0000000000000000        9.5028182397780034E-002
  0.41973244147157190      -0.10077392087936018        0.0000000000000000        0.0000000000000000        8.0833971002757584E-004  0.22002632030835639       0.12501038959884175        7.8434908416770600E-005   0.0000000000000000        0.0000000000000000        9.5015930709514654E-002
  0.42307692307692307      -0.10044762305482624        0.0000000000000000        0.0000000000000000        4.6747004430221499E-004  0.22001484169156915       0.12500587011696299        4.4413734541955516E-005   0.0000000000000000        0.0000000000000000        9.5008971574606166E-002
  0.42642140468227424      -0.10025512575153551        0.0000000000000000        0.0000000000000000        2.6640278586249531E-004  0.22000831739285817       0.12500329388655296        2.4965719781109809E-005   0.0000000000000000        0.0000000000000000        9.5005023506305214E-002
  0.42976588628762541      -0.10014335047549619        0.0000000000000000        0.0000000000000000        1.4966707538599351E-004  0.22000462435191492       0.12500183284276731        1.3910269899692194E-005   0.0000000000000000        0.0000000000000000        9.5002791509147602E-002
  0.43311036789297658      -0.10007943389646713        0.0000000000000000        0.0000000000000000        8.2923093577182358E-005  0.22000254718778059       0.12500101007245590        7.6731564251798372E-006   0.0000000000000000        0.0000000000000000        9.5001537115324691E-002
  0.43645484949832775      -0.10004342286965293        0.0000000000000000        0.0000000000000000        4.5324253488019293E-005  0.22000138855539739       0.12500055078914662        4.1868482504022024E-006   0.0000000000000000        0.0000000000000000        9.5000837766250762E-002
  0.43979933110367891      -0.10002342442128882        0.0000000000000000        0.0000000000000000        2.4446892186293092E-005  0.22000074859740443       0.12500029699379003        2.2585522944755982E-006   0.0000000000000000        0.0000000000000000        9.5000451603614408E-002
  0.44314381270903008      -0.10001247321666289        0.0000000000000000        0.0000000000000000        1.3015957402322255E-005  0.22000039895531154       0.12500015829519281        1.2040893003268473E-006   0.0000000000000000        0.0000000000000000        9.5000240660118723E-002
  0.44648829431438125      -0.10000655783173409        0.0000000000000000        0.0000000000000000        6.8422833094499346E-006  0.22000021012951748       0.12500008337882379        6.3431232750410524E-007   0.0000000000000000        0.0000000000000000        9.5000126750693692E-002
  0.44983277591973242      -0.10000340502212476        0.0000000000000000        0.0000000000000000        3.5522551051411309E-006  0.22000010936932221       0.12500004339885967        3.3017644087618270E-007   0.0000000000000000        0.0000000000000000        9.5000065970462538E-002
  0.45317725752508359      -0.10000174645283140        0.0000000000000000        0.0000000000000000        1.8217333357506878E-006  0.22000005625371247       0.12500002232244414        1.6982641392958564E-007   0.0000000000000000        0.0000000000000000        9.5000033931268324E-002
  0.45652173913043476      -0.10000088504423692        0.0000000000000000        0.0000000000000000        9.2307497922249531E-007  0.22000002859457979       0.12500001134693275        8.6321923946585546E-008   0.0000000000000000        0.0000000000000000        9.5000017247647034E-002
  0.45986622073578598      -0.10000044323437327        0.0000000000000000        0.0000000000000000        4.6222115324748309E-007  0.22000001436615219       0.12500000570082190        4.3365884530162874E-008   0.0000000000000000        0.0000000000000000        9.5000008665330274E-002
  0.46321070234113715      -0.10000021940534035        0.0000000000000000        0.0000000000000000        2.2877486688989885E-007  0.22000000713476098       0.12500000283124610        2.1535213291416745E-008   0.0000000000000000        0.0000000000000000        9.5000004303514893E-002
  0.46655518394648832      -0.10000010737100365        0.0000000000000000        0.0000000000000000        1.1194205359078371E-007  0.22000000350319682       0.12500000139015541        1.0572817992298698E-008   0.0000000000000000        0.0000000000000000        9.5000002113041396E-002
  0.46989966555183948      -0.10000005195556762        0.0000000000000000        0.0000000000000000        5.4160686119529104E-008  0.22000000170083975       0.12500000067493580        5.1326465812573746E-009   0.0000000000000000        0.0000000000000000        9.5000001025903946E-002
  0.47324414715719065      -0.10000002486273105        0.0000000000000000        0.0000000000000000        2.5914758080651059E-008  0.22000000081666621       0.12500000032407366        2.4641482332269422E-009   0.0000000000000000        0.0000000000000000        9.5000000492592551E-002
  0.47658862876254182      -0.10000001176929792        0.0000000000000000        0.0000000000000000        1.2265763747049131E-008  0.22000000038786971       0.12500000015391646        1.1701423810178337E-009   0.0000000000000000        0.0000000000000000        9.5000000233953247E-002
  0.47993311036789299      -0.10000000550957248        0.0000000000000000        0.0000000000000000        5.7407973610978925E-009  0.22000000018222249       0.12500000007231052        5.4966587353046345E-010   0.0000000000000000        0.0000000000000000        9.5000000109911970E-002
  0.48327759197324416      -0.10000000255743055        0.0000000000000000        0.0000000000000000        2.6632708661119182E-009  0.22000000008468443       0.12500000003360501        2.5564433539839157E-010   0.0000000000000000        0.0000000000000000        9.5000000051079420E-002
  0.48662207357859533      -0.10000000116477029        0.0000000000000000        0.0000000000000000        1.2089390213447049E-009  0.22000000003879056       0.12500000001539310        1.1793236692923421E-010   0.0000000000000000        0.0000000000000000        9.5000000023397452E-002
  0.48996655518394649      -0.10000000055344557        0.0000000000000000        0.0000000000000000        5.6819063551372116E-010  0.22000000001715223       0.12500000000680644        5.4495246846445256E-011   0.0000000000000000        0.0000000000000000        9.5000000010345781E-002
  0.49331103678929766      -0.10000000020638623        0.0000000000000000        0.0000000000000000        1.9655616069943112E-010  0.22000000000662948       0.12500000000263076        2.5450661180440320E-011   0.0000000000000000        0.0000000000000000        9.5000000003998719E-002
  0.49665551839464883      -0.10000000055344557        0.0000000000000000        0.0000000000000000        5.6819063551372116E-010  0.22000000001715223       0.12500000000680644        5.4495246846445256E-011   0.0000000000000000        0.0000000000000000        9.5000000010345781E-002
  0.50000000000000000      -0.10000000055344557        0.0000000000000000        0.0000000000000000        5.6819063551372116E-010  0.22000000001715223       0.12500000000680644        5.4495246846445256E-011   0.0000000000000000        0.0000000000000000        9.5000000010345781E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e4.txt <==
 -0.50000000000000000       0.10000000000000001        0.0000000000000000        0.0000000000000000       -9.7144514654701191E-018   1.9950000000000001        1.0000000000000000        7.1177959233268827E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49665551839464883       0.10000000000000001        0.0000000000000000        0.0000000000000000       -9.7144514654701191E-018   1.9950000000000001        1.0000000000000000        7.1177959233268827E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49331103678929766       0.10000000000000001        0.0000000000000000        0.0000000000000000       -9.7144514654701191E-018   1.9950000000000001        1.0000000000000000        7.1177959233268827E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.48996655518394649        9.9999999999999936E-002   0.0000000000000000        0.0000000000000000       -9.5062846483529036E-017   1.9949999999999988       0.99999999999999967        4.6785879603632528E-016   0.0000000000000000        0.0000000000000000       0.99499999999999911     
 -0.48662207357859533        9.9999999999999631E-002   0.0000000000000000        0.0000000000000000       -4.4686476741162555E-016   1.9949999999999934       0.99999999999999789        1.8951461542367384E-015   0.0000000000000000        0.0000000000000000       0.99499999999999555     
 -0.48327759197324416        9.9999999999998895E-002   0.0000000000000000        0.0000000000000000       -1.3008113105191416E-015   1.9949999999999806       0.99999999999999367        5.4594773881532520E-015   0.0000000000000000        0.0000000000000000       0.99499999999998689     
 -0.47993311036789299        9.9999999999997091E-002   0.0000000000000000        0.0000000000000000       -3.3871054109605817E-015   1.9949999999999493       0.99999999999998290        1.4078643893383569E-014   0.0000000000000000        0.0000000000000000       0.99499999999996636     
 -0.47658862876254182        9.9999999999992761E-002   0.0000000000000000        0.0000000000000000       -8.4541170360571059E-015   1.9949999999998731       0.99999999999995770        3.4806846038136753E-014   0.0000000000000000        0.0000000000000000       0.99499999999991540     
 -0.47324414715719065        9.9999999999982395E-002   0.0000000000000000        0.0000000000000000       -2.0524091685440265E-014   1.9949999999996917       0.99999999999989708        8.4386477299315175E-014   0.0000000000000000        0.0000000000000000       0.99499999999979460     
 -0.46989966555183948        9.9999999999958039E-002   0.0000000000000000        0.0000000000000000       -4.8886820517661051E-014   1.9949999999992623       0.99999999999975331        2.0172016978983554E-013   0.0000000000000000        0.0000000000000000       0.99499999999950894     
 -0.46655518394648832        9.9999999999901654E-002   0.0000000000000000        0.0000000000000000       -1.1447417088324604E-013   1.9949999999982535       0.99999999999941580        4.7718918805350908E-013   0.0000000000000000        0.0000000000000000       0.99499999999883770     
 -0.46321070234113715        9.9999999999773576E-002   0.0000000000000000        0.0000000000000000       -2.6309648903932723E-013   1.9949999999959100       0.99999999999863221        1.1175331309529404E-012   0.0000000000000000        0.0000000000000000       0.99499999999727784     
 -0.45986622073578598        9.9999999999490566E-002   0.0000000000000000        0.0000000000000000       -5.9032246683502858E-013   1.9949999999905166       0.99999999999682809        2.5909191975258612E-012   0.0000000000000000        0.0000000000000000       0.99499999999368849     
 -0.45652173913043476        9.9999999998889075E-002   0.0000000000000000        0.0000000000000000       -1.2805335495672905E-012   1.9949999999782202       0.99999999999271572        5.9491252383785973E-012   0.0000000000000000        0.0000000000000000       0.99499999998550448     
 -0.45317725752508359        9.9999999997699249E-002   0.0000000000000000        0.0000000000000000       -2.6255842407637201E-012   1.9949999999504675       0.99999999998343381        1.3526720149580425E-011   0.0000000000000000        0.0000000000000000       0.99499999996703370     
 -0.44983277591973242        9.9999999995500077E-002   0.0000000000000000        0.0000000000000000       -4.5660197836836320E-012   1.9949999998884467       0.99999999996269096        3.0463478164617700E-011   0.0000000000000000        0.0000000000000000       0.99499999992575572     
 -0.44648829431438125        9.9999999991100222E-002   0.0000000000000000        0.0000000000000000       -8.1284258094209679E-012   1.9949999997513062       0.99999999991682420        6.7911236008645915E-011   0.0000000000000000        0.0000000000000000       0.99499999983448195     
 -0.44314381270903008        9.9999999981362012E-002   0.0000000000000000        0.0000000000000000       -1.6604441707004444E-011   1.9949999994513397       0.99999999981650101        1.4984059560299883E-010   0.0000000000000000        0.0000000000000000       0.99499999963483865     
 -0.43979933110367891        9.9999999960063951E-002   0.0000000000000000        0.0000000000000000       -3.1946637966239600E-011   1.9949999988023197       0.99999999959943753        3.2707608657318431E-010   0.0000000000000000        0.0000000000000000       0.99499999920288218     
 -0.43645484949832775        9.9999999914021726E-002   0.0000000000000000        0.0000000000000000       -7.3085130472540027E-011   1.9949999974136081       0.99999999913498538        7.0628325726168187E-010   0.0000000000000000        0.0000000000000000       0.99499999827862273     
 -0.43311036789297658        9.9999999816800925E-002   0.0000000000000000        0.0000000000000000       -1.5378565020927634E-010   1.9949999944754482       0.99999999815232354        1.5086426275875253E-009   0.0000000000000000        0.0000000000000000       0.99499999632312464     
 -0.42976588628762541        9.9999999612992496E-002   0.0000000000000000        0.0000000000000000       -3.2128384349610155E-010   1.9949999883301797       0.99999999609705004        3.1868327603248501E-009   0.0000000000000000        0.0000000000000000       0.99499999223312963     
 -0.42642140468227424        9.9999999192149872E-002   0.0000000000000000        0.0000000000000000       -6.7274067060544780E-010   1.9949999756264309       0.99999999184830479        6.6559669111875991E-009   0.0000000000000000        0.0000000000000000       0.99499998377812615     
 -0.42307692307692307        9.9999998331384315E-002   0.0000000000000000        0.0000000000000000       -1.3885531392156990E-009   1.9949999496759705       0.99999998316922112        1.3742562886648925E-008   0.0000000000000000        0.0000000000000000       0.99499996650674938     
 -0.41973244147157190        9.9999996594239748E-002   0.0000000000000000        0.0000000000000000       -2.8334652603675603E-009   1.9949998973057055       0.99999996565408178        2.8043899420616925E-008   0.0000000000000000        0.0000000000000000       0.99499993165162370     
 -0.41638795986622074        9.9999993130818532E-002   0.0000000000000000        0.0000000000000000       -5.7130884370541243E-009   1.9949997929195245       0.99999993074231386        5.6549803903956645E-008   0.0000000000000000        0.0000000000000000       0.99499986217721059     
 -0.41304347826086957        9.9999986312603456E-002   0.0000000000000000        0.0000000000000000       -1.1380169831686533E-008   1.9949995874688451       0.99999986202970326        1.1265450736730579E-007   0.0000000000000000        0.0000000000000000       0.99499972543914195     
 -0.40969899665551840        9.9999973062451022E-002   0.0000000000000000        0.0000000000000000       -2.2389574020080296E-008   1.9949991882978169       0.99999972852765551        2.2166055397085888E-007   0.0000000000000000        0.0000000000000000       0.99499945977016135     
 -0.40635451505016723        9.9999947650890292E-002   0.0000000000000000        0.0000000000000000       -4.3496542087088608E-008   1.9949984229300437       0.99999947255169608        4.3066796432635762E-007   0.0000000000000000        0.0000000000000000       0.99499895037834762     
 -0.40301003344481606        9.9999899570614961E-002   0.0000000000000000        0.0000000000000000       -8.3418215143248689E-008   1.9949969751407362       0.99999898834081324        8.2603177475740434E-007   0.0000000000000000        0.0000000000000000       0.99499798679992280     
 -0.39966555183946489        9.9999809852071755E-002   0.0000000000000000        0.0000000000000000       -1.5788576759555423E-007   1.9949942741730882       0.99999808500572340        1.5636152053842484E-006   0.0000000000000000        0.0000000000000000       0.99499618916736476     
 -0.39632107023411373        9.9999644799905210E-002   0.0000000000000000        0.0000000000000000       -2.9483031640888910E-007   1.9949893064616191       0.99999642355894158        2.9202054634102642E-006   0.0000000000000000        0.0000000000000000       0.99499288290267740     
 -0.39297658862876256        9.9999345562170328E-002   0.0000000000000000        0.0000000000000000       -5.4301422678265852E-007   1.9949803021913444       0.99999341208149983        5.3791120527609269E-006   0.0000000000000000        0.0000000000000000       0.99498689010984442     
 -0.38963210702341139        9.9998811137255089E-002   0.0000000000000000        0.0000000000000000       -9.8608398988225725E-007   1.9949642248320489       0.99998803498786237        9.7695768887106476E-006   0.0000000000000000        0.0000000000000000       0.99497618984418668     
 -0.38628762541806022        9.9997871335040317E-002   0.0000000000000000        0.0000000000000000       -1.7649155564465053E-006   1.9949359591887461       0.99997858143954255        1.7488538145125053E-005   0.0000000000000000        0.0000000000000000       0.99495737774920356     
 -0.38294314381270905        9.9996244837793569E-002   0.0000000000000000        0.0000000000000000       -3.1122468452910304E-006   1.9948870524961411       0.99996222421835268        3.0844519022310703E-005   0.0000000000000000        0.0000000000000000       0.99492482827778828     
 -0.37959866220735788        9.9993475941302923E-002   0.0000000000000000        0.0000000000000000       -5.4048687361895581E-006   1.9948038163595110       0.99993438468549101        5.3576249371087687E-005   0.0000000000000000        0.0000000000000000       0.99486943167401998     
 -0.37625418060200672        9.9988842046630208E-002   0.0000000000000000        0.0000000000000000       -9.2398645885916543E-006   1.9946645524317916       0.99988780429341861        9.1611085073822526E-005   0.0000000000000000        0.0000000000000000       0.99477674813837291     
 -0.37290969899665549        9.9981223012923226E-002   0.0000000000000000        0.0000000000000000       -1.5542132140876310E-005   1.9944356365491940       0.99981123338138500        1.5413643787593801E-004   0.0000000000000000        0.0000000000000000       0.99462440316780898     
 -0.36956521739130432        9.9968923893245784E-002   0.0000000000000000        0.0000000000000000       -2.5710000316511570E-005   1.9940662093271841       0.99968765174758789        2.5505482277906249E-004   0.0000000000000000        0.0000000000000000       0.99437855757959626     
 -0.36622073578595316        9.9949445528604949E-002   0.0000000000000000        0.0000000000000000       -4.1803183943681595E-005   1.9934813110532099       0.99949196416677866        4.1487074307719306E-004   0.0000000000000000        0.0000000000000000       0.99398934688643137     
 -0.36287625418060199        9.9919204373074971E-002   0.0000000000000000        0.0000000000000000       -6.6771423418376914E-005   1.9925735070148174       0.99918818112830676        6.6300494168986912E-004   0.0000000000000000        0.0000000000000000       0.99338532588651052     
 -0.35953177257525082        9.9873215037293420E-002   0.0000000000000000        0.0000000000000000       -1.0471186731723467E-004   1.9911934138217968       0.99872621257122829        1.0404395538655732E-003   0.0000000000000000        0.0000000000000000       0.99246720125056842     
 -0.35618729096989965        9.9804766810010409E-002   0.0000000000000000        0.0000000000000000       -1.6112821450597065E-004   1.9891400700182054       0.99803857387030392        1.6024643741612984E-003   0.0000000000000000        0.0000000000000000       0.99110149614790133     
 -0.35284280936454848        9.9705147435942998E-002   0.0000000000000000        0.0000000000000000       -2.4314606174799945E-004   1.9861527513884307       0.99703751430562915        2.4211321143341575E-003   0.0000000000000000        0.0000000000000000       0.98911523708280158     
 -0.34949832775919731        9.9563489326233184E-002   0.0000000000000000        0.0000000000000000       -3.5962055882684000E-004   1.9819064801805564       0.99561328627151635        3.5868728164392847E-003   0.0000000000000000        0.0000000000000000       0.98629319390904002     
 -0.34615384615384615        9.9366827219490250E-002   0.0000000000000000        0.0000000000000000       -5.2106117466247173E-004   1.9760138795344826       0.99363440336467690        5.2086217166366616E-003   0.0000000000000000        0.0000000000000000       0.98237947616980559     
 -0.34280936454849498        9.9100451288636468E-002   0.0000000000000000        0.0000000000000000       -7.3930338930063607E-004   1.9680358584698214       0.99095068704774225        7.4118541626179172E-003   0.0000000000000000        0.0000000000000000       0.97708517142207929     
 -0.33946488294314381        9.8748604841496390E-002   0.0000000000000000        0.0000000000000000       -1.0268877452638422E-003   1.9575025581654146       0.98739957506239040        1.0334165655306283E-002   0.0000000000000000        0.0000000000000000       0.97010298310302412     
 -0.33612040133779264        9.8295504646614892E-002   0.0000000000000000        0.0000000000000000       -1.3961680903982127E-003   1.9439438654428007       0.98281550134727191        1.4118524553086494E-002   0.0000000000000000        0.0000000000000000       0.96112836409552882     
 -0.33277591973244147        9.7726557735085248E-002   0.0000000000000000        0.0000000000000000       -1.8582595469297323E-003   1.9269257064964118       0.97704117944421165        1.8905048441228547E-002   0.0000000000000000        0.0000000000000000       0.94988452705220028     
 -0.32943143812709030        9.7029527688749048E-002   0.0000000000000000        0.0000000000000000       -2.4220383248243706E-003   1.9060847224396849       0.96993845445652282        2.4823054772652120E-002   0.0000000000000000        0.0000000000000000       0.93614626798316214     
 -0.32608695652173914        9.6195306260652147E-002   0.0000000000000000        0.0000000000000000       -3.0934940520975485E-003   1.8811506118022867       0.96139534355744449        3.1986139305132340E-002   0.0000000000000000        0.0000000000000000       0.91975526824484222     
 -0.32274247491638797        9.5218071325072137E-002   0.0000000000000000        0.0000000000000000       -3.8757387003647758E-003   1.8519448258155562       0.95132676522689108        4.0494084919089908E-002   0.0000000000000000        0.0000000000000000       0.90061806058866511     
 -0.31939799331103680        9.4096942119410207E-002   0.0000000000000000        0.0000000000000000       -4.7695122235295439E-003   1.8183647910405536       0.93969105043477763        5.0452006850752670E-002   0.0000000000000000        0.0000000000000000       0.87867374060577597     
 -0.31605351170568563        9.2852833637881979E-002   0.0000000000000000        0.0000000000000000       -5.7596711226180729E-003   1.7810043209922088       0.92668179770563341        6.1742412245087780E-002   0.0000000000000000        0.0000000000000000       0.85432252328657543     
 -0.31270903010033446        9.1599654895370919E-002   0.0000000000000000        0.0000000000000000       -6.7400078077889175E-003   1.7435443023480059       0.91346908779381752        7.3273222183031533E-002   0.0000000000000000        0.0000000000000000       0.83007521455418842     
 -0.30936454849498329        9.0377545974436507E-002   0.0000000000000000        0.0000000000000000       -7.6828264068885673E-003   1.7071165823566736       0.90047075745912208        8.4694028131383728E-002   0.0000000000000000        0.0000000000000000       0.80664582489755143     
 -0.30602006688963213        8.9195004095700331E-002   0.0000000000000000        0.0000000000000000       -8.5874501863349890E-003   1.6718739599800774       0.88778427708697361        9.5954546328724799E-002   0.0000000000000000        0.0000000000000000       0.78408968289310366     
 -0.30267558528428096        8.8050456362517515E-002   0.0000000000000000        0.0000000000000000       -9.4547608301927440E-003   1.6377862729709605       0.87540197984671231       0.10704800870063891        0.0000000000000000        0.0000000000000000       0.76238429312424816     
 -0.29933110367892979        8.6943032850551771E-002   0.0000000000000000        0.0000000000000000       -1.0285938765597928E-002   1.6048271637497182       0.86332295460485931       0.11796809209042616        0.0000000000000000        0.0000000000000000       0.74150420914485893     
 -0.29598662207357862        8.5871642427996983E-002   0.0000000000000000        0.0000000000000000       -1.1082229976994325E-002   1.5729650428767941       0.85154360294311315       0.12870999519631235        0.0000000000000000        0.0000000000000000       0.72142143993368080     
 -0.29264214046822745        8.4835098924690391E-002   0.0000000000000000        0.0000000000000000       -1.1844926363325204E-002   1.5421654183406082       0.84005889553851665       0.13927042430010611        0.0000000000000000        0.0000000000000000       0.70210652280209163     
 -0.28929765886287623        8.3832202871659850E-002   0.0000000000000000        0.0000000000000000       -1.2575387291322805E-002   1.5123929686492228       0.82886311316805128       0.14964778907840037        0.0000000000000000        0.0000000000000000       0.68352985548117140     
 -0.28595317725752506        8.2861705719639481E-002   0.0000000000000000        0.0000000000000000       -1.3274967876598345E-002   1.4836108316126659       0.81794956245313777       0.15984151279592840        0.0000000000000000        0.0000000000000000       0.66566126915952806     
 -0.28260869565217389        8.1922319117317483E-002   0.0000000000000000        0.0000000000000000       -1.3944991253554619E-002   1.4557810095971058       0.80731070670884464       0.16985176392972437        0.0000000000000000        0.0000000000000000       0.64847030288826113     
 -0.27926421404682272        8.1012779658842918E-002   0.0000000000000000        0.0000000000000000       -1.4586777336074346E-002   1.4288659863104147       0.79693877306599992       0.17967969034822315        0.0000000000000000        0.0000000000000000       0.63192721324441481     
 -0.27591973244147155        8.0131850026917875E-002   0.0000000000000000        0.0000000000000000       -1.5201624181269547E-002   1.4028288363349992       0.78682580155086002       0.18932718362092935        0.0000000000000000        0.0000000000000000       0.61600303478413920     
 -0.27257525083612039        7.9278297733077818E-002   0.0000000000000000        0.0000000000000000       -1.5790773153308596E-002   1.3776328563500777       0.77696350825903349       0.19879650037873589        0.0000000000000000        0.0000000000000000       0.60066934809104411     
 -0.26923076923076922        7.8450923679154669E-002   0.0000000000000000        0.0000000000000000       -1.6355420617408623E-002   1.3532422797247903       0.76734357087462857       0.20809031810594328        0.0000000000000000        0.0000000000000000       0.58589870885016171     
 -0.26588628762541805        7.7648584392409861E-002   0.0000000000000000        0.0000000000000000       -1.6896728596708408E-002   1.3296228010535895       0.75795785149292061       0.21721176361518377        0.0000000000000000        0.0000000000000000       0.57166494956066893     
 -0.26254180602006688        7.6870173973145953E-002   0.0000000000000000        0.0000000000000000       -1.7415802490507396E-002   1.3067412376890051       0.74879828258717473       0.22616413436362914        0.0000000000000000        0.0000000000000000       0.55794295510183045     
 -0.25919732441471571        7.6114622619653016E-002   0.0000000000000000        0.0000000000000000       -1.7913683594373529E-002   1.2845655558779319       0.73985689538074784       0.23495076565533665        0.0000000000000000        0.0000000000000000       0.54470866049718414     
 -0.25585284280936454        7.5380921307698842E-002   0.0000000000000000        0.0000000000000000       -1.8391365831557989E-002   1.2630654156761474       0.73112606084162601       0.24357511384454222        0.0000000000000000        0.0000000000000000       0.53193935483452137     
 -0.25250836120401338        7.4668123643201356E-002   0.0000000000000000        0.0000000000000000       -1.8849793931757154E-002   1.2422122303882861       0.72259854096649268       0.25204065747470294        0.0000000000000000        0.0000000000000000       0.51961368942179331     
 -0.24916387959866221        7.3975331574554840E-002   0.0000000000000000        0.0000000000000000       -1.9289847161471085E-002   1.2219789177264102       0.71426741311532660       0.26035066867733736        0.0000000000000000        0.0000000000000000       0.50771150461108361     
 -0.24581939799331104        7.3301705115006832E-002   0.0000000000000000        0.0000000000000000       -1.9712343570387304E-002   1.2023401349200160       0.70612619061576498       0.26850817360954493        0.0000000000000000        0.0000000000000000       0.49621394430425092     
 -0.24247491638795987        7.2646480504083455E-002   0.0000000000000000        0.0000000000000000       -2.0118052214464568E-002   1.1832726614591373       0.69816900828648143       0.27651597437462444        0.0000000000000000        0.0000000000000000       0.48510365317265586     
 -0.23913043478260870        7.2008965443336320E-002   0.0000000000000000        0.0000000000000000       -2.0507685522750767E-002   1.1647553362310061       0.69039062568313492       0.28437648315858577        0.0000000000000000        0.0000000000000000       0.47436471054787116     
 -0.23578595317725753        7.1388531763742463E-002   0.0000000000000000        0.0000000000000000       -2.0881888736436795E-002   1.1467689590462746       0.68278641379752969       0.29209153294512008        0.0000000000000000        0.0000000000000000       0.46398254524874499     
 -0.23244147157190637        7.0784629452669875E-002   0.0000000000000000        0.0000000000000000       -2.1241248199513903E-002   1.1292965908587480       0.67535251005940233       0.29966235706662026        0.0000000000000000        0.0000000000000000       0.45394408079934562     
 -0.22909698996655517        7.0196799438210986E-002   0.0000000000000000        0.0000000000000000       -2.1586299663089042E-002   1.1123238083326521       0.66808595786458536       0.30708956232194684        0.0000000000000000        0.0000000000000000       0.44423785046806669     
 -0.22575250836120400        6.9624666276439068E-002   0.0000000000000000        0.0000000000000000       -2.1917519851244380E-002   1.0958385882413180       0.66098469031963170       0.31437295272715360        0.0000000000000000        0.0000000000000000       0.43485389792168633     
 -0.22240802675585283        6.9067933776504817E-002   0.0000000000000000        0.0000000000000000       -2.2235321231000353E-002   1.0798312460730384       0.65404753465797261       0.32151139312857724        0.0000000000000000        0.0000000000000000       0.42578371141506588     
 -0.21906354515050167        6.8526398286237383E-002   0.0000000000000000        0.0000000000000000       -2.2540063739836275E-002   1.0642946742973887       0.64727434608739287       0.32850283073967373        0.0000000000000000        0.0000000000000000       0.41702032820999585     
 -0.21571906354515050        6.7999956414813059E-002   0.0000000000000000        0.0000000000000000       -2.2832063518209055E-002   1.0492244604506755       0.64066609141066422       0.33534429319273823        0.0000000000000000        0.0000000000000000       0.40855836904001142     
 -0.21237458193979933        6.7488594563333476E-002   0.0000000000000000        0.0000000000000000       -2.3111586555226400E-002   1.0346186844696306       0.63422479116812069       0.34203176262834045        0.0000000000000000        0.0000000000000000       0.40039389330150982     
 -0.20903010033444816        6.6992383012278486E-002   0.0000000000000000        0.0000000000000000       -2.3378846026670685E-002   1.0204778019544609       0.62795349544655366       0.34856009355047257        0.0000000000000000        0.0000000000000000       0.39252430650790726     
 -0.20568561872909699        6.6511486996513297E-002   0.0000000000000000        0.0000000000000000       -2.3634013575019347E-002   1.0068048195477950       0.62185638705433754       0.35492305150118381        0.0000000000000000        0.0000000000000000       0.38494843249345739     
 -0.20234113712374582        6.6046174870951449E-002   0.0000000000000000        0.0000000000000000       -2.3877225737236954E-002  0.99360543330723405       0.61593886875437498       0.36111329327481556        0.0000000000000000        0.0000000000000000       0.37766656455285907     
 -0.19899665551839466        6.5596813823056474E-002   0.0000000000000000        0.0000000000000000       -2.4108574803522017E-002  0.98088799950499328       0.61020757445889562       0.36712218874620062        0.0000000000000000        0.0000000000000000       0.37068042504609766     
 -0.19565217391304349        6.5163874534920951E-002   0.0000000000000000        0.0000000000000000       -2.4328101234655074E-002  0.96866370816015634       0.60467046960808735       0.37293962530500002        0.0000000000000000        0.0000000000000000       0.36399323855206905     
 -0.19230769230769232        6.4747956309850807E-002   0.0000000000000000        0.0000000000000000       -2.4535798003019898E-002  0.95694713699996825       0.59933712484166535       0.37855387211162356        0.0000000000000000        0.0000000000000000       0.35761001215830285     
 -0.18896321070234115        6.4349811816078267E-002   0.0000000000000000        0.0000000000000000       -2.4731610449719322E-002  0.94575683113369835       0.59421900537108396       0.38395136451645240        0.0000000000000000        0.0000000000000000       0.35153782576261444     
 -0.18561872909698995        6.3970355381640642E-002   0.0000000000000000        0.0000000000000000       -2.4915421432594540E-002  0.93511562771964618       0.58932964569255186       0.38911635418009444        0.0000000000000000        0.0000000000000000       0.34578598202709426     
 -0.18227424749163879        6.3610667794139264E-002   0.0000000000000000        0.0000000000000000       -2.5087040694934618E-002  0.92505086964311012       0.58468477102108807       0.39403064877781607        0.0000000000000000        0.0000000000000000       0.34036609862202205     
 -0.17892976588628762        6.3272005010433632E-002   0.0000000000000000        0.0000000000000000       -2.5246216697946418E-002  0.91559451457348962       0.58030236515354106       0.39867368064489239        0.0000000000000000        0.0000000000000000       0.33529214941994850     
 -0.17558528428093645        6.2955783938623583E-002   0.0000000000000000        0.0000000000000000       -2.5392661018016887E-002  0.90678259654957438       0.57620242795868160       0.40302292881275276        0.0000000000000000        0.0000000000000000       0.33058016859089279     
 -0.17224080267558528        6.2663515524245969E-002   0.0000000000000000        0.0000000000000000       -2.5526071316208453E-002  0.89865347605689538       0.57240614828084024       0.40705470010512174        0.0000000000000000        0.0000000000000000       0.32624732777605508     
 -0.16889632107023411        6.2396690096765836E-002   0.0000000000000000        0.0000000000000000       -2.5646164636850457E-002  0.89124488799946500       0.56893448268519475       0.41074546677295809        0.0000000000000000        0.0000000000000000       0.32231040531427024     
 -0.16555183946488294        6.2156636619901548E-002   0.0000000000000000        0.0000000000000000       -2.5752738727015934E-002  0.88459012176760621       0.56580628914081532       0.41407392608148880        0.0000000000000000        0.0000000000000000       0.31878383262679083     
 -0.16220735785953178        6.1944359968644239E-002   0.0000000000000000        0.0000000000000000       -2.5845749848404664E-002  0.87871352164068228       0.56303610596715326       0.41702358020169528        0.0000000000000000        0.0000000000000000       0.31567741567352897     
 -0.15886287625418061        6.1760358206370672E-002   0.0000000000000000        0.0000000000000000       -2.5925377403241696E-002  0.87362559029222009       0.56063171891160835       0.41958534296828887        0.0000000000000000        0.0000000000000000       0.31299387138061174     
 -0.15551839464882944        6.1604453220855393E-002   0.0000000000000000        0.0000000000000000       -2.5992064130195381E-002  0.86931858230244863       0.55859195347782364       0.42175971310114546        0.0000000000000000        0.0000000000000000       0.31072662882462498     
 -0.15217391304347827        6.1475680188491026E-002   0.0000000000000000        0.0000000000000000       -2.6046535726245736E-002  0.86576386707792219       0.55690532474344867       0.42355817683939007        0.0000000000000000        0.0000000000000000       0.30885854233447346     
 -0.14882943143812710        6.1372268499015906E-002   0.0000000000000000        0.0000000000000000       -2.6089786841356974E-002  0.86291188543617325       0.55554995889118430       0.42500348366626001        0.0000000000000000        0.0000000000000000       0.30736192654498889     
 -0.14548494983277591        6.1291804341728831E-002   0.0000000000000000        0.0000000000000000       -2.6123048184579778E-002  0.86069467549909540       0.55449478129712793       0.42612849558176324        0.0000000000000000        0.0000000000000000       0.30619989420196742     
 -0.14214046822742474        6.1231561395412602E-002   0.0000000000000000        0.0000000000000000       -2.6147811344938723E-002  0.85903045279012724       0.55370173345750484       0.42697364713757735        0.0000000000000000        0.0000000000000000       0.30532871933262240     
 -0.13879598662207357        6.1188220511372314E-002   0.0000000000000000        0.0000000000000000       -2.6165686612108253E-002  0.85782982498141691       0.55312882918100803       0.42758357384815737        0.0000000000000000        0.0000000000000000       0.30470099580040894     
 -0.13545150501672240        6.1156850570861690E-002   0.0000000000000000        0.0000000000000000       -2.6177444762566809E-002  0.85700267212722603       0.55273350294332391       0.42800367532870320        0.0000000000000000        0.0000000000000000       0.30426916918390212     
 -0.13210702341137123        6.1135185041551104E-002   0.0000000000000000        0.0000000000000000       -2.6183543028260006E-002  0.85646336200237361       0.55247509913889492       0.42827718003927562        0.0000000000000000        0.0000000000000000       0.30398826286347869     
 -0.12876254180602006        6.1130584997272981E-002   0.0000000000000000        0.0000000000000000       -2.6187170987291720E-002  0.85613451878953262       0.55231686348212505       0.42844314110649789        0.0000000000000000        0.0000000000000000       0.30381765530740762     
 -0.12541806020066890        6.1134118418528907E-002   0.0000000000000000        0.0000000000000000       -2.6176587024354811E-002  0.85595271740429046       0.55222866369377355       0.42853440344242444        0.0000000000000000        0.0000000000000000       0.30372405371051697     
 -0.12207357859531773        6.1140378811968397E-002   0.0000000000000000        0.0000000000000000       -2.6162639447292028E-002  0.85586708792258592       0.55218634404434985       0.42857670988547397        0.0000000000000000        0.0000000000000000       0.30368074387823607     
 -0.11872909698996656        6.1143449895471907E-002   0.0000000000000000        0.0000000000000000       -2.6155801488271777E-002  0.85583576014236662       0.55216877576580603       0.42859043295273497        0.0000000000000000        0.0000000000000000       0.30366698437656059     
 -0.11538461538461539        6.1145063630515750E-002   0.0000000000000000        0.0000000000000000       -2.6152190889769021E-002  0.85583349709987078       0.55216602319613806       0.42858998418001659        0.0000000000000000        0.0000000000000000       0.30366747390373272     
 -0.11204013377926421        6.1145844934494348E-002   0.0000000000000000        0.0000000000000000       -2.6151001016778079E-002  0.85586671167475548       0.55218035597483239       0.42857184406671167        0.0000000000000000        0.0000000000000000       0.30368635569992308     
 -0.10869565217391304        6.1145126941377213E-002   0.0000000000000000        0.0000000000000000       -2.6152450721818411E-002  0.85595038591815098       0.55221839637989167       0.42852788664995550        0.0000000000000000        0.0000000000000000       0.30373198953825931     
 -0.10535117056856187        6.1143441486956482E-002   0.0000000000000000        0.0000000000000000       -2.6158004834607326E-002  0.85608241911075922       0.55227938007634247       0.42845916227957587        0.0000000000000000        0.0000000000000000       0.30380303903441674     
 -0.10200668896321070        6.1141243617216033E-002   0.0000000000000000        0.0000000000000000       -2.6164191416926691E-002  0.85620596350333023       0.55233624109020307       0.42839460218496139        0.0000000000000000        0.0000000000000000       0.30386972241312715     
  -9.8662207357859535E-002   6.1139677796459513E-002   0.0000000000000000        0.0000000000000000       -2.6168280176754960E-002  0.85630105393442002       0.55237944035585806       0.42834446822514932        0.0000000000000000        0.0000000000000000       0.30392161357856190     
  -9.5317725752508367E-002   6.1138912694482461E-002   0.0000000000000000        0.0000000000000000       -2.6170655980708252E-002  0.85637396293465773       0.55241200616948771       0.42830552216118201        0.0000000000000000        0.0000000000000000       0.30396195676517002     
  -9.1973244147157185E-002   6.1138676498463412E-002   0.0000000000000000        0.0000000000000000       -2.6171840801819581E-002  0.85643154591420600       0.55243720647701577       0.42827437717118050        0.0000000000000000        0.0000000000000000       0.30399433943719023     
  -8.8628762541806017E-002   6.1138778172390773E-002   0.0000000000000000        0.0000000000000000       -2.6172313254881462E-002  0.85647906345613345       0.55245754287791693       0.42824832054371825        0.0000000000000000        0.0000000000000000       0.30402152057821652     
  -8.5284280936454848E-002   6.1139490050546079E-002   0.0000000000000000        0.0000000000000000       -2.6171535559819031E-002  0.85652042987602728       0.55247487715153865       0.42822526585566745        0.0000000000000000        0.0000000000000000       0.30404555272448863     
  -8.1939799331103680E-002   6.1141198211076289E-002   0.0000000000000000        0.0000000000000000       -2.6168931631138603E-002  0.85655848167976600       0.55249055016893689       0.42820371013427583        0.0000000000000000        0.0000000000000000       0.30406793151082911     
  -7.8595317725752512E-002   6.1143897080311538E-002   0.0000000000000000        0.0000000000000000       -2.6164517561093375E-002  0.85659527569818505       0.55250550279796107       0.42818275873106959        0.0000000000000000        0.0000000000000000       0.30408977290022399     
  -7.5250836120401343E-002   6.1146406313633640E-002   0.0000000000000000        0.0000000000000000       -2.6160423110492787E-002  0.85663200564443109       0.55252034232313951       0.42816180132356624        0.0000000000000000        0.0000000000000000       0.30411166332129158     
  -7.1906354515050161E-002   6.1148276802274942E-002   0.0000000000000000        0.0000000000000000       -2.6157430546089034E-002  0.85667045283582910       0.55253592442596511       0.42813992854883998        0.0000000000000000        0.0000000000000000       0.30413452840986394     
  -6.8561872909698993E-002   6.1149507009179989E-002   0.0000000000000000        0.0000000000000000       -2.6155700100949437E-002  0.85671350472210916       0.55255360408902587       0.42811563186937418        0.0000000000000000        0.0000000000000000       0.30415990063308329     
  -6.5217391304347824E-002   6.1150078987510764E-002   0.0000000000000000        0.0000000000000000       -2.6155240617935088E-002  0.85676541994082656       0.55257540133168626       0.42808672202077164        0.0000000000000000        0.0000000000000000       0.30419001860914030     
  -6.1872909698996656E-002   6.1149684131695171E-002   0.0000000000000000        0.0000000000000000       -2.6156080717922942E-002  0.85683142622356345       0.55260380331391512       0.42805055276770437        0.0000000000000000        0.0000000000000000       0.30422762290964828     
  -5.8528428093645488E-002   6.1148607525461744E-002   0.0000000000000000        0.0000000000000000       -2.6159067689752374E-002  0.85690426903724770       0.55263538744641361       0.42801083179908306        0.0000000000000000        0.0000000000000000       0.30426888159083415     
  -5.5183946488294312E-002   6.1147234382632809E-002   0.0000000000000000        0.0000000000000000       -2.6162212794539771E-002  0.85696626125935926       0.55266177112218073       0.42797654041194017        0.0000000000000000        0.0000000000000000       0.30430449013717853     
  -5.1839464882943144E-002   6.1146188837566208E-002   0.0000000000000000        0.0000000000000000       -2.6164185889790283E-002  0.85701142640845007       0.55267998261405415       0.42795087239326590        0.0000000000000000        0.0000000000000000       0.30433144379439586     
  -4.8494983277591976E-002   6.1145611234294066E-002   0.0000000000000000        0.0000000000000000       -2.6165178382059704E-002  0.85703919390303751       0.55268906118877992       0.42793346583401154        0.0000000000000000        0.0000000000000000       0.30435013271425759     
  -4.5150501672240800E-002   6.1145330341397082E-002   0.0000000000000000        0.0000000000000000       -2.6165402102894423E-002  0.85705311533387019       0.55269171038987230       0.42792263037347583        0.0000000000000000        0.0000000000000000       0.30436140494399788     
  -4.1806020066889632E-002   6.1145125413969541E-002   0.0000000000000000        0.0000000000000000       -2.6165006933478452E-002  0.85705954587963751       0.55269119134047595       0.42791608440332468        0.0000000000000000        0.0000000000000000       0.30436835453916150     
  -3.8461538461538464E-002   6.1144618763912202E-002   0.0000000000000000        0.0000000000000000       -2.6164654015930204E-002  0.85705849439054671       0.55268682690040749       0.42791338367794074        0.0000000000000000        0.0000000000000000       0.30437166749013922     
  -3.5117056856187288E-002   6.1143801947257569E-002   0.0000000000000000        0.0000000000000000       -2.6164450248142110E-002  0.85704818559960705       0.55267819060902146       0.42791540671966605        0.0000000000000000        0.0000000000000000       0.30436999499058559     
  -3.1772575250836120E-002   6.1142753657499514E-002   0.0000000000000000        0.0000000000000000       -2.6164296801259548E-002  0.85703180197172946       0.55266620420926238       0.42792003581032312        0.0000000000000000        0.0000000000000000       0.30436559776246708     
  -2.8428093645484948E-002   6.1141787472537117E-002   0.0000000000000000        0.0000000000000000       -2.6164004334262241E-002  0.85701889840382606       0.55265542764577902       0.42792238685732042        0.0000000000000000        0.0000000000000000       0.30436347075804704     
  -2.5083612040133780E-002   6.1141160163552782E-002   0.0000000000000000        0.0000000000000000       -2.6163562017111435E-002  0.85701566737346613       0.55264920165404730       0.42791989191865898        0.0000000000000000        0.0000000000000000       0.30436646571941889     
  -2.1739130434782608E-002   6.1140821976296937E-002   0.0000000000000000        0.0000000000000000       -2.6163015045638120E-002  0.85702012587236487       0.55264660756608441       0.42791362726969973        0.0000000000000000        0.0000000000000000       0.30437351830628040     
  -1.8394648829431440E-002   6.1140664174081615E-002   0.0000000000000000        0.0000000000000000       -2.6162376371371619E-002  0.85703010103185939       0.55264633364905913       0.42790430612106706        0.0000000000000000        0.0000000000000000       0.30438376738280026     
  -1.5050167224080268E-002   6.1140513227946260E-002   0.0000000000000000        0.0000000000000000       -2.6161695096359742E-002  0.85704087449604049       0.55264614395640443       0.42789422970975416        0.0000000000000000        0.0000000000000000       0.30439473053963612     
  -1.1705685618729096E-002   6.1140264507639985E-002   0.0000000000000000        0.0000000000000000       -2.6160998781681672E-002  0.85705024110548722       0.55264494970870193       0.42788440828607716        0.0000000000000000        0.0000000000000000       0.30440529139678535     
  -8.3612040133779261E-003   6.1139748632536073E-002   0.0000000000000000        0.0000000000000000       -2.6160357469167516E-002  0.85705379063742326       0.55264058586383646       0.42787713303925151        0.0000000000000000        0.0000000000000000       0.30441320477358680     
  -5.0167224080267560E-003   6.1138934420922955E-002   0.0000000000000000        0.0000000000000000       -2.6159816780307085E-002  0.85704977617937084       0.55263253292471382       0.42787363622663632        0.0000000000000000        0.0000000000000000       0.30441724325465702     
  -1.6722408026755853E-003   6.1137824966537899E-002   0.0000000000000000        0.0000000000000000       -2.6159366864565745E-002  0.85703862406263021       0.55262095731577354       0.42787369858363433        0.0000000000000000        0.0000000000000000       0.30441766674685666     
   1.6722408026755853E-003   6.1136431278756592E-002   0.0000000000000000        0.0000000000000000       -2.6158986044848637E-002  0.85702107387267423       0.55260607922416904       0.42787688944353808        0.0000000000000000        0.0000000000000000       0.30441499464850519     
   5.0167224080267560E-003   6.1134778544214688E-002   0.0000000000000000        0.0000000000000000       -2.6158645257435907E-002  0.85699814001050423       0.55258828499201007       0.42788258723258482        0.0000000000000000        0.0000000000000000       0.30440985501849416     
   8.3612040133779261E-003   6.1132901782117409E-002   0.0000000000000000        0.0000000000000000       -2.6158320163894175E-002  0.85697089498732248       0.55256804199015253       0.42789015706381966        0.0000000000000000        0.0000000000000000       0.30440285299716990     
   1.1705685618729096E-002   6.1130828092146768E-002   0.0000000000000000        0.0000000000000000       -2.6157998104403907E-002  0.85694006669363576       0.55254580814883836       0.42789917689805107        0.0000000000000000        0.0000000000000000       0.30439425854479740     
   1.5050167224080268E-002   6.1128633114709521E-002   0.0000000000000000        0.0000000000000000       -2.6157628069782987E-002  0.85690773398677389       0.55252247187497450       0.42790844955361651        0.0000000000000000        0.0000000000000000       0.30438526211179934     
   1.8394648829431440E-002   6.1126559438672699E-002   0.0000000000000000        0.0000000000000000       -2.6157077186317438E-002  0.85688096859036911       0.55250115969708047       0.42791421804456736        0.0000000000000000        0.0000000000000000       0.30437980889328858     
   2.1739130434782608E-002   6.1124752046012518E-002   0.0000000000000000        0.0000000000000000       -2.6156316284407621E-002  0.85686359314862992       0.55248374101488629       0.42791473528116908        0.0000000000000000        0.0000000000000000       0.30437985213374369     
   2.5083612040133780E-002   6.1123231049185663E-002   0.0000000000000000        0.0000000000000000       -2.6155354297780320E-002  0.85685628010808246       0.55247068761990537       0.42790990132227319        0.0000000000000000        0.0000000000000000       0.30438559248817709     
   2.8428093645484948E-002   6.1121911566682473E-002   0.0000000000000000        0.0000000000000000       -2.6154211065636659E-002  0.85685750162204710       0.55246131077616645       0.42790051119847405        0.0000000000000000        0.0000000000000000       0.30439619084588065     
   3.1772575250836120E-002   6.1120655385141970E-002   0.0000000000000000        0.0000000000000000       -2.6152908476370154E-002  0.85686410432463178       0.55245396780267741       0.42788797939501488        0.0000000000000000        0.0000000000000000       0.30441013652195437     
   3.5117056856187288E-002   6.1119357384553444E-002   0.0000000000000000        0.0000000000000000       -2.6151460760915402E-002  0.85687360472266927       0.55244735323056371       0.42787325601284842        0.0000000000000000        0.0000000000000000       0.30442625149210556     
   3.8461538461538464E-002   6.1117878288898669E-002   0.0000000000000000        0.0000000000000000       -2.6149928632549672E-002  0.85688204829387749       0.55243961654847717       0.42785824329223671        0.0000000000000000        0.0000000000000000       0.30444243174540025     
   4.1806020066889632E-002   6.1115941552892288E-002   0.0000000000000000        0.0000000000000000       -2.6148431178214596E-002  0.85688219558739243       0.55242720189207417       0.42784665933150329        0.0000000000000000        0.0000000000000000       0.30445499369531825     
   4.5150501672240800E-002   6.1113455649133744E-002   0.0000000000000000        0.0000000000000000       -2.6147042911288686E-002  0.85687049609082377       0.55240861498454208       0.42784065693872225        0.0000000000000000        0.0000000000000000       0.30446188110628164     
   4.8494983277591976E-002   6.1110397213858053E-002   0.0000000000000000        0.0000000000000000       -2.6145758650732185E-002  0.85684660833349557       0.55238352044142391       0.42784037165849109        0.0000000000000000        0.0000000000000000       0.30446308789207160     
   5.1839464882943144E-002   6.1106820403252653E-002   0.0000000000000000        0.0000000000000000       -2.6144522108310610E-002  0.85681254926984041       0.55235271117631479       0.42784457744999366        0.0000000000000000        0.0000000000000000       0.30445983809352567     
   5.5183946488294312E-002   6.1102791532108715E-002   0.0000000000000000        0.0000000000000000       -2.6143266066893284E-002  0.85677051636863788       0.55231702115306269       0.42785177943107189        0.0000000000000000        0.0000000000000000       0.30445349521557519     
   5.8528428093645488E-002   6.1098543637420087E-002   0.0000000000000000        0.0000000000000000       -2.6141847842049225E-002  0.85672773616599085       0.55227975496309256       0.42785812728205769        0.0000000000000000        0.0000000000000000       0.30444798120289823     
   6.1872909698996656E-002   6.1094336127461429E-002   0.0000000000000000        0.0000000000000000       -2.6140122623665742E-002  0.85669267941960636       0.55224475189090105       0.42785933889697020        0.0000000000000000        0.0000000000000000       0.30444792752870536     
   6.5217391304347824E-002   6.1090112784933981E-002   0.0000000000000000        0.0000000000000000       -2.6138113728900209E-002  0.85666391279887399       0.55221139254348273       0.42785596070106102        0.0000000000000000        0.0000000000000000       0.30445252025539127     
   6.8561872909698993E-002   6.1085753315787764E-002   0.0000000000000000        0.0000000000000000       -2.6135876328148823E-002  0.85663817033170342       0.55217811939027639       0.42784962257249548        0.0000000000000000        0.0000000000000000       0.30446005094142709     
   7.1906354515050161E-002   6.1081124489583020E-002   0.0000000000000000        0.0000000000000000       -2.6133445069793017E-002  0.85661271588941856       0.55214346703577866       0.42784174495143273        0.0000000000000000        0.0000000000000000       0.30446924885363985     
   7.5250836120401343E-002   6.1075975770310570E-002   0.0000000000000000        0.0000000000000000       -2.6130907052588619E-002  0.85658126363411036       0.55210442572664409       0.42783547124894400        0.0000000000000000        0.0000000000000000       0.30447683790746632     
   7.8595317725752512E-002   6.1069997422530470E-002   0.0000000000000000        0.0000000000000000       -2.6128324860967750E-002  0.85653736831894745       0.55205758806245420       0.42783388168416170        0.0000000000000000        0.0000000000000000       0.30447978025649325     
   8.1939799331103680E-002   6.1062974316766355E-002   0.0000000000000000        0.0000000000000000       -2.6125637021560792E-002  0.85647887782151411       0.55200139835618156       0.42783760342087213        0.0000000000000000        0.0000000000000000       0.30447747946533255     
   8.5284280936454848E-002   6.1054757417614063E-002   0.0000000000000000        0.0000000000000000       -2.6122698912558095E-002  0.85640713627477050       0.55193608752170675       0.42784541894895256        0.0000000000000000        0.0000000000000000       0.30447104875306374     
   8.8628762541806017E-002   6.1045214832340773E-002   0.0000000000000000        0.0000000000000000       -2.6119226230834999E-002  0.85632847504799781       0.55186402672974588       0.42785347429407217        0.0000000000000000        0.0000000000000000       0.30446444831825187     
   9.1973244147157185E-002   6.1033915721307307E-002   0.0000000000000000        0.0000000000000000       -2.6114870998211831E-002  0.85624783918078207       0.55178680847919492       0.42785852515499911        0.0000000000000000        0.0000000000000000       0.30446103070158714     
   9.5317725752508367E-002   6.1019884838321319E-002   0.0000000000000000        0.0000000000000000       -2.6109204603904521E-002  0.85616580813878862       0.55170387082579586       0.42785954078537536        0.0000000000000000        0.0000000000000000       0.30446193731299276     
   9.8662207357859535E-002   6.1001410012169521E-002   0.0000000000000000        0.0000000000000000       -2.6101604720572366E-002  0.85607948887163154       0.55161289529690027       0.42785721479159988        0.0000000000000000        0.0000000000000000       0.30446659357473127     
  0.10200668896321070        6.0975774313803362E-002   0.0000000000000000        0.0000000000000000       -2.6091068637607580E-002  0.85598486874355173       0.55151076291077983       0.42785259488336241        0.0000000000000000        0.0000000000000000       0.30447410583277190     
  0.10535117056856187        6.0938762309265850E-002   0.0000000000000000        0.0000000000000000       -2.6075971706856133E-002  0.85587793187498185       0.55139374929560259       0.42784620734520518        0.0000000000000000        0.0000000000000000       0.30448418257937920     
  0.10869565217391304        6.0883820492216661E-002   0.0000000000000000        0.0000000000000000       -2.6053752365676856E-002  0.85575326092048454       0.55125629310158186       0.42783827265351843        0.0000000000000000        0.0000000000000000       0.30449696781890268     
  0.11204013377926421        6.0800808350285632E-002   0.0000000000000000        0.0000000000000000       -2.6020461065856541E-002  0.85560096478434244       0.55108865851676825       0.42782949868080350        0.0000000000000000        0.0000000000000000       0.30451230626757420     
  0.11538461538461539        6.0674299369714545E-002   0.0000000000000000        0.0000000000000000       -2.5970090368725548E-002  0.85540387673933382       0.55087433648593787       0.42782138213681625        0.0000000000000000        0.0000000000000000       0.30452954025339596     
  0.11872909698996656        6.0481347516896759E-002   0.0000000000000000        0.0000000000000000       -2.5893617624069734E-002  0.85513606323703528       0.55058758715781275       0.42781540350598773        0.0000000000000000        0.0000000000000000       0.30454847607922259     
  0.12207357859531773        6.0188556775849479E-002   0.0000000000000000        0.0000000000000000       -2.5777726338531808E-002  0.85476144094372475       0.55019041689824844       0.42781159837283894        0.0000000000000000        0.0000000000000000       0.30457102404547626     
  0.12541806020066890        5.9748262789020824E-002   0.0000000000000000        0.0000000000000000       -2.5603200756274272E-002  0.85422966165505176       0.54962744079829029       0.42780775049727909        0.0000000000000000        0.0000000000000000       0.30460222085676147     
  0.12876254180602006        5.9093729455837588E-002   0.0000000000000000        0.0000000000000000       -2.5342995717194391E-002  0.85346697971233909       0.54881728770800531       0.42780009830923177        0.0000000000000000        0.0000000000000000       0.30464969200433378     
  0.13210702341137123        5.8133482514949542E-002   0.0000000000000000        0.0000000000000000       -2.4959989530504090E-002  0.85236224480318445       0.54764034558233354       0.42778517244405301        0.0000000000000000        0.0000000000000000       0.30472189922085097     
  0.13545150501672240        5.6745180745376989E-002   0.0000000000000000        0.0000000000000000       -2.4404477402913665E-002  0.85075035042483171       0.54592376761406602       0.42776130744549939        0.0000000000000000        0.0000000000000000       0.30482658281076574     
  0.13879598662207357        5.4769695745600019E-002   0.0000000000000000        0.0000000000000000       -2.3611594606122676E-002  0.84839542557570669       0.54342488351270668       0.42772856682364602        0.0000000000000000        0.0000000000000000       0.30497054206300001     
  0.14214046822742474        5.2006338039788859E-002   0.0000000000000000        0.0000000000000000       -2.2499065300243176E-002  0.84497398719757444       0.53981364923237851       0.42768725153923254        0.0000000000000000        0.0000000000000000       0.30516033796519593     
  0.14548494983277591        4.8210507444553123E-002   0.0000000000000000        0.0000000000000000       -2.0965899189250889E-002  0.84005672188118696       0.53465478406684863       0.42763659393968306        0.0000000000000000        0.0000000000000000       0.30540193781433828     
  0.14882943143812710        4.3095503238605101E-002   0.0000000000000000        0.0000000000000000       -1.8892831617705257E-002  0.83308925996311323       0.52739207097054763       0.42757531749607619        0.0000000000000000        0.0000000000000000       0.30569718899256554     
  0.15217391304347827        3.6340671868512558E-002   0.0000000000000000        0.0000000000000000       -1.6145369263855180E-002  0.82337754249729511       0.51734092732196890       0.42750424585797087        0.0000000000000000        0.0000000000000000       0.30603661517532627     
  0.15551839464882944        2.7608126881108603E-002   0.0000000000000000        0.0000000000000000       -1.2580228497353019E-002  0.81008930612515861       0.50369904463491333       0.42742924946937205        0.0000000000000000        0.0000000000000000       0.30639026149024523     
  0.15886287625418061        1.6569463566098837E-002   0.0000000000000000        0.0000000000000000       -8.0556873101825591E-003  0.79228528978562562       0.48558585140401028       0.42736230018286420        0.0000000000000000        0.0000000000000000       0.30669943838161534     
  0.16220735785953178        2.9419261088689756E-003   0.0000000000000000        0.0000000000000000       -2.4457978723582971E-003  0.76898824548122047       0.46211774150579477       0.42732108151073522        0.0000000000000000        0.0000000000000000       0.30687050397542570     
  0.16555183946488294       -1.3469131795440842E-002   0.0000000000000000        0.0000000000000000        4.3428148591628185E-003  0.73929011992624760       0.43252149585994493       0.42733336752749906        0.0000000000000000        0.0000000000000000       0.30676862406630262     
  0.16889632107023411       -3.2721925353307861E-002   0.0000000000000000        0.0000000000000000        1.2352300693146830E-002  0.70242173484190373       0.39618690888871083       0.42743914356126800        0.0000000000000000        0.0000000000000000       0.30623482595319296     
  0.17224080267558528       -5.4696368730340297E-002   0.0000000000000000        0.0000000000000000        2.1537161917198077E-002  0.66008992185058146       0.35504393654247973       0.42772077764900895        0.0000000000000000        0.0000000000000000       0.30504598530810173     
  0.17558528428093645       -7.7972758746228263E-002   0.0000000000000000        0.0000000000000000        3.1595893631524256E-002  0.62016817979797434       0.31713714296525075       0.42811101809385105        0.0000000000000000        0.0000000000000000       0.30303103683272364     
  0.17892976588628762       -9.9129166050187845E-002   0.0000000000000000        0.0000000000000000        4.0980603298289550E-002  0.58820685927738214       0.28747648235123985       0.42862761682221501        0.0000000000000000        0.0000000000000000       0.30073037692614230     
  0.18227424749163879      -0.11689499617883610        0.0000000000000000        0.0000000000000000        4.8924970229956607E-002  0.56337346330060989       0.26497183893392062       0.42921152681849661        0.0000000000000000        0.0000000000000000       0.29840162436668927     
  0.18561872909698995      -0.13145869567992746        0.0000000000000000        0.0000000000000000        5.5471867962754981E-002  0.54444716883389499       0.24835238990191380       0.42965087991639861        0.0000000000000000        0.0000000000000000       0.29609477893198122     
  0.18896321070234115      -0.14310868571457011        0.0000000000000000        0.0000000000000000        6.0719507661853564E-002  0.53032812487124470       0.23642320463104130       0.42987557958366868        0.0000000000000000        0.0000000000000000       0.29390492024020337     
  0.19230769230769232      -0.15225301107919034        0.0000000000000000        0.0000000000000000        6.4858498654087396E-002  0.52020977991425266       0.22816199702276660       0.43005968138613287        0.0000000000000000        0.0000000000000000       0.29204778289148603     
  0.19565217391304349      -0.15932733183310058        0.0000000000000000        0.0000000000000000        6.8102630242602394E-002  0.51335919068826119       0.22268237842222746       0.43038274974008367        0.0000000000000000        0.0000000000000000       0.29067681226603376     
  0.19899665551839466      -0.16469193831389947        0.0000000000000000        0.0000000000000000        7.0599823515373028E-002  0.50892090932467138       0.21919474918592852       0.43078863945319057        0.0000000000000000        0.0000000000000000       0.28972616013874281     
  0.20234113712374582      -0.16863647608117399        0.0000000000000000        0.0000000000000000        7.2445115237387767E-002  0.50605912095467698       0.21704315748970629       0.43108730159074937        0.0000000000000000        0.0000000000000000       0.28901596346497072     
  0.20568561872909699      -0.17145250177460461        0.0000000000000000        0.0000000000000000        7.3761197183841290E-002  0.50417620866629709       0.21576660237209919       0.43124848493780404        0.0000000000000000        0.0000000000000000       0.28840960629419787     
  0.20903010033444816      -0.17339289941318256        0.0000000000000000        0.0000000000000000        7.4651492270192896E-002  0.50291639558995982       0.21503310546447491       0.43125452817918408        0.0000000000000000        0.0000000000000000       0.28788329012548491     
  0.21237458193979933      -0.17471323316441889        0.0000000000000000        0.0000000000000000        7.5249183295029054E-002  0.50216358562797259       0.21465303433460317       0.43118370958667834        0.0000000000000000        0.0000000000000000       0.28751055129336939     
  0.21571906354515050      -0.17561080491314557        0.0000000000000000        0.0000000000000000        7.5663181098034729E-002  0.50176231014381001       0.21448914023822380       0.43117399903606513        0.0000000000000000        0.0000000000000000       0.28727316990558616     
  0.21906354515050167      -0.17620743470841937        0.0000000000000000        0.0000000000000000        7.5943260735492374E-002  0.50157879494330937       0.21443811796563084       0.43119409988851742        0.0000000000000000        0.0000000000000000       0.28714067697767853     
  0.22240802675585283      -0.17659558125457697        0.0000000000000000        0.0000000000000000        7.6128595526303036E-002  0.50149230018852320       0.21442915446598432       0.43121903105703829        0.0000000000000000        0.0000000000000000       0.28706314572253894     
  0.22575250836120400      -0.17684520388176700        0.0000000000000000        0.0000000000000000        7.6251474753522744E-002  0.50146665187850503       0.21444666713923638       0.43125752349514279        0.0000000000000000        0.0000000000000000       0.28701998473926865     
  0.22909698996655517      -0.17700841339124218        0.0000000000000000        0.0000000000000000        7.6337409131970874E-002  0.50152794789066346       0.21450688968134704       0.43130912419573242        0.0000000000000000        0.0000000000000000       0.28702105820931639     
  0.23244147157190637      -0.17711021692936049        0.0000000000000000        0.0000000000000000        7.6396327163168729E-002  0.50164749114965668       0.21460020341386851       0.43137462084178479        0.0000000000000000        0.0000000000000000       0.28704728773578814     
  0.23578595317725753      -0.17716251952687576        0.0000000000000000        0.0000000000000000        7.6424556609054048E-002  0.50171783749476462       0.21466912356942830       0.43139366207126517        0.0000000000000000        0.0000000000000000       0.28704871392533626     
  0.23913043478260870      -0.17718352283560129        0.0000000000000000        0.0000000000000000        7.6435130386682246E-002  0.50173733413893618       0.21470399206992097       0.43139629596376827        0.0000000000000000        0.0000000000000000       0.28703334206901521     
  0.24247491638795987      -0.17718960625176117        0.0000000000000000        0.0000000000000000        7.6435801226943295E-002  0.50174793225112635       0.21472043655358200       0.43138228902268499        0.0000000000000000        0.0000000000000000       0.28702749569754438     
  0.24581939799331104      -0.17719108964493466        0.0000000000000000        0.0000000000000000        7.6433137570671772E-002  0.50173757782215334       0.21472874001893846       0.43136406538351973        0.0000000000000000        0.0000000000000000       0.28700883780321490     
  0.24916387959866221      -0.17718802724809415        0.0000000000000000        0.0000000000000000        7.6426662937446266E-002  0.50171210733979965       0.21473187479579936       0.43133329263812348        0.0000000000000000        0.0000000000000000       0.28698023254400035     
  0.25250836120401338      -0.17718438077421977        0.0000000000000000        0.0000000000000000        7.6421810908963800E-002  0.50169514404228721       0.21473145682181899       0.43131318061412227        0.0000000000000000        0.0000000000000000       0.28696368722046822     
  0.25585284280936454      -0.17718476847812334        0.0000000000000000        0.0000000000000000        7.6421353302578224E-002  0.50169564254498278       0.21473397242675085       0.43130929137446311        0.0000000000000000        0.0000000000000000       0.28696167011823198     
  0.25919732441471571      -0.17718739368372527        0.0000000000000000        0.0000000000000000        7.6422810800361118E-002  0.50170591600282488       0.21474056574535902       0.43131130293431236        0.0000000000000000        0.0000000000000000       0.28696535025746583     
  0.26254180602006688      -0.17719320496317292        0.0000000000000000        0.0000000000000000        7.6427561065606442E-002  0.50173090753585547       0.21475291288345372       0.43132343952274077        0.0000000000000000        0.0000000000000000       0.28697799465240176     
  0.26588628762541805      -0.17720375177539227        0.0000000000000000        0.0000000000000000        7.6437096578169161E-002  0.50177598358165953       0.21477405019250320       0.43135004948110500        0.0000000000000000        0.0000000000000000       0.28700193338915631     
  0.26923076923076922      -0.17721964549658722        0.0000000000000000        0.0000000000000000        7.6453552553726364E-002  0.50182463925614151       0.21480073949665315       0.43137584036847515        0.0000000000000000        0.0000000000000000       0.28702389975948839     
  0.27257525083612039      -0.17723696307510350        0.0000000000000000        0.0000000000000000        7.6474196342534870E-002  0.50184858184521586       0.21482030030555430       0.43138018002779810        0.0000000000000000        0.0000000000000000       0.28702828153966153     
  0.27591973244147155      -0.17725347754985377        0.0000000000000000        0.0000000000000000        7.6497570284133745E-002  0.50185731194384353       0.21483452067189265       0.43137747292988421        0.0000000000000000        0.0000000000000000       0.28702279127195085     
  0.27926421404682272      -0.17727343267187110        0.0000000000000000        0.0000000000000000        7.6527308240899247E-002  0.50186323103980723       0.21484452476494320       0.43136680250318554        0.0000000000000000        0.0000000000000000       0.28701870627486403     
  0.28260869565217389      -0.17730512450171548        0.0000000000000000        0.0000000000000000        7.6571110733054740E-002  0.50185629837428236       0.21485125544750019       0.43135375300739209        0.0000000000000000        0.0000000000000000       0.28700504292678214     
  0.28595317725752506      -0.17736160868124307        0.0000000000000000        0.0000000000000000        7.6644628095380696E-002  0.50183266401816762       0.21485561733460740       0.43133504331973233        0.0000000000000000        0.0000000000000000       0.28697704668356022     
  0.28929765886287623      -0.17746172287237783        0.0000000000000000        0.0000000000000000        7.6772635007075610E-002  0.50178814643541458       0.21485617287640896       0.43130624468969336        0.0000000000000000        0.0000000000000000       0.28693197355900568     
  0.29264214046822745      -0.17763357323562629        0.0000000000000000        0.0000000000000000        7.6988929722288865E-002  0.50171360202441351       0.21484823527778571       0.43126558790753283        0.0000000000000000        0.0000000000000000       0.28686536674662783     
  0.29598662207357862      -0.17791568781372707        0.0000000000000000        0.0000000000000000        7.7344321638828567E-002  0.50159640515536219       0.21482711095631499       0.43121180793287517        0.0000000000000000        0.0000000000000000       0.28676929419904718     
  0.29933110367892979      -0.17836229254764041        0.0000000000000000        0.0000000000000000        7.7902446542808493E-002  0.50142057470853296       0.21479028830291561       0.43114001392154061        0.0000000000000000        0.0000000000000000       0.28663028640561733     
  0.30267558528428096      -0.17904190115387045        0.0000000000000000        0.0000000000000000        7.8749659865942359E-002  0.50116273255414645       0.21473545820142745       0.43103928469277603        0.0000000000000000        0.0000000000000000       0.28642727435271903     
  0.30602006688963213      -0.18004046726773734        0.0000000000000000        0.0000000000000000        7.9995703679419550E-002  0.50078874632325499       0.21465855914186277       0.43089146974563353        0.0000000000000000        0.0000000000000000       0.28613018718139227     
  0.30936454849498329      -0.18146454121815245        0.0000000000000000        0.0000000000000000        8.1772411654114641E-002  0.50025113938598953       0.21455209883110496       0.43067164022608995        0.0000000000000000        0.0000000000000000       0.28569904055488460     
  0.31270903010033446      -0.18343949515479688        0.0000000000000000        0.0000000000000000        8.4235790920017026E-002  0.49948821029988982       0.21440398677542866       0.43034891174872097        0.0000000000000000        0.0000000000000000       0.28508422352446117     
  0.31605351170568563      -0.18610417040701899        0.0000000000000000        0.0000000000000000        8.7558799767050277E-002  0.49842633050032115       0.21419759457833529       0.42988723771688692        0.0000000000000000        0.0000000000000000       0.28422873592198583     
  0.31939799331103680      -0.18959790241168581        0.0000000000000000        0.0000000000000000        9.1917730569287495E-002  0.49698699639659843       0.21391380923205255       0.42924769350710995        0.0000000000000000        0.0000000000000000       0.28307318716454588     
  0.32274247491638797      -0.19404224129779479        0.0000000000000000        0.0000000000000000        9.7462767455056290E-002  0.49509901136287138       0.21353504388722719       0.42839709776898749        0.0000000000000000        0.0000000000000000       0.28156396747564422     
  0.32608695652173914      -0.19951867049351646        0.0000000000000000        0.0000000000000000       0.10428641422634016       0.49272201635201218       0.21305233540654919       0.42732570883172383        0.0000000000000000        0.0000000000000000       0.27966968094546302     
  0.32943143812709030      -0.20597171962679928        0.0000000000000000        0.0000000000000000       0.11239323183392652       0.48990797252797547       0.21247747453558899       0.42606702392151918        0.0000000000000000        0.0000000000000000       0.27743049799238650     
  0.33277591973244147      -0.21202495433728905        0.0000000000000000        0.0000000000000000       0.11994481151190892       0.48702390159665088       0.21186770145666492       0.42478808715218974        0.0000000000000000        0.0000000000000000       0.27515620013998598     
  0.33612040133779264      -0.21643569788379319        0.0000000000000000        0.0000000000000000       0.12547545007853672       0.48450990029972990       0.21129820737143251       0.42347806793059506        0.0000000000000000        0.0000000000000000       0.27321169292829739     
  0.33946488294314381      -0.21945636973778709        0.0000000000000000        0.0000000000000000       0.12929977387623326       0.48225206605060250       0.21074713352771623       0.42206778759702962        0.0000000000000000        0.0000000000000000       0.27150493252288627     
  0.34280936454849498      -0.22130860512652820        0.0000000000000000        0.0000000000000000       0.13173504188582552       0.48001301585633643       0.21017173660198790       0.42038761318618184        0.0000000000000000        0.0000000000000000       0.26984127925434853     
  0.34615384615384615      -0.22220935314140455        0.0000000000000000        0.0000000000000000       0.13307094582119036       0.47740091573240206       0.20946928556140276       0.41809970382471712        0.0000000000000000        0.0000000000000000       0.26793163017099930     
  0.34949832775919731      -0.22249603469996623        0.0000000000000000        0.0000000000000000       0.13371789872232007       0.47379217990361655       0.20846557821572853       0.41466656195920265        0.0000000000000000        0.0000000000000000       0.26532660168788802     
  0.35284280936454848      -0.22227562695786060        0.0000000000000000        0.0000000000000000       0.13385878247289165       0.46834690862009409       0.20692071473027032       0.40929890050548040        0.0000000000000000        0.0000000000000000       0.26142619388982374     
  0.35618729096989965      -0.22073779239775973        0.0000000000000000        0.0000000000000000       0.13266218521757048       0.46007090080789681       0.20451034717002248       0.40072941079243768        0.0000000000000000        0.0000000000000000       0.25556055363787433     
  0.35953177257525082      -0.21649924676218768        0.0000000000000000        0.0000000000000000       0.12854749909733978       0.44741317129143798       0.20074223961826165       0.38677527482770435        0.0000000000000000        0.0000000000000000       0.24667093167317633     
  0.36287625418060199      -0.20776080660940596        0.0000000000000000        0.0000000000000000       0.11953769029055185       0.42765703399593002       0.19478662702429703       0.36344722079634717        0.0000000000000000        0.0000000000000000       0.23287040697163300     
  0.36622073578595316      -0.19233342146691801        0.0000000000000000        0.0000000000000000       0.10324201911187586       0.39597440583544274       0.18520861398213681       0.32283537952000135        0.0000000000000000        0.0000000000000000       0.21076579185330593     
  0.36956521739130432      -0.16752275640933126        0.0000000000000000        0.0000000000000000        7.6769806762317441E-002  0.34478277541401603       0.16937248347537817       0.24801335178696393        0.0000000000000000        0.0000000000000000       0.17541029193863789     
  0.37290969899665549      -0.13727155087782297        0.0000000000000000        0.0000000000000000        4.2685002905754145E-002  0.28997691679921944       0.15035965086145181       0.15433813755892506        0.0000000000000000        0.0000000000000000       0.13961726593776766     
  0.37625418060200672      -0.11842610081963598        0.0000000000000000        0.0000000000000000        2.1308370857636927E-002  0.25498405728856133       0.13804537436293901        8.2542604348723431E-002   0.0000000000000000        0.0000000000000000       0.11693868292562230     
  0.37959866220735788      -0.10865317664101069        0.0000000000000000        0.0000000000000000        1.0099772314125174E-002  0.23600109968513378       0.13113138000244892        3.9108519720208235E-002   0.0000000000000000        0.0000000000000000       0.10486971968268484     
  0.38294314381270905      -0.10389552113534185        0.0000000000000000        0.0000000000000000        4.5793782498477808E-003  0.22692770322369732       0.12770152537980239        1.7199782338367511E-002   0.0000000000000000        0.0000000000000000        9.9226177843894939E-002
  0.38628762541806022      -0.10170131165819206        0.0000000000000000        0.0000000000000000        2.0097964344011321E-003  0.22291526292790159       0.12614755415980691        7.2859805267907621E-003   0.0000000000000000        0.0000000000000000        9.6767708768094693E-002
  0.38963210702341139      -0.10072786379822733        0.0000000000000000        0.0000000000000000        8.6257517666537718E-004  0.22121081351960828       0.12547877496631971        3.0350089322082503E-003   0.0000000000000000        0.0000000000000000        9.5732038553288573E-002
  0.39297658862876256      -0.10030713038771212        0.0000000000000000        0.0000000000000000        3.6470262190513509E-004  0.22050002094651644       0.12519811856176619        1.2551361177150870E-003   0.0000000000000000        0.0000000000000000        9.5301902384750253E-002
  0.39632107023411373      -0.10012839114775092        0.0000000000000000        0.0000000000000000        1.5264667400344728E-004  0.22020594393189058       0.12508167123716288        5.1734875428325721E-004   0.0000000000000000        0.0000000000000000        9.5124272694727716E-002
  0.39966555183946489      -0.10005332207956071        0.0000000000000000        0.0000000000000000        6.3442384978362279E-005  0.22008469052277291       0.12503359832712418        2.1284280987689936E-004   0.0000000000000000        0.0000000000000000        9.5051092195648737E-002
  0.40301003344481606      -0.10002203891725703        0.0000000000000000        0.0000000000000000        2.6232637867736284E-005  0.22003478209858199       0.12501380088195896        8.7436491100218130E-005   0.0000000000000000        0.0000000000000000        9.5020981216623029E-002
  0.40635451505016723      -0.10000907472540733        0.0000000000000000        0.0000000000000000        1.0803670814236305E-005  0.22001426522667689       0.12500566054342060        3.5866065087417794E-005   0.0000000000000000        0.0000000000000000        9.5008604683256268E-002
  0.40969899665551840      -0.10000372469501294        0.0000000000000000        0.0000000000000000        4.4345729682331950E-006  0.22000584141713059       0.12500231797863534        1.4688055934642046E-005   0.0000000000000000        0.0000000000000000        9.5003523438495247E-002
  0.41304347826086957      -0.10000152436806320        0.0000000000000000        0.0000000000000000        1.8148069430526379E-006  0.22000238765840713       0.12500094747608989        6.0040239590702129E-006   0.0000000000000000        0.0000000000000000        9.5001440182317223E-002
  0.41638795986622074      -0.10000062212403195        0.0000000000000000        0.0000000000000000        7.4056894331630174E-007  0.22000097394369933       0.12500038648435474        2.4491612759045435E-006   0.0000000000000000        0.0000000000000000        9.5000587459344574E-002
  0.41973244147157190      -0.10000025318908712        0.0000000000000000        0.0000000000000000        3.0134054932971308E-007  0.22000039636542626       0.12500015728766062        9.9674840829938779E-007   0.0000000000000000        0.0000000000000000        9.5000239077765641E-002
  0.42307692307692307      -0.10000010274295686        0.0000000000000000        0.0000000000000000        1.2225589339729762E-007  0.22000016089805235       0.12500006384839901        4.0461513688372776E-007   0.0000000000000000        0.0000000000000000        9.5000097049653343E-002
  0.42642140468227424      -0.10000004156559937        0.0000000000000000        0.0000000000000000        4.9447141232256144E-008  0.22000006513167808       0.12500002584589820        1.6378795235634369E-007   0.0000000000000000        0.0000000000000000        9.5000039285779866E-002
  0.42976588628762541      -0.10000001676149117        0.0000000000000000        0.0000000000000000        1.9934048636066621E-008  0.22000002628537896       0.12500001043070486        6.6099781510970021E-008   0.0000000000000000        0.0000000000000000        9.5000015854674102E-002
  0.43311036789297658      -0.10000000673598468        0.0000000000000000        0.0000000000000000        8.0084302964596648E-009  0.22000001057332941       0.12500000419576537        2.6588388075839205E-008   0.0000000000000000        0.0000000000000000        9.5000006377564034E-002
  0.43645484949832775      -0.10000000269716801        0.0000000000000000        0.0000000000000000        3.2055789770298513E-009  0.22000000423819926       0.12500000168182493        1.0657488167986596E-008   0.0000000000000000        0.0000000000000000        9.5000002556374322E-002
  0.43979933110367891      -0.10000000107582149        0.0000000000000000        0.0000000000000000        1.2781456286877395E-009  0.22000000169247300       0.12500000067161612        4.2558617934956877E-009   0.0000000000000000        0.0000000000000000        9.5000001020856872E-002
  0.44314381270903008      -0.10000000042737082        0.0000000000000000        0.0000000000000000        5.0754753363098832E-010  0.22000000067318459       0.12500000026713667        1.6927449522242872E-009   0.0000000000000000        0.0000000000000000        9.5000000406047919E-002
  0.44648829431438125      -0.10000000016904829        0.0000000000000000        0.0000000000000000        2.0068039799370224E-010  0.22000000026663880       0.12500000010580900        6.7045806887532508E-010   0.0000000000000000        0.0000000000000000        9.5000000160829795E-002
  0.44983277591973242      -0.10000000006656865        0.0000000000000000        0.0000000000000000        7.8990966776807774E-011  0.22000000010514714       0.12500000004172501        2.6438455916041247E-010   0.0000000000000000        0.0000000000000000        9.5000000063422130E-002
  0.45317725752508359      -0.10000000002609134        0.0000000000000000        0.0000000000000000        3.0946344792281975E-011  0.22000000004127332       0.12500000001637823        1.0377642706901463E-010   0.0000000000000000        0.0000000000000000        9.5000000024895087E-002
  0.45652173913043476      -0.10000000001017674        0.0000000000000000        0.0000000000000000        1.2064752669127544E-011  0.22000000001612335       0.12500000000639808        4.0539092908222873E-011   0.0000000000000000        0.0000000000000000        9.5000000009725277E-002
  0.45986622073578598      -0.10000000000394942        0.0000000000000000        0.0000000000000000        4.6798319848958179E-012  0.22000000000626718       0.12500000000248690        1.5757551628570264E-011   0.0000000000000000        0.0000000000000000        9.5000000003780283E-002
  0.46321070234113715      -0.10000000000152473        0.0000000000000000        0.0000000000000000        1.8057775182563533E-012  0.22000000000242362       0.12500000000096168        6.0937234811046018E-012   0.0000000000000000        0.0000000000000000        9.5000000001461943E-002
  0.46655518394648832      -0.10000000000058555        0.0000000000000000        0.0000000000000000        6.9313998984910086E-013  0.22000000000093242       0.12500000000036995        2.3446569485443016E-012   0.0000000000000000        0.0000000000000000        9.5000000000562468E-002
  0.46989966555183948      -0.10000000000022366        0.0000000000000000        0.0000000000000000        2.6463206626026187E-013  0.22000000000035685       0.12500000000014155        8.9745655534832095E-013   0.0000000000000000        0.0000000000000000        9.5000000000215301E-002
  0.47324414715719065      -0.10000000000008498        0.0000000000000000        0.0000000000000000        1.0049276225979987E-013  0.22000000000013581       0.12500000000005385        3.4175451473572583E-013   0.0000000000000000        0.0000000000000000        9.5000000000081963E-002
  0.47658862876254182      -0.10000000000003208        0.0000000000000000        0.0000000000000000        3.7931232229245397E-014  0.22000000000005149       0.12500000000002037        1.2960201559101915E-013   0.0000000000000000        0.0000000000000000        9.5000000000031115E-002
  0.47993311036789299      -0.10000000000001202        0.0000000000000000        0.0000000000000000        1.4227739357034848E-014  0.22000000000001940       0.12500000000000769        4.8839379512585359E-014   0.0000000000000000        0.0000000000000000        9.5000000000011714E-002
  0.48327759197324416      -0.10000000000000447        0.0000000000000000        0.0000000000000000        5.2788791856291572E-015  0.22000000000000730       0.12500000000000286        1.8594939000106023E-014   0.0000000000000000        0.0000000000000000        9.5000000000004442E-002
  0.48662207357859533      -0.10000000000000164        0.0000000000000000        0.0000000000000000        1.9384956602882161E-015  0.22000000000000278       0.12500000000000105        7.2295086974543881E-015   0.0000000000000000        0.0000000000000000        9.5000000000001722E-002
  0.48996655518394649      -0.10000000000000057        0.0000000000000000        0.0000000000000000        6.8625660709642483E-016  0.22000000000000103       0.12500000000000033        2.9528136094036051E-015   0.0000000000000000        0.0000000000000000        9.5000000000000695E-002
  0.49331103678929766      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.4132213917624384E-016  0.22000000000000028       0.12500000000000000        1.0411541440561496E-015   0.0000000000000000        0.0000000000000000        9.5000000000000279E-002
  0.49665551839464883      -0.10000000000000057        0.0000000000000000        0.0000000000000000        6.8625660709642483E-016  0.22000000000000103       0.12500000000000033        2.9528136094036051E-015   0.0000000000000000        0.0000000000000000        9.5000000000000695E-002
  0.50000000000000000      -0.10000000000000057        0.0000000000000000        0.0000000000000000        6.8625660709642483E-016  0.22000000000000103       0.12500000000000033        2.9528136094036051E-015   0.0000000000000000        0.0000000000000000        9.5000000000000695E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e5.txt <==
 -0.50000000000000000       0.10000000000000001        0.0000000000000000        0.0000000000000000       -2.5442610980993173E-018   1.9950000000000001        1.0000000000000000        7.1252423554016956E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49665551839464883       0.10000000000000001        0.0000000000000000        0.0000000000000000       -2.5442610980993173E-018   1.9950000000000001        1.0000000000000000        7.1252423554016956E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49331103678929766       0.10000000000000001        0.0000000000000000        0.0000000000000000       -2.5442610980993173E-018   1.9950000000000001        1.0000000000000000        7.1252423554016956E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.48996655518394649        9.9999999999999992E-002   0.0000000000000000        0.0000000000000000       -4.1633363423443364E-017   1.9949999999999988       0.99999999999999967        4.5951482587987096E-016   0.0000000000000000        0.0000000000000000       0.99499999999999911     
 -0.48662207357859533        9.9999999999999797E-002   0.0000000000000000        0.0000000000000000       -2.3684757858670001E-016   1.9949999999999934       0.99999999999999789        1.8742466149943350E-015   0.0000000000000000        0.0000000000000000       0.99499999999999555     
 -0.48327759197324416        9.9999999999999367E-002   0.0000000000000000        0.0000000000000000       -7.4685628052388149E-016   1.9949999999999808       0.99999999999999378        5.3678332731059959E-015   0.0000000000000000        0.0000000000000000       0.99499999999998701     
 -0.47993311036789299        9.9999999999998285E-002   0.0000000000000000        0.0000000000000000       -2.0252318340870560E-015   1.9949999999999497       0.99999999999998312        1.3923787098433198E-014   0.0000000000000000        0.0000000000000000       0.99499999999996658     
 -0.47658862876254182        9.9999999999995717E-002   0.0000000000000000        0.0000000000000000       -5.0038676905709651E-015   1.9949999999998742       0.99999999999995792        3.4466010675866333E-014   0.0000000000000000        0.0000000000000000       0.99499999999991628     
 -0.47324414715719065        9.9999999999989556E-002   0.0000000000000000        0.0000000000000000       -1.2163187124158978E-014   1.9949999999996941       0.99999999999989775        8.3752202907726824E-014   0.0000000000000000        0.0000000000000000       0.99499999999979638     
 -0.46989966555183948        9.9999999999974956E-002   0.0000000000000000        0.0000000000000000       -2.9283982646196217E-014   1.9949999999992665       0.99999999999975497        2.0042445753087690E-013   0.0000000000000000        0.0000000000000000       0.99499999999951150     
 -0.46655518394648832        9.9999999999940498E-002   0.0000000000000000        0.0000000000000000       -6.9532342846419708E-014   1.9949999999982615       0.99999999999941869        4.7481011486868170E-013   0.0000000000000000        0.0000000000000000       0.99499999999884281     
 -0.46321070234113715        9.9999999999860339E-002   0.0000000000000000        0.0000000000000000       -1.6338157678615533E-013   1.9949999999959229       0.99999999999863631        1.1134949038376171E-012   0.0000000000000000        0.0000000000000000       0.99499999999728661     
 -0.45986622073578598        9.9999999999675571E-002   0.0000000000000000        0.0000000000000000       -3.7960722528337004E-013   1.9949999999905346       0.99999999999683409        2.5850033562106941E-012   0.0000000000000000        0.0000000000000000       0.99499999999370048     
 -0.45652173913043476        9.9999999999253991E-002   0.0000000000000000        0.0000000000000000       -8.7348947519494406E-013   1.9949999999782442       0.99999999999272349        5.9413816073469144E-012   0.0000000000000000        0.0000000000000000       0.99499999998552069     
 -0.45317725752508359        9.9999999998301864E-002   0.0000000000000000        0.0000000000000000       -1.9900900372071814E-012   1.9949999999504953       0.99999999998344336        1.3519373054589717E-011   0.0000000000000000        0.0000000000000000       0.99499999996705191     
 -0.44983277591973242        9.9999999996175218E-002   0.0000000000000000        0.0000000000000000       -4.4855792691311797E-012   1.9949999998884946       0.99999999996270772        3.0450863771549682E-011   0.0000000000000000        0.0000000000000000       0.99499999992578692     
 -0.44648829431438125        9.9999999991488078E-002   0.0000000000000000        0.0000000000000000       -9.9848386503342833E-012   1.9949999997514214       0.99999999991686372        6.7882879013255482E-011   0.0000000000000000        0.0000000000000000       0.99499999983455767     
 -0.44314381270903008        9.9999999981382884E-002   0.0000000000000000        0.0000000000000000       -2.1795145318156033E-011   1.9949999994516012       0.99999999981658916        1.4975330061437673E-010   0.0000000000000000        0.0000000000000000       0.99499999963501207     
 -0.43979933110367891        9.9999999960031449E-002   0.0000000000000000        0.0000000000000000       -4.1078391407676880E-011   1.9949999988028821       0.99999999959962604        3.2689820546160700E-010   0.0000000000000000        0.0000000000000000       0.99499999920325610     
 -0.43645484949832775        9.9999999914681684E-002   0.0000000000000000        0.0000000000000000       -7.6804100623545287E-011   1.9949999974147672       0.99999999913537363        7.0595413622196025E-010   0.0000000000000000        0.0000000000000000       0.99499999827939356     
 -0.43311036789297658        9.9999999818537522E-002   0.0000000000000000        0.0000000000000000       -1.5348276915123520E-010   1.9949999944778716       0.99999999815313445        1.5079425853483589E-009   0.0000000000000000        0.0000000000000000       0.99499999632473712     
 -0.42976588628762541        9.9999999616875598E-002   0.0000000000000000        0.0000000000000000       -3.2111368346292060E-010   1.9949999883351210       0.99999999609870327        3.1854291463946410E-009   0.0000000000000000        0.0000000000000000       0.99499999223641777     
 -0.42642140468227424        9.9999999198868497E-002   0.0000000000000000        0.0000000000000000       -6.7449626813168130E-010   1.9949999756364925       0.99999999185166977        6.6530697787049837E-009   0.0000000000000000        0.0000000000000000       0.99499998378482268     
 -0.42307692307692307        9.9999998345072144E-002   0.0000000000000000        0.0000000000000000       -1.3888479159367017E-009   1.9949999496959960       0.99999998317591832        1.3736804042649149E-008   0.0000000000000000        0.0000000000000000       0.99499996652007772     
 -0.41973244147157190        9.9999996621265089E-002   0.0000000000000000        0.0000000000000000       -2.8196863285404640E-009   1.9949998973451519       0.99999996566727456        2.8032620018253902E-008   0.0000000000000000        0.0000000000000000       0.99499993167787737     
 -0.41638795986622074        9.9999993184202621E-002   0.0000000000000000        0.0000000000000000       -5.6431535245490494E-009   1.9949997929961709       0.99999993076794813        5.6528055238292294E-008   0.0000000000000000        0.0000000000000000       0.99499986222822279     
 -0.41304347826086957        9.9999986417333819E-002   0.0000000000000000        0.0000000000000000       -1.1266130663827154E-008   1.9949995876157489       0.99999986207883518        1.1261268808884626E-007   0.0000000000000000        0.0000000000000000       0.99499972553691385     
 -0.40969899665551840        9.9999973264406808E-002   0.0000000000000000        0.0000000000000000       -2.2314365608867980E-008   1.9949991885756497       0.99999972862057618        2.2158078786492178E-007   0.0000000000000000        0.0000000000000000       0.99499945995507355     
 -0.40635451505016723        9.9999948033707570E-002   0.0000000000000000        0.0000000000000000       -4.3164711784228935E-008   1.9949984234484017       0.99999947272505985        4.3051985132436206E-007   0.0000000000000000        0.0000000000000000       0.99499895072334188     
 -0.40301003344481606        9.9999900294721236E-002   0.0000000000000000        0.0000000000000000       -8.2603529032563826E-008   1.9949969760930570       0.99999898865931547        8.2576006645616036E-007   0.0000000000000000        0.0000000000000000       0.99499798743374168     
 -0.39966555183946489        9.9999811198710653E-002   0.0000000000000000        0.0000000000000000       -1.5732410116344473E-007   1.9949942758971277       0.99999808558232695        1.5631186565981637E-006   0.0000000000000000        0.0000000000000000       0.99499619031480080     
 -0.39632107023411373        9.9999647249683743E-002   0.0000000000000000        0.0000000000000000       -2.9309064614796363E-007   1.9949893095374602       0.99999642458765547        2.9193218920027232E-006   0.0000000000000000        0.0000000000000000       0.99499288494980476     
 -0.39297658862876256        9.9999349984720945E-002   0.0000000000000000        0.0000000000000000       -5.4109463622294618E-007   1.9949803075895671       0.99999341388693908        5.3775538426966711E-006   0.0000000000000000        0.0000000000000000       0.99498689370262805     
 -0.38963210702341139        9.9998818946881840E-002   0.0000000000000000        0.0000000000000000       -9.8174295027514702E-007   1.9949642341586111       0.99998803810715375        9.7668859050710284E-006   0.0000000000000000        0.0000000000000000       0.99497619605145748     
 -0.38628762541806022        9.9997885040065182E-002   0.0000000000000000        0.0000000000000000       -1.7566721609779333E-006   1.9949359750199136       0.99997858673436302        1.7483964397816463E-005   0.0000000000000000        0.0000000000000000       0.99495738828555058     
 -0.38294314381270905        9.9996268368069782E-002   0.0000000000000000        0.0000000000000000       -3.1011749333119170E-006   1.9948870789154900       0.99996223305458609        3.0836861060327573E-005   0.0000000000000000        0.0000000000000000       0.99492484586090402     
 -0.37959866220735788        9.9993515530709523E-002   0.0000000000000000        0.0000000000000000       -5.3783656218198370E-006   1.9948038596696507       0.99993439917140614        5.3563711317619012E-005   0.0000000000000000        0.0000000000000000       0.99486946049824465     
 -0.37625418060200672        9.9988907858246198E-002   0.0000000000000000        0.0000000000000000       -9.2250983808883432E-006   1.9946646220684496       0.99988782758573924        9.1590760779053072E-005   0.0000000000000000        0.0000000000000000       0.99477679448271039     
 -0.37290969899665549        9.9981330306287100E-002   0.0000000000000000        0.0000000000000000       -1.5519644806464477E-005   1.9944357463575111       0.99981127011297877        1.5410431100982668E-004   0.0000000000000000        0.0000000000000000       0.99462447624453232     
 -0.36956521739130432        9.9969095225445517E-002   0.0000000000000000        0.0000000000000000       -2.5528567827279439E-005   1.9940663789816480       0.99968770850422228        2.5500569020591850E-004   0.0000000000000000        0.0000000000000000       0.99437867047742556     
 -0.36622073578595316        9.9949716358003052E-002   0.0000000000000000        0.0000000000000000       -4.1473228803371771E-005   1.9934815672842019       0.99949204990123985        4.1479649246174607E-004   0.0000000000000000        0.0000000000000000       0.99398951738296204     
 -0.36287625418060199        9.9919622097740399E-002   0.0000000000000000        0.0000000000000000       -6.6672026100257441E-005   1.9925738854939148       0.99918830779881351        6.6289319963176285E-004   0.0000000000000000        0.0000000000000000       0.99338557769510138     
 -0.35953177257525082        9.9873842066009313E-002   0.0000000000000000        0.0000000000000000       -1.0463428146287209E-004   1.9911939601674469       0.99872639549253173        1.0402774088414115E-003   0.0000000000000000        0.0000000000000000       0.99246756467491526     
 -0.35618729096989965        9.9805691011384978E-002   0.0000000000000000        0.0000000000000000       -1.6005846255939322E-004   1.9891408387504064       0.99803883138943317        1.6022392720249092E-003   0.0000000000000000        0.0000000000000000       0.99110200736097331     
 -0.35284280936454848        9.9706487068343133E-002   0.0000000000000000        0.0000000000000000       -2.4294899752486592E-004   1.9861538038771496       0.99703786715602205        2.4208164630824401E-003   0.0000000000000000        0.0000000000000000       0.98911593672112741     
 -0.34949832775919731        9.9565367826522755E-002   0.0000000000000000        0.0000000000000000       -3.5777126633944703E-004   1.9819078836543507       0.99561375730284163        3.5864561590104368E-003   0.0000000000000000        0.0000000000000000       0.98629412635150915     
 -0.34615384615384615        9.9369423385524569E-002   0.0000000000000000        0.0000000000000000       -5.2006896688439931E-004   1.9760156938424838       0.99363501318437331        5.2080720433930394E-003   0.0000000000000000        0.0000000000000000       0.98238068065811035     
 -0.34280936454849498        9.9103959078043757E-002   0.0000000000000000        0.0000000000000000       -7.3883810945844981E-004   1.9680381314797479       0.99095145256157346        7.4111543887835614E-003   0.0000000000000000        0.0000000000000000       0.97708667891817458     
 -0.33946488294314381        9.8753195545761077E-002   0.0000000000000000        0.0000000000000000       -1.0260890147918110E-003   1.9575053149897121       0.98740050592807671        1.0333307040653210E-002   0.0000000000000000        0.0000000000000000       0.97010480906163543     
 -0.33612040133779264        9.8301396351308981E-002   0.0000000000000000        0.0000000000000000       -1.3938489552361149E-003   1.9439470894684523       0.98281659359041262        1.4117509226313406E-002   0.0000000000000000        0.0000000000000000       0.96113049587803978     
 -0.33277591973244147        9.7733948317379943E-002   0.0000000000000000        0.0000000000000000       -1.8575098857361221E-003   1.9269293336341842       0.97704241339606490        1.8903873422725762E-002   0.0000000000000000        0.0000000000000000       0.94988692023811927     
 -0.32943143812709030        9.7038563344381129E-002   0.0000000000000000        0.0000000000000000       -2.4180029758624814E-003   1.9060886318797987       0.96993979132756702        2.4821768172921220E-002   0.0000000000000000        0.0000000000000000       0.93614884055223180     
 -0.32608695652173914        9.6206073083719715E-002   0.0000000000000000        0.0000000000000000       -3.0865073023581030E-003   1.8811546215163395       0.96139672336391413        3.1984785719853193E-002   0.0000000000000000        0.0000000000000000       0.91975789815242537     
 -0.32274247491638797        9.5230765971472314E-002   0.0000000000000000        0.0000000000000000       -3.8672466137380690E-003   1.8519486748258847       0.95132809976672206        4.0492726568052938E-002   0.0000000000000000        0.0000000000000000       0.90062057505916260     
 -0.31939799331103680        9.4111379674697501E-002   0.0000000000000000        0.0000000000000000       -4.7652671786539676E-003   1.8183681890698531       0.93969223712863259        5.0450702492268060E-002   0.0000000000000000        0.0000000000000000       0.87867595194122061     
 -0.31605351170568563        9.2868583173580668E-002   0.0000000000000000        0.0000000000000000       -5.7537839871577923E-003   1.7810068906241401       0.92668271466906649        6.1741328299279280E-002   0.0000000000000000        0.0000000000000000       0.85432417595507359     
 -0.31270903010033446        9.1615667750099744E-002   0.0000000000000000        0.0000000000000000       -6.7271729075610073E-003   1.7435461070560185       0.91346974024037053        7.3272383249367801E-002   0.0000000000000000        0.0000000000000000       0.83007636681564789     
 -0.30936454849498329        9.0393390261731779E-002   0.0000000000000000        0.0000000000000000       -7.6704993489624092E-003   1.7071178456573577       0.90047122480098973        8.4693348969507198E-002   0.0000000000000000        0.0000000000000000       0.80664662085636796     
 -0.30602006688963213        8.9210443525851918E-002   0.0000000000000000        0.0000000000000000       -8.5840356556371161E-003   1.6718748708211097       0.88778462324039198        9.5953943945386103E-002   0.0000000000000000        0.0000000000000000       0.78409024758071777     
 -0.30267558528428096        8.8065715105296455E-002   0.0000000000000000        0.0000000000000000       -9.4403972063722141E-003   1.6377869076441394       0.87540223038331499       0.10704754202607319        0.0000000000000000        0.0000000000000000       0.76238467726082437     
 -0.29933110367892979        8.6958164237808000E-002   0.0000000000000000        0.0000000000000000       -1.0273301164212907E-002   1.6048276109587136       0.86332314041954727       0.11796767473337094        0.0000000000000000        0.0000000000000000       0.74150447053916635     
 -0.29598662207357862        8.5886621618025960E-002   0.0000000000000000        0.0000000000000000       -1.1068400329674613E-002   1.5729653711860432       0.85154374835172475       0.12870962383503864        0.0000000000000000        0.0000000000000000       0.72142162283431843     
 -0.29264214046822745        8.4849757300993478E-002   0.0000000000000000        0.0000000000000000       -1.1846310460519939E-002   1.5421657163796854       0.84005903282711536       0.13927000443724924        0.0000000000000000        0.0000000000000000       0.70210668355257000     
 -0.28929765886287623        8.3846744189716951E-002   0.0000000000000000        0.0000000000000000       -1.2562489491751603E-002   1.5123932060558318       0.82886323085092328       0.14964744776168282        0.0000000000000000        0.0000000000000000       0.68352997520490855     
 -0.28595317725752506        8.2876135138089599E-002   0.0000000000000000        0.0000000000000000       -1.3259150478883767E-002   1.4836110492039092       0.81794967572949062       0.15984118982123943        0.0000000000000000        0.0000000000000000       0.66566137347441867     
 -0.28260869565217389        8.1936542693056114E-002   0.0000000000000000        0.0000000000000000       -1.3942014747249232E-002   1.4557812585324699       0.80731083498996858       0.16985137807729925        0.0000000000000000        0.0000000000000000       0.64847042354250128     
 -0.27926421404682272        8.1026696935584494E-002   0.0000000000000000        0.0000000000000000       -1.4586779048471908E-002   1.4288662708466053       0.79693891802841421       0.17967928657292045        0.0000000000000000        0.0000000000000000       0.63192735281819101     
 -0.27591973244147155        8.0145598811909316E-002   0.0000000000000000        0.0000000000000000       -1.5197381814974448E-002   1.4028291234936892       0.78682595065343008       0.18932679633378049        0.0000000000000000        0.0000000000000000       0.61600317284025907     
 -0.27257525083612039        7.9291696634505068E-002   0.0000000000000000        0.0000000000000000       -1.5790193994346269E-002   1.3776331717982453       0.77696367117496679       0.19879609817931923        0.0000000000000000        0.0000000000000000       0.60066950062327840     
 -0.26923076923076922        7.8464079511954304E-002   0.0000000000000000        0.0000000000000000       -1.6347570066487817E-002   1.3532425592386277       0.76734372220203562       0.20808995877075859        0.0000000000000000        0.0000000000000000       0.58589883703659196     
 -0.26588628762541805        7.7661692321891046E-002   0.0000000000000000        0.0000000000000000       -1.6891503475424445E-002   1.3296230129981697       0.75795797879189009       0.21721141906350830        0.0000000000000000        0.0000000000000000       0.57166503420627957     
 -0.26254180602006688        7.6883065379410989E-002   0.0000000000000000        0.0000000000000000       -1.7417002450264566E-002   1.3067413578327804       0.74879837555166617       0.22616380552100476        0.0000000000000000        0.0000000000000000       0.55794298228111416     
 -0.25919732441471571        7.6127351247208527E-002   0.0000000000000000        0.0000000000000000       -1.7903707684841133E-002   1.2845654685663326       0.73985690675299309       0.23495056115385113        0.0000000000000000        0.0000000000000000       0.54470856181333960     
 -0.25585284280936454        7.5393430297677214E-002   0.0000000000000000        0.0000000000000000       -1.8384551220445734E-002   1.2630650840529243       0.73112597444076843       0.24357500172783092        0.0000000000000000        0.0000000000000000       0.53193910961215596     
 -0.25250836120401338        7.4680509659551211E-002   0.0000000000000000        0.0000000000000000       -1.8838272783132933E-002   1.2422115411541688       0.72259830904907096       0.25204071662712685        0.0000000000000000        0.0000000000000000       0.51961323210509769     
 -0.24916387959866221        7.3987502031021626E-002   0.0000000000000000        0.0000000000000000       -1.9288622242819516E-002   1.2219778018163681       0.71426700476880411       0.26035086994006718        0.0000000000000000        0.0000000000000000       0.50771079704756394     
 -0.24581939799331104        7.3313727004990378E-002   0.0000000000000000        0.0000000000000000       -1.9711743174479334E-002   1.2023384515761819       0.70612554503344638       0.26850861451036789        0.0000000000000000        0.0000000000000000       0.49621290654273542     
 -0.24247491638795987        7.2658203058025908E-002   0.0000000000000000        0.0000000000000000       -2.0116863488308778E-002   1.1832703103430018       0.69816807984635321       0.27651671498161523        0.0000000000000000        0.0000000000000000       0.48510223049664869     
 -0.23913043478260870        7.2020597777946518E-002   0.0000000000000000        0.0000000000000000       -2.0499309098933834E-002   1.1647521783096046       0.69038935259210199       0.28437761102879300        0.0000000000000000        0.0000000000000000       0.47436282571750260     
 -0.23578595317725753        7.1399927291980608E-002   0.0000000000000000        0.0000000000000000       -2.0882074297598360E-002   1.1467649351084381       0.68278476605807104       0.29209301666332671        0.0000000000000000        0.0000000000000000       0.46398016905036715     
 -0.23244147157190637        7.0795828382810053E-002   0.0000000000000000        0.0000000000000000       -2.1241854054953019E-002   1.1292916046247525       0.67535044199411765       0.29966427875294693        0.0000000000000000        0.0000000000000000       0.45394116263063489     
 -0.22909698996655517        7.0207769684344015E-002   0.0000000000000000        0.0000000000000000       -2.1584539525164755E-002   1.1123178053174338       0.66808344056075120       0.30709196236817399        0.0000000000000000        0.0000000000000000       0.44423436475668271     
 -0.22575250836120400        6.9635469128133357E-002   0.0000000000000000        0.0000000000000000       -2.1920138384181550E-002   1.0958315831351890       0.66098172546683154       0.31437581142209436        0.0000000000000000        0.0000000000000000       0.43484985766835754     
 -0.22240802675585283        6.9078535788083206E-002   0.0000000000000000        0.0000000000000000       -2.2232182607028170E-002   1.0798232716973253       0.65404413095031855       0.32151474142041625        0.0000000000000000        0.0000000000000000       0.42577914074700673     
 -0.21906354515050167        6.8536795445496304E-002   0.0000000000000000        0.0000000000000000       -2.2533305093395621E-002   1.0642858555500161       0.64727055274256662       0.32850661079760152        0.0000000000000000        0.0000000000000000       0.41701530280744936     
 -0.21571906354515050        6.8010183557231874E-002   0.0000000000000000        0.0000000000000000       -2.2833773839811004E-002   1.0492150333324863       0.64066200758631320       0.33534835845850086        0.0000000000000000        0.0000000000000000       0.40855302574617319     
 -0.21237458193979933        6.7498531773411405E-002   0.0000000000000000        0.0000000000000000       -2.3110634389225598E-002   1.0346089270978889       0.63422053601587214       0.34203602703367431        0.0000000000000000        0.0000000000000000       0.40038839108201674     
 -0.20903010033444816        6.7002188463292423E-002   0.0000000000000000        0.0000000000000000       -2.3376004373385870E-002   1.0204681251973708       0.62794925062790574       0.34856436467901381        0.0000000000000000        0.0000000000000000       0.39251887456946499     
 -0.20568561872909699        6.6521028399040533E-002   0.0000000000000000        0.0000000000000000       -2.3633723285052123E-002   1.0067957922888233       0.62185240636798811       0.35492705065729063        0.0000000000000000        0.0000000000000000       0.38494338592083510     
 -0.20234113712374582        6.6055665804233776E-002   0.0000000000000000        0.0000000000000000       -2.3877335195024045E-002  0.99359772246108169       0.61593545619361045       0.36111670256803191        0.0000000000000000        0.0000000000000000       0.37766226626747118     
 -0.19899665551839466        6.5606098244209640E-002   0.0000000000000000        0.0000000000000000       -2.4107388470572737E-002  0.98088245378712657       0.61020511966812674       0.36712460491878796        0.0000000000000000        0.0000000000000000       0.37067733411899989     
 -0.19565217391304349        6.5173034751776229E-002   0.0000000000000000        0.0000000000000000       -2.4318160302904054E-002  0.96866130735032385       0.60466942730049267       0.37294058919508249        0.0000000000000000        0.0000000000000000       0.36399188004983113     
 -0.19230769230769232        6.4757022212158899E-002   0.0000000000000000        0.0000000000000000       -2.4526719056060135E-002  0.95694906592388662       0.59933804895038323       0.37855276171807040        0.0000000000000000        0.0000000000000000       0.35761101697350334     
 -0.18896321070234115        6.4358677371065140E-002   0.0000000000000000        0.0000000000000000       -2.4732498624940816E-002  0.94576442222895318       0.59422252411309096       0.38394748232681758        0.0000000000000000        0.0000000000000000       0.35154189811586223     
 -0.18561872909698995        6.3979127557096241E-002   0.0000000000000000        0.0000000000000000       -2.4911851566598555E-002  0.93513023488248637       0.58933640635222440       0.38910905504955884        0.0000000000000000        0.0000000000000000       0.34579382853026192     
 -0.18227424749163879        6.3619350454332618E-002   0.0000000000000000        0.0000000000000000       -2.5088992806555875E-002  0.92507397721082607       0.58469548811134409       0.39401913401897215        0.0000000000000000        0.0000000000000000       0.34037848909948204     
 -0.17892976588628762        6.3280624146509507E-002   0.0000000000000000        0.0000000000000000       -2.5242520685172496E-002  0.91562753550229492       0.58031772530394499       0.39865724773298672        0.0000000000000000        0.0000000000000000       0.33530981019834988     
 -0.17558528428093645        6.2964342685432190E-002   0.0000000000000000        0.0000000000000000       -2.5392390021954210E-002  0.90682692467359627       0.57622311238094248       0.40300081634935914        0.0000000000000000        0.0000000000000000       0.33060381229265373     
 -0.17224080267558528        6.2671923238692931E-002   0.0000000000000000        0.0000000000000000       -2.5524372533376360E-002  0.89871031373013610       0.57243275158922502       0.40702628167910104        0.0000000000000000        0.0000000000000000       0.32627756214091108     
 -0.16889632107023411        6.2405055118438156E-002   0.0000000000000000        0.0000000000000000       -2.5646362568585965E-002  0.89131524244333193       0.56896751152000424       0.41071018618102295        0.0000000000000000        0.0000000000000000       0.32234773092332764     
 -0.16555183946488294        6.2164956984706692E-002   0.0000000000000000        0.0000000000000000       -2.5753051521222006E-002  0.88467474259031675       0.56584612714797600       0.41403137262991557        0.0000000000000000        0.0000000000000000       0.31882861544234076     
 -0.16220735785953178        6.1952594508122884E-002   0.0000000000000000        0.0000000000000000       -2.5844973552783538E-002  0.87881290386916522       0.56308301303067632       0.41697347517935307        0.0000000000000000        0.0000000000000000       0.31572989083848885     
 -0.15886287625418061        6.1768552518215121E-002   0.0000000000000000        0.0000000000000000       -2.5919755228288953E-002  0.87373998184150659       0.56068583131030969       0.41952755238775674        0.0000000000000000        0.0000000000000000       0.31305415053119690     
 -0.15551839464882944        6.1612484074266366E-002   0.0000000000000000        0.0000000000000000       -2.5990220346306991E-002  0.86944806466033087       0.55865331886592795       0.42169415834882901        0.0000000000000000        0.0000000000000000       0.31079474579440297     
 -0.15217391304347827        6.1483651026855164E-002   0.0000000000000000        0.0000000000000000       -2.6041745636496361E-002  0.86590827224545541       0.55697386722832587       0.42348495468520309        0.0000000000000000        0.0000000000000000       0.30893440501712960     
 -0.14882943143812710        6.1380245260725871E-002   0.0000000000000000        0.0000000000000000       -2.6085560160084433E-002  0.86307089371264245       0.55562552377375163       0.42492274106873656        0.0000000000000000        0.0000000000000000       0.30744536993889082     
 -0.14548494983277591        6.1299822354319126E-002   0.0000000000000000        0.0000000000000000       -2.6120080911154489E-002  0.86086776554607214       0.55457711549785582       0.42604049879972122        0.0000000000000000        0.0000000000000000       0.30629065004821637     
 -0.14214046822742474        6.1239486555082004E-002   0.0000000000000000        0.0000000000000000       -2.6144474146292826E-002  0.85921690238030046       0.55379049245479939       0.42687879294060632        0.0000000000000000        0.0000000000000000       0.30542640992550102     
 -0.13879598662207357        6.1195957544762619E-002   0.0000000000000000        0.0000000000000000       -2.6162340568555674E-002  0.85802864431486492       0.55322353135476610       0.42748238873734479        0.0000000000000000        0.0000000000000000       0.30480511296009882     
 -0.13545150501672240        6.1165967309035847E-002   0.0000000000000000        0.0000000000000000       -2.6173722854144918E-002  0.85721235168775844       0.55283339876752691       0.42789682850046767        0.0000000000000000        0.0000000000000000       0.30437895292023154     
 -0.13210702341137123        6.1146389221758447E-002   0.0000000000000000        0.0000000000000000       -2.6181739874070464E-002  0.85668251611672641       0.55257950884552887       0.42816538348941002        0.0000000000000000        0.0000000000000000       0.30410300727119760     
 -0.12876254180602006        6.1134491821624871E-002   0.0000000000000000        0.0000000000000000       -2.6186010460925353E-002  0.85636325583436401       0.55242581622856435       0.42832672335425348        0.0000000000000000        0.0000000000000000       0.30393743960579966     
 -0.12541806020066890        6.1127976605053820E-002   0.0000000000000000        0.0000000000000000       -2.6188355835490118E-002  0.85619078502992974       0.55234217945434516       0.42841348583019556        0.0000000000000000        0.0000000000000000       0.30384860557558457     
 -0.12207357859531773        6.1124882605326544E-002   0.0000000000000000        0.0000000000000000       -2.6189234500196782E-002  0.85611238027917436       0.55230324555941412       0.42845209887513597        0.0000000000000000        0.0000000000000000       0.30380913471976029     
 -0.11872909698996656        6.1123607636679893E-002   0.0000000000000000        0.0000000000000000       -2.6189274343270386E-002  0.85608551433502644       0.55228773532767994       0.42846364744662419        0.0000000000000000        0.0000000000000000       0.30379777900734650     
 -0.11538461538461539        6.1123547257942591E-002   0.0000000000000000        0.0000000000000000       -2.6188792621677500E-002  0.85608691672862991       0.55228685833128488       0.42846148100927195        0.0000000000000000        0.0000000000000000       0.30380005839734503     
 -0.11204013377926421        6.1125181744931534E-002   0.0000000000000000        0.0000000000000000       -2.6184629665480186E-002  0.85612587034823162       0.55230388848625755       0.42844026530283003        0.0000000000000000        0.0000000000000000       0.30382198186197407     
 -0.10869565217391304        6.1129356085848748E-002   0.0000000000000000        0.0000000000000000       -2.6173637748092688E-002  0.85621771796795654       0.55234582443604718       0.42839203048096941        0.0000000000000000        0.0000000000000000       0.30387189353190935     
 -0.10535117056856187        6.1135604418500133E-002   0.0000000000000000        0.0000000000000000       -2.6156062392370422E-002  0.85635049051722723       0.55240714027553262       0.42832284067797433        0.0000000000000000        0.0000000000000000       0.30394335024169461     
 -0.10200668896321070        6.1141141467599858E-002   0.0000000000000000        0.0000000000000000       -2.6140166306759128E-002  0.85646824680125477       0.55246121921224189       0.42826108485887809        0.0000000000000000        0.0000000000000000       0.30400702758901282     
  -9.8662207357859535E-002   6.1145301630124743E-002   0.0000000000000000        0.0000000000000000       -2.6127693679197230E-002  0.85655724585593207       0.55250151674846981       0.42821393157277882        0.0000000000000000        0.0000000000000000       0.30405572910746226     
  -9.5317725752508367E-002   6.1148483456423555E-002   0.0000000000000000        0.0000000000000000       -2.6117456717246575E-002  0.85662480734098478       0.55253153197249738       0.42817764031444944        0.0000000000000000        0.0000000000000000       0.30409327536848746     
  -9.1973244147157185E-002   6.1151050888408179E-002   0.0000000000000000        0.0000000000000000       -2.6108411997550197E-002  0.85667701356302106       0.55255416287998216       0.42814918734479568        0.0000000000000000        0.0000000000000000       0.30412285068303890     
  -8.8628762541806017E-002   6.1153269271656346E-002   0.0000000000000000        0.0000000000000000       -2.6099714903432724E-002  0.85671861398537530       0.55257166791062051       0.42812607908312844        0.0000000000000000        0.0000000000000000       0.30414694607475479     
  -8.5284280936454848E-002   6.1155305438800732E-002   0.0000000000000000        0.0000000000000000       -2.6091213511549728E-002  0.85675343874377519       0.55258587183582208       0.42810630646614417        0.0000000000000000        0.0000000000000000       0.30416756690795310     
  -8.1939799331103680E-002   6.1157133916974561E-002   0.0000000000000000        0.0000000000000000       -2.6083146695191323E-002  0.85678450461279820       0.55259821213433646       0.42808829692392469        0.0000000000000000        0.0000000000000000       0.30418629247846174     
  -7.8595317725752512E-002   6.1158695791440190E-002   0.0000000000000000        0.0000000000000000       -2.6076468770080453E-002  0.85681407323925607       0.55260973434497274       0.42807100725311553        0.0000000000000000        0.0000000000000000       0.30420433889428333     
  -7.5250836120401343E-002   6.1159913739276921E-002   0.0000000000000000        0.0000000000000000       -2.6071521556009607E-002  0.85684341909027872       0.55262104397791945       0.42805380346801880        0.0000000000000000        0.0000000000000000       0.30422237511235933     
  -7.1906354515050161E-002   6.1160893790004306E-002   0.0000000000000000        0.0000000000000000       -2.6068324344210757E-002  0.85687393680123480       0.55263284718427785       0.42803597197122323        0.0000000000000000        0.0000000000000000       0.30424108961695695     
  -6.8561872909698993E-002   6.1161808637514060E-002   0.0000000000000000        0.0000000000000000       -2.6066276497255673E-002  0.85690797037224664       0.55264623418142478       0.42801626939292814        0.0000000000000000        0.0000000000000000       0.30426173619082192     
  -6.5217391304347824E-002   6.1162856064676578E-002   0.0000000000000000        0.0000000000000000       -2.6064957678253294E-002  0.85694910307465078       0.55266289991547568       0.42799283798051263        0.0000000000000000        0.0000000000000000       0.30428620315917504     
  -6.1872909698996656E-002   6.1164352288981143E-002   0.0000000000000000        0.0000000000000000       -2.6063274355505893E-002  0.85700189169879826       0.55268501688434835       0.42796335504806476        0.0000000000000000        0.0000000000000000       0.30431687481444997     
  -5.8528428093645488E-002   6.1165722724616976E-002   0.0000000000000000        0.0000000000000000       -2.6063596882965254E-002  0.85706651833891201       0.55271266951721154       0.42792776140780081        0.0000000000000000        0.0000000000000000       0.30435384882170047     
  -5.5183946488294312E-002   6.1166023740923177E-002   0.0000000000000000        0.0000000000000000       -2.6068225279816462E-002  0.85712558824836615       0.55273761356379647       0.42789499832260325        0.0000000000000000        0.0000000000000000       0.30438797468456974     
  -5.1839464882943144E-002   6.1165137163812590E-002   0.0000000000000000        0.0000000000000000       -2.6077133759964368E-002  0.85717022088165362       0.55275559701988630       0.42786953156230045        0.0000000000000000        0.0000000000000000       0.30441462386176737     
  -4.8494983277591976E-002   6.1162806180505430E-002   0.0000000000000000        0.0000000000000000       -2.6093830735232519E-002  0.85719918535573947       0.55276541464654250       0.42785161949187056        0.0000000000000000        0.0000000000000000       0.30443377070919697     
  -4.5150501672240800E-002   6.1159710113908604E-002   0.0000000000000000        0.0000000000000000       -2.6116116673330716E-002  0.85721554682734635       0.55276923134840894       0.42784012732610305        0.0000000000000000        0.0000000000000000       0.30444631547893741     
  -4.1806020066889632E-002   6.1156689560989595E-002   0.0000000000000000        0.0000000000000000       -2.6134277060878203E-002  0.85722408730280120       0.55276965291617131       0.42783238783315575        0.0000000000000000        0.0000000000000000       0.30445443438662984     
  -3.8461538461538464E-002   6.1154100523467876E-002   0.0000000000000000        0.0000000000000000       -2.6147994375845359E-002  0.85722593491552490       0.55276676330092778       0.42782802104835110        0.0000000000000000        0.0000000000000000       0.30445917161459712     
  -3.5117056856187288E-002   6.1151997365339647E-002   0.0000000000000000        0.0000000000000000       -2.6157637232265357E-002  0.85722018204051831       0.55276003648866034       0.42782748601155851        0.0000000000000000        0.0000000000000000       0.30446014555185791     
  -3.1772575250836120E-002   6.1150531060172673E-002   0.0000000000000000        0.0000000000000000       -2.6162095536107714E-002  0.85720880689199530       0.55275037255778880       0.42782970607117338        0.0000000000000000        0.0000000000000000       0.30445843433420650     
  -2.8428093645484948E-002   6.1149606006413955E-002   0.0000000000000000        0.0000000000000000       -2.6161732824501824E-002  0.85719887526397198       0.55274111635016387       0.42783082510127868        0.0000000000000000        0.0000000000000000       0.30445775891380811     
  -2.5083612040133780E-002   6.1148839357518185E-002   0.0000000000000000        0.0000000000000000       -2.6161199719395112E-002  0.85719738304578907       0.55273571112987785       0.42782749955900079        0.0000000000000000        0.0000000000000000       0.30446167191591128     
  -2.1739130434782608E-002   6.1148292062960311E-002   0.0000000000000000        0.0000000000000000       -2.6160530501570821E-002  0.85720273045168316       0.55273335653751443       0.42782052403250953        0.0000000000000000        0.0000000000000000       0.30446937391416873     
  -1.8394648829431440E-002   6.1147905223850905E-002   0.0000000000000000        0.0000000000000000       -2.6159778081951586E-002  0.85721246270942997       0.55273280519895451       0.42781099709014986        0.0000000000000000        0.0000000000000000       0.30447965751047551     
  -1.5050167224080268E-002   6.1147528400468006E-002   0.0000000000000000        0.0000000000000000       -2.6159020994493912E-002  0.85722220886391565       0.55273209120534439       0.42780130093649532        0.0000000000000000        0.0000000000000000       0.30449011765857120     
  -1.1705685618729096E-002   6.1146983338916196E-002   0.0000000000000000        0.0000000000000000       -2.6158341059431149E-002  0.85722748235876645       0.55272902682337999       0.42779355975630556        0.0000000000000000        0.0000000000000000       0.30449845553538640     
  -8.3612040133779261E-003   6.1146095223726674E-002   0.0000000000000000        0.0000000000000000       -2.6157786083100619E-002  0.85722339993540508       0.55272123659169203       0.42779047813408760        0.0000000000000000        0.0000000000000000       0.30450216334371311     
  -5.0167224080267560E-003   6.1144799648046443E-002   0.0000000000000000        0.0000000000000000       -2.6157417114235752E-002  0.85720797213603217       0.55270789723378078       0.42779309664197451        0.0000000000000000        0.0000000000000000       0.30450007490225134     
  -1.6722408026755853E-003   6.1143098539033214E-002   0.0000000000000000        0.0000000000000000       -2.6157211231785823E-002  0.85718200232405284       0.55268931627783879       0.42780093863055080        0.0000000000000000        0.0000000000000000       0.30449268604621399     
   1.6722408026755853E-003   6.1141093927572200E-002   0.0000000000000000        0.0000000000000000       -2.6157049954078259E-002  0.85714871284851490       0.55266702193618122       0.42781231866072578        0.0000000000000000        0.0000000000000000       0.30448169091233374     
   5.0167224080267560E-003   6.1138801649630085E-002   0.0000000000000000        0.0000000000000000       -2.6156936300635918E-002  0.85710880314121596       0.55264136078890191       0.42782666464606101        0.0000000000000000        0.0000000000000000       0.30446744235231399     
   8.3612040133779261E-003   6.1136258602769826E-002   0.0000000000000000        0.0000000000000000       -2.6156815076239234E-002  0.85706511804781127       0.55261310054692225       0.42784241147688551        0.0000000000000000        0.0000000000000000       0.30445201750088907     
   1.1705685618729096E-002   6.1133755443229749E-002   0.0000000000000000        0.0000000000000000       -2.6156629602435023E-002  0.85702358719799931       0.55258564951052092       0.42785648229002965        0.0000000000000000        0.0000000000000000       0.30443793768747840     
   1.5050167224080268E-002   6.1131580867613437E-002   0.0000000000000000        0.0000000000000000       -2.6156192507433340E-002  0.85699217699317909       0.55256254530991356       0.42786521413819856        0.0000000000000000        0.0000000000000000       0.30442963168326553     
   1.8394648829431440E-002   6.1129764196910234E-002   0.0000000000000000        0.0000000000000000       -2.6155545310131124E-002  0.85697159042185289       0.55254414506973493       0.42786805460441446        0.0000000000000000        0.0000000000000000       0.30442744535211791     
   2.1739130434782608E-002   6.1128257345751717E-002   0.0000000000000000        0.0000000000000000       -2.6154768887234617E-002  0.85696094653451849       0.55253003467183337       0.42786541753984125        0.0000000000000000        0.0000000000000000       0.30443091186268512     
   2.5083612040133780E-002   6.1126950227737037E-002   0.0000000000000000        0.0000000000000000       -2.6153768588339590E-002  0.85695825164600481       0.55251924442892864       0.42785827632490520        0.0000000000000000        0.0000000000000000       0.30443900721707617     
   2.8428093645484948E-002   6.1125715267739383E-002   0.0000000000000000        0.0000000000000000       -2.6152614584496858E-002  0.85696100081091653       0.55251051709810417       0.42784784488675109        0.0000000000000000        0.0000000000000000       0.30445048371281230     
   3.1772575250836120E-002   6.1124463993965795E-002   0.0000000000000000        0.0000000000000000       -2.6151287890770029E-002  0.85696672466824664       0.55250265031559331       0.42783539932283793        0.0000000000000000        0.0000000000000000       0.30446407435265332     
   3.5117056856187288E-002   6.1123158159377466E-002   0.0000000000000000        0.0000000000000000       -2.6149891083374250E-002  0.85697385995706843       0.55249495838031304       0.42782180281281401        0.0000000000000000        0.0000000000000000       0.30447890157675533     
   3.8461538461538464E-002   6.1121717517336520E-002   0.0000000000000000        0.0000000000000000       -2.6148506308233427E-002  0.85697987517610108       0.55248626517202093       0.42780828160710421        0.0000000000000000        0.0000000000000000       0.30449361000408010     
   4.1806020066889632E-002   6.1119910922876823E-002   0.0000000000000000        0.0000000000000000       -2.6147078224323619E-002  0.85697876121994154       0.55247354681866945       0.42779780428122555        0.0000000000000000        0.0000000000000000       0.30450521440127210     
   4.5150501672240800E-002   6.1117633629831948E-002   0.0000000000000000        0.0000000000000000       -2.6145819331620617E-002  0.85696712473042047       0.55245513202798135       0.42779207620093357        0.0000000000000000        0.0000000000000000       0.30451199270243906     
   4.8494983277591976E-002   6.1114880757325470E-002   0.0000000000000000        0.0000000000000000       -2.6144573836148939E-002  0.85694490929740197       0.55243091374605968       0.42779097676652755        0.0000000000000000        0.0000000000000000       0.30451399555134223     
   5.1839464882943144E-002   6.1111713672571254E-002   0.0000000000000000        0.0000000000000000       -2.6143440480471965E-002  0.85691410382140765       0.55240155657103018       0.42779327371285331        0.0000000000000000        0.0000000000000000       0.30451254725037746     
   5.5183946488294312E-002   6.1108207830533397E-002   0.0000000000000000        0.0000000000000000       -2.6142229670388342E-002  0.85687661824616468       0.55236811031326793       0.42779793931008253        0.0000000000000000        0.0000000000000000       0.30450850793289674     
   5.8528428093645488E-002   6.1104575425501399E-002   0.0000000000000000        0.0000000000000000       -2.6140781404001296E-002  0.85684005028730681       0.55233375601850365       0.42780084033617877        0.0000000000000000        0.0000000000000000       0.30450629426880321     
   6.1872909698996656E-002   6.1100986265745102E-002   0.0000000000000000        0.0000000000000000       -2.6139201459664630E-002  0.85681025411824618       0.55230104697879279       0.42779914994740575        0.0000000000000000        0.0000000000000000       0.30450920713945340     
   6.5217391304347824E-002   6.1097388871986312E-002   0.0000000000000000        0.0000000000000000       -2.6137325554099089E-002  0.85678581074993576       0.55226955359209606       0.42779351711840902        0.0000000000000000        0.0000000000000000       0.30451625715783964     
   6.8561872909698993E-002   6.1093683492966774E-002   0.0000000000000000        0.0000000000000000       -2.6135169934457383E-002  0.85676423008816771       0.55223807632787658       0.42778504392272682        0.0000000000000000        0.0000000000000000       0.30452615376029118     
   7.1906354515050161E-002   6.1089682387705485E-002   0.0000000000000000        0.0000000000000000       -2.6132899316320155E-002  0.85674131371953965       0.55220438897751856       0.42777571338597864        0.0000000000000000        0.0000000000000000       0.30453692474202115     
   7.5250836120401343E-002   6.1085000480584357E-002   0.0000000000000000        0.0000000000000000       -2.6130743959076209E-002  0.85670648129314564       0.55216344274002882       0.42777088623388526        0.0000000000000000        0.0000000000000000       0.30454303855311682     
   7.8595317725752512E-002   6.1079472212826953E-002   0.0000000000000000        0.0000000000000000       -2.6128543722901357E-002  0.85665469592257160       0.55211292203664353       0.42777325451672238        0.0000000000000000        0.0000000000000000       0.30454177388592807     
   8.1939799331103680E-002   6.1072901387419783E-002   0.0000000000000000        0.0000000000000000       -2.6126386979308094E-002  0.85658471497964694       0.55205136176047098       0.42778284299339081        0.0000000000000000        0.0000000000000000       0.30453335321917596     
   8.5284280936454848E-002   6.1065178647651000E-002   0.0000000000000000        0.0000000000000000       -2.6124023364409516E-002  0.85649703103846253       0.55197845052650252       0.42779877577547387        0.0000000000000000        0.0000000000000000       0.30451858051196001     
   8.8628762541806017E-002   6.1056305677875407E-002   0.0000000000000000        0.0000000000000000       -2.6121361963520866E-002  0.85639775552647546       0.55189655245399027       0.42781732374178799        0.0000000000000000        0.0000000000000000       0.30450120307248518     
   9.1973244147157185E-002   6.1046271353386861E-002   0.0000000000000000        0.0000000000000000       -2.6118142852534058E-002  0.85629739850582198       0.55180989468038022       0.42783236968246435        0.0000000000000000        0.0000000000000000       0.30448750382544176     
   9.5317725752508367E-002   6.1034709788027462E-002   0.0000000000000000        0.0000000000000000       -2.6113898262524811E-002  0.85620309647074766       0.55172096381269276       0.42783939393864207        0.0000000000000000        0.0000000000000000       0.30448213265805485     
   9.8662207357859535E-002   6.1020666119122657E-002   0.0000000000000000        0.0000000000000000       -2.6107766985189178E-002  0.85611538796927023       0.55162896073325995       0.42783715374424569        0.0000000000000000        0.0000000000000000       0.30448642723601027     
  0.10200668896321070        6.1002402827584616E-002   0.0000000000000000        0.0000000000000000       -2.6100001113148023E-002  0.85602857765641693       0.55152984314213682       0.42782737777470231        0.0000000000000000        0.0000000000000000       0.30449873451428017     
  0.10535117056856187        6.0977095288227937E-002   0.0000000000000000        0.0000000000000000       -2.6088877873835615E-002  0.85593231281926196       0.55141674708511101       0.42781365178631431        0.0000000000000000        0.0000000000000000       0.30451556573415089     
  0.10869565217391304        6.0940344318111170E-002   0.0000000000000000        0.0000000000000000       -2.6073208474443551E-002  0.85581336837575117       0.55128024820412291       0.42779993966955743        0.0000000000000000        0.0000000000000000       0.30453312017162831     
  0.11204013377926421        6.0885282828625271E-002   0.0000000000000000        0.0000000000000000       -2.6049431313711732E-002  0.85565667559566116       0.55110794853443745       0.42778923446183870        0.0000000000000000        0.0000000000000000       0.30454872706122371     
  0.11538461538461539        6.0801268558145057E-002   0.0000000000000000        0.0000000000000000       -2.6017549872242564E-002  0.85544464022311351       0.55088287972204486       0.42778273236455294        0.0000000000000000        0.0000000000000000       0.30456176050106865     
  0.11872909698996656        6.0671700061456391E-002   0.0000000000000000        0.0000000000000000       -2.5964525972230111E-002  0.85515421140899317       0.55058038771663520       0.42777983988753249        0.0000000000000000        0.0000000000000000       0.30457382369235797     
  0.12207357859531773        6.0471300577859502E-002   0.0000000000000000        0.0000000000000000       -2.5886048067933227E-002  0.85475191843864640       0.55016347698029233       0.42777857522211116        0.0000000000000000        0.0000000000000000       0.30458844145835406     
  0.12541806020066890        6.0161827854731204E-002   0.0000000000000000        0.0000000000000000       -2.5762238788761296E-002  0.85418703383575911       0.54957647856344349       0.42777635954159804        0.0000000000000000        0.0000000000000000       0.30461055527231556     
  0.12876254180602006        5.9687495203424638E-002   0.0000000000000000        0.0000000000000000       -2.5561436797292472E-002  0.85338306846099776       0.54873687169671614       0.42777053684336447        0.0000000000000000        0.0000000000000000       0.30464619676428162     
  0.13210702341137123        5.8968531238248113E-002   0.0000000000000000        0.0000000000000000       -2.5265798857992357E-002  0.85222720425258358       0.54752476710036424       0.42775856878134627        0.0000000000000000        0.0000000000000000       0.30470243715221934     
  0.13545150501672240        5.7893283501931042E-002   0.0000000000000000        0.0000000000000000       -2.4819341437247396E-002  0.85055653172123225       0.54576929447431433       0.42773851113541955        0.0000000000000000        0.0000000000000000       0.30478723724691797     
  0.13879598662207357        5.6310378144764896E-002   0.0000000000000000        0.0000000000000000       -2.4224305605144422E-002  0.84814107475534961       0.54323189885577139       0.42770894104572799        0.0000000000000000        0.0000000000000000       0.30490917589957822     
  0.14214046822742474        5.4019244304239107E-002   0.0000000000000000        0.0000000000000000       -2.3316207599066593E-002  0.84466328272076674       0.53958684073540009       0.42767019462406958        0.0000000000000000        0.0000000000000000       0.30507644198536671     
  0.14548494983277591        5.0764229726385265E-002   0.0000000000000000        0.0000000000000000       -2.1967253556481370E-002  0.83969801751480144       0.53440199936913502       0.42762324013772807        0.0000000000000000        0.0000000000000000       0.30529601814566643     
  0.14882943143812710        4.6229687023468795E-002   0.0000000000000000        0.0000000000000000       -1.9987019581707868E-002  0.83269472462949623       0.52712292877488887       0.42756924093528359        0.0000000000000000        0.0000000000000000       0.30557179585460742     
  0.15217391304347827        4.0042126511233588E-002   0.0000000000000000        0.0000000000000000       -1.7618726100031405E-002  0.82296734046067188       0.51706615858664917       0.42750714593903671        0.0000000000000000        0.0000000000000000       0.30590118187402277     
  0.15551839464882944        3.1774311284100486E-002   0.0000000000000000        0.0000000000000000       -1.4082727349145011E-002  0.80969208994163222       0.50342640455726484       0.42743912287155517        0.0000000000000000        0.0000000000000000       0.30626568538436733     
  0.15886287625418061        2.0983801323764810E-002   0.0000000000000000        0.0000000000000000       -9.8854791150234031E-003  0.79193054144888397       0.48531109732022815       0.42736668613125894        0.0000000000000000        0.0000000000000000       0.30661944412865588     
  0.16220735785953178        7.2310220694083291E-003   0.0000000000000000        0.0000000000000000       -4.1675498833380091E-003  0.76867497053531197       0.46180583195158825       0.42730426714657571        0.0000000000000000        0.0000000000000000       0.30686913858372378     
  0.16555183946488294       -9.8552686816447098E-003   0.0000000000000000        0.0000000000000000        3.0224570071388061E-003  0.73894055661023472       0.43208707159709420       0.42728749814405242        0.0000000000000000        0.0000000000000000       0.30685348501314058     
  0.16889632107023411       -3.0518240602375128E-002   0.0000000000000000        0.0000000000000000        1.1345465291804123E-002  0.70184925375914675       0.39549181499096181       0.42737921457620859        0.0000000000000000        0.0000000000000000       0.30635743876818494     
  0.17224080267558528       -5.4820564819767159E-002   0.0000000000000000        0.0000000000000000        2.1493745925229183E-002  0.65910578570796963       0.35403010679877556       0.42768962778881708        0.0000000000000000        0.0000000000000000       0.30507567890919413     
  0.17558528428093645       -8.1010410836129212E-002   0.0000000000000000        0.0000000000000000        3.2986355251053166E-002  0.61875185275306277       0.31601019780013029       0.42812889458237596        0.0000000000000000        0.0000000000000000       0.30274165495293248     
  0.17892976588628762      -0.10426838507357908        0.0000000000000000        0.0000000000000000        4.3142364929928401E-002  0.58645103233754359       0.28638341388317612       0.42869329020518554        0.0000000000000000        0.0000000000000000       0.30006761845436752     
  0.18227424749163879      -0.12314521873047958        0.0000000000000000        0.0000000000000000        5.1746350863600139E-002  0.56145135769433852       0.26399648963164934       0.42933756806846529        0.0000000000000000        0.0000000000000000       0.29745486806268917     
  0.18561872909698995      -0.13812634833969190        0.0000000000000000        0.0000000000000000        5.8409166363254814E-002  0.54250820965734925       0.24752038669390819       0.42985041446903877        0.0000000000000000        0.0000000000000000       0.29498782296344100     
  0.18896321070234115      -0.14972632418307488        0.0000000000000000        0.0000000000000000        6.3663783525550466E-002  0.52844211011494302       0.23571175043575632       0.43011987835574145        0.0000000000000000        0.0000000000000000       0.29273035967918676     
  0.19230769230769232      -0.15853043024190769        0.0000000000000000        0.0000000000000000        6.7690579581146423E-002  0.51837899765298179       0.22752632974766049       0.43029345323756263        0.0000000000000000        0.0000000000000000       0.29085266790532127     
  0.19565217391304349      -0.16511701543327567        0.0000000000000000        0.0000000000000000        7.0729101484712467E-002  0.51158129231164517       0.22208673192801981       0.43057006139295295        0.0000000000000000        0.0000000000000000       0.28949456038362542     
  0.19899665551839466      -0.16996042429759239        0.0000000000000000        0.0000000000000000        7.2952087102372040E-002  0.50722148610079931       0.21862284278701247       0.43094063717664882        0.0000000000000000        0.0000000000000000       0.28859864331378687     
  0.20234113712374582      -0.17342278295546135        0.0000000000000000        0.0000000000000000        7.4662696292317504E-002  0.50446322562028989       0.21648710952106670       0.43123689414153066        0.0000000000000000        0.0000000000000000       0.28797611609922324     
  0.20568561872909699      -0.17583979360274643        0.0000000000000000        0.0000000000000000        7.5711219196857457E-002  0.50269136697917916       0.21521479149112391       0.43140529755720891        0.0000000000000000        0.0000000000000000       0.28747657548805527     
  0.20903010033444816      -0.17750176597529255        0.0000000000000000        0.0000000000000000        7.6505525394972976E-002  0.50151367807255798       0.21448071323803522       0.43145558686283936        0.0000000000000000        0.0000000000000000       0.28703296483452273     
  0.21237458193979933      -0.17866765106813079        0.0000000000000000        0.0000000000000000        7.6995277711065568E-002  0.50077195635158622       0.21408394486401056       0.43139148593068116        0.0000000000000000        0.0000000000000000       0.28668801148757567     
  0.21571906354515050      -0.17962734002310196        0.0000000000000000        0.0000000000000000        7.7434479279089433E-002  0.50029183858721749       0.21389144673699709       0.43135929880647728        0.0000000000000000        0.0000000000000000       0.28640039185022037     
  0.21906354515050167      -0.18054778971939728        0.0000000000000000        0.0000000000000000        7.9184982877047241E-002  0.49996479901440494       0.21381098522678696       0.43134758876303020        0.0000000000000000        0.0000000000000000       0.28615381378761801     
  0.22240802675585283      -0.18164300983279705        0.0000000000000000        0.0000000000000000        8.1219207498182996E-002  0.49968012530452910       0.21378731199766762       0.43136038206365268        0.0000000000000000        0.0000000000000000       0.28589281330686150     
  0.22575250836120400      -0.18299757377697667        0.0000000000000000        0.0000000000000000        8.3702566619554025E-002  0.49938269919322975       0.21378310043871171       0.43138571601710413        0.0000000000000000        0.0000000000000000       0.28559959875451807     
  0.22909698996655517      -0.18465659987600078        0.0000000000000000        0.0000000000000000        8.6710845355877753E-002  0.49905866494095730       0.21379841903355926       0.43142503541345412        0.0000000000000000        0.0000000000000000       0.28526024590739807     
  0.23244147157190637      -0.18660048516796346        0.0000000000000000        0.0000000000000000        9.0284189117015148E-002  0.49869800163750716       0.21385507251928781       0.43151046338798749        0.0000000000000000        0.0000000000000000       0.28484292911821935     
  0.23578595317725753      -0.18851161965498003        0.0000000000000000        0.0000000000000000        9.3728411484717042E-002  0.49837282042147352       0.21396069593676148       0.43158290573677804        0.0000000000000000        0.0000000000000000       0.28441212448471204     
  0.23913043478260870      -0.18998835835794362        0.0000000000000000        0.0000000000000000        9.6375309576269524E-002  0.49811531909369289       0.21405489730324898       0.43161023040750190        0.0000000000000000        0.0000000000000000       0.28406042179044388     
  0.24247491638795987      -0.19108226939777656        0.0000000000000000        0.0000000000000000        9.8331164275249489E-002  0.49789535587096789       0.21411656396651008       0.43161983132821147        0.0000000000000000        0.0000000000000000       0.28377879190445782     
  0.24581939799331104      -0.19186131535365358        0.0000000000000000        0.0000000000000000        9.9726813414654447E-002  0.49771485732198839       0.21415802823627297       0.43159295810933257        0.0000000000000000        0.0000000000000000       0.28355682908571539     
  0.24916387959866221      -0.19239856968003405        0.0000000000000000        0.0000000000000000       0.10068840361197594       0.49757325046563616       0.21419031002398517       0.43155183948275411        0.0000000000000000        0.0000000000000000       0.28338294044165097     
  0.25250836120401338      -0.19275995765115334        0.0000000000000000        0.0000000000000000       0.10132795255533597       0.49749487787654867       0.21421695110102662       0.43153793104957655        0.0000000000000000        0.0000000000000000       0.28327792677552205     
  0.25585284280936454      -0.19299392605180535        0.0000000000000000        0.0000000000000000       0.10173514918235445       0.49746172490749918       0.21424592218328500       0.43153796369140202        0.0000000000000000        0.0000000000000000       0.28321580272421415     
  0.25919732441471571      -0.19313754123083710        0.0000000000000000        0.0000000000000000       0.10198145215594488       0.49745700091352396       0.21427720368041828       0.43154154334559358        0.0000000000000000        0.0000000000000000       0.28317979723310566     
  0.26254180602006688      -0.19322368104882118        0.0000000000000000        0.0000000000000000       0.10212548587922683       0.49747649799992633       0.21430800596221275       0.43155179493672918        0.0000000000000000        0.0000000000000000       0.28316849203771355     
  0.26588628762541805      -0.19327731820666549        0.0000000000000000        0.0000000000000000       0.10220978414907919       0.49751846773581621       0.21434168308718812       0.43157772680591006        0.0000000000000000        0.0000000000000000       0.28317678464862811     
  0.26923076923076922      -0.19331170649002935        0.0000000000000000        0.0000000000000000       0.10225937043353139       0.49758126310400003       0.21438117834895520       0.43161508852425984        0.0000000000000000        0.0000000000000000       0.28320008475504482     
  0.27257525083612039      -0.19333037113951773        0.0000000000000000        0.0000000000000000       0.10228712620730497       0.49762569081494801       0.21441434268234974       0.43163493108681150        0.0000000000000000        0.0000000000000000       0.28321134813259830     
  0.27591973244147155      -0.19334028448855939        0.0000000000000000        0.0000000000000000       0.10230290589438304       0.49764873068879090       0.21443902343936924       0.43163596699613549        0.0000000000000000        0.0000000000000000       0.28320970724942168     
  0.27926421404682272      -0.19334700469965332        0.0000000000000000        0.0000000000000000       0.10231757398109893       0.49765987135222228       0.21445669027362785       0.43163281752863569        0.0000000000000000        0.0000000000000000       0.28320318107859443     
  0.28260869565217389      -0.19335416590879673        0.0000000000000000        0.0000000000000000       0.10233464416805431       0.49766770257974519       0.21446992550436750       0.43162300395455916        0.0000000000000000        0.0000000000000000       0.28319777707537769     
  0.28595317725752506      -0.19336462167077803        0.0000000000000000        0.0000000000000000       0.10235907155611004       0.49766651043976995       0.21448013149228218       0.43161089769163663        0.0000000000000000        0.0000000000000000       0.28318637894748777     
  0.28929765886287623      -0.19338316766765806        0.0000000000000000        0.0000000000000000       0.10239724753989411       0.49766028571695131       0.21448882777384673       0.43160092835244013        0.0000000000000000        0.0000000000000000       0.28317145794310461     
  0.29264214046822745      -0.19341569353369564        0.0000000000000000        0.0000000000000000       0.10245735394577454       0.49765883253639553       0.21449705717772036       0.43159863607843968        0.0000000000000000        0.0000000000000000       0.28316177535867515     
  0.29598662207357862      -0.19346452611886192        0.0000000000000000        0.0000000000000000       0.10254306933899263       0.49765972751395138       0.21450694026527031       0.43160072530467436        0.0000000000000000        0.0000000000000000       0.28315278724868104     
  0.29933110367892979      -0.19352514340669971        0.0000000000000000        0.0000000000000000       0.10264903186407497       0.49766608510143617       0.21451893047034473       0.43161271915728544        0.0000000000000000        0.0000000000000000       0.28314715463109141     
  0.30267558528428096      -0.19358784452648295        0.0000000000000000        0.0000000000000000       0.10275404223724915       0.49768657727074905       0.21453559303264164       0.43163770628481501        0.0000000000000000        0.0000000000000000       0.28315098423810742     
  0.30602006688963213      -0.19363818883871392        0.0000000000000000        0.0000000000000000       0.10283515366420785       0.49772143109293987       0.21455660828582201       0.43167095307726006        0.0000000000000000        0.0000000000000000       0.28316482280711786     
  0.30936454849498329      -0.19367319468825306        0.0000000000000000        0.0000000000000000       0.10289472490113144       0.49774007113568797       0.21457243349299324       0.43168579212828534        0.0000000000000000        0.0000000000000000       0.28316763764269470     
  0.31270903010033446      -0.19369609528244361        0.0000000000000000        0.0000000000000000       0.10293596529571622       0.49774347191779000       0.21458295448093948       0.43168778907358768        0.0000000000000000        0.0000000000000000       0.28316051743685056     
  0.31605351170568563      -0.19370960884455449        0.0000000000000000        0.0000000000000000       0.10296272923651996       0.49774359628352149       0.21458926962926692       0.43168153395104120        0.0000000000000000        0.0000000000000000       0.28315432665425461     
  0.31939799331103680      -0.19371534164242613        0.0000000000000000        0.0000000000000000       0.10297959539319979       0.49773186112529988       0.21459417809914422       0.43166430851157439        0.0000000000000000        0.0000000000000000       0.28313768302615566     
  0.32274247491638797      -0.19371546572182932        0.0000000000000000        0.0000000000000000       0.10298752689518552       0.49769501347984613       0.21459459204417644       0.43162110851631630        0.0000000000000000        0.0000000000000000       0.28310042143566966     
  0.32608695652173914      -0.19369820660136161        0.0000000000000000        0.0000000000000000       0.10297792745734551       0.49761142187865659       0.21458043255096124       0.43153251811647325        0.0000000000000000        0.0000000000000000       0.28303098932769538     
  0.32943143812709030      -0.19364679625650788        0.0000000000000000        0.0000000000000000       0.10292858527570567       0.49745037533199243       0.21453998978724914       0.43137192568948823        0.0000000000000000        0.0000000000000000       0.28291038554474329     
  0.33277591973244147      -0.19354499487357435        0.0000000000000000        0.0000000000000000       0.10282363622114886       0.49716712039112754       0.21446117018167324       0.43109565795022109        0.0000000000000000        0.0000000000000000       0.28270595020945433     
  0.33612040133779264      -0.19337058593454151        0.0000000000000000        0.0000000000000000       0.10264342330710348       0.49668740314528048       0.21432467978783318       0.43063023453432048        0.0000000000000000        0.0000000000000000       0.28236272335744728     
  0.33946488294314381      -0.19308243794938090        0.0000000000000000        0.0000000000000000       0.10234573386964466       0.49588523479767344       0.21409583387597000       0.42985166230039784        0.0000000000000000        0.0000000000000000       0.28178940092170340     
  0.34280936454849498      -0.19260434896487547        0.0000000000000000        0.0000000000000000       0.10184944105364513       0.49454952446823908       0.21371452096301580       0.42855165028306152        0.0000000000000000        0.0000000000000000       0.28083500350522328     
  0.34615384615384615      -0.19180617842474046        0.0000000000000000        0.0000000000000000       0.10101718037177357       0.49233162043984635       0.21308027944764601       0.42638239406240952        0.0000000000000000        0.0000000000000000       0.27925134099220034     
  0.34949832775919731      -0.19047819914846628        0.0000000000000000        0.0000000000000000        9.9625898396748375E-002  0.48866268594578016       0.21202861022492253       0.42276511640780640        0.0000000000000000        0.0000000000000000       0.27663407572085763     
  0.35284280936454848      -0.18829051250806328        0.0000000000000000        0.0000000000000000        9.7325340899924465E-002  0.48262375217014469       0.21029328101896577       0.41673289797445973        0.0000000000000000        0.0000000000000000       0.27233047115117892     
  0.35618729096989965      -0.18472867325424094        0.0000000000000000        0.0000000000000000        9.3572267646708132E-002  0.47273873935665500       0.20744537561505760       0.40664303108477778        0.0000000000000000        0.0000000000000000       0.26529336374159740     
  0.35953177257525082      -0.17899558620836442        0.0000000000000000        0.0000000000000000        8.7524891343991301E-002  0.45663761012210147       0.20279090535812930       0.38960251216782998        0.0000000000000000        0.0000000000000000       0.25384670476397214     
  0.36287625418060199      -0.16986742639353555        0.0000000000000000        0.0000000000000000        7.7885543463823925E-002  0.43051509338066218       0.19518863993077251       0.36016440406827521        0.0000000000000000        0.0000000000000000       0.23532645344988967     
  0.36622073578595316      -0.15537407280180376        0.0000000000000000        0.0000000000000000        6.2722879979474108E-002  0.38776792691485995       0.18256686063796737       0.30666558181978726        0.0000000000000000        0.0000000000000000       0.20520106627689261     
  0.36956521739130432      -0.13454038016431166        0.0000000000000000        0.0000000000000000        3.9448021443563124E-002  0.32550803577637311       0.16291950826213247       0.21471947419805928        0.0000000000000000        0.0000000000000000       0.16258852751424063     
  0.37290969899665549      -0.11778930907716285        0.0000000000000000        0.0000000000000000        2.0482877909924428E-002  0.27592559310572040       0.14546658730511783       0.12560377508103723        0.0000000000000000        0.0000000000000000       0.13045900580060255     
  0.37625418060200672      -0.10854137071566015        0.0000000000000000        0.0000000000000000        9.9812833764654149E-003  0.24680914234274562       0.13511781786671842        6.3788855399295616E-002   0.0000000000000000        0.0000000000000000       0.11169132447602720     
  0.37959866220735788      -0.10384123145683749        0.0000000000000000        0.0000000000000000        4.5429522123902376E-003  0.23193514452058864       0.12961225084773653        2.9189742312809290E-002   0.0000000000000000        0.0000000000000000       0.10232289367285211     
  0.38294314381270905      -0.10165182831978155        0.0000000000000000        0.0000000000000000        1.9677432804164645E-003  0.22508703801508334       0.12699326305669298        1.2584110990786948E-002   0.0000000000000000        0.0000000000000000        9.8093774958390362E-002
  0.38628762541806022      -0.10069229765613659        0.0000000000000000        0.0000000000000000        8.2774978809705964E-004  0.22212031090999917       0.12583663038645290        5.2684565343590487E-003   0.0000000000000000        0.0000000000000000        9.6283680523546272E-002
  0.38963210702341139      -0.10028626382515168        0.0000000000000000        0.0000000000000000        3.4285046737211503E-004  0.22087422301202031       0.12534606570115620        2.1759351820973215E-003   0.0000000000000000        0.0000000000000000        9.5528157310864129E-002
  0.39297658862876256      -0.10011754860061682        0.0000000000000000        0.0000000000000000        1.4088102991144006E-004  0.22035849856016709       0.12514211464878100        8.9289146729406579E-004   0.0000000000000000        0.0000000000000000        9.5216383911386079E-002
  0.39632107023411373      -0.10004808258554328        0.0000000000000000        0.0000000000000000        5.7638884996047636E-005  0.22014655794653912       0.12505813297482332        3.6511874489120590E-004   0.0000000000000000        0.0000000000000000        9.5088424971715796E-002
  0.39966555183946489      -0.10001961797199201        0.0000000000000000        0.0000000000000000        2.3516944045347734E-005  0.22005978420968833       0.12502371969563805        1.4895550211135863E-004   0.0000000000000000        0.0000000000000000        9.5036064514050278E-002
  0.40301003344481606      -0.10000798787694648        0.0000000000000000        0.0000000000000000        9.5744312381397988E-006  0.22002434150122568       0.12500965862439564        6.0650665630066328E-005   0.0000000000000000        0.0000000000000000        9.5014682876830056E-002
  0.40635451505016723      -0.10000324616774198        0.0000000000000000        0.0000000000000000        3.8903127676443355E-006  0.22000989245554717       0.12500392546095618        2.4649014741836397E-005   0.0000000000000000        0.0000000000000000        9.5005966994590990E-002
  0.40969899665551840      -0.10000131659177736        0.0000000000000000        0.0000000000000000        1.5775478360592155E-006  0.22000401252659005       0.12500159225314661        9.9980709636468510E-006   0.0000000000000000        0.0000000000000000        9.5002420273443439E-002
  0.41304347826086957      -0.10000053286461200        0.0000000000000000        0.0000000000000000        6.3834500997478341E-007  0.22000162415174426       0.12500064450147708        4.0469322921681453E-006   0.0000000000000000        0.0000000000000000        9.5000979650267187E-002
  0.41638795986622074      -0.10000021517764551        0.0000000000000000        0.0000000000000000        2.5771132944885086E-007  0.22000065592805798       0.12500026028838929        1.6343906026387037E-006   0.0000000000000000        0.0000000000000000        9.5000395639668694E-002
  0.41973244147157190      -0.10000008667872451        0.0000000000000000        0.0000000000000000        1.0378571085508286E-007  0.22000026425680888       0.12500010486372765        6.5845461026657780E-007   0.0000000000000000        0.0000000000000000        9.5000159393081235E-002
  0.42307692307692307      -0.10000003482399857        0.0000000000000000        0.0000000000000000        4.1685336127130401E-008  0.22000010618222776       0.12500004213579072        2.6457656097892341E-007   0.0000000000000000        0.0000000000000000        9.5000064046437044E-002
  0.42642140468227424      -0.10000001395109137        0.0000000000000000        0.0000000000000000        1.6694880482226448E-008  0.22000004254472444       0.12500001688282492        1.0600956852303577E-007   0.0000000000000000        0.0000000000000000        9.5000025661899537E-002
  0.42976588628762541      -0.10000000557201133        0.0000000000000000        0.0000000000000000        6.6657398337111037E-009  0.22000001699490260       0.12500000674400857        4.2346528598997815E-008   0.0000000000000000        0.0000000000000000        9.5000010250894024E-002
  0.43311036789297658      -0.10000000221819642        0.0000000000000000        0.0000000000000000        2.6527009443222394E-009  0.22000000676675863       0.12500000268522155        1.6860854947717690E-008   0.0000000000000000        0.0000000000000000        9.5000004081537096E-002
  0.43645484949832775      -0.10000000087999884        0.0000000000000000        0.0000000000000000        1.0519933040427828E-009  0.22000000268498382       0.12500000106546971        6.6902189510824810E-009   0.0000000000000000        0.0000000000000000        9.5000001619514107E-002
  0.43979933110367891      -0.10000000034783153        0.0000000000000000        0.0000000000000000        4.1565556390306853E-010  0.22000000106148093       0.12500000042122261        2.6449080190143349E-009   0.0000000000000000        0.0000000000000000        9.5000000640258320E-002
  0.44314381270903008      -0.10000000013695325        0.0000000000000000        0.0000000000000000        1.6359181625088162E-010  0.22000000041802686       0.12500000016588375        1.0416030865684705E-009   0.0000000000000000        0.0000000000000000        9.5000000252143113E-002
  0.44648829431438125      -0.10000000005370391        0.0000000000000000        0.0000000000000000        6.4122621564373830E-011  0.22000000016395746       0.12500000006506257        4.0853470795114355E-010   0.0000000000000000        0.0000000000000000        9.5000000098894893E-002
  0.44983277591973242      -0.10000000002096948        0.0000000000000000        0.0000000000000000        2.5026775790637501E-011  0.22000000006403395       0.12500000002541023        1.5955402931030639E-010   0.0000000000000000        0.0000000000000000        9.5000000038623716E-002
  0.45317725752508359      -0.10000000000815147        0.0000000000000000        0.0000000000000000        9.7241154943065568E-012  0.22000000002489775       0.12500000000987996        6.2038010727355592E-011   0.0000000000000000        0.0000000000000000        9.5000000015017794E-002
  0.45652173913043476      -0.10000000000315404        0.0000000000000000        0.0000000000000000        3.7604828972970236E-012  0.22000000000963624       0.12500000000382389        2.4010466753659256E-011   0.0000000000000000        0.0000000000000000        9.5000000005812352E-002
  0.45986622073578598      -0.10000000000121449        0.0000000000000000        0.0000000000000000        1.4473105584370905E-012  0.22000000000371173       0.12500000000147285        9.2483544858493603E-012   0.0000000000000000        0.0000000000000000        9.5000000002238877E-002
  0.46321070234113715      -0.10000000000046534        0.0000000000000000        0.0000000000000000        5.5442664348426255E-013  0.22000000000142259       0.12500000000056438        3.5446926543808966E-012   0.0000000000000000        0.0000000000000000        9.5000000000858204E-002
  0.46655518394648832      -0.10000000000017739        0.0000000000000000        0.0000000000000000        2.1118315429724530E-013  0.22000000000054251       0.12500000000021508        1.3519871064561141E-012   0.0000000000000000        0.0000000000000000        9.5000000000327434E-002
  0.46989966555183948      -0.10000000000006733        0.0000000000000000        0.0000000000000000        7.9988099477290588E-014  0.22000000000020603       0.12500000000008163        5.1356789117136036E-013   0.0000000000000000        0.0000000000000000        9.5000000000124402E-002
  0.47324414715719065      -0.10000000000002542        0.0000000000000000        0.0000000000000000        3.0281332996651145E-014  0.22000000000007780       0.12500000000003078        1.9415188793351601E-013   0.0000000000000000        0.0000000000000000        9.5000000000047019E-002
  0.47658862876254182      -0.10000000000000955        0.0000000000000000        0.0000000000000000        1.1324506147640060E-014  0.22000000000002939       0.12500000000001155        7.3514044273444684E-014   0.0000000000000000        0.0000000000000000        9.5000000000017848E-002
  0.47993311036789299      -0.10000000000000357        0.0000000000000000        0.0000000000000000        4.2102895244274433E-015  0.22000000000001099       0.12500000000000430        2.7643188481627691E-014   0.0000000000000000        0.0000000000000000        9.5000000000006690E-002
  0.48327759197324416      -0.10000000000000135        0.0000000000000000        0.0000000000000000        1.5910883721659270E-015  0.22000000000000416       0.12500000000000153        1.0652603770262391E-014   0.0000000000000000        0.0000000000000000        9.5000000000002638E-002
  0.48662207357859533      -0.10000000000000051        0.0000000000000000        0.0000000000000000        5.8171060561088928E-016  0.22000000000000158       0.12500000000000056        4.3372916079955120E-015   0.0000000000000000        0.0000000000000000        9.5000000000001028E-002
  0.48996655518394649      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.7370364406114427E-016  0.22000000000000058       0.12500000000000017        1.8094686440437066E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.49331103678929766      -0.10000000000000001        0.0000000000000000        0.0000000000000000        5.2041704279304213E-017  0.22000000000000006       0.12500000000000000        5.3160842710226418E-016   0.0000000000000000        0.0000000000000000        9.5000000000000057E-002
  0.49665551839464883      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.7370364406114427E-016  0.22000000000000058       0.12500000000000017        1.8094686440437066E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.50000000000000000      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.7370364406114427E-016  0.22000000000000058       0.12500000000000017        1.8094686440437066E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e6.txt <==
 -0.50000000000000000       0.10000000000000001        0.0000000000000000        0.0000000000000000       -2.5442610980993173E-018   1.9950000000000001        1.0000000000000000        7.1240741285849576E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49665551839464883       0.10000000000000001        0.0000000000000000        0.0000000000000000       -2.5442610980993173E-018   1.9950000000000001        1.0000000000000000        7.1240741285849576E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49331103678929766       0.10000000000000001        0.0000000000000000        0.0000000000000000       -2.5442610980993173E-018   1.9950000000000001        1.0000000000000000        7.1240741285849576E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.48996655518394649        9.9999999999999992E-002   0.0000000000000000        0.0000000000000000       -3.7238730617635456E-017   1.9949999999999988       0.99999999999999967        4.5951109774073456E-016   0.0000000000000000        0.0000000000000000       0.99499999999999911     
 -0.48662207357859533        9.9999999999999825E-002   0.0000000000000000        0.0000000000000000       -2.1741867565575979E-016   1.9949999999999934       0.99999999999999789        1.8737970178007516E-015   0.0000000000000000        0.0000000000000000       0.99499999999999555     
 -0.48327759197324416        9.9999999999999409E-002   0.0000000000000000        0.0000000000000000       -7.4361813003539144E-016   1.9949999999999808       0.99999999999999378        5.3678518566616837E-015   0.0000000000000000        0.0000000000000000       0.99499999999998701     
 -0.47993311036789299        9.9999999999998368E-002   0.0000000000000000        0.0000000000000000       -1.9359513991901167E-015   1.9949999999999497       0.99999999999998312        1.3926931624725554E-014   0.0000000000000000        0.0000000000000000       0.99499999999996658     
 -0.47658862876254182        9.9999999999995898E-002   0.0000000000000000        0.0000000000000000       -4.8012519885768745E-015   1.9949999999998742       0.99999999999995792        3.4471621604884117E-014   0.0000000000000000        0.0000000000000000       0.99499999999991628     
 -0.47324414715719065        9.9999999999989972E-002   0.0000000000000000        0.0000000000000000       -1.1709614759306908E-014   1.9949999999996941       0.99999999999989775        8.3768812274506245E-014   0.0000000000000000        0.0000000000000000       0.99499999999979638     
 -0.46989966555183948        9.9999999999975928E-002   0.0000000000000000        0.0000000000000000       -2.8164276466569050E-014   1.9949999999992669       0.99999999999975508        2.0044719598680552E-013   0.0000000000000000        0.0000000000000000       0.99499999999951183     
 -0.46655518394648832        9.9999999999942885E-002   0.0000000000000000        0.0000000000000000       -6.6695029129112020E-014   1.9949999999982619       0.99999999999941913        4.7474072354772618E-013   0.0000000000000000        0.0000000000000000       0.99499999999884281     
 -0.46321070234113715        9.9999999999865988E-002   0.0000000000000000        0.0000000000000000       -1.5662864523887288E-013   1.9949999999959247       0.99999999999863742        1.1129435783599858E-012   0.0000000000000000        0.0000000000000000       0.99499999999728728     
 -0.45986622073578598        9.9999999999688727E-002   0.0000000000000000        0.0000000000000000       -3.6418183283852082E-013   1.9949999999905388       0.99999999999683609        2.5836609496153978E-012   0.0000000000000000        0.0000000000000000       0.99499999999370270     
 -0.45652173913043476        9.9999999999284217E-002   0.0000000000000000        0.0000000000000000       -8.3809602776282087E-013   1.9949999999782511       0.99999999999272626        5.9392081934441860E-012   0.0000000000000000        0.0000000000000000       0.99499999998552480     
 -0.45317725752508359        9.9999999998370503E-002   0.0000000000000000        0.0000000000000000       -1.9097309382024952E-012   1.9949999999505070       0.99999999998344724        1.3515512367643363E-011   0.0000000000000000        0.0000000000000000       0.99499999996705979     
 -0.44983277591973242        9.9999999996328082E-002   0.0000000000000000        0.0000000000000000       -4.3074779854102035E-012   1.9949999998885113       0.99999999996271316        3.0445157314167977E-011   0.0000000000000000        0.0000000000000000       0.99499999992579813     
 -0.44648829431438125        9.9999999991810612E-002   0.0000000000000000        0.0000000000000000       -9.6149724756096806E-012   1.9949999997514389       0.99999999991686950        6.7876417489647491E-011   0.0000000000000000        0.0000000000000000       0.99499999983456944     
 -0.44314381270903008        9.9999999981925825E-002   0.0000000000000000        0.0000000000000000       -2.1238606937960345E-011   1.9949999994516134       0.99999999981659315        1.4975167429939929E-010   0.0000000000000000        0.0000000000000000       0.99499999963502028     
 -0.43979933110367891        9.9999999960532493E-002   0.0000000000000000        0.0000000000000000       -4.6417860990096340E-011   1.9949999988029068       0.99999999959963415        3.2689832757191076E-010   0.0000000000000000        0.0000000000000000       0.99499999920327264     
 -0.43645484949832775        9.9999999914754237E-002   0.0000000000000000        0.0000000000000000       -1.0034164263372781E-010   1.9949999974148425       0.99999999913539872        7.0594569899239289E-010   0.0000000000000000        0.0000000000000000       0.99499999827944374     
 -0.43311036789297658        9.9999999818013857E-002   0.0000000000000000        0.0000000000000000       -2.1433357565621885E-010   1.9949999944780676       0.99999999815319973        1.5079039614346327E-009   0.0000000000000000        0.0000000000000000       0.99499999632486791     
 -0.42976588628762541        9.9999999616107282E-002   0.0000000000000000        0.0000000000000000       -3.9644433753397873E-010   1.9949999883355569       0.99999999609884804        3.1852696966036634E-009   0.0000000000000000        0.0000000000000000       0.99499999223670887     
 -0.42642140468227424        9.9999999198826101E-002   0.0000000000000000        0.0000000000000000       -7.0442531086063822E-010   1.9949999756373746       0.99999999185196431        6.6528389850001484E-009   0.0000000000000000        0.0000000000000000       0.99499998378541032     
 -0.42307692307692307        9.9999998346014529E-002   0.0000000000000000        0.0000000000000000       -1.4037165989141099E-009   1.9949999496978013       0.99999998317652183        1.3736294546478107E-008   0.0000000000000000        0.0000000000000000       0.99499996652127942     
 -0.41973244147157190        9.9999996624040147E-002   0.0000000000000000        0.0000000000000000       -2.8146155796219980E-009   1.9949998973487013       0.99999996566846105        2.8031612828006755E-008   0.0000000000000000        0.0000000000000000       0.99499993168024026     
 -0.41638795986622074        9.9999993189493153E-002   0.0000000000000000        0.0000000000000000       -5.5854694036493215E-009   1.9949997930030956       0.99999993077026317        5.6525900457930205E-008   0.0000000000000000        0.0000000000000000       0.99499986223283243     
 -0.41304347826086957        9.9999986426600629E-002   0.0000000000000000        0.0000000000000000       -1.1384153644163627E-008   1.9949995876291000       0.99999986208329983        1.1260849109526619E-007   0.0000000000000000        0.0000000000000000       0.99499972554580007     
 -0.40969899665551840        9.9999973282440327E-002   0.0000000000000000        0.0000000000000000       -2.2362599549814149E-008   1.9949991886008858       0.99999972862901620        2.2157346731451021E-007   0.0000000000000000        0.0000000000000000       0.99499945997186956     
 -0.40635451505016723        9.9999948069816366E-002   0.0000000000000000        0.0000000000000000       -4.3314296587573304E-008   1.9949984234952520       0.99999947274072942        4.3050545642502455E-007   0.0000000000000000        0.0000000000000000       0.99499895075452260     
 -0.40301003344481606        9.9999900358170093E-002   0.0000000000000000        0.0000000000000000       -8.3023757902241636E-008   1.9949969761796629       0.99999898868828185        8.2573275556217959E-007   0.0000000000000000        0.0000000000000000       0.99499798749138113     
 -0.39966555183946489        9.9999811312180276E-002   0.0000000000000000        0.0000000000000000       -1.5702070664676861E-007   1.9949942760546431       0.99999808563500847        1.5630730894122903E-006   0.0000000000000000        0.0000000000000000       0.99499619041963461     
 -0.39632107023411373        9.9999647466964978E-002   0.0000000000000000        0.0000000000000000       -2.9132725022567063E-007   1.9949893098176150       0.99999642468135352        2.9192383588718086E-006   0.0000000000000000        0.0000000000000000       0.99499288513626150     
 -0.39297658862876256        9.9999350366483941E-002   0.0000000000000000        0.0000000000000000       -5.3981865808192124E-007   1.9949803080831365       0.99999341405201392        5.3774102566968060E-006   0.0000000000000000        0.0000000000000000       0.99498689403112262     
 -0.38963210702341139        9.9998819646433576E-002   0.0000000000000000        0.0000000000000000       -9.8374377081886017E-007   1.9949642350104295       0.99998803839204597        9.7666312921224600E-006   0.0000000000000000        0.0000000000000000       0.99497619661838355     
 -0.38628762541806022        9.9997886198935543E-002   0.0000000000000000        0.0000000000000000       -1.7445103923530401E-006   1.9949359764763237       0.99997858722146682        1.7483535763615410E-005   0.0000000000000000        0.0000000000000000       0.99495738925485688     
 -0.38294314381270905        9.9996270382370384E-002   0.0000000000000000        0.0000000000000000       -3.0890710994485392E-006   1.9948870813493604       0.99996223386861971        3.0836149508168738E-005   0.0000000000000000        0.0000000000000000       0.99492484748074084     
 -0.37959866220735788        9.9993519149536206E-002   0.0000000000000000        0.0000000000000000       -5.3449930718810054E-006   1.9948038636466854       0.99993440050160265        5.3562517128773051E-005   0.0000000000000000        0.0000000000000000       0.99486946314508262     
 -0.37625418060200672        9.9988913795381482E-002   0.0000000000000000        0.0000000000000000       -9.2235605638422128E-006   1.9946646284874832       0.99988782973280133        9.1588911312007808E-005   0.0000000000000000        0.0000000000000000       0.99477679875468172     
 -0.37290969899665549        9.9981339916352885E-002   0.0000000000000000        0.0000000000000000       -1.5377838253128631E-005   1.9944357565076662       0.99981127350827192        1.5410146327338129E-004   0.0000000000000000        0.0000000000000000       0.99462448299939432     
 -0.36956521739130432        9.9969111180786635E-002   0.0000000000000000        0.0000000000000000       -2.5439409793698674E-005   1.9940663946331803       0.99968771374032728        2.5500066418394050E-004   0.0000000000000000        0.0000000000000000       0.99437868089285297     
 -0.36622073578595316        9.9949739785615818E-002   0.0000000000000000        0.0000000000000000       -4.1385805212930002E-005   1.9934815912002819       0.99949205790351880        4.1478863188937749E-004   0.0000000000000000        0.0000000000000000       0.99398953329676309     
 -0.36287625418060199        9.9919657518620364E-002   0.0000000000000000        0.0000000000000000       -6.6470635375238702E-005   1.9925739210506417       0.99918831969902955        6.6288301521726979E-004   0.0000000000000000        0.0000000000000000       0.99338560135161214     
 -0.35953177257525082        9.9873897547500354E-002   0.0000000000000000        0.0000000000000000       -1.0371622774175140E-004   1.9911940114173441       0.99872641265143092        1.0402632138325756E-003   0.0000000000000000        0.0000000000000000       0.99246759876591328     
 -0.35618729096989965        9.9805775255583012E-002   0.0000000000000000        0.0000000000000000       -1.5972454898015065E-004   1.9891409109074325       0.99803885556143901        1.6022150654386434E-003   0.0000000000000000        0.0000000000000000       0.99110205534599338     
 -0.35284280936454848        9.9706603705444860E-002   0.0000000000000000        0.0000000000000000       -2.4281284800696236E-004   1.9861539037834017       0.99703790064985198        2.4207876879451641E-003   0.0000000000000000        0.0000000000000000       0.98911600313354964     
 -0.34949832775919731        9.9565542318512515E-002   0.0000000000000000        0.0000000000000000       -3.5920666080595747E-004   1.9819080161943443       0.99561380178561953        3.5864106621661604E-003   0.0000000000000000        0.0000000000000000       0.98629421440872489     
 -0.34615384615384615        9.9369656584121363E-002   0.0000000000000000        0.0000000000000000       -5.1699116917987363E-004   1.9760158669957213       0.99363507138373697        5.2080206065552035E-003   0.0000000000000000        0.0000000000000000       0.98238079561198444     
 -0.34280936454849498        9.9104262724055717E-002   0.0000000000000000        0.0000000000000000       -7.3673275877191935E-004   1.9680383503931158       0.99095152628747318        7.4110911490499528E-003   0.0000000000000000        0.0000000000000000       0.97708682410564263     
 -0.33946488294314381        9.8753605714887685E-002   0.0000000000000000        0.0000000000000000       -1.0260311020438412E-003   1.9575055816740854       0.98740059597480700        1.0333226850302130E-002   0.0000000000000000        0.0000000000000000       0.97010498569927839     
 -0.33612040133779264        9.8301916678040543E-002   0.0000000000000000        0.0000000000000000       -1.3870383650708632E-003   1.9439474051959829       0.98281670054973769        1.4117411951966724E-002   0.0000000000000000        0.0000000000000000       0.96113070464624517     
 -0.33277591973244147        9.7734594325072657E-002   0.0000000000000000        0.0000000000000000       -1.8464357654491149E-003   1.9269296931993467       0.97704253571359945        1.8903770132000283E-002   0.0000000000000000        0.0000000000000000       0.94988715748574715     
 -0.32943143812709030        9.7039369733512848E-002   0.0000000000000000        0.0000000000000000       -2.4202834445193823E-003   1.9060890248984295       0.96993992571117527        2.4821632943622818E-002   0.0000000000000000        0.0000000000000000       0.93614909918725420     
 -0.32608695652173914        9.6207080054265967E-002   0.0000000000000000        0.0000000000000000       -3.0760787052230738E-003   1.8811550299815214       0.96139686390065537        3.1984637984537101E-002   0.0000000000000000        0.0000000000000000       0.91975816608086614     
 -0.32274247491638797        9.5231854673233848E-002   0.0000000000000000        0.0000000000000000       -3.8549972957738201E-003   1.8519490893353439       0.95132824342175593        4.0492571449150472E-002   0.0000000000000000        0.0000000000000000       0.90062084591358782     
 -0.31939799331103680        9.4112590970944654E-002   0.0000000000000000        0.0000000000000000       -4.7450494475157253E-003   1.8183685757171939       0.93969237266686867        5.0450571513420632E-002   0.0000000000000000        0.0000000000000000       0.87867620305032534     
 -0.31605351170568563        9.2870053291823171E-002   0.0000000000000000        0.0000000000000000       -5.7560705220791276E-003   1.7810071969701460       0.92668282184707973        6.1741196757927358E-002   0.0000000000000000        0.0000000000000000       0.85432437512306625     
 -0.31270903010033446        9.1617097523725058E-002   0.0000000000000000        0.0000000000000000       -6.7372543823591997E-003   1.7435463562207665       0.91346983048479691        7.3272240287048720E-002   0.0000000000000000        0.0000000000000000       0.83007652573596946     
 -0.30936454849498329        9.0394679909110057E-002   0.0000000000000000        0.0000000000000000       -7.6721648904921362E-003   1.7071180489860132       0.90047129891333810        8.4693226316261194E-002   0.0000000000000000        0.0000000000000000       0.80664675007267506     
 -0.30602006688963213        8.9211964885001396E-002   0.0000000000000000        0.0000000000000000       -8.5655293425286258E-003   1.6718749944292779       0.88778466952032220        9.5953880988301279E-002   0.0000000000000000        0.0000000000000000       0.78409032490895569     
 -0.30267558528428096        8.8067194382988170E-002   0.0000000000000000        0.0000000000000000       -9.4417092720012925E-003   1.6377870138097690       0.87540227087101408       0.10704743325111829        0.0000000000000000        0.0000000000000000       0.76238474293875491     
 -0.29933110367892979        8.6959525525084819E-002   0.0000000000000000        0.0000000000000000       -1.0285058309673512E-002   1.6048277059496558       0.86332317733536001       0.11796757574812941        0.0000000000000000        0.0000000000000000       0.74150452861429594     
 -0.29598662207357862        8.5887919114584432E-002   0.0000000000000000        0.0000000000000000       -1.1081373816251043E-002   1.5729654508607025       0.85154378009641207       0.12870952289948487        0.0000000000000000        0.0000000000000000       0.72142167076429053     
 -0.29264214046822745        8.4851147072039876E-002   0.0000000000000000        0.0000000000000000       -1.1834541544610340E-002   1.5421657446315309       0.84005904594100222       0.13926998567490820        0.0000000000000000        0.0000000000000000       0.70210669869052877     
 -0.28929765886287623        8.3848005470510287E-002   0.0000000000000000        0.0000000000000000       -1.2574263481984153E-002   1.5123932569340708       0.82886325275503647       0.14964736169083703        0.0000000000000000        0.0000000000000000       0.68353000417903431     
 -0.28595317725752506        8.2877280064834372E-002   0.0000000000000000        0.0000000000000000       -1.3253525247227135E-002   1.4836110978834549       0.81794969703935838       0.15984110537446397        0.0000000000000000        0.0000000000000000       0.66566140084409653     
 -0.28260869565217389        8.1937671182742991E-002   0.0000000000000000        0.0000000000000000       -1.3921608136626948E-002   1.4557812697405224       0.80731084220101534       0.16985136108520812        0.0000000000000000        0.0000000000000000       0.64847042753950701     
 -0.27926421404682272        8.1027900356423682E-002   0.0000000000000000        0.0000000000000000       -1.4562868453421592E-002   1.4288662464009600       0.79693891170925368       0.17967929080208886        0.0000000000000000        0.0000000000000000       0.63192733469170637     
 -0.27591973244147155        8.0146745375770739E-002   0.0000000000000000        0.0000000000000000       -1.5178792721781282E-002   1.4028290874335470       0.78682593979066462       0.18932678864361213        0.0000000000000000        0.0000000000000000       0.61600314764288233     
 -0.27257525083612039        7.9292987067848389E-002   0.0000000000000000        0.0000000000000000       -1.5791446981781709E-002   1.3776330829255881       0.77696363988994233       0.19879610438386203        0.0000000000000000        0.0000000000000000       0.60066944303564573     
 -0.26923076923076922        7.8465361508178219E-002   0.0000000000000000        0.0000000000000000       -1.6355333609087711E-002   1.3532424486450847       0.76734368247148488       0.20808994771026409        0.0000000000000000        0.0000000000000000       0.58589876617359982     
 -0.26588628762541805        7.7662826127977674E-002   0.0000000000000000        0.0000000000000000       -1.6875470802197454E-002   1.3296228575565023       0.75795792091452396       0.21721144993294347        0.0000000000000000        0.0000000000000000       0.57166493664197848     
 -0.26254180602006688        7.6884206425988602E-002   0.0000000000000000        0.0000000000000000       -1.7416208091517341E-002   1.3067411329642837       0.74879828956491523       0.22616387753566378        0.0000000000000000        0.0000000000000000       0.55794284339936850     
 -0.25919732441471571        7.6128461284518084E-002   0.0000000000000000        0.0000000000000000       -1.7914606744339801E-002   1.2845652052236647       0.73985680479560312       0.23495061003199466        0.0000000000000000        0.0000000000000000       0.54470840042806157     
 -0.25585284280936454        7.5394551591695780E-002   0.0000000000000000        0.0000000000000000       -1.8384781073199179E-002   1.2630647243930229       0.73112583268590770       0.24357510333028501        0.0000000000000000        0.0000000000000000       0.53193889170711506     
 -0.25250836120401338        7.4681540149504649E-002   0.0000000000000000        0.0000000000000000       -1.8850692285839004E-002   1.2422110998739089       0.72259813273978402       0.25204083099467844        0.0000000000000000        0.0000000000000000       0.51961296713412497     
 -0.24916387959866221        7.3988518590587471E-002   0.0000000000000000        0.0000000000000000       -1.9283646805018533E-002   1.2219772235229576       0.71426677070605360       0.26035108652333022        0.0000000000000000        0.0000000000000000       0.50771045281690397     
 -0.24581939799331104        7.3314699152236998E-002   0.0000000000000000        0.0000000000000000       -1.9708167786530048E-002   1.2023377543129210       0.70612525976811180       0.26850889037502457        0.0000000000000000        0.0000000000000000       0.49621249454480915     
 -0.24247491638795987        7.2659270293989414E-002   0.0000000000000000        0.0000000000000000       -2.0119330331621058E-002   1.1832694647441662       0.69816773084703676       0.27651704670503241        0.0000000000000000        0.0000000000000000       0.48510173389712946     
 -0.23913043478260870        7.2021592176923541E-002   0.0000000000000000        0.0000000000000000       -2.0489189299053467E-002   1.1647511900012852       0.69038894137597284       0.28437798468629316        0.0000000000000000        0.0000000000000000       0.47436224862531229     
 -0.23578595317725753        7.1400952153870365E-002   0.0000000000000000        0.0000000000000000       -2.0882088462889730E-002   1.1467637757365892       0.68278428031865002       0.29209349460282802        0.0000000000000000        0.0000000000000000       0.46397949541793904     
 -0.23244147157190637        7.0796804370911418E-002   0.0000000000000000        0.0000000000000000       -2.1234711058795736E-002   1.1292902878978222       0.67534988624012904       0.29966483694248602        0.0000000000000000        0.0000000000000000       0.45394040165769323     
 -0.22909698996655517        7.0208735132508401E-002   0.0000000000000000        0.0000000000000000       -2.1579638991271709E-002   1.1123163455964609       0.66808282014772258       0.30709258365267939        0.0000000000000000        0.0000000000000000       0.44423352544873834     
 -0.22575250836120400        6.9636374429008607E-002   0.0000000000000000        0.0000000000000000       -2.1911983876263509E-002   1.0958299743859568       0.66098103607764114       0.31437651946677214        0.0000000000000000        0.0000000000000000       0.43484893830831567     
 -0.22240802675585283        6.9079415388345417E-002   0.0000000000000000        0.0000000000000000       -2.2231039944793179E-002   1.0798215568902321       0.65404339066053063       0.32151548089498266        0.0000000000000000        0.0000000000000000       0.42577816622970133     
 -0.21906354515050167        6.8537643772800722E-002   0.0000000000000000        0.0000000000000000       -2.2541475075422385E-002   1.0642840638816187       0.64726977388638440       0.32850737401681113        0.0000000000000000        0.0000000000000000       0.41701428999523421     
 -0.21571906354515050        6.8011036619400750E-002   0.0000000000000000        0.0000000000000000       -2.2830633878593048E-002   1.0492131660350612       0.64066119110062147       0.33534919184163536        0.0000000000000000        0.0000000000000000       0.40855197493443973     
 -0.21237458193979933        6.7499452309752309E-002   0.0000000000000000        0.0000000000000000       -2.3114080081576730E-002   1.0346070687899758       0.63421971956405265       0.34203685390721245        0.0000000000000000        0.0000000000000000       0.40038734922592323     
 -0.20903010033444816        6.7003041543260269E-002   0.0000000000000000        0.0000000000000000       -2.3363835755635817E-002   1.0204663356136516       0.62794846034232732       0.34856516945116245        0.0000000000000000        0.0000000000000000       0.39251787527132437     
 -0.20568561872909699        6.6521935394680376E-002   0.0000000000000000        0.0000000000000000       -2.3636306103425205E-002   1.0067941343378077       0.62185167166114397       0.35492780006426811        0.0000000000000000        0.0000000000000000       0.38494246267666388     
 -0.20234113712374582        6.6056399700999954E-002   0.0000000000000000        0.0000000000000000       -2.3879481529397447E-002  0.99359630325193715       0.61593482433460356       0.36111735335029410        0.0000000000000000        0.0000000000000000       0.37766147891733359     
 -0.19899665551839466        6.5606854090909550E-002   0.0000000000000000        0.0000000000000000       -2.4094970468039829E-002  0.98088136293539985       0.61020463164846361       0.36712510788707414        0.0000000000000000        0.0000000000000000       0.37067673128693623     
 -0.19565217391304349        6.5173735341412520E-002   0.0000000000000000        0.0000000000000000       -2.4330457986159400E-002  0.96866070518859093       0.60466915684510814       0.37294082773234422        0.0000000000000000        0.0000000000000000       0.36399154834348274     
 -0.19230769230769232        6.4757690729892986E-002   0.0000000000000000        0.0000000000000000       -2.4521808936562740E-002  0.95694907058977319       0.59933805269098583       0.37855272053329558        0.0000000000000000        0.0000000000000000       0.35761101789878735     
 -0.18896321070234115        6.4359431204172021E-002   0.0000000000000000        0.0000000000000000       -2.4719854469997887E-002  0.94576520028728317       0.59422288193483341       0.38394709469324817        0.0000000000000000        0.0000000000000000       0.35154231835244976     
 -0.18561872909698995        6.3979915665603224E-002   0.0000000000000000        0.0000000000000000       -2.4917329116060007E-002  0.93513207786369956       0.58933725520961733       0.38910812307032222        0.0000000000000000        0.0000000000000000       0.34579482265408218     
 -0.18227424749163879        6.3620157057006313E-002   0.0000000000000000        0.0000000000000000       -2.5088573574439693E-002  0.92507714817288766       0.58469695270394795       0.39401756502901547        0.0000000000000000        0.0000000000000000       0.34038019546893977     
 -0.17892976588628762        6.3281458346358468E-002   0.0000000000000000        0.0000000000000000       -2.5235462015117317E-002  0.91563240591461692       0.58031998331064150       0.39865482149022413        0.0000000000000000        0.0000000000000000       0.33531242260397542     
 -0.17558528428093645        6.2965204797120991E-002   0.0000000000000000        0.0000000000000000       -2.5382910405485345E-002  0.90683385763281832       0.57622634011361751       0.40299736872111858        0.0000000000000000        0.0000000000000000       0.33060751751920087     
 -0.17224080267558528        6.2672908673143568E-002   0.0000000000000000        0.0000000000000000       -2.5515234262276566E-002  0.89871972870243899       0.57243715295041819       0.40702157976162101        0.0000000000000000        0.0000000000000000       0.32628257575202080     
 -0.16889632107023411        6.2406074985842684E-002   0.0000000000000000        0.0000000000000000       -2.5646604033763270E-002  0.89132754291991134       0.56897328170375994       0.41070402461000877        0.0000000000000000        0.0000000000000000       0.32235426121615141     
 -0.16555183946488294        6.2166010711339960E-002   0.0000000000000000        0.0000000000000000       -2.5744064638245735E-002  0.88469029631799667       0.56585344475229815       0.41402356533988488        0.0000000000000000        0.0000000000000000       0.31883685156569852     
 -0.16220735785953178        6.1953710838881751E-002   0.0000000000000000        0.0000000000000000       -2.5837800276919988E-002  0.87883200420011520       0.56309202046254447       0.41696386016946130        0.0000000000000000        0.0000000000000000       0.31573998373757078     
 -0.15886287625418061        6.1769687902138777E-002   0.0000000000000000        0.0000000000000000       -2.5921284017819554E-002  0.87376280400812445       0.56069661604260790       0.41951601797172566        0.0000000000000000        0.0000000000000000       0.31306618796551650     
 -0.15551839464882944        6.1613773322844956E-002   0.0000000000000000        0.0000000000000000       -2.5988439753657631E-002  0.86947458359663310       0.55866587598245199       0.42168073686172625        0.0000000000000000        0.0000000000000000       0.31080870761418106     
 -0.15217391304347827        6.1485010630107209E-002   0.0000000000000000        0.0000000000000000       -2.6039531351731392E-002  0.86593835016199872       0.55698813465536412       0.42346969454590788        0.0000000000000000        0.0000000000000000       0.30895021550663460     
 -0.14882943143812710        6.1381656256770355E-002   0.0000000000000000        0.0000000000000000       -2.6087436311327667E-002  0.86310419192928778       0.55564134121379050       0.42490582356776774        0.0000000000000000        0.0000000000000000       0.30746285071549728     
 -0.14548494983277591        6.1301293578178991E-002   0.0000000000000000        0.0000000000000000       -2.6120210144405933E-002  0.86090379983891263       0.55459425071187751       0.42602217768237644        0.0000000000000000        0.0000000000000000       0.30630954912703512     
 -0.14214046822742474        6.1240978543191785E-002   0.0000000000000000        0.0000000000000000       -2.6143800759077334E-002  0.85925509657617560       0.55380866741598467       0.42685936179780343        0.0000000000000000        0.0000000000000000       0.30544642916019099     
 -0.13879598662207357        6.1197475662186709E-002   0.0000000000000000        0.0000000000000000       -2.6160461500578013E-002  0.85806836245843221       0.55324243929243189       0.42746217229151950        0.0000000000000000        0.0000000000000000       0.30482592316600027     
 -0.13545150501672240        6.1167498805366455E-002   0.0000000000000000        0.0000000000000000       -2.6173545900360671E-002  0.85725297264114375       0.55285274175983512       0.42787613907538380        0.0000000000000000        0.0000000000000000       0.30440023088130863     
 -0.13210702341137123        6.1147934259803693E-002   0.0000000000000000        0.0000000000000000       -2.6181193972263928E-002  0.85672346757970264       0.55259901423293201       0.42814451686079880        0.0000000000000000        0.0000000000000000       0.30412445334677063     
 -0.12876254180602006        6.1136030757147519E-002   0.0000000000000000        0.0000000000000000       -2.6185396788614243E-002  0.85640405392485586       0.55244525058468785       0.42830592517155813        0.0000000000000000        0.0000000000000000       0.30395880334016800     
 -0.12541806020066890        6.1129499609082538E-002   0.0000000000000000        0.0000000000000000       -2.6187587149578327E-002  0.85623107771343976       0.55236137254020856       0.42839293858586058        0.0000000000000000        0.0000000000000000       0.30386970517323120     
 -0.12207357859531773        6.1126389164383586E-002   0.0000000000000000        0.0000000000000000       -2.6188642468166975E-002  0.85615206001712119       0.55232216372990983       0.42843189729085301        0.0000000000000000        0.0000000000000000       0.30382989628721135     
 -0.11872909698996656        6.1125011946931380E-002   0.0000000000000000        0.0000000000000000       -2.6188668526408280E-002  0.85612453481461603       0.55230635005151441       0.42844378055812249        0.0000000000000000        0.0000000000000000       0.30381818476310163     
 -0.11538461538461539        6.1124802705174300E-002   0.0000000000000000        0.0000000000000000       -2.6188353054725999E-002  0.85612502622463205       0.55230500981629849       0.42844204316835638        0.0000000000000000        0.0000000000000000       0.30382001640833356     
 -0.11204013377926421        6.1125940658549593E-002   0.0000000000000000        0.0000000000000000       -2.6185539787841012E-002  0.85616169648565643       0.55232095904342526       0.42842202905382093        0.0000000000000000        0.0000000000000000       0.30384073744223117     
 -0.10869565217391304        6.1128932189322971E-002   0.0000000000000000        0.0000000000000000       -2.6177589938955186E-002  0.85624910303232826       0.55236077845884834       0.42837608363250568        0.0000000000000000        0.0000000000000000       0.30388832457347986     
 -0.10535117056856187        6.1133324988283090E-002   0.0000000000000000        0.0000000000000000       -2.6165068763419803E-002  0.85637387396889486       0.55241828360076106       0.42831099161694181        0.0000000000000000        0.0000000000000000       0.30395559036813374     
 -0.10200668896321070        6.1137136008479004E-002   0.0000000000000000        0.0000000000000000       -2.6154079852789076E-002  0.85648320277391843       0.55246834797446931       0.42825355289920120        0.0000000000000000        0.0000000000000000       0.30401485479944906     
  -9.8662207357859535E-002   6.1139932344652537E-002   0.0000000000000000        0.0000000000000000       -2.6145642536210639E-002  0.85656557796573840       0.55250549085413392       0.42820980282980370        0.0000000000000000        0.0000000000000000       0.30406008711160454     
  -9.5317725752508367E-002   6.1142003383251375E-002   0.0000000000000000        0.0000000000000000       -2.6139015993027072E-002  0.85662873196730893       0.55253340673005502       0.42817577905811266        0.0000000000000000        0.0000000000000000       0.30409532523725397     
  -9.1973244147157185E-002   6.1143579444977017E-002   0.0000000000000000        0.0000000000000000       -2.6133566243122391E-002  0.85667883000284606       0.55255503343534496       0.42814841436146300        0.0000000000000000        0.0000000000000000       0.30412379656750110     
  -8.8628762541806017E-002   6.1144833330475885E-002   0.0000000000000000        0.0000000000000000       -2.6128945476727311E-002  0.85672055622328269       0.55257260195503832       0.42812527653616322        0.0000000000000000        0.0000000000000000       0.30414795426824437     
  -8.5284280936454848E-002   6.1145890503473563E-002   0.0000000000000000        0.0000000000000000       -2.6124764391615908E-002  0.85675741271327954       0.55258778495332839       0.42810449381726140        0.0000000000000000        0.0000000000000000       0.30416962775995116     
  -8.1939799331103680E-002   6.1146844798956990E-002   0.0000000000000000        0.0000000000000000       -2.6120911645317102E-002  0.85679194054870855       0.55260177666348820       0.42808473641173350        0.0000000000000000        0.0000000000000000       0.30419016388522035     
  -7.8595317725752512E-002   6.1147759358759796E-002   0.0000000000000000        0.0000000000000000       -2.6117207149695530E-002  0.85682584595589684       0.55261533632928217       0.42806525263989037        0.0000000000000000        0.0000000000000000       0.30421050962661472     
  -7.5250836120401343E-002   6.1148681309308221E-002   0.0000000000000000        0.0000000000000000       -2.6113628998849600E-002  0.85686019219836795       0.55262904605470642       0.42804552378123173        0.0000000000000000        0.0000000000000000       0.30423114614366153     
  -7.1906354515050161E-002   6.1149682029404608E-002   0.0000000000000000        0.0000000000000000       -2.6109987835748028E-002  0.85689700093708376       0.55264384530406729       0.42802448857224878        0.0000000000000000        0.0000000000000000       0.30425315563301641     
  -6.8561872909698993E-002   6.1150878188229701E-002   0.0000000000000000        0.0000000000000000       -2.6106051461434559E-002  0.85693949669380554       0.55266125754080764       0.42800046950870096        0.0000000000000000        0.0000000000000000       0.30427823915299790     
  -6.5217391304347824E-002   6.1152429932721838E-002   0.0000000000000000        0.0000000000000000       -2.6101377504003858E-002  0.85699201011668813       0.55268333840775041       0.42797123764228417        0.0000000000000000        0.0000000000000000       0.30430867170893772     
  -6.1872909698996656E-002   6.1154504676577778E-002   0.0000000000000000        0.0000000000000000       -2.6095335036375681E-002  0.85705882257025889       0.55271213291716625       0.42793461517438985        0.0000000000000000        0.0000000000000000       0.30434668965309264     
  -5.8528428093645488E-002   6.1156572053835422E-002   0.0000000000000000        0.0000000000000000       -2.6089259749188937E-002  0.85712540007937466       0.55274076620298063       0.42789805443789963        0.0000000000000000        0.0000000000000000       0.30438463387639403     
  -5.5183946488294312E-002   6.1158100887342262E-002   0.0000000000000000        0.0000000000000000       -2.6085136388733762E-002  0.85717825818701698       0.55276281920749515       0.42786844296530507        0.0000000000000000        0.0000000000000000       0.30441543897952184     
  -5.1839464882943144E-002   6.1158874586800457E-002   0.0000000000000000        0.0000000000000000       -2.6084163825846111E-002  0.85721369593979602       0.55277603076126647       0.42784730692157930        0.0000000000000000        0.0000000000000000       0.30443766517852960     
  -4.8494983277591976E-002   6.1159010136283096E-002   0.0000000000000000        0.0000000000000000       -2.6084774728453494E-002  0.85723361456512115       0.55278145317436411       0.42783398525737892        0.0000000000000000        0.0000000000000000       0.30445216139075709     
  -4.5150501672240800E-002   6.1158778824953894E-002   0.0000000000000000        0.0000000000000000       -2.6087219876815563E-002  0.85724319850705222       0.55278227793923196       0.42782570595349900        0.0000000000000000        0.0000000000000000       0.30446092056782026     
  -4.1806020066889632E-002   6.1158262367177835E-002   0.0000000000000000        0.0000000000000000       -2.6090714565558667E-002  0.85724435566987145       0.55277939502402051       0.42782175771734726        0.0000000000000000        0.0000000000000000       0.30446496064585093     
  -3.8461538461538464E-002   6.1157342358241294E-002   0.0000000000000000        0.0000000000000000       -2.6094132889962214E-002  0.85723563364879640       0.55277139785662666       0.42782281368628777        0.0000000000000000        0.0000000000000000       0.30446423579216975     
  -3.5117056856187288E-002   6.1156050745524257E-002   0.0000000000000000        0.0000000000000000       -2.6101654533262800E-002  0.85721859556289348       0.55275929039403171       0.42782820965621188        0.0000000000000000        0.0000000000000000       0.30445930516886172     
  -3.1772575250836120E-002   6.1154666470087965E-002   0.0000000000000000        0.0000000000000000       -2.6112429559062334E-002  0.85719908657823685       0.55274576084304916       0.42783445989408103        0.0000000000000000        0.0000000000000000       0.30445332573518763     
  -2.8428093645484948E-002   6.1153470619920665E-002   0.0000000000000000        0.0000000000000000       -2.6118932471815178E-002  0.85718793851788244       0.55273595752495863       0.42783615365333011        0.0000000000000000        0.0000000000000000       0.30445198099292387     
  -2.5083612040133780E-002   6.1152348315812864E-002   0.0000000000000000        0.0000000000000000       -2.6128543960619081E-002  0.85718695912172382       0.55273084691188745       0.42783262064276356        0.0000000000000000        0.0000000000000000       0.30445611220983632     
  -2.1739130434782608E-002   6.1151428487475526E-002   0.0000000000000000        0.0000000000000000       -2.6152237026693139E-002  0.85719322644204543       0.55272902391524725       0.42782534468021027        0.0000000000000000        0.0000000000000000       0.30446420252679823     
  -1.8394648829431440E-002   6.1150960246429825E-002   0.0000000000000000        0.0000000000000000       -2.6161373620670628E-002  0.85720345757154237       0.55272880445614070       0.42781571582022399        0.0000000000000000        0.0000000000000000       0.30447465311540162     
  -1.5050167224080268E-002   6.1150573927444191E-002   0.0000000000000000        0.0000000000000000       -2.6160611941276401E-002  0.85721326966082945       0.55272809797644862       0.42780598496244893        0.0000000000000000        0.0000000000000000       0.30448517168438083     
  -1.1705685618729096E-002   6.1150310639257792E-002   0.0000000000000000        0.0000000000000000       -2.6158625810578425E-002  0.85721829768368196       0.55272476559996253       0.42779826028729190        0.0000000000000000        0.0000000000000000       0.30449353208371949     
  -8.3612040133779261E-003   6.1149461240335427E-002   0.0000000000000000        0.0000000000000000       -2.6139280068122488E-002  0.85721486223028132       0.55271724716282244       0.42779479301974960        0.0000000000000000        0.0000000000000000       0.30449761506745893     
  -5.0167224080267560E-003   6.1148127608491962E-002   0.0000000000000000        0.0000000000000000       -2.6159008563710520E-002  0.85720218056209707       0.55270511215874552       0.42779588403584534        0.0000000000000000        0.0000000000000000       0.30449706840335161     
  -1.6722408026755853E-003   6.1146509359601503E-002   0.0000000000000000        0.0000000000000000       -2.6158679527485958E-002  0.85718087861880699       0.55268868106073732       0.42780120369098662        0.0000000000000000        0.0000000000000000       0.30449219755806967     
   1.6722408026755853E-003   6.1144569419899840E-002   0.0000000000000000        0.0000000000000000       -2.6158402668411757E-002  0.85715261728340286       0.55266870503904808       0.42780985776353198        0.0000000000000000        0.0000000000000000       0.30448391224435478     
   5.0167224080267560E-003   6.1142344098247529E-002   0.0000000000000000        0.0000000000000000       -2.6158035033022900E-002  0.85711933241864879       0.55264605162777791       0.42782080343199647        0.0000000000000000        0.0000000000000000       0.30447328079087088     
   8.3612040133779261E-003   6.1139857505203274E-002   0.0000000000000000        0.0000000000000000       -2.6157808054125702E-002  0.85708258149683547       0.55262133491786092       0.42783310514419826        0.0000000000000000        0.0000000000000000       0.30446124657897461     
   1.1705685618729096E-002   6.1137409596329052E-002   0.0000000000000000        0.0000000000000000       -2.6157401782975487E-002  0.85704860738351840       0.55259741673534823       0.42784341786372926        0.0000000000000000        0.0000000000000000       0.30445119064817022     
   1.5050167224080268E-002   6.1135337758366055E-002   0.0000000000000000        0.0000000000000000       -2.6156763370930362E-002  0.85702311398278896       0.55257710023665685       0.42784908619991741        0.0000000000000000        0.0000000000000000       0.30444601374613212     
   1.8394648829431440E-002   6.1133685710108236E-002   0.0000000000000000        0.0000000000000000       -2.6156113769469112E-002  0.85700775053946598       0.55256118835776591       0.42784925456286538        0.0000000000000000        0.0000000000000000       0.30444656218170002     
   2.1739130434782608E-002   6.1132370143296151E-002   0.0000000000000000        0.0000000000000000       -2.6155208202604634E-002  0.85700209511490910       0.55254950472477460       0.42784412543108813        0.0000000000000000        0.0000000000000000       0.30445259039013445     
   2.5083612040133780E-002   6.1131247680273143E-002   0.0000000000000000        0.0000000000000000       -2.6154141359131858E-002  0.85700428161372932       0.55254112670810218       0.42783461549076673        0.0000000000000000        0.0000000000000000       0.30446315490562720     
   2.8428093645484948E-002   6.1130176343609177E-002   0.0000000000000000        0.0000000000000000       -2.6152896255207638E-002  0.85701152603332220       0.55253462428713795       0.42782207840231207        0.0000000000000000        0.0000000000000000       0.30447690174618430     
   3.1772575250836120E-002   6.1129067985584366E-002   0.0000000000000000        0.0000000000000000       -2.6151584031217867E-002  0.85702135407948099       0.55252879091411500       0.42780768202886416        0.0000000000000000        0.0000000000000000       0.30449256316536599     
   3.5117056856187288E-002   6.1127836279048428E-002   0.0000000000000000        0.0000000000000000       -2.6150161983313630E-002  0.85703089717011594       0.55252228554894167       0.42779280143958015        0.0000000000000000        0.0000000000000000       0.30450861162117421     
   3.8461538461538464E-002   6.1126205902285832E-002   0.0000000000000000        0.0000000000000000       -2.6148758357144739E-002  0.85703279965361956       0.55251148811941531       0.42778117719189468        0.0000000000000000        0.0000000000000000       0.30452131153420420     
   4.1806020066889632E-002   6.1124026839702368E-002   0.0000000000000000        0.0000000000000000       -2.6147514739193505E-002  0.85702188945306346       0.55249405715167277       0.42777563944658681        0.0000000000000000        0.0000000000000000       0.30452783230139074     
   4.5150501672240800E-002   6.1121240845574236E-002   0.0000000000000000        0.0000000000000000       -2.6146484351744693E-002  0.85699653230359485       0.55246908596678390       0.42777692185392691        0.0000000000000000        0.0000000000000000       0.30452744633681089     
   4.8494983277591976E-002   6.1117908796448447E-002   0.0000000000000000        0.0000000000000000       -2.6145483858513553E-002  0.85695863040617726       0.55243737262838466       0.42778386453772183        0.0000000000000000        0.0000000000000000       0.30452125777779260     
   5.1839464882943144E-002   6.1114116110098558E-002   0.0000000000000000        0.0000000000000000       -2.6144507313590137E-002  0.85691129929126120       0.55240012591542709       0.42779454819403318        0.0000000000000000        0.0000000000000000       0.30451117337583411     
   5.5183946488294312E-002   6.1110096264196771E-002   0.0000000000000000        0.0000000000000000       -2.6143349980963442E-002  0.85686174366942680       0.55236065939337031       0.42780513735131431        0.0000000000000000        0.0000000000000000       0.30450108427605654     
   5.8528428093645488E-002   6.1106279532952820E-002   0.0000000000000000        0.0000000000000000       -2.6142131376898890E-002  0.85682207146432354       0.55232465617496285       0.42780959568042887        0.0000000000000000        0.0000000000000000       0.30449741528936070     
   6.1872909698996656E-002   6.1102672818065466E-002   0.0000000000000000        0.0000000000000000       -2.6140460186978492E-002  0.85679299580077006       0.55229241948286689       0.42780755311666008        0.0000000000000000        0.0000000000000000       0.30450057631790317     
   6.5217391304347824E-002   6.1099095694993472E-002   0.0000000000000000        0.0000000000000000       -2.6138549126298639E-002  0.85676997241971375       0.55226171413499359       0.42780120354588896        0.0000000000000000        0.0000000000000000       0.30450825828472011     
   6.8561872909698993E-002   6.1095443708941939E-002   0.0000000000000000        0.0000000000000000       -2.6136422864471251E-002  0.85675009571941008       0.55223119605278825       0.42779195845130991        0.0000000000000000        0.0000000000000000       0.30451889966662188     
   7.1906354515050161E-002   6.1091558349937236E-002   0.0000000000000000        0.0000000000000000       -2.6133993220136903E-002  0.85672978660859378       0.55219894950974802       0.42778150888396088        0.0000000000000000        0.0000000000000000       0.30453083709884576     
   7.5250836120401343E-002   6.1087145127224102E-002   0.0000000000000000        0.0000000000000000       -2.6131675872945171E-002  0.85670072623292881       0.55216111043731775       0.42777401140127280        0.0000000000000000        0.0000000000000000       0.30453961579561106     
   7.8595317725752512E-002   6.1081918505543502E-002   0.0000000000000000        0.0000000000000000       -2.6129468908312452E-002  0.85665716201875808       0.55211446996431335       0.42777220995974236        0.0000000000000000        0.0000000000000000       0.30454269205444473     
   8.1939799331103680E-002   6.1075695925004309E-002   0.0000000000000000        0.0000000000000000       -2.6127247184862618E-002  0.85659734423677469       0.55205754379113925       0.42777647877081987        0.0000000000000000        0.0000000000000000       0.30453980044563539     
   8.5284280936454848E-002   6.1068366111144558E-002   0.0000000000000000        0.0000000000000000       -2.6124794144221010E-002  0.85652159898907754       0.55199018537634348       0.42778616383717116        0.0000000000000000        0.0000000000000000       0.30453141361273406     
   8.8628762541806017E-002   6.1059947459784235E-002   0.0000000000000000        0.0000000000000000       -2.6121953529456250E-002  0.85643667890153252       0.55191499583456871       0.42779726922440853        0.0000000000000000        0.0000000000000000       0.30452168306696381     
   9.1973244147157185E-002   6.1050310155905098E-002   0.0000000000000000        0.0000000000000000       -2.6118461231478891E-002  0.85634885718434184       0.55183421131835220       0.42780586544397636        0.0000000000000000        0.0000000000000000       0.30451464586598964     
   9.5317725752508367E-002   6.1038979040549626E-002   0.0000000000000000        0.0000000000000000       -2.6113520000258895E-002  0.85626035696049141       0.55174800215694397       0.42780995416129591        0.0000000000000000        0.0000000000000000       0.30451235480354744     
   9.8662207357859535E-002   6.1025040342829823E-002   0.0000000000000000        0.0000000000000000       -2.6107818584398371E-002  0.85616988226399138       0.55165469176372928       0.42780919881243840        0.0000000000000000        0.0000000000000000       0.30451519050026216     
  0.10200668896321070        6.1006993936734387E-002   0.0000000000000000        0.0000000000000000       -2.6100280237011018E-002  0.85607412465973343       0.55155133919782118       0.42780403870733341        0.0000000000000000        0.0000000000000000       0.30452278546191219     
  0.10535117056856187        6.0982400090239072E-002   0.0000000000000000        0.0000000000000000       -2.6088974890454711E-002  0.85596776823348075       0.55143342148175500       0.42779538833845587        0.0000000000000000        0.0000000000000000       0.30453434675172569     
  0.10869565217391304        6.0947252660700432E-002   0.0000000000000000        0.0000000000000000       -2.6075538885005922E-002  0.85584180579597813       0.55129346073994168       0.42778497359468931        0.0000000000000000        0.0000000000000000       0.30454834505603645     
  0.11204013377926421        6.0894995993559756E-002   0.0000000000000000        0.0000000000000000       -2.6051741979266834E-002  0.85568165181235090       0.55111924250418887       0.42777549783891466        0.0000000000000000        0.0000000000000000       0.30456240930816203     
  0.11538461538461539        6.0815174183778020E-002   0.0000000000000000        0.0000000000000000       -2.6018281028074668E-002  0.85546648507886214       0.55089224145795157       0.42776981978833195        0.0000000000000000        0.0000000000000000       0.30457424362091057     
  0.11872909698996656        6.0691494526477763E-002   0.0000000000000000        0.0000000000000000       -2.5972134576899467E-002  0.85516942306474020       0.55058598253768454       0.42776930204002211        0.0000000000000000        0.0000000000000000       0.30458344052705572     
  0.12207357859531773        6.0499086424970504E-002   0.0000000000000000        0.0000000000000000       -2.5897312090047041E-002  0.85475609933479235       0.55016305432687307       0.42777244528518338        0.0000000000000000        0.0000000000000000       0.30459304500791928     
  0.12541806020066890        6.0200673089205153E-002   0.0000000000000000        0.0000000000000000       -2.5773624697932276E-002  0.85417880133464519       0.54956922168256772       0.42777506426899398        0.0000000000000000        0.0000000000000000       0.30460957965207747     
  0.12876254180602006        5.9741461145045194E-002   0.0000000000000000        0.0000000000000000       -2.5572411897312717E-002  0.85336522525517999       0.54872392121279989       0.42777222917338836        0.0000000000000000        0.0000000000000000       0.30464130404238010     
  0.13210702341137123        5.9042782308668530E-002   0.0000000000000000        0.0000000000000000       -2.5319086883476949E-002  0.85220375235467438       0.54750775788476091       0.42776065777517713        0.0000000000000000        0.0000000000000000       0.30469599446991347     
  0.13545150501672240        5.7994354734677518E-002   0.0000000000000000        0.0000000000000000       -2.4883558526169750E-002  0.85052818945563158       0.54574818432573247       0.42773991237102327        0.0000000000000000        0.0000000000000000       0.30478000512989917     
  0.13879598662207357        5.6445966912588290E-002   0.0000000000000000        0.0000000000000000       -2.4270621329445928E-002  0.84810354063839299       0.54320410626744198       0.42771116486922572        0.0000000000000000        0.0000000000000000       0.30489943437095096     
  0.14214046822742474        5.4199011618783349E-002   0.0000000000000000        0.0000000000000000       -2.3275537155791462E-002  0.84461081890003720       0.53954888370998777       0.42767514817539115        0.0000000000000000        0.0000000000000000       0.30506193519004937     
  0.14548494983277591        5.0998194740308318E-002   0.0000000000000000        0.0000000000000000       -2.2092637037948826E-002  0.83962879931745893       0.53435185171172694       0.42763052523577427        0.0000000000000000        0.0000000000000000       0.30527694760573199     
  0.14882943143812710        4.6526605240799948E-002   0.0000000000000000        0.0000000000000000       -2.0248478382070844E-002  0.83261234369755044       0.52706034096186405       0.42757530189940002        0.0000000000000000        0.0000000000000000       0.30555200273568639     
  0.15217391304347827        4.0407044195659166E-002   0.0000000000000000        0.0000000000000000       -1.7717913002339387E-002  0.82287473361792718       0.51698914943486274       0.42750882057815448        0.0000000000000000        0.0000000000000000       0.30588558418306444     
  0.15551839464882944        3.2209341907768765E-002   0.0000000000000000        0.0000000000000000       -1.4454305491246927E-002  0.80958455662955964       0.50332708035494855       0.42743421352163558        0.0000000000000000        0.0000000000000000       0.30625747627461108     
  0.15886287625418061        2.1475459866424317E-002   0.0000000000000000        0.0000000000000000       -1.0096142197275669E-002  0.79178934044179883       0.48517152742976305       0.42735908125959754        0.0000000000000000        0.0000000000000000       0.30661781301203583     
  0.16220735785953178        7.7535903890824324E-003   0.0000000000000000        0.0000000000000000       -4.4525921171151388E-003  0.76847216259852513       0.46159882752581982       0.42729705593196310        0.0000000000000000        0.0000000000000000       0.30687333507270526     
  0.16555183946488294       -9.3503518385393558E-003   0.0000000000000000        0.0000000000000000        2.5783030510612729E-003  0.73864344710218566       0.43177652696604757       0.42727940770988448        0.0000000000000000        0.0000000000000000       0.30686692013613803     
  0.16889632107023411       -3.0108279653732497E-002   0.0000000000000000        0.0000000000000000        1.1508736174199062E-002  0.70141694700702584       0.39502928269560683       0.42736213648047749        0.0000000000000000        0.0000000000000000       0.30638766431141901     
  0.17224080267558528       -5.4661863558996847E-002   0.0000000000000000        0.0000000000000000        2.1418125842322732E-002  0.65847297462562304       0.35336563060870679       0.42766936511254544        0.0000000000000000        0.0000000000000000       0.30510734401691625     
  0.17558528428093645       -8.1561255133846572E-002   0.0000000000000000        0.0000000000000000        3.2929116789308988E-002  0.61788386715988353       0.31517633997757033       0.42812340224080542        0.0000000000000000        0.0000000000000000       0.30270752718231320     
  0.17892976588628762      -0.10612618122174179        0.0000000000000000        0.0000000000000000        4.3861339242046063E-002  0.58532926380953409       0.28547277853101011       0.42872644416627409        0.0000000000000000        0.0000000000000000       0.29985648527852399     
  0.18227424749163879      -0.12614449374097472        0.0000000000000000        0.0000000000000000        5.2851108214802565E-002  0.56010496824139466       0.26308905985954018       0.42941737839394839        0.0000000000000000        0.0000000000000000       0.29701590838185449     
  0.18561872909698995      -0.14210773140202446        0.0000000000000000        0.0000000000000000        6.0607483725519655E-002  0.54097688290628254       0.24667827094138464       0.42996300625876360        0.0000000000000000        0.0000000000000000       0.29429861196489787     
  0.18896321070234115      -0.15454857498436997        0.0000000000000000        0.0000000000000000        6.6097337364066033E-002  0.52677512162247742       0.23497782063971329       0.43026611713720914        0.0000000000000000        0.0000000000000000       0.29179730098276419     
  0.19230769230769232      -0.16407744861626819        0.0000000000000000        0.0000000000000000        7.0339953172214892E-002  0.51664192270698972       0.22692738792174247       0.43049442747529532        0.0000000000000000        0.0000000000000000       0.28971453478524722     
  0.19565217391304349      -0.17129955593447549        0.0000000000000000        0.0000000000000000        7.3596427058434458E-002  0.50982288033505974       0.22163135168717438       0.43084502741653774        0.0000000000000000        0.0000000000000000       0.28819152864788539     
  0.19899665551839466      -0.17670706181625154        0.0000000000000000        0.0000000000000000        7.6056746352719820E-002  0.50544149095767210       0.21830169249811765       0.43127191986745339        0.0000000000000000        0.0000000000000000       0.28713979845955445     
  0.20234113712374582      -0.18072999522189481        0.0000000000000000        0.0000000000000000        7.8519379708007875E-002  0.50263256813745338       0.21628410374020288       0.43159384906903259        0.0000000000000000        0.0000000000000000       0.28634846439725048     
  0.20568561872909699      -0.18373434712536699        0.0000000000000000        0.0000000000000000        8.4952730007491165E-002  0.50078370969366981       0.21511558658048061       0.43177070027938907        0.0000000000000000        0.0000000000000000       0.28566812311318918     
  0.20903010033444816      -0.18590275644952833        0.0000000000000000        0.0000000000000000        8.9613991368350659E-002  0.49952997099543017       0.21446424533934580       0.43181142851235332        0.0000000000000000        0.0000000000000000       0.28506572565608435     
  0.21237458193979933      -0.18742271681218284        0.0000000000000000        0.0000000000000000        9.2862450526784282E-002  0.49876302633496261       0.21413822366938534       0.43175221334229863        0.0000000000000000        0.0000000000000000       0.28462480266557727     
  0.21571906354515050      -0.18847057628770736        0.0000000000000000        0.0000000000000000        9.5056647620367890E-002  0.49833198289883196       0.21400541636855916       0.43174192457140376        0.0000000000000000        0.0000000000000000       0.28432656653027283     
  0.21906354515050167      -0.18917226103789822        0.0000000000000000        0.0000000000000000        9.6501988929395752E-002  0.49812288541480543       0.21397041373826828       0.43176399441269836        0.0000000000000000        0.0000000000000000       0.28415247167653718     
  0.22240802675585283      -0.18963122865016788        0.0000000000000000        0.0000000000000000        9.7432667557517061E-002  0.49802188980398443       0.21397113941524429       0.43179232624427583        0.0000000000000000        0.0000000000000000       0.28405075038874011     
  0.22575250836120400      -0.18992657406671146        0.0000000000000000        0.0000000000000000        9.8019152196718140E-002  0.49799621564142932       0.21401071679415784       0.43183730161484574        0.0000000000000000        0.0000000000000000       0.28398549884727148     
  0.22909698996655517      -0.19011610124605965        0.0000000000000000        0.0000000000000000        9.8386758618412146E-002  0.49807806893860673       0.21410309171919575       0.43188460679541402        0.0000000000000000        0.0000000000000000       0.28397497721941095     
  0.23244147157190637      -0.19023757263481011        0.0000000000000000        0.0000000000000000        9.8612526770245679E-002  0.49821413672068171       0.21421731712659289       0.43194761662869058        0.0000000000000000        0.0000000000000000       0.28399681959408885     
  0.23578595317725753      -0.19030823192380178        0.0000000000000000        0.0000000000000000        9.8747366721737811E-002  0.49829371336457384       0.21429295226326195       0.43197373201674766        0.0000000000000000        0.0000000000000000       0.28400076110131189     
  0.23913043478260870      -0.19035008123539759        0.0000000000000000        0.0000000000000000        9.8827583425315182E-002  0.49831908400327374       0.21433633809869426       0.43197752401459683        0.0000000000000000        0.0000000000000000       0.28398274590457950     
  0.24247491638795987      -0.19037711823328374        0.0000000000000000        0.0000000000000000        9.8885061825180018E-002  0.49833303788635086       0.21436198872971332       0.43196570728632322        0.0000000000000000        0.0000000000000000       0.28397104915663751     
  0.24581939799331104      -0.19039863948366240        0.0000000000000000        0.0000000000000000        9.8938352599145241E-002  0.49833158602427108       0.21437836419831932       0.43194692586663941        0.0000000000000000        0.0000000000000000       0.28395322182595173     
  0.24916387959866221      -0.19041844879057288        0.0000000000000000        0.0000000000000000        9.8995967216134129E-002  0.49831366840201180       0.21439126158738531       0.43191957677884740        0.0000000000000000        0.0000000000000000       0.28392240681462649     
  0.25250836120401338      -0.19044012020933163        0.0000000000000000        0.0000000000000000        9.9055304708172531E-002  0.49829810910789285       0.21440284550025512       0.43189879450836122        0.0000000000000000        0.0000000000000000       0.28389526360763773     
  0.25585284280936454      -0.19047110002734843        0.0000000000000000        0.0000000000000000        9.9122939884976377E-002  0.49830063355875026       0.21441692345242430       0.43189417420257120        0.0000000000000000        0.0000000000000000       0.28388371010632596     
  0.25919732441471571      -0.19051477819445123        0.0000000000000000        0.0000000000000000        9.9211050900447253E-002  0.49831518144488551       0.21444054408725685       0.43189684117681598        0.0000000000000000        0.0000000000000000       0.28387463735762869     
  0.26254180602006688      -0.19056626068091781        0.0000000000000000        0.0000000000000000        9.9312828195649794E-002  0.49834726459469691       0.21447417481890502       0.43191069369465984        0.0000000000000000        0.0000000000000000       0.28387308977579190     
  0.26588628762541805      -0.19061930747834430        0.0000000000000000        0.0000000000000000        9.9412644350549209E-002  0.49840306568828890       0.21451963805054147       0.43194103156779190        0.0000000000000000        0.0000000000000000       0.28388342763774743     
  0.26923076923076922      -0.19066400391027594        0.0000000000000000        0.0000000000000000        9.9493045612425876E-002  0.49847355287044792       0.21457151176187131       0.43197705160285205        0.0000000000000000        0.0000000000000000       0.28390204110857659     
  0.27257525083612039      -0.19069416568975681        0.0000000000000000        0.0000000000000000        9.9551880836972445E-002  0.49851527439920573       0.21461031222554225       0.43199069481849972        0.0000000000000000        0.0000000000000000       0.28390496217366346     
  0.27591973244147155      -0.19071436482388771        0.0000000000000000        0.0000000000000000        9.9592947605030471E-002  0.49853527207892379       0.21463829309599261       0.43199133659208494        0.0000000000000000        0.0000000000000000       0.28389697898293120     
  0.27926421404682272      -0.19072753830851658        0.0000000000000000        0.0000000000000000        9.9621853961486331E-002  0.49854709895636329       0.21465801523865596       0.43198626712365207        0.0000000000000000        0.0000000000000000       0.28388908371770732     
  0.28260869565217389      -0.19073662436805625        0.0000000000000000        0.0000000000000000        9.9643575517346344E-002  0.49855433078241784       0.21467235637120108       0.43197631563274508        0.0000000000000000        0.0000000000000000       0.28388197441121676     
  0.28595317725752506      -0.19074397201467591        0.0000000000000000        0.0000000000000000        9.9661478272832296E-002  0.49855407290489090       0.21468352387958861       0.43196451366582511        0.0000000000000000        0.0000000000000000       0.28387054902530229     
  0.28929765886287623      -0.19075098684234965        0.0000000000000000        0.0000000000000000        9.9678145705461838E-002  0.49855267194172004       0.21469296180586769       0.43195616806852488        0.0000000000000000        0.0000000000000000       0.28385971013585237     
  0.29264214046822745      -0.19075953777152246        0.0000000000000000        0.0000000000000000        9.9696672802598321E-002  0.49855710310115775       0.21470169114094093       0.43195496584509330        0.0000000000000000        0.0000000000000000       0.28385541196021680     
  0.29598662207357862      -0.19077124923267588        0.0000000000000000        0.0000000000000000        9.9719776945574684E-002  0.49856776960908428       0.21471138312623766       0.43195696948146850        0.0000000000000000        0.0000000000000000       0.28385638648284661     
  0.29933110367892979      -0.19078686239573955        0.0000000000000000        0.0000000000000000        9.9747812897865759E-002  0.49858553576505760       0.21472246061092620       0.43196983144817530        0.0000000000000000        0.0000000000000000       0.28386307515413139     
  0.30267558528428096      -0.19080827878521381        0.0000000000000000        0.0000000000000000        9.9782821506809935E-002  0.49861727744156231       0.21473819921332576       0.43199593648892926        0.0000000000000000        0.0000000000000000       0.28387907822823655     
  0.30602006688963213      -0.19083280010287174        0.0000000000000000        0.0000000000000000        9.9821446261953162E-002  0.49865852090661666       0.21475824291747581       0.43202908239561522        0.0000000000000000        0.0000000000000000       0.28390027798914086     
  0.30936454849498329      -0.19084914105615819        0.0000000000000000        0.0000000000000000        9.9851109538110078E-002  0.49868016321712755       0.21477317484462882       0.43204208439140912        0.0000000000000000        0.0000000000000000       0.28390698837249873     
  0.31270903010033446      -0.19085932705612033        0.0000000000000000        0.0000000000000000        9.9872318457588746E-002  0.49868602123517092       0.21478321234255818       0.43204333380661514        0.0000000000000000        0.0000000000000000       0.28390280889261271     
  0.31605351170568563      -0.19086459218620752        0.0000000000000000        0.0000000000000000        9.9888757816447973E-002  0.49868845654007704       0.21478958737429454       0.43203594223294722        0.0000000000000000        0.0000000000000000       0.28389886916578250     
  0.31939799331103680      -0.19086734645749065        0.0000000000000000        0.0000000000000000        9.9900343145450099E-002  0.49867765925615887       0.21479472627407542       0.43201776793886165        0.0000000000000000        0.0000000000000000       0.28388293298208345     
  0.32274247491638797      -0.19086333582980189        0.0000000000000000        0.0000000000000000        9.9906209682974076E-002  0.49864175286447338       0.21479571170767459       0.43197376333540205        0.0000000000000000        0.0000000000000000       0.28384604115679879     
  0.32608695652173914      -0.19084165185764762        0.0000000000000000        0.0000000000000000        9.9893073721336656E-002  0.49855929674093502       0.21478294577854626       0.43188381889273630        0.0000000000000000        0.0000000000000000       0.28377635096238873     
  0.32943143812709030      -0.19078916530441264        0.0000000000000000        0.0000000000000000        9.9845409344391775E-002  0.49839819716680445       0.21474459918264879       0.43172026498350985        0.0000000000000000        0.0000000000000000       0.28365359798415568     
  0.33277591973244147      -0.19069048708362935        0.0000000000000000        0.0000000000000000        9.9747496219568646E-002  0.49811154634419386       0.21466783459579528       0.43143810366995305        0.0000000000000000        0.0000000000000000       0.28344371174839855     
  0.33612040133779264      -0.19051995801944313        0.0000000000000000        0.0000000000000000        9.9573494441992275E-002  0.49762212548494256       0.21453194070715861       0.43096197366805333        0.0000000000000000        0.0000000000000000       0.28309018477778392     
  0.33946488294314381      -0.19023181673747647        0.0000000000000000        0.0000000000000000        9.9275956145543534E-002  0.49679939952358632       0.21430022323392325       0.43016486077225335        0.0000000000000000        0.0000000000000000       0.28249917628966303     
  0.34280936454849498      -0.18974824367423990        0.0000000000000000        0.0000000000000000        9.8773535599664161E-002  0.49542553733956657       0.21391019700023134       0.42883323736502837        0.0000000000000000        0.0000000000000000       0.28151534033933523     
  0.34615384615384615      -0.18894179191480978        0.0000000000000000        0.0000000000000000        9.7929324582945912E-002  0.49314190301516664       0.21325862475981805       0.42661102642515419        0.0000000000000000        0.0000000000000000       0.27988327825534859     
  0.34949832775919731      -0.18760763950324372        0.0000000000000000        0.0000000000000000        9.6525471201529947E-002  0.48936465795844847       0.21217736637558099       0.42290704392310391        0.0000000000000000        0.0000000000000000       0.27718729158286748     
  0.35284280936454848      -0.18542071848281352        0.0000000000000000        0.0000000000000000        9.4220167943214000E-002  0.48315249018181194       0.21039489563768909       0.41673443137106408        0.0000000000000000        0.0000000000000000       0.27275759454412285     
  0.35618729096989965      -0.18187086872427974        0.0000000000000000        0.0000000000000000        9.0474748628139007E-002  0.47299610506874046       0.20747408696505784       0.40641452445256765        0.0000000000000000        0.0000000000000000       0.26552201810368259     
  0.35953177257525082      -0.17616589311480779        0.0000000000000000        0.0000000000000000        8.4451715221124921E-002  0.45647457054082258       0.20270726359521224       0.38898290979913303        0.0000000000000000        0.0000000000000000       0.25376730694561034     
  0.36287625418060199      -0.16708811829016856        0.0000000000000000        0.0000000000000000        7.4861087114139316E-002  0.42969048759203066       0.19492630557838819       0.35884971683786732        0.0000000000000000        0.0000000000000000       0.23476418201364249     
  0.36622073578595316      -0.15265976127786124        0.0000000000000000        0.0000000000000000        5.9754883391801128E-002  0.38594101617627241       0.18200140684992960       0.30382990786384312        0.0000000000000000        0.0000000000000000       0.20393960932634281     
  0.36956521739130432      -0.13235356668316359        0.0000000000000000        0.0000000000000000        3.6918730034937543E-002  0.32318104089966504       0.16211619839448607       0.21081541516571645        0.0000000000000000        0.0000000000000000       0.16106484250517900     
  0.37290969899665549      -0.11664395486644086        0.0000000000000000        0.0000000000000000        1.9174570151665800E-002  0.27448099861807912       0.14496158223635749       0.12265392271463867        0.0000000000000000        0.0000000000000000       0.12951941638172162     
  0.37625418060200672      -0.10796254907628619        0.0000000000000000        0.0000000000000000        9.3172144052158269E-003  0.24603247555661903       0.13483599291292822        6.2007580401838416E-002   0.0000000000000000        0.0000000000000000       0.11119648264369081     
  0.37959866220735788      -0.10356465455466835        0.0000000000000000        0.0000000000000000        4.2214398057357425E-003  0.23156715607382830       0.12947338169260694        2.8296577256324670E-002   0.0000000000000000        0.0000000000000000       0.10209377438122136     
  0.38294314381270905      -0.10152739206741507        0.0000000000000000        0.0000000000000000        1.8213978446862619E-003  0.22492573851488962       0.12693082717996226        1.2183010837877994E-002   0.0000000000000000        0.0000000000000000        9.7994911334927354E-002
  0.38628762541806022      -0.10063870773777374        0.0000000000000000        0.0000000000000000        7.6425524070498733E-004  0.22205235120257702       0.12580996776371411        5.0977854070780029E-003   0.0000000000000000        0.0000000000000000        9.6242383438862905E-002
  0.38963210702341139      -0.10026378665877203        0.0000000000000000        0.0000000000000000        3.1611179473791545E-004  0.22084610952466832       0.12533496498056745        2.1050460554296541E-003   0.0000000000000000        0.0000000000000000        9.5511144544100854E-002
  0.39297658862876256      -0.10010825704367425        0.0000000000000000        0.0000000000000000        1.2980631773362635E-004  0.22034696492511158       0.12513754748303610        8.6375985199193183E-004   0.0000000000000000        0.0000000000000000        9.5209417442075478E-002
  0.39632107023411373      -0.10004427139660289        0.0000000000000000        0.0000000000000000        5.3092449217973420E-005  0.22014184526360875       0.12505626451436000        3.5320695865123647E-004   0.0000000000000000        0.0000000000000000        9.5085580749248763E-002
  0.39966555183946489      -0.10001806151314103        0.0000000000000000        0.0000000000000000        2.1659659305478760E-005  0.22005786303191716       0.12502295760197518        1.4409806227139364E-004   0.0000000000000000        0.0000000000000000        9.5034905429941960E-002
  0.40301003344481606      -0.10000735401382023        0.0000000000000000        0.0000000000000000        8.8180261334493602E-006  0.22002355962307629       0.12500934840185976        5.8673546449931785E-005   0.0000000000000000        0.0000000000000000        9.5014211221216546E-002
  0.40635451505016723      -0.10000298859152036        0.0000000000000000        0.0000000000000000        3.5829653528005977E-006  0.22000957472287797       0.12500379938430878        2.3845534733900130E-005   0.0000000000000000        0.0000000000000000        9.5005775338569201E-002
  0.40969899665551840      -0.10000121213210604        0.0000000000000000        0.0000000000000000        1.4529213376951916E-006  0.22000388360312229       0.12500154109432285        9.6720480584991289E-006   0.0000000000000000        0.0000000000000000        9.5002342508799451E-002
  0.41304347826086957      -0.10000049058650187        0.0000000000000000        0.0000000000000000        5.8791377278225028E-007  0.22000157192326877       0.12500062377610305        3.9148582824334222E-006   0.0000000000000000        0.0000000000000000        9.5000948147165726E-002
  0.41638795986622074      -0.10000019810281462        0.0000000000000000        0.0000000000000000        2.3734786293051293E-007  0.22000063480651053       0.12500025190685754        1.5809804739623609E-006   0.0000000000000000        0.0000000000000000        9.5000382899652985E-002
  0.41973244147157190      -0.10000007979852936        0.0000000000000000        0.0000000000000000        9.5582234838770237E-008  0.22000025573146159       0.12500010148065896        6.3689737250281315E-007   0.0000000000000000        0.0000000000000000        9.5000154250802646E-002
  0.42307692307692307      -0.10000003205853873        0.0000000000000000        0.0000000000000000        3.8388802350852737E-008  0.22000010274837178       0.12500004077315044        2.5589411508464077E-007   0.0000000000000000        0.0000000000000000        9.5000061975221345E-002
  0.42642140468227424      -0.10000001284250713        0.0000000000000000        0.0000000000000000        1.5373758183861992E-008  0.22000004116483513       0.12500001633524993        1.0252074139235726E-007   0.0000000000000000        0.0000000000000000        9.5000024829585208E-002
  0.42976588628762541      -0.10000000512889939        0.0000000000000000        0.0000000000000000        6.1378260217404010E-009  0.22000001644180520       0.12500000652452561        4.0948202374071735E-008   0.0000000000000000        0.0000000000000000        9.5000009917279582E-002
  0.43311036789297658      -0.10000000204162998        0.0000000000000000        0.0000000000000000        2.4424088559497432E-009  0.22000000654567681       0.12500000259749078        1.6301961805570890E-008   0.0000000000000000        0.0000000000000000        9.5000003948186015E-002
  0.43645484949832775      -0.10000000080987609        0.0000000000000000        0.0000000000000000        9.6850479719412519E-010  0.22000000259687952       0.12500000103050771        6.4675096104910403E-009   0.0000000000000000        0.0000000000000000        9.5000001566371811E-002
  0.43979933110367891      -0.10000000032008084        0.0000000000000000        0.0000000000000000        3.8262721232159187E-010  0.22000000102648376       0.12500000040733475        2.5564504756166594E-009   0.0000000000000000        0.0000000000000000        9.5000000619149011E-002
  0.44314381270903008      -0.10000000012601216        0.0000000000000000        0.0000000000000000        1.5057464927692440E-010  0.22000000040417331       0.12500000016038612        1.0065910344276412E-009   0.0000000000000000        0.0000000000000000        9.5000000243787186E-002
  0.44648829431438125      -0.10000000004940733        0.0000000000000000        0.0000000000000000        5.9012675764543354E-011  0.22000000015849394       0.12500000006289436        3.9472837852654045E-010   0.0000000000000000        0.0000000000000000        9.5000000095599585E-002
  0.44983277591973242      -0.10000000001928916        0.0000000000000000        0.0000000000000000        2.3028760380109746E-011  0.22000000006188758       0.12500000002455849        1.5413086709183354E-010   0.0000000000000000        0.0000000000000000        9.5000000037329085E-002
  0.45317725752508359      -0.10000000000749719        0.0000000000000000        0.0000000000000000        8.9465446625099543E-012  0.22000000002405806       0.12500000000954672        5.9916629618028781E-011   0.0000000000000000        0.0000000000000000        9.5000000014511338E-002
  0.45652173913043476      -0.10000000000290048        0.0000000000000000        0.0000000000000000        3.4596034370615320E-012  0.22000000000930919       0.12500000000369396        2.3184560571209724E-011   0.0000000000000000        0.0000000000000000        9.5000000005615232E-002
  0.45986622073578598      -0.10000000000111674        0.0000000000000000        0.0000000000000000        1.3311044396354295E-012  0.22000000000358491       0.12500000000142250        8.9283769885339570E-012   0.0000000000000000        0.0000000000000000        9.5000000002162410E-002
  0.46321070234113715      -0.10000000000042786        0.0000000000000000        0.0000000000000000        5.0980863049628533E-013  0.22000000000137371       0.12500000000054506        3.4215303776806614E-012   0.0000000000000000        0.0000000000000000        9.5000000000828644E-002
  0.46655518394648832      -0.10000000000016310        0.0000000000000000        0.0000000000000000        1.9428694764123120E-013  0.22000000000052372       0.12500000000020775        1.3047807668523344E-012   0.0000000000000000        0.0000000000000000        9.5000000000315971E-002
  0.46989966555183948      -0.10000000000006187        0.0000000000000000        0.0000000000000000        7.3492369597379569E-014  0.22000000000019868       0.12500000000007874        4.9528995900112838E-013   0.0000000000000000        0.0000000000000000        9.5000000000119933E-002
  0.47324414715719065      -0.10000000000002338        0.0000000000000000        0.0000000000000000        2.7836529377841163E-014  0.22000000000007505       0.12500000000002970        1.8722236594742564E-013   0.0000000000000000        0.0000000000000000        9.5000000000045354E-002
  0.47658862876254182      -0.10000000000000879        0.0000000000000000        0.0000000000000000        1.0409497338178159E-014  0.22000000000002820       0.12500000000001116        7.0482508458875942E-014   0.0000000000000000        0.0000000000000000        9.5000000000017043E-002
  0.47993311036789299      -0.10000000000000329        0.0000000000000000        0.0000000000000000        3.9072911572901597E-015  0.22000000000001058       0.12500000000000416        2.6626923480688724E-014   0.0000000000000000        0.0000000000000000        9.5000000000006413E-002
  0.48327759197324416      -0.10000000000000123        0.0000000000000000        0.0000000000000000        1.4481471577454385E-015  0.22000000000000400       0.12500000000000150        1.0165261621984416E-014   0.0000000000000000        0.0000000000000000        9.5000000000002499E-002
  0.48662207357859533      -0.10000000000000046        0.0000000000000000        0.0000000000000000        5.2434908267192286E-016  0.22000000000000150       0.12500000000000053        4.1237991034677992E-015   0.0000000000000000        0.0000000000000000        9.5000000000000973E-002
  0.48996655518394649      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.6422048905913772E-016  0.22000000000000056       0.12500000000000014        1.7375826385774874E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.49331103678929766      -0.10000000000000001        0.0000000000000000        0.0000000000000000        5.1810407815840639E-017  0.22000000000000006       0.12500000000000000        5.0492844977689277E-016   0.0000000000000000        0.0000000000000000        9.5000000000000057E-002
  0.49665551839464883      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.6422048905913772E-016  0.22000000000000056       0.12500000000000014        1.7375826385774874E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.50000000000000000      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.6422048905913772E-016  0.22000000000000056       0.12500000000000014        1.7375826385774874E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e7.txt <==
 -0.50000000000000000       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239478780309436E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49665551839464883       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239478780309436E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49331103678929766       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239478780309436E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.48996655518394649        9.9999999999999992E-002   0.0000000000000000        0.0000000000000000       -2.3129646346357426E-017   1.9949999999999988       0.99999999999999967        4.5950966961879195E-016   0.0000000000000000        0.0000000000000000       0.99499999999999911     
 -0.48662207357859533        9.9999999999999825E-002   0.0000000000000000        0.0000000000000000       -1.4247862149356174E-016   1.9949999999999934       0.99999999999999789        1.8738110205036587E-015   0.0000000000000000        0.0000000000000000       0.99499999999999555     
 -0.48327759197324416        9.9999999999999409E-002   0.0000000000000000        0.0000000000000000       -4.9497443181204892E-016   1.9949999999999808       0.99999999999999378        5.3679290877060641E-015   0.0000000000000000        0.0000000000000000       0.99499999999998701     
 -0.47993311036789299        9.9999999999998368E-002   0.0000000000000000        0.0000000000000000       -1.2776816641727841E-015   1.9949999999999497       0.99999999999998312        1.3919115098177798E-014   0.0000000000000000        0.0000000000000000       0.99499999999996658     
 -0.47658862876254182        9.9999999999995912E-002   0.0000000000000000        0.0000000000000000       -3.1678363635971131E-015   1.9949999999998742       0.99999999999995792        3.4448992547982114E-014   0.0000000000000000        0.0000000000000000       0.99499999999991628     
 -0.47324414715719065        9.9999999999990014E-002   0.0000000000000000        0.0000000000000000       -7.7114240918755675E-015   1.9949999999996944       0.99999999999989775        8.3704970055792661E-014   0.0000000000000000        0.0000000000000000       0.99499999999979660     
 -0.46989966555183948        9.9999999999976039E-002   0.0000000000000000        0.0000000000000000       -1.8557377856609492E-014   1.9949999999992669       0.99999999999975497        2.0043969444684749E-013   0.0000000000000000        0.0000000000000000       0.99499999999951194     
 -0.46655518394648832        9.9999999999943134E-002   0.0000000000000000        0.0000000000000000       -4.4014791811264336E-014   1.9949999999982624       0.99999999999941913        4.7471231341425230E-013   0.0000000000000000        0.0000000000000000       0.99499999999884325     
 -0.46321070234113715        9.9999999999866598E-002   0.0000000000000000        0.0000000000000000       -1.0332383097259403E-013   1.9949999999959249       0.99999999999863731        1.1129953480095112E-012   0.0000000000000000        0.0000000000000000       0.99499999999728761     
 -0.45986622073578598        9.9999999999690184E-002   0.0000000000000000        0.0000000000000000       -2.4030499812255356E-013   1.9949999999905390       0.99999999999683620        2.5836401391008883E-012   0.0000000000000000        0.0000000000000000       0.99499999999370281     
 -0.45652173913043476        9.9999999999287451E-002   0.0000000000000000        0.0000000000000000       -5.5305852490287547E-013   1.9949999999782519       0.99999999999272671        5.9389316315946584E-012   0.0000000000000000        0.0000000000000000       0.99499999998552524     
 -0.45317725752508359        9.9999999998377873E-002   0.0000000000000000        0.0000000000000000       -1.2600883299758908E-012   1.9949999999505090       0.99999999998344813        1.3514876817700993E-011   0.0000000000000000        0.0000000000000000       0.99499999996706090     
 -0.44983277591973242        9.9999999996344804E-002   0.0000000000000000        0.0000000000000000       -2.8424198180350878E-012   1.9949999998885173       0.99999999996271483        3.0443438768459973E-011   0.0000000000000000        0.0000000000000000       0.99499999992580246     
 -0.44648829431438125        9.9999999991847929E-002   0.0000000000000000        0.0000000000000000       -6.3454084579343359E-012   1.9949999997514494       0.99999999991687272        6.7873415547840525E-011   0.0000000000000000        0.0000000000000000       0.99499999983457665     
 -0.44314381270903008        9.9999999982008203E-002   0.0000000000000000        0.0000000000000000       -1.4017342842009839E-011   1.9949999994516305       0.99999999981659882        1.4974668041951054E-010   0.0000000000000000        0.0000000000000000       0.99499999963503172     
 -0.43979933110367891        9.9999999960711183E-002   0.0000000000000000        0.0000000000000000       -3.0639845290577245E-011   1.9949999988029326       0.99999999959964270        3.2689028219473557E-010   0.0000000000000000        0.0000000000000000       0.99499999920328985     
 -0.43645484949832775        9.9999999915124815E-002   0.0000000000000000        0.0000000000000000       -6.6255414118051199E-011   1.9949999974148758       0.99999999913540971        7.0593482107215773E-010   0.0000000000000000        0.0000000000000000       0.99499999827946606     
 -0.43311036789297658        9.9999999818641674E-002   0.0000000000000000        0.0000000000000000       -1.4171333366045737E-010   1.9949999944781052       0.99999999815321261        1.5078957922621791E-009   0.0000000000000000        0.0000000000000000       0.99499999632489255     
 -0.42976588628762541        9.9999999616767504E-002   0.0000000000000000        0.0000000000000000       -2.9976011117760485E-010   1.9949999883356129       0.99999999609886780        3.1852616492891068E-009   0.0000000000000000        0.0000000000000000       0.99499999223674507     
 -0.42642140468227424        9.9999999199291076E-002   0.0000000000000000        0.0000000000000000       -6.2694526144676140E-010   1.9949999756374772       0.99999999185199950        6.6528150866057206E-009   0.0000000000000000        0.0000000000000000       0.99499998378547772     
 -0.42307692307692307        9.9999998346170654E-002   0.0000000000000000        0.0000000000000000       -1.2962672935046272E-009   1.9949999496980095       0.99999998317659200        1.3736255380352881E-008   0.0000000000000000        0.0000000000000000       0.99499996652141753     
 -0.41973244147157190        9.9999996623844956E-002   0.0000000000000000        0.0000000000000000       -2.6489943951342930E-009   1.9949998973491474       0.99999996566861049        2.8031461872712775E-008   0.0000000000000000        0.0000000000000000       0.99499993168053691     
 -0.41638795986622074        9.9999993189525599E-002   0.0000000000000000        0.0000000000000000       -5.3493002111215660E-009   1.9949997930039893       0.99999993077056182        5.6525598337453807E-008   0.0000000000000000        0.0000000000000000       0.99499986223342751     
 -0.41304347826086957        9.9999986427542334E-002   0.0000000000000000        0.0000000000000000       -1.0671990458936226E-008   1.9949995876308435       0.99999986208388225        1.1260803681238852E-007   0.0000000000000000        0.0000000000000000       0.99499972554696137     
 -0.40969899665551840        9.9999973284490659E-002   0.0000000000000000        0.0000000000000000       -2.1029274343183542E-008   1.9949991886042333       0.99999972863013509        2.2157256648403008E-007   0.0000000000000000        0.0000000000000000       0.99499945997409822     
 -0.40635451505016723        9.9999948074071504E-002   0.0000000000000000        0.0000000000000000       -4.0919074704529972E-008   1.9949984235014881       0.99999947274281420        4.3050370012790142E-007   0.0000000000000000        0.0000000000000000       0.99499895075867395     
 -0.40301003344481606        9.9999900366188346E-002   0.0000000000000000        0.0000000000000000       -7.8602443727889435E-008   1.9949969761911093       0.99999898869210901        8.2572950137347013E-007   0.0000000000000000        0.0000000000000000       0.99499798749900015     
 -0.39966555183946489        9.9999811326944618E-002   0.0000000000000000        0.0000000000000000       -1.4901648682323167E-007   1.9949942760752655       0.99999808564190551        1.5630671476094496E-006   0.0000000000000000        0.0000000000000000       0.99499619043335996     
 -0.39632107023411373        9.9999647495068317E-002   0.0000000000000000        0.0000000000000000       -2.7873562543356824E-007   1.9949893098540517       0.99999642469353933        2.9192267881817298E-006   0.0000000000000000        0.0000000000000000       0.99499288516051232     
 -0.39297658862876256        9.9999350415016564E-002   0.0000000000000000        0.0000000000000000       -5.1424989340372483E-007   1.9949803081468771       0.99999341407333109        5.3773916239163111E-006   0.0000000000000000        0.0000000000000000       0.99498689407354601     
 -0.38963210702341139        9.9998819743298134E-002   0.0000000000000000        0.0000000000000000       -9.3547941912945191E-007   1.9949642351182875       0.99998803842811901        9.7666010949536792E-006   0.0000000000000000        0.0000000000000000       0.99497619669016846     
 -0.38628762541806022        9.9997886359772123E-002   0.0000000000000000        0.0000000000000000       -1.6773261134593133E-006   1.9949359766580326       0.99997858728223965        1.7483476419111750E-005   0.0000000000000000        0.0000000000000000       0.99495738937579292     
 -0.38294314381270905        9.9996270647951579E-002   0.0000000000000000        0.0000000000000000       -2.9631823343062578E-006   1.9948870816508908       0.99996223396946848        3.0836057188518082E-005   0.0000000000000000        0.0000000000000000       0.99492484768142220     
 -0.37959866220735788        9.9993519544876577E-002   0.0000000000000000        0.0000000000000000       -5.1556075011458898E-006   1.9948038641416594       0.99993440066715511        5.3562355715854463E-005   0.0000000000000000        0.0000000000000000       0.99486946347450433     
 -0.37625418060200672        9.9988914448412305E-002   0.0000000000000000        0.0000000000000000       -8.8306565693418992E-006   1.9946646292778705       0.99988782999717229        9.1588695558659827E-005   0.0000000000000000        0.0000000000000000       0.99477679928069829     
 -0.37290969899665549        9.9981341099831367E-002   0.0000000000000000        0.0000000000000000       -1.4883212311851227E-005   1.9944357577269545       0.99981127391613167        1.5410105353665018E-004   0.0000000000000000        0.0000000000000000       0.99462448381082280     
 -0.36956521739130432        9.9969112949554614E-002   0.0000000000000000        0.0000000000000000       -2.4670488170715670E-005   1.9940663965159020       0.99968771437017701        2.5500002682234216E-004   0.0000000000000000        0.0000000000000000       0.99437868214572489     
 -0.36622073578595316        9.9949742431418409E-002   0.0000000000000000        0.0000000000000000       -4.0198697004252075E-005   1.9934815940388759       0.99949205885330428        4.1478767005761493E-004   0.0000000000000000        0.0000000000000000       0.99398953518557176     
 -0.36287625418060199        9.9919661426283488E-002   0.0000000000000000        0.0000000000000000       -6.4352582908066172E-005   1.9925739252382000       0.99918832110052624        6.6288176766928311E-004   0.0000000000000000        0.0000000000000000       0.99338560413767363     
 -0.35953177257525082        9.9873904238240330E-002   0.0000000000000000        0.0000000000000000       -1.0108064131677810E-004   1.9911940173516451       0.99872641463827694        1.0402611257285387E-003   0.0000000000000000        0.0000000000000000       0.99246760271336820     
 -0.35618729096989965        9.9805784017840779E-002   0.0000000000000000        0.0000000000000000       -1.5577998847626738E-004   1.9891409193623404       0.99803885839373585        1.6022121321519482E-003   0.0000000000000000        0.0000000000000000       0.99110206096860465     
 -0.35284280936454848        9.9706615791931588E-002   0.0000000000000000        0.0000000000000000       -2.3544564459736955E-004   1.9861539154263541       0.99703790455312113        2.4207845166333867E-003   0.0000000000000000        0.0000000000000000       0.98911601087323298     
 -0.34949832775919731        9.9565560987308149E-002   0.0000000000000000        0.0000000000000000       -3.4879068382704450E-004   1.9819080315266051       0.99561380693130441        3.5864064570952209E-003   0.0000000000000000        0.0000000000000000       0.98629422459530069     
 -0.34615384615384615        9.9369682313001112E-002   0.0000000000000000        0.0000000000000000       -5.0619396765945045E-004   1.9760158868690127       0.99363507806329820        5.2080132873875635E-003   0.0000000000000000        0.0000000000000000       0.98238080880571443     
 -0.34280936454849498        9.9104293195983142E-002   0.0000000000000000        0.0000000000000000       -7.1939283167648583E-004   1.9680383758619744       0.99095153486457943        7.4110832903185103E-003   0.0000000000000000        0.0000000000000000       0.97708684099739507     
 -0.33946488294314381        9.8753651448020563E-002   0.0000000000000000        0.0000000000000000       -1.0008845914256566E-003   1.9575056121114964       0.98740060625172033        1.0333218478600541E-002   0.0000000000000000        0.0000000000000000       0.97010500585977599     
 -0.33612040133779264        9.8301976142993172E-002   0.0000000000000000        0.0000000000000000       -1.3630530914615967E-003   1.9439474410776918       0.98281671270503723        1.4117397723246711E-002   0.0000000000000000        0.0000000000000000       0.96113072837265467     
 -0.33277591973244147        9.7734662793299329E-002   0.0000000000000000        0.0000000000000000       -1.8171234334386618E-003   1.9269297348821732       0.97704254989247186        1.8903753119985704E-002   0.0000000000000000        0.0000000000000000       0.94988718498970137     
 -0.32943143812709030        9.7039450456251328E-002   0.0000000000000000        0.0000000000000000       -2.3721494278370436E-003   1.9060890706765270       0.96993994136281159        2.4821620255461547E-002   0.0000000000000000        0.0000000000000000       0.93614912931371530     
 -0.32608695652173914        9.6207191647873863E-002   0.0000000000000000        0.0000000000000000       -3.0343325037361316E-003   1.8811550772459023       0.96139688016058189        3.1984616191442584E-002   0.0000000000000000        0.0000000000000000       0.91975819708532025     
 -0.32274247491638797        9.5231973039844792E-002   0.0000000000000000        0.0000000000000000       -3.8070214602303884E-003   1.8519491383555251       0.95132826040701945        4.0492547750914411E-002   0.0000000000000000        0.0000000000000000       0.90062087794850565     
 -0.31939799331103680        9.4112724031517714E-002   0.0000000000000000        0.0000000000000000       -4.6919921230172768E-003   1.8183686229321183       0.93969238908381936        5.0450546227660362E-002   0.0000000000000000        0.0000000000000000       0.87867623384829885     
 -0.31605351170568563        9.2870194603498546E-002   0.0000000000000000        0.0000000000000000       -5.6758386260406003E-003   1.7810072359067106       0.92668283564330101        6.1741185203040172E-002   0.0000000000000000        0.0000000000000000       0.85432440026340961     
 -0.31270903010033446        9.1617234015536314E-002   0.0000000000000000        0.0000000000000000       -6.6572273785762970E-003   1.7435463861062865       0.91346984122800190        7.3272231314992151E-002   0.0000000000000000        0.0000000000000000       0.83007654487828464     
 -0.30936454849498329        9.0394868464532444E-002   0.0000000000000000        0.0000000000000000       -7.6028989445597267E-003   1.7071180689408338       0.90047130621311644        8.4693215390118204E-002   0.0000000000000000        0.0000000000000000       0.80664676272771740     
 -0.30602006688963213        8.9212109349615515E-002   0.0000000000000000        0.0000000000000000       -8.5100519270319593E-003   1.6718750147521173       0.88778467703680908        9.5953865135868718E-002   0.0000000000000000        0.0000000000000000       0.78409033771530812     
 -0.30267558528428096        8.8067331387210943E-002   0.0000000000000000        0.0000000000000000       -9.3798322817600470E-003   1.6377870271280026       0.87540227590948405       0.10704742286117641        0.0000000000000000        0.0000000000000000       0.76238475121851856     
 -0.29933110367892979        8.6959674806236315E-002   0.0000000000000000        0.0000000000000000       -1.0213418857370210E-002   1.6048277139219460       0.86332318047223400       0.11796757348327566        0.0000000000000000        0.0000000000000000       0.74150453344971201     
 -0.29598662207357862        8.5888049240380432E-002   0.0000000000000000        0.0000000000000000       -1.1012047406386432E-002   1.5729654588947377       0.85154378329709834       0.12870952171993386        0.0000000000000000        0.0000000000000000       0.72142167559763937     
 -0.29264214046822745        8.4851270789902594E-002   0.0000000000000000        0.0000000000000000       -1.1777006945113192E-002   1.5421657525507357       0.84005904914520935       0.13926997980151393        0.0000000000000000        0.0000000000000000       0.70210670340552628     
 -0.28929765886287623        8.3848141114622812E-002   0.0000000000000000        0.0000000000000000       -1.2509654341046282E-002   1.5123932583956965       0.82886325359241730       0.14964736188961159        0.0000000000000000        0.0000000000000000       0.68353000480327919     
 -0.28595317725752506        8.2877411818588473E-002   0.0000000000000000        0.0000000000000000       -1.3211341203519321E-002   1.4836111004996340       0.81794969835386644       0.15984109464814503        0.0000000000000000        0.0000000000000000       0.66566140214576752     
 -0.28260869565217389        8.1937795068121697E-002   0.0000000000000000        0.0000000000000000       -1.3883390315568419E-002   1.4557812706669755       0.80731084289360588       0.16985135031161627        0.0000000000000000        0.0000000000000000       0.64847042777336961     
 -0.27926421404682272        8.1028027953760490E-002   0.0000000000000000        0.0000000000000000       -1.4527123140286159E-002   1.4288662427141567       0.79693891062753153       0.17967928064901048        0.0000000000000000        0.0000000000000000       0.63192733208662522     
 -0.27591973244147155        8.0146873142506334E-002   0.0000000000000000        0.0000000000000000       -1.5143838224110168E-002   1.4028290796181744       0.78682593708663695       0.18932678093887262        0.0000000000000000        0.0000000000000000       0.61600314253153732     
 -0.27257525083612039        7.9293098340808679E-002   0.0000000000000000        0.0000000000000000       -1.5734778133154447E-002   1.3776330660398703       0.77696363358121578       0.19879611223991747        0.0000000000000000        0.0000000000000000       0.60066943245865467     
 -0.26923076923076922        7.8465505001597602E-002   0.0000000000000000        0.0000000000000000       -1.6301142417509153E-002   1.3532424232840188       0.76734367285994387       0.20808995762789081        0.0000000000000000        0.0000000000000000       0.58589875042407491     
 -0.26588628762541805        7.7662949788969551E-002   0.0000000000000000        0.0000000000000000       -1.6844096113579003E-002   1.3296228319127401       0.75795791115913758       0.21721145003113276        0.0000000000000000        0.0000000000000000       0.57166492075360265     
 -0.26254180602006688        7.6884326447057560E-002   0.0000000000000000        0.0000000000000000       -1.7364746963907694E-002   1.3067410931568595       0.74879827408513389       0.22616389334660889        0.0000000000000000        0.0000000000000000       0.55794281907172560     
 -0.25919732441471571        7.6128564814523556E-002   0.0000000000000000        0.0000000000000000       -1.7864139693515232E-002   1.2845651570836596       0.73985678577739389       0.23495063004796865        0.0000000000000000        0.0000000000000000       0.54470837130626570     
 -0.25585284280936454        7.5394655371553834E-002   0.0000000000000000        0.0000000000000000       -1.8343272463287728E-002   1.2630646685099214       0.73112581031448964       0.24357512412946752        0.0000000000000000        0.0000000000000000       0.53193885819543174     
 -0.25250836120401338        7.4681650776156128E-002   0.0000000000000000        0.0000000000000000       -1.8803093533288313E-002   1.2422110265207635       0.72259810305285455       0.25204086133114695        0.0000000000000000        0.0000000000000000       0.51961292346790899     
 -0.24916387959866221        7.3988651916137946E-002   0.0000000000000000        0.0000000000000000       -1.9244485588099103E-002   1.2219771370331600       0.71426673556660891       0.26035111990789966        0.0000000000000000        0.0000000000000000       0.50771040146655111     
 -0.24581939799331104        7.3314818013678659E-002   0.0000000000000000        0.0000000000000000       -1.9668271116397743E-002   1.2023376501695353       0.70612521723483801       0.26850893059780506        0.0000000000000000        0.0000000000000000       0.49621243293469730     
 -0.24247491638795987        7.2659384601138632E-002   0.0000000000000000        0.0000000000000000       -2.0075223803191634E-002   1.1832693444929716       0.69816768145574548       0.27651709761884191        0.0000000000000000        0.0000000000000000       0.48510166303722602     
 -0.23913043478260870        7.2021658639365688E-002   0.0000000000000000        0.0000000000000000       -2.0466060024927901E-002   1.1647510654186024       0.69038888951185196       0.28437803173860593        0.0000000000000000        0.0000000000000000       0.47436217590675051     
 -0.23578595317725753        7.1401011524484151E-002   0.0000000000000000        0.0000000000000000       -2.0841429218827236E-002   1.1467636287650971       0.68278421822746871       0.29209356029981243        0.0000000000000000        0.0000000000000000       0.46397941053762842     
 -0.23244147157190637        7.0796893258940147E-002   0.0000000000000000        0.0000000000000000       -2.1201922711609540E-002   1.1292901227909702       0.67534981587206944       0.29966490613842278        0.0000000000000000        0.0000000000000000       0.45394030691890080     
 -0.22909698996655517        7.0208844940596551E-002   0.0000000000000000        0.0000000000000000       -2.1548081070066599E-002   1.1123161634301102       0.66808274212313190       0.30709265977003836        0.0000000000000000        0.0000000000000000       0.44423342130697829     
 -0.22575250836120400        6.9636491359809871E-002   0.0000000000000000        0.0000000000000000       -2.1880385123379538E-002   1.0958297791168301       0.66098095214901054       0.31437660233068077        0.0000000000000000        0.0000000000000000       0.43484882696781951     
 -0.22240802675585283        6.9079536921806253E-002   0.0000000000000000        0.0000000000000000       -2.2199251646555312E-002   1.0798213504029757       0.65404330162124313       0.32151556885244142        0.0000000000000000        0.0000000000000000       0.42577804878173253     
 -0.21906354515050167        6.8537779030466012E-002   0.0000000000000000        0.0000000000000000       -2.2505045390988049E-002   1.0642838490886111       0.64726968110162442       0.32850746951984705        0.0000000000000000        0.0000000000000000       0.41701416798698665     
 -0.21571906354515050        6.8011115597486724E-002   0.0000000000000000        0.0000000000000000       -2.2798086802037713E-002   1.0492129565104547       0.64066109991231490       0.33534928712609552        0.0000000000000000        0.0000000000000000       0.40855185659813981     
 -0.21237458193979933        6.7499534605521397E-002   0.0000000000000000        0.0000000000000000       -2.3078645308498576E-002   1.0346068612941466       0.63421962861480141       0.34203695053890976        0.0000000000000000        0.0000000000000000       0.40038723267934512     
 -0.20903010033444816        6.7003108543218795E-002   0.0000000000000000        0.0000000000000000       -2.3346937591809030E-002   1.0204661437877194       0.62794837548554494       0.34856525214787459        0.0000000000000000        0.0000000000000000       0.39251776830217450     
 -0.20568561872909699        6.6522005573325105E-002   0.0000000000000000        0.0000000000000000       -2.3603139247891265E-002   1.0067939524068064       0.62185159026906467       0.35492788609646464        0.0000000000000000        0.0000000000000000       0.38494236213774180     
 -0.20234113712374582        6.6056497413928092E-002   0.0000000000000000        0.0000000000000000       -2.3847390514227226E-002  0.99359614175311095       0.61593475143399679       0.36111742803952118        0.0000000000000000        0.0000000000000000       0.37766139031911411     
 -0.19899665551839466        6.5606954865680564E-002   0.0000000000000000        0.0000000000000000       -2.4079787137679231E-002  0.98088124182497416       0.61020457676241824       0.36712515730856510        0.0000000000000000        0.0000000000000000       0.37067666506255587     
 -0.19565217391304349        6.5173852451588257E-002   0.0000000000000000        0.0000000000000000       -2.4300374066690285E-002  0.96866062808467679       0.60466912222307245       0.37294086336093279        0.0000000000000000        0.0000000000000000       0.36399150586160439     
 -0.19230769230769232        6.4757793184154311E-002   0.0000000000000000        0.0000000000000000       -2.4509150554424181E-002  0.95694906825476389       0.59933805236213378       0.37855271401562468        0.0000000000000000        0.0000000000000000       0.35761101589263011     
 -0.18896321070234115        6.4359532556742996E-002   0.0000000000000000        0.0000000000000000       -2.4706069508555813E-002  0.94576528962090356       0.59422292386020226       0.38394704589543177        0.0000000000000000        0.0000000000000000       0.35154236576070130     
 -0.18561872909698995        6.3979986170966174E-002   0.0000000000000000        0.0000000000000000       -2.4891022344405975E-002  0.93513228665562420       0.58933735206915483       0.38910802286858792        0.0000000000000000        0.0000000000000000       0.34579493458646932     
 -0.18227424749163879        6.3620233912635923E-002   0.0000000000000000        0.0000000000000000       -2.5063828846345702E-002  0.92507751507771074       0.58469712282136854       0.39401738618345483        0.0000000000000000        0.0000000000000000       0.34038039225634220     
 -0.17892976588628762        6.3281528961744410E-002   0.0000000000000000        0.0000000000000000       -2.5224318761597610E-002  0.91563298101871138       0.58032025027710876       0.39865453427157044        0.0000000000000000        0.0000000000000000       0.33531273074160262     
 -0.17558528428093645        6.2965283845410169E-002   0.0000000000000000        0.0000000000000000       -2.5372162801227914E-002  0.90683468555585878       0.57622672551566301       0.40299695449420952        0.0000000000000000        0.0000000000000000       0.33060796004019577     
 -0.17224080267558528        6.2673003393359350E-002   0.0000000000000000        0.0000000000000000       -2.5507023531559994E-002  0.89872086478543056       0.57243768374591231       0.40702101011628833        0.0000000000000000        0.0000000000000000       0.32628318103951826     
 -0.16889632107023411        6.2406171640569399E-002   0.0000000000000000        0.0000000000000000       -2.5628616234924385E-002  0.89132903849755984       0.56897398249882214       0.41070327862359918        0.0000000000000000        0.0000000000000000       0.32235505599873771     
 -0.16555183946488294        6.2166113100991370E-002   0.0000000000000000        0.0000000000000000       -2.5736728820150153E-002  0.88469220271089932       0.56585434057967643       0.41402260602383861        0.0000000000000000        0.0000000000000000       0.31883786213122289     
 -0.16220735785953178        6.1953831758913044E-002   0.0000000000000000        0.0000000000000000       -2.5831297768947315E-002  0.87883435151618328       0.56309312695866487       0.41696267599535075        0.0000000000000000        0.0000000000000000       0.31574122455751841     
 -0.15886287625418061        6.1769827767102645E-002   0.0000000000000000        0.0000000000000000       -2.5912471493718212E-002  0.87376560628336075       0.56069794052609878       0.41951460286311498        0.0000000000000000        0.0000000000000000       0.31306766575726197     
 -0.15551839464882944        6.1613925086641888E-002   0.0000000000000000        0.0000000000000000       -2.5980651267998540E-002  0.86947783306613324       0.55866741486441762       0.42167909198168080        0.0000000000000000        0.0000000000000000       0.31081041820171568     
 -0.15217391304347827        6.1485168211310254E-002   0.0000000000000000        0.0000000000000000       -2.6036517636575971E-002  0.86594201771247437       0.55698987424501956       0.42346783417524247        0.0000000000000000        0.0000000000000000       0.30895214346745481     
 -0.14882943143812710        6.1381821934976426E-002   0.0000000000000000        0.0000000000000000       -2.6081037075124488E-002  0.86310822132462350       0.55564325479692156       0.42490377856217487        0.0000000000000000        0.0000000000000000       0.30746496652770189     
 -0.14548494983277591        6.1301466043565858E-002   0.0000000000000000        0.0000000000000000       -2.6115428534304312E-002  0.86090812352594837       0.55459630609379940       0.42601997988934559        0.0000000000000000        0.0000000000000000       0.30631181743214903     
 -0.14214046822742474        6.1241159252796752E-002   0.0000000000000000        0.0000000000000000       -2.6141082149424226E-002  0.85925963698361452       0.55381082753600330       0.42685705074279079        0.0000000000000000        0.0000000000000000       0.30544880944761116     
 -0.13879598662207357        6.1197661172458818E-002   0.0000000000000000        0.0000000000000000       -2.6159459565267280E-002  0.85807304041873256       0.55324466623029689       0.42745978919393274        0.0000000000000000        0.0000000000000000       0.30482837418843567     
 -0.13545150501672240        6.1167683568888867E-002   0.0000000000000000        0.0000000000000000       -2.6172005047306986E-002  0.85725771300546538       0.55285499945131533       0.42787372416955416        0.0000000000000000        0.0000000000000000       0.30440271355415005     
 -0.13210702341137123        6.1148117512224015E-002   0.0000000000000000        0.0000000000000000       -2.6180071163362007E-002  0.85672820353938195       0.55260127067349718       0.42814210459426788        0.0000000000000000        0.0000000000000000       0.30412693286588471     
 -0.12876254180602006        6.1136209758661776E-002   0.0000000000000000        0.0000000000000000       -2.6184858256841876E-002  0.85640872736305407       0.55244747733188959       0.42830354482535449        0.0000000000000000        0.0000000000000000       0.30396125003116448     
 -0.12541806020066890        6.1129670607638124E-002   0.0000000000000000        0.0000000000000000       -2.6187386430436787E-002  0.85623564603556224       0.55236354861851555       0.42839060975823129        0.0000000000000000        0.0000000000000000       0.30387209741704663     
 -0.12207357859531773        6.1126553451728537E-002   0.0000000000000000        0.0000000000000000       -2.6188449233578159E-002  0.85615651889875677       0.55232428992578331       0.42842962852932892        0.0000000000000000        0.0000000000000000       0.30383222897297341     
 -0.11872909698996656        6.1125167743298493E-002   0.0000000000000000        0.0000000000000000       -2.6188582543705756E-002  0.85612888363197071       0.55230842488483012       0.42844156521808086        0.0000000000000000        0.0000000000000000       0.30382045874714059     
 -0.11538461538461539        6.1124946499924601E-002   0.0000000000000000        0.0000000000000000       -2.6188349967735603E-002  0.85612922852325857       0.55230701013476724       0.42843989677583139        0.0000000000000000        0.0000000000000000       0.30382221838849133     
 -0.11204013377926421        6.1126045057728506E-002   0.0000000000000000        0.0000000000000000       -2.6186549779917564E-002  0.85616554362653607       0.55232279117520566       0.42842006941117899        0.0000000000000000        0.0000000000000000       0.30384275245133036     
 -0.10869565217391304        6.1128939520947397E-002   0.0000000000000000        0.0000000000000000       -2.6181413823844753E-002  0.85625225718212539       0.55236228054587111       0.42837448026960884        0.0000000000000000        0.0000000000000000       0.30388997663625428     
 -0.10535117056856187        6.1133183219858028E-002   0.0000000000000000        0.0000000000000000       -2.6173329060452687E-002  0.85637593128148382       0.55241926395016605       0.42830994866423805        0.0000000000000000        0.0000000000000000       0.30395666733131771     
 -0.10200668896321070        6.1136858541035066E-002   0.0000000000000000        0.0000000000000000       -2.6166234766032598E-002  0.85648419394908271       0.55246882098007521       0.42825305368952526        0.0000000000000000        0.0000000000000000       0.30401537296900749     
  -9.8662207357859535E-002   6.1139550287444548E-002   0.0000000000000000        0.0000000000000000       -2.6160791364043950E-002  0.85656578236589520       0.55250558889141232       0.42820970521722812        0.0000000000000000        0.0000000000000000       0.30406019347448288     
  -9.5317725752508367E-002   6.1141540931302037E-002   0.0000000000000000        0.0000000000000000       -2.6156518636604172E-002  0.85662846122049330       0.55253327850853717       0.42817592529702636        0.0000000000000000        0.0000000000000000       0.30409518271195607     
  -9.1973244147157185E-002   6.1143057272825235E-002   0.0000000000000000        0.0000000000000000       -2.6152992876960428E-002  0.85667838659194162       0.55255482311644311       0.42814865098314064        0.0000000000000000        0.0000000000000000       0.30412356347549846     
  -8.8628762541806017E-002   6.1144267683325003E-002   0.0000000000000000        0.0000000000000000       -2.6150009095954288E-002  0.85672021220579364       0.55257243919337595       0.42812546586158118        0.0000000000000000        0.0000000000000000       0.30414777301241769     
  -8.5284280936454848E-002   6.1145295753065071E-002   0.0000000000000000        0.0000000000000000       -2.6147283134242746E-002  0.85675738539063051       0.55258777294047656       0.42810451962166246        0.0000000000000000        0.0000000000000000       0.30416961245015395     
  -8.1939799331103680E-002   6.1146230414714543E-002   0.0000000000000000        0.0000000000000000       -2.6144784316917913E-002  0.85679239399938112       0.55260199075259719       0.42808451920609020        0.0000000000000000        0.0000000000000000       0.30419040324678398     
  -7.8595317725752512E-002   6.1147129299069812E-002   0.0000000000000000        0.0000000000000000       -2.6142332740881364E-002  0.85682686656230722       0.55261582151699828       0.42806474595406951        0.0000000000000000        0.0000000000000000       0.30421104504530894     
  -7.5250836120401343E-002   6.1148040987918699E-002   0.0000000000000000        0.0000000000000000       -2.6139932491849704E-002  0.85686190379088056       0.55262986256324731       0.42804466598067575        0.0000000000000000        0.0000000000000000       0.30423204122763325     
  -7.1906354515050161E-002   6.1149037487180619E-002   0.0000000000000000        0.0000000000000000       -2.6137486077483785E-002  0.85689961100166312       0.55264509039154419       0.42802317459494105        0.0000000000000000        0.0000000000000000       0.30425452061011898     
  -6.8561872909698993E-002   6.1150236854997590E-002   0.0000000000000000        0.0000000000000000       -2.6134887047305870E-002  0.85694331416484570       0.55266307729967235       0.42799854235942508        0.0000000000000000        0.0000000000000000       0.30428023686517341     
  -6.5217391304347824E-002   6.1151798344847637E-002   0.0000000000000000        0.0000000000000000       -2.6131682518659834E-002  0.85699743419458252       0.55268592437801711       0.42796849513874263        0.0000000000000000        0.0000000000000000       0.30431150981656541     
  -6.1872909698996656E-002   6.1153863623239602E-002   0.0000000000000000        0.0000000000000000       -2.6127650032204741E-002  0.85706572136094605       0.55271542246837757       0.42793112620403784        0.0000000000000000        0.0000000000000000       0.30435029889256854     
  -5.8528428093645488E-002   6.1155854315776838E-002   0.0000000000000000        0.0000000000000000       -2.6123915717580506E-002  0.85713193298428281       0.55274388649835238       0.42789475718509656        0.0000000000000000        0.0000000000000000       0.30438804648593043     
  -5.5183946488294312E-002   6.1157315368003770E-002   0.0000000000000000        0.0000000000000000       -2.6121102871275670E-002  0.85718365301372157       0.55276539182982609       0.42786571287030783        0.0000000000000000        0.0000000000000000       0.30441826118389548     
  -5.1839464882943144E-002   6.1158054009050361E-002   0.0000000000000000        0.0000000000000000       -2.6119296407478114E-002  0.85721781028241095       0.55277791792144260       0.42784519977297764        0.0000000000000000        0.0000000000000000       0.30443989236096836     
  -4.8494983277591976E-002   6.1158200198785928E-002   0.0000000000000000        0.0000000000000000       -2.6118649268695962E-002  0.85723672553845109       0.55278293446385818       0.42783241490661306        0.0000000000000000        0.0000000000000000       0.30445379107459292     
  -4.5150501672240800E-002   6.1157998218152418E-002   0.0000000000000000        0.0000000000000000       -2.6121013692257569E-002  0.85724557459779693       0.55278344620692110       0.42782449388884192        0.0000000000000000        0.0000000000000000       0.30446212839087589     
  -4.1806020066889632E-002   6.1157507437635296E-002   0.0000000000000000        0.0000000000000000       -2.6124119906707943E-002  0.85724576302317645       0.55278003050831681       0.42782104085046541        0.0000000000000000        0.0000000000000000       0.30446573251485970     
  -3.8461538461538464E-002   6.1156618863605572E-002   0.0000000000000000        0.0000000000000000       -2.6123741291734216E-002  0.85723572524799962       0.55277145948419049       0.42782278743102553        0.0000000000000000        0.0000000000000000       0.30446426576380908     
  -3.5117056856187288E-002   6.1155401469882541E-002   0.0000000000000000        0.0000000000000000       -2.6125240677097754E-002  0.85721761653774109       0.55275882311278879       0.42782869169327431        0.0000000000000000        0.0000000000000000       0.30445879342495230     
  -3.1772575250836120E-002   6.1154078542951913E-002   0.0000000000000000        0.0000000000000000       -2.6134319527469776E-002  0.85719780726973716       0.55274513279746251       0.42783509042901297        0.0000000000000000        0.0000000000000000       0.30445267447227464     
  -2.8428093645484948E-002   6.1153072091414171E-002   0.0000000000000000        0.0000000000000000       -2.6143266768846804E-002  0.85718720947194460       0.55273561686858952       0.42783654623533918        0.0000000000000000        0.0000000000000000       0.30445159260335508     
  -2.5083612040133780E-002   6.1152419870581530E-002   0.0000000000000000        0.0000000000000000       -2.6140089001671994E-002  0.85718688025246359       0.55273080216432990       0.42783267185007851        0.0000000000000000        0.0000000000000000       0.30445607808813374     
  -2.1739130434782608E-002   6.1151974655287808E-002   0.0000000000000000        0.0000000000000000       -2.6132958237359720E-002  0.85719367931371604       0.55272922340014896       0.42782508661512336        0.0000000000000000        0.0000000000000000       0.30446445591356713     
  -1.8394648829431440E-002   6.1151608092197107E-002   0.0000000000000000        0.0000000000000000       -2.6158801336426910E-002  0.85720431690357923       0.55272921664805363       0.42781525778222629        0.0000000000000000        0.0000000000000000       0.30447510025552554     
  -1.5050167224080268E-002   6.1151238486213996E-002   0.0000000000000000        0.0000000000000000       -2.6160837255276768E-002  0.85721454134343511       0.55272871760253828       0.42780535641450912        0.0000000000000000        0.0000000000000000       0.30448582374089689     
  -1.1705685618729096E-002   6.1150625349431997E-002   0.0000000000000000        0.0000000000000000       -2.6160093592464944E-002  0.85721994855864014       0.55272562357820587       0.42779745800351804        0.0000000000000000        0.0000000000000000       0.30449432498043427     
  -8.3612040133779261E-003   6.1149737148620487E-002   0.0000000000000000        0.0000000000000000       -2.6159489610738388E-002  0.85721668455248889       0.55271818078287505       0.42779386697078664        0.0000000000000000        0.0000000000000000       0.30449850376961379     
  -5.0167224080267560E-003   6.1148418520369847E-002   0.0000000000000000        0.0000000000000000       -2.6131693598345388E-002  0.85720383312023185       0.55270592584503897       0.42779502968633271        0.0000000000000000        0.0000000000000000       0.30449790727519294     
  -1.6722408026755853E-003   6.1146753553953548E-002   0.0000000000000000        0.0000000000000000       -2.6158620659325147E-002  0.85718219418500297       0.55268930002185424       0.42780051263162183        0.0000000000000000        0.0000000000000000       0.30449289416314873     
   1.6722408026755853E-003   6.1144807430422193E-002   0.0000000000000000        0.0000000000000000       -2.6158329563586692E-002  0.85715350402020007       0.55266910838188743       0.42780937972973748        0.0000000000000000        0.0000000000000000       0.30448439563831270     
   5.0167224080267560E-003   6.1142636199554866E-002   0.0000000000000000        0.0000000000000000       -2.6158083924490223E-002  0.85711971702633916       0.55264622001948094       0.42782056416853520        0.0000000000000000        0.0000000000000000       0.30447349700685816     
   8.3612040133779261E-003   6.1140281159571284E-002   0.0000000000000000        0.0000000000000000       -2.6157839707181690E-002  0.85708263875574753       0.55262131973600981       0.42783299612186299        0.0000000000000000        0.0000000000000000       0.30446131901973772     
   1.1705685618729096E-002   6.1137969861592770E-002   0.0000000000000000        0.0000000000000000       -2.6157470012413385E-002  0.85704905440074641       0.55259756980748442       0.42784309697676359        0.0000000000000000        0.0000000000000000       0.30445148459326199     
   1.5050167224080268E-002   6.1135921797573857E-002   0.0000000000000000        0.0000000000000000       -2.6156914724317065E-002  0.85702445526087012       0.55257769436129323       0.42784831997279371        0.0000000000000000        0.0000000000000000       0.30444676089957695     
   1.8394648829431440E-002   6.1134194519561945E-002   0.0000000000000000        0.0000000000000000       -2.6156152291870269E-002  0.85701024858101371       0.55256235115163355       0.42784791769092928        0.0000000000000000        0.0000000000000000       0.30444789742938017     
   2.1739130434782608E-002   6.1132773026470355E-002   0.0000000000000000        0.0000000000000000       -2.6155194954313708E-002  0.85700580561020523       0.55255125823870987       0.42784218691850839        0.0000000000000000        0.0000000000000000       0.30445454737149541     
   2.5083612040133780E-002   6.1131577533744326E-002   0.0000000000000000        0.0000000000000000       -2.6154071798929278E-002  0.85700904896164376       0.55254338786149271       0.42783214635614580        0.0000000000000000        0.0000000000000000       0.30446566110015111     
   2.8428093645484948E-002   6.1130487870419990E-002   0.0000000000000000        0.0000000000000000       -2.6152818352428844E-002  0.85701706678735623       0.55253725524097441       0.42781923042189429        0.0000000000000000        0.0000000000000000       0.30447981154638187     
   3.1772575250836120E-002   6.1129409782242503E-002   0.0000000000000000        0.0000000000000000       -2.6151460716227620E-002  0.85702751233359642       0.55253171553691782       0.42780453468781149        0.0000000000000000        0.0000000000000000       0.30449579679667860     
   3.5117056856187288E-002   6.1128215902461355E-002   0.0000000000000000        0.0000000000000000       -2.6150046159364324E-002  0.85703682219739796       0.55252511400146953       0.42778977834979875        0.0000000000000000        0.0000000000000000       0.30451170819592843     
   3.8461538461538464E-002   6.1126616966774260E-002   0.0000000000000000        0.0000000000000000       -2.6148689641211920E-002  0.85703747316075340       0.55251372988588476       0.42777879561541976        0.0000000000000000        0.0000000000000000       0.30452374327486864     
   4.1806020066889632E-002   6.1124456489665885E-002   0.0000000000000000        0.0000000000000000       -2.6147483933823989E-002  0.85702466195249172       0.55249539204144005       0.42777422204597654        0.0000000000000000        0.0000000000000000       0.30452926991105173     
   4.5150501672240800E-002   6.1121677213534335E-002   0.0000000000000000        0.0000000000000000       -2.6146432993732777E-002  0.85699737050417046       0.55246950189906185       0.42777648744663183        0.0000000000000000        0.0000000000000000       0.30452786860510866     
   4.8494983277591976E-002   6.1118342958107225E-002   0.0000000000000000        0.0000000000000000       -2.6145481225345261E-002  0.85695786800923446       0.55243703584409209       0.42778424687568439        0.0000000000000000        0.0000000000000000       0.30452083216514236     
   5.1839464882943144E-002   6.1114519366826568E-002   0.0000000000000000        0.0000000000000000       -2.6144538600173673E-002  0.85690927623041113       0.55239919349726729       0.42779556118106882        0.0000000000000000        0.0000000000000000       0.30451008273314389     
   5.5183946488294312E-002   6.1110475710109392E-002   0.0000000000000000        0.0000000000000000       -2.6143444841946195E-002  0.85686022305972243       0.55235994398910004       0.42780586685232336        0.0000000000000000        0.0000000000000000       0.30450027907062244     
   5.8528428093645488E-002   6.1106608945020763E-002   0.0000000000000000        0.0000000000000000       -2.6142028060975240E-002  0.85682186084589995       0.55232456549608422       0.42780972166459741        0.0000000000000000        0.0000000000000000       0.30449729534981573     
   6.1872909698996656E-002   6.1102915813880221E-002   0.0000000000000000        0.0000000000000000       -2.6140297564265044E-002  0.85679381782172714       0.55229280824181182       0.42780719836999903        0.0000000000000000        0.0000000000000000       0.30450100957991533     
   6.5217391304347824E-002   6.1099235870612778E-002   0.0000000000000000        0.0000000000000000       -2.6138316240789470E-002  0.85677144213503809       0.55226241694756606       0.42780051855279011        0.0000000000000000        0.0000000000000000       0.30450902518747203     
   6.8561872909698993E-002   6.1095485529332097E-002   0.0000000000000000        0.0000000000000000       -2.6136136360886936E-002  0.85675190087753939       0.55223208057589546       0.42779109312923552        0.0000000000000000        0.0000000000000000       0.30451982030164393     
   7.1906354515050161E-002   6.1091514569026506E-002   0.0000000000000000        0.0000000000000000       -2.6133804170050255E-002  0.85673148124359422       0.55219977938805698       0.42778069051301548        0.0000000000000000        0.0000000000000000       0.30453170185553724     
   7.5250836120401343E-002   6.1087025375359212E-002   0.0000000000000000        0.0000000000000000       -2.6131451341957330E-002  0.85670158203150204       0.55216155654038213       0.42777363203625940        0.0000000000000000        0.0000000000000000       0.30454002549111986     
   7.8595317725752512E-002   6.1081764445245233E-002   0.0000000000000000        0.0000000000000000       -2.6129119053527817E-002  0.85665719173002031       0.55211450698421627       0.42777225150590625        0.0000000000000000        0.0000000000000000       0.30454268474580404     
   8.1939799331103680E-002   6.1075546732286538E-002   0.0000000000000000        0.0000000000000000       -2.6126745818092677E-002  0.85659672897054473       0.55205726205007588       0.42777682747836160        0.0000000000000000        0.0000000000000000       0.30453946692046890     
   8.5284280936454848E-002   6.1068273685123686E-002   0.0000000000000000        0.0000000000000000       -2.6124230637479557E-002  0.85652104398060103       0.55198990682696691       0.42778644650485359        0.0000000000000000        0.0000000000000000       0.30453113715363406     
   8.8628762541806017E-002   6.1059966042464386E-002   0.0000000000000000        0.0000000000000000       -2.6121327554286693E-002  0.85643717460653579       0.55191519389259369       0.42779697627486302        0.0000000000000000        0.0000000000000000       0.30452198071394204     
   9.1973244147157185E-002   6.1050472473020985E-002   0.0000000000000000        0.0000000000000000       -2.6117745246548377E-002  0.85635107119033793       0.55183521038378092       0.42780466057253935        0.0000000000000000        0.0000000000000000       0.30451586080655696     
   9.5317725752508367E-002   6.1039291948172938E-002   0.0000000000000000        0.0000000000000000       -2.6113170088072828E-002  0.85626436262261385       0.55174984371317881       0.42780780910186689        0.0000000000000000        0.0000000000000000       0.30451451890943509     
   9.8662207357859535E-002   6.1025497312605294E-002   0.0000000000000000        0.0000000000000000       -2.6107203506472831E-002  0.85617528004400012       0.55165719282192072       0.42780632897989995        0.0000000000000000        0.0000000000000000       0.30451808722207946     
  0.10200668896321070        6.1007592239526620E-002   0.0000000000000000        0.0000000000000000       -2.6099245080024876E-002  0.85608025281792743       0.55155418982965454       0.42780079238161517        0.0000000000000000        0.0000000000000000       0.30452606298827289     
  0.10535117056856187        6.0983158689368759E-002   0.0000000000000000        0.0000000000000000       -2.6088327900625350E-002  0.85597383931932614       0.55143624494924515       0.42779217191074886        0.0000000000000000        0.0000000000000000       0.30453759437008093     
  0.10869565217391304        6.0948216729245094E-002   0.0000000000000000        0.0000000000000000       -2.6072870278913574E-002  0.85584696860843001       0.55129584062996539       0.42778221476509620        0.0000000000000000        0.0000000000000000       0.30455112797846462     
  0.11204013377926421        6.0896256040601407E-002   0.0000000000000000        0.0000000000000000       -2.6050272332105349E-002  0.85568510224103789       0.55112077802782300       0.42777358190359566        0.0000000000000000        0.0000000000000000       0.30456432421321489     
  0.11538461538461539        6.0816868720563369E-002   0.0000000000000000        0.0000000000000000       -2.6016279932060678E-002  0.85546770740055122       0.55089266799588987       0.42776897525059798        0.0000000000000000        0.0000000000000000       0.30457503940466130     
  0.11872909698996656        6.0693821343863988E-002   0.0000000000000000        0.0000000000000000       -2.5964060402092693E-002  0.85516848190380401       0.55058531505380992       0.42776946013922240        0.0000000000000000        0.0000000000000000       0.30458316684999409     
  0.12207357859531773        6.0502310745788858E-002   0.0000000000000000        0.0000000000000000       -2.5882956208978479E-002  0.85475373212795502       0.55016163070661550       0.42777319469043651        0.0000000000000000        0.0000000000000000       0.30459210142133958     
  0.12541806020066890        6.0205129462588505E-002   0.0000000000000000        0.0000000000000000       -2.5756876277959202E-002  0.85417610858418413       0.54956754952829501       0.42777580690404216        0.0000000000000000        0.0000000000000000       0.30460855905588907     
  0.12876254180602006        5.9747557489846913E-002   0.0000000000000000        0.0000000000000000       -2.5562249842473097E-002  0.85336305445600935       0.54872237612272823       0.42777248436534232        0.0000000000000000        0.0000000000000000       0.30464067833328112     
  0.13210702341137123        5.9050958583967583E-002   0.0000000000000000        0.0000000000000000       -2.5265444357446175E-002  0.85220213671298617       0.54750630701255676       0.42776036127218203        0.0000000000000000        0.0000000000000000       0.30469582970042947     
  0.13545150501672240        5.8005223703118267E-002   0.0000000000000000        0.0000000000000000       -2.4819593538413735E-002  0.85052631067910023       0.54574635953991146       0.42773936662554757        0.0000000000000000        0.0000000000000000       0.30477995113918877     
  0.13879598662207357        5.6460364626607772E-002   0.0000000000000000        0.0000000000000000       -2.4160926876369185E-002  0.84810011991684886       0.54320117728946682       0.42771088471756241        0.0000000000000000        0.0000000000000000       0.30489894262738204     
  0.14214046822742474        5.4217821230842164E-002   0.0000000000000000        0.0000000000000000       -2.3204923398405571E-002  0.84460478468906763       0.53954415339707740       0.42767544226275539        0.0000000000000000        0.0000000000000000       0.30506063129199018     
  0.14548494983277591        5.1022559177746972E-002   0.0000000000000000        0.0000000000000000       -2.1842885127961901E-002  0.83961946425790335       0.53434470101291853       0.42763151917458597        0.0000000000000000        0.0000000000000000       0.30527476324498487     
  0.14882943143812710        4.6557856241752148E-002   0.0000000000000000        0.0000000000000000       -1.9939803050358654E-002  0.83259942655529273       0.52705016693001316       0.42757665426396868        0.0000000000000000        0.0000000000000000       0.30554925962527951     
  0.15217391304347827        4.0445637987691366E-002   0.0000000000000000        0.0000000000000000       -1.7334652130629735E-002  0.82285783229192810       0.51697498948989706       0.42751007689332043        0.0000000000000000        0.0000000000000000       0.30588284280203104     
  0.15551839464882944        3.2255918587125051E-002   0.0000000000000000        0.0000000000000000       -1.3844458041097405E-002  0.80956261048433142       0.50330716579609336       0.42743486972023875        0.0000000000000000        0.0000000000000000       0.30625544468823812     
  0.15886287625418061        2.1528782587747285E-002   0.0000000000000000        0.0000000000000000       -9.2734863740493289E-003  0.79176004829520719       0.48514271982600277       0.42735855732365530        0.0000000000000000        0.0000000000000000       0.30661732846920442     
  0.16220735785953178        7.8109476156838914E-003   0.0000000000000000        0.0000000000000000       -3.4284286102025875E-003  0.76843069771398098       0.46155566525060382       0.42729500583380770        0.0000000000000000        0.0000000000000000       0.30687503246337722     
  0.16555183946488294       -9.2935148354564030E-003   0.0000000000000000        0.0000000000000000        3.8609943774138874E-003  0.73858097130022782       0.43171018685738743       0.42727609866495075        0.0000000000000000        0.0000000000000000       0.30687078444284038     
  0.16889632107023411       -3.0060713899058539E-002   0.0000000000000000        0.0000000000000000        1.2717954358206151E-002  0.70131994052993041       0.39492684634901010       0.42735853555121578        0.0000000000000000        0.0000000000000000       0.30639309418092037     
  0.17224080267558528       -5.4644400323396215E-002   0.0000000000000000        0.0000000000000000        2.3209527313177266E-002  0.65832847247710236       0.35321761132268326       0.42766742637067662        0.0000000000000000        0.0000000000000000       0.30511086115441904     
  0.17558528428093645       -8.1679750399490353E-002   0.0000000000000000        0.0000000000000000        3.4820944013341765E-002  0.61769100550281464       0.31499672123134820       0.42812372011347150        0.0000000000000000        0.0000000000000000       0.30269428427146639     
  0.17892976588628762      -0.10657505828155009        0.0000000000000000        0.0000000000000000        4.5579455491467587E-002  0.58508801711212177       0.28528770569810735       0.42874129246702519        0.0000000000000000        0.0000000000000000       0.29980031141401442     
  0.18227424749163879      -0.12691003037654261        0.0000000000000000        0.0000000000000000        5.4413723438379261E-002  0.55981645523889223       0.26291819412644640       0.42944626679630882        0.0000000000000000        0.0000000000000000       0.29689826111244577     
  0.18561872909698995      -0.14316315878992378        0.0000000000000000        0.0000000000000000        6.1491165887632739E-002  0.54064154940699261       0.24653566225593870       0.42999969572842367        0.0000000000000000        0.0000000000000000       0.29410588715105390     
  0.18896321070234115      -0.15586049431686835        0.0000000000000000        0.0000000000000000        6.7015510336914344E-002  0.52641164151371944       0.23487720948515586       0.43031318454715939        0.0000000000000000        0.0000000000000000       0.29153443202856361     
  0.19230769230769232      -0.16559708217607841        0.0000000000000000        0.0000000000000000        7.1263094726806961E-002  0.51627215762868128       0.22687626937267152       0.43055790430288315        0.0000000000000000        0.0000000000000000       0.28939588825600970     
  0.19565217391304349      -0.17295512568695282        0.0000000000000000        0.0000000000000000        7.4509535802339794E-002  0.50945629213734012       0.22162548294678411       0.43092014852701799        0.0000000000000000        0.0000000000000000       0.28783080919055598     
  0.19899665551839466      -0.17840440985201350        0.0000000000000000        0.0000000000000000        7.6943599652740211E-002  0.50508946129267807       0.21833062125021424       0.43135298630690455        0.0000000000000000        0.0000000000000000       0.28675884004246383     
  0.20234113712374582      -0.18231140051417907        0.0000000000000000        0.0000000000000000        7.8690142900869994E-002  0.50232292740178774       0.21633700098043238       0.43167309103195489        0.0000000000000000        0.0000000000000000       0.28598592642135534     
  0.20568561872909699      -0.18502401437084090        0.0000000000000000        0.0000000000000000        7.9895176394342654E-002  0.50054501288796893       0.21518310938126556       0.43184980606437573        0.0000000000000000        0.0000000000000000       0.28536190350670337     
  0.20903010033444816      -0.18683333740853425        0.0000000000000000        0.0000000000000000        8.0680099107204320E-002  0.49937994471101776       0.21453863614372543       0.43187811443457502        0.0000000000000000        0.0000000000000000       0.28484130856729234     
  0.21237458193979933      -0.18801511668775084        0.0000000000000000        0.0000000000000000        8.1182157984687142E-002  0.49869721403794387       0.21421446699342639       0.43181422757878607        0.0000000000000000        0.0000000000000000       0.28448274704451748     
  0.21571906354515050      -0.18878305193398726        0.0000000000000000        0.0000000000000000        8.1514289510877136E-002  0.49833508995592601       0.21407973763411170       0.43180088615575063        0.0000000000000000        0.0000000000000000       0.28425535232181431     
  0.21906354515050167      -0.18927193703854570        0.0000000000000000        0.0000000000000000        8.1729671569081744E-002  0.49817402232335550       0.21404207105732861       0.43181668255908423        0.0000000000000000        0.0000000000000000       0.28413195126602686     
  0.22240802675585283      -0.18957892765070250        0.0000000000000000        0.0000000000000000        8.1867411168226517E-002  0.49810383979482886       0.21403951866842816       0.43183790478192735        0.0000000000000000        0.0000000000000000       0.28406432112640073     
  0.22575250836120400      -0.18977321436575800        0.0000000000000000        0.0000000000000000        8.1958278447981037E-002  0.49809291638668751       0.21406666030096652       0.43187263996243752        0.0000000000000000        0.0000000000000000       0.28402625608572102     
  0.22909698996655517      -0.18990183023044582        0.0000000000000000        0.0000000000000000        8.2023114162151717E-002  0.49816738212146161       0.21413839935585616       0.43191770945845159        0.0000000000000000        0.0000000000000000       0.28402898276560545     
  0.23244147157190637      -0.18998980811145544        0.0000000000000000        0.0000000000000000        8.2072907262508363E-002  0.49829636168151747       0.21423799941166735       0.43198036857173788        0.0000000000000000        0.0000000000000000       0.28405836226985015     
  0.23578595317725753      -0.19004422046273342        0.0000000000000000        0.0000000000000000        8.2100494425324647E-002  0.49837676024566729       0.21431025992951275       0.43200680840952432        0.0000000000000000        0.0000000000000000       0.28406650031615455     
  0.23913043478260870      -0.19007941314670421        0.0000000000000000        0.0000000000000000        8.2115967007290930E-002  0.49840276860619909       0.21435131911521127       0.43201002370559782        0.0000000000000000        0.0000000000000000       0.28405144949098782     
  0.24247491638795987      -0.19010605354379712        0.0000000000000000        0.0000000000000000        8.2125058467954329E-002  0.49841511840861707       0.21437606363611039       0.43199996052240280        0.0000000000000000        0.0000000000000000       0.28403905477250668     
  0.24581939799331104      -0.19013024458373581        0.0000000000000000        0.0000000000000000        8.2131703565487546E-002  0.49841374373232422       0.21439257124160777       0.43198158282673410        0.0000000000000000        0.0000000000000000       0.28402117249071646     
  0.24916387959866221      -0.19015440135112952        0.0000000000000000        0.0000000000000000        8.2136893214715789E-002  0.49839574112375984       0.21440599433925234       0.43195492628933274        0.0000000000000000        0.0000000000000000       0.28398974678450750     
  0.25250836120401338      -0.19018137785223524        0.0000000000000000        0.0000000000000000        8.2145280608218407E-002  0.49837973813275699       0.21441842176250470       0.43193481783426296        0.0000000000000000        0.0000000000000000       0.28396131637025229     
  0.25585284280936454      -0.19021750251341649        0.0000000000000000        0.0000000000000000        8.2160581906129695E-002  0.49838246318006552       0.21443424843031916       0.43193061838380381        0.0000000000000000        0.0000000000000000       0.28394821474974635     
  0.25919732441471571      -0.19026216982224911        0.0000000000000000        0.0000000000000000        8.2180548014660418E-002  0.49839935414273107       0.21446085619917893       0.43193329904048161        0.0000000000000000        0.0000000000000000       0.28393849794355214     
  0.26254180602006688      -0.19030617290095292        0.0000000000000000        0.0000000000000000        8.2202471759490719E-002  0.49843640689235214       0.21449812058867293       0.43194661549944491        0.0000000000000000        0.0000000000000000       0.28393828630367918     
  0.26588628762541805      -0.19034638280915323        0.0000000000000000        0.0000000000000000        8.2225807337260398E-002  0.49849739066760551       0.21454609799097668       0.43197569128671781        0.0000000000000000        0.0000000000000000       0.28395129267662883     
  0.26923076923076922      -0.19037998315607918        0.0000000000000000        0.0000000000000000        8.2246729189688755E-002  0.49856944345782678       0.21459706065248108       0.43201076287148960        0.0000000000000000        0.0000000000000000       0.28397238280534570     
  0.27257525083612039      -0.19040180463932802        0.0000000000000000        0.0000000000000000        8.2258207483344711E-002  0.49861124276587171       0.21463381647427876       0.43202423458913469        0.0000000000000000        0.0000000000000000       0.28397742629159295     
  0.27591973244147155      -0.19041589355520644        0.0000000000000000        0.0000000000000000        8.2264327430708328E-002  0.49863147125933049       0.21466030593786345       0.43202475815215380        0.0000000000000000        0.0000000000000000       0.28397116532146705     
  0.27926421404682272      -0.19042487714743442        0.0000000000000000        0.0000000000000000        8.2266929599576807E-002  0.49864349367439698       0.21467890435474354       0.43201968410658004        0.0000000000000000        0.0000000000000000       0.28396458931965346     
  0.28260869565217389      -0.19043141216448461        0.0000000000000000        0.0000000000000000        8.2267829181510335E-002  0.49865063905827178       0.21469246915732912       0.43201003058912552        0.0000000000000000        0.0000000000000000       0.28395816990094269     
  0.28595317725752506      -0.19043728348865416        0.0000000000000000        0.0000000000000000        8.2268171309691399E-002  0.49865036204876212       0.21470314920790276       0.43199845886059018        0.0000000000000000        0.0000000000000000       0.28394721284085933     
  0.28929765886287623      -0.19044376189201714        0.0000000000000000        0.0000000000000000        8.2269603738461941E-002  0.49864900829693193       0.21471225020576981       0.43199024935058866        0.0000000000000000        0.0000000000000000       0.28393675809116214     
  0.29264214046822745      -0.19045331514892588        0.0000000000000000        0.0000000000000000        8.2273719832586911E-002  0.49865317681108712       0.21472086537977517       0.43198922686585867        0.0000000000000000        0.0000000000000000       0.28393231143131192     
  0.29598662207357862      -0.19046722279285916        0.0000000000000000        0.0000000000000000        8.2280322125054650E-002  0.49866361270567305       0.21473083587203753       0.43199142951787173        0.0000000000000000        0.0000000000000000       0.28393277683363549     
  0.29933110367892979      -0.19048509474976535        0.0000000000000000        0.0000000000000000        8.2290822289598192E-002  0.49868151405035432       0.21474261493553884       0.43200446358826161        0.0000000000000000        0.0000000000000000       0.28393889911481551     
  0.30267558528428096      -0.19050737980939192        0.0000000000000000        0.0000000000000000        8.2305770787888935E-002  0.49871391259880860       0.21475925203620963       0.43203064492317450        0.0000000000000000        0.0000000000000000       0.28395466056259894     
  0.30602006688963213      -0.19053068689835365        0.0000000000000000        0.0000000000000000        8.2321938558832186E-002  0.49875607350575646       0.21477993324749625       0.43206379062082134        0.0000000000000000        0.0000000000000000       0.28397614025826023     
  0.30936454849498329      -0.19054531298358168        0.0000000000000000        0.0000000000000000        8.2330287872317998E-002  0.49877834546444566       0.21479507481510807       0.43207671194465536        0.0000000000000000        0.0000000000000000       0.28398327064933759     
  0.31270903010033446      -0.19055370105816422        0.0000000000000000        0.0000000000000000        8.2333881907510426E-002  0.49878461469778723       0.21480510816355941       0.43207790418276953        0.0000000000000000        0.0000000000000000       0.28397950653422782     
  0.31605351170568563      -0.19055762687111275        0.0000000000000000        0.0000000000000000        8.2333955147498666E-002  0.49878727480021023       0.21481134968869325       0.43207050692432170        0.0000000000000000        0.0000000000000000       0.28397592511151698     
  0.31939799331103680      -0.19055908531120450        0.0000000000000000        0.0000000000000000        8.2330928461795544E-002  0.49877655940183341       0.21481629309622036       0.43205247072706932        0.0000000000000000        0.0000000000000000       0.28396026630561305     
  0.32274247491638797      -0.19055311600651581        0.0000000000000000        0.0000000000000000        8.2319759599088660E-002  0.49874065731788286       0.21481689240008370       0.43200866579047703        0.0000000000000000        0.0000000000000000       0.28392376491779919     
  0.32608695652173914      -0.19052914293844628        0.0000000000000000        0.0000000000000000        8.2293620191309119E-002  0.49865785192692413       0.21480343909005920       0.43191898398536666        0.0000000000000000        0.0000000000000000       0.28385441283686491     
  0.32943143812709030      -0.19047538432483807        0.0000000000000000        0.0000000000000000        8.2238690964661673E-002  0.49849571759162525       0.21476429071029626       0.43175575259834958        0.0000000000000000        0.0000000000000000       0.28373142688132896     
  0.33277591973244147      -0.19037681340010507        0.0000000000000000        0.0000000000000000        8.2142589840901295E-002  0.49820744136216721       0.21468688441127251       0.43147369499088850        0.0000000000000000        0.0000000000000000       0.28352055695089473     
  0.33612040133779264      -0.19020725209197514        0.0000000000000000        0.0000000000000000        8.1974323010054861E-002  0.49771607325747391       0.21455068049583412       0.43099693142265028        0.0000000000000000        0.0000000000000000       0.28316539276163982     
  0.33946488294314381      -0.18992015500403339        0.0000000000000000        0.0000000000000000        8.1694736715067703E-002  0.49689106344519829       0.21431888802824553       0.43019779320277801        0.0000000000000000        0.0000000000000000       0.28257217541695273     
  0.34280936454849498      -0.18943715397857885        0.0000000000000000        0.0000000000000000        8.1233908259947377E-002  0.49551381335475819       0.21392859453684460       0.42886216972851177        0.0000000000000000        0.0000000000000000       0.28158521881791360     
  0.34615384615384615      -0.18863072188729968        0.0000000000000000        0.0000000000000000        8.0466672101714584E-002  0.49322413326377268       0.21327594741103925       0.42663339583430482        0.0000000000000000        0.0000000000000000       0.27994818585273340     
  0.34949832775919731      -0.18729649086305200        0.0000000000000000        0.0000000000000000        7.9204983825511652E-002  0.48943612766003092       0.21219221946656774       0.42291924898937511        0.0000000000000000        0.0000000000000000       0.27724390819346317     
  0.35284280936454848      -0.18511016604881914        0.0000000000000000        0.0000000000000000        7.7097706561391338E-002  0.48320582792350519       0.21040531400529824       0.41673090759983406        0.0000000000000000        0.0000000000000000       0.27280051391820698     
  0.35618729096989965      -0.18156234918107134        0.0000000000000000        0.0000000000000000        7.3710863543794483E-002  0.47302029504683962       0.20747727446667705       0.40638575279396094        0.0000000000000000        0.0000000000000000       0.26554302058016255     
  0.35953177257525082      -0.17586135045775497        0.0000000000000000        0.0000000000000000        6.8167425147966962E-002  0.45645322842046665       0.20269881364936995       0.38891099352549008        0.0000000000000000        0.0000000000000000       0.25375441477109667     
  0.36287625418060199      -0.16678958441450459        0.0000000000000000        0.0000000000000000        5.9650470925342418E-002  0.42959616258017452       0.19489823375197740       0.35870101694089912        0.0000000000000000        0.0000000000000000       0.23469792882819709     
  0.36622073578595316      -0.15236735800575002        0.0000000000000000        0.0000000000000000        4.6078918073642221E-002  0.38573671717357688       0.18193867809864803       0.30351227537648245        0.0000000000000000        0.0000000000000000       0.20379803907492886     
  0.36956521739130432      -0.13212219031223199        0.0000000000000000        0.0000000000000000        2.7247992043169061E-002  0.32292740331100495       0.16202813710176120       0.21038732682219632        0.0000000000000000        0.0000000000000000       0.16089926620924375     
  0.37290969899665549      -0.11652352404664477        0.0000000000000000        0.0000000000000000        1.4008715792843218E-002  0.27432426640941854       0.14490671693135096       0.12233323696029955        0.0000000000000000        0.0000000000000000       0.12941754947806755     
  0.37625418060200672      -0.10790159717199153        0.0000000000000000        0.0000000000000000        6.4848760744833341E-003  0.24594848663985622       0.13480548430008815        6.1814785623093796E-002   0.0000000000000000        0.0000000000000000       0.11114300233976807     
  0.37959866220735788      -0.10353558607992132        0.0000000000000000        0.0000000000000000        2.8405669999277627E-003  0.23152745811469283       0.12945838903945026        2.8200209903394020E-002   0.0000000000000000        0.0000000000000000       0.10206906907524259     
  0.38294314381270905      -0.10151436521677484        0.0000000000000000        0.0000000000000000        1.2028819284585024E-003  0.22490836384628687       0.12692409875437161        1.2139816757610684E-002   0.0000000000000000        0.0000000000000000        9.7984265091915268E-002
  0.38628762541806022      -0.10063312039348456        0.0000000000000000        0.0000000000000000        5.0203473231668076E-004  0.22204503849660845       0.12580709812436311        5.0794297416541451E-003   0.0000000000000000        0.0000000000000000        9.6237940372245354E-002
  0.38963210702341139      -0.10026145066221456        0.0000000000000000        0.0000000000000000        2.0761339773402537E-004  0.22084308734375230       0.12533377153716421        2.0974305460826339E-003   0.0000000000000000        0.0000000000000000        9.5509315806588072E-002
  0.39297658862876256      -0.10010729343341788        0.0000000000000000        0.0000000000000000        8.5245736357938967E-005  0.22034572633894733       0.12513705699729996        8.6063381631807821E-004   0.0000000000000000        0.0000000000000000        9.5208669341647387E-002
  0.39632107023411373      -0.10004387666492388        0.0000000000000000        0.0000000000000000        3.4865207275717551E-005  0.22014133972356231       0.12505606407659839        3.5193019070103165E-004   0.0000000000000000        0.0000000000000000        9.5085275646963924E-002
  0.39966555183946489      -0.10001790044542348        0.0000000000000000        0.0000000000000000        1.4223373402871832E-005  0.22005765717299614       0.12502287594111772        1.4357800640053744E-004   0.0000000000000000        0.0000000000000000        9.5034781231878404E-002
  0.40301003344481606      -0.10000728845950135        0.0000000000000000        0.0000000000000000        5.7905138934111212E-006  0.22002347593638050       0.12500931519772970        5.8462104557188113E-005   0.0000000000000000        0.0000000000000000        9.5014160738650780E-002
  0.40635451505016723      -0.10000296196588249        0.0000000000000000        0.0000000000000000        2.3527930597834937E-006  0.22000954075232326       0.12500378590474007        2.3759700435678104E-005   0.0000000000000000        0.0000000000000000        9.5005754847583196E-002
  0.40969899665551840      -0.10000120133870104        0.0000000000000000        0.0000000000000000        9.5406533990594054E-007  0.22000386983395964       0.12500153563050342        9.6372564453755409E-006   0.0000000000000000        0.0000000000000000        9.5002334203456232E-002
  0.41304347826086957      -0.10000048621978491        0.0000000000000000        0.0000000000000000        3.8604997013395407E-007  0.22000156635103982       0.12500062156492325        3.9007784828283369E-006   0.0000000000000000        0.0000000000000000        9.5000944786116565E-002
  0.41638795986622074      -0.10000019633989322        0.0000000000000000        0.0000000000000000        1.5585036650574605E-007  0.22000063255536970       0.12500025101355150        1.5752924032567315E-006   0.0000000000000000        0.0000000000000000        9.5000381541818196E-002
  0.41973244147157190      -0.10000007908843170        0.0000000000000000        0.0000000000000000        6.2761156337705814E-008  0.22000025482374347       0.12500010112045409        6.3460384695597039E-007   0.0000000000000000        0.0000000000000000        9.5000153703289389E-002
  0.42307692307692307      -0.10000003177322209        0.0000000000000000        0.0000000000000000        2.5206246158833898E-008  0.22000010238312434       0.12500004062821116        2.5497127610664826E-007   0.0000000000000000        0.0000000000000000        9.5000061754913198E-002
  0.42642140468227424      -0.10000001272817416        0.0000000000000000        0.0000000000000000        1.0094204418627702E-008  0.22000004101820686       0.12500001627706420        1.0215028353124325E-007   0.0000000000000000        0.0000000000000000        9.5000024741142677E-002
  0.42976588628762541      -0.10000000508321578        0.0000000000000000        0.0000000000000000        4.0298940545691055E-009  0.22000001638309041       0.12500000650122597        4.0799866443366299E-008   0.0000000000000000        0.0000000000000000        9.5000009881864439E-002
  0.43311036789297658      -0.10000000202343300        0.0000000000000000        0.0000000000000000        1.6035516997581208E-009  0.22000000652223034       0.12500000258818653        1.6242730837193259E-008   0.0000000000000000        0.0000000000000000        9.5000003934043828E-002
  0.43645484949832775      -0.10000000080265185        0.0000000000000000        0.0000000000000000        6.3584364902909601E-010  0.22000000258754471       0.12500000102680336        6.4439291266470173E-009   0.0000000000000000        0.0000000000000000        9.5000001560741343E-002
  0.43979933110367891      -0.10000000031722295        0.0000000000000000        0.0000000000000000        2.5119270274931439E-010  0.22000000102277945       0.12500000040586470        2.5470934519941397E-009   0.0000000000000000        0.0000000000000000        9.5000000616914743E-002
  0.44314381270903008      -0.10000000012488584        0.0000000000000000        0.0000000000000000        9.8847479275872746E-011  0.22000000040270848       0.12500000015980467        1.0028911315771978E-009   0.0000000000000000        0.0000000000000000        9.5000000242903809E-002
  0.44648829431438125      -0.10000000004896513        0.0000000000000000        0.0000000000000000        3.8738494819353277E-011  0.22000000015791660       0.12500000006266501        3.9327064230960592E-010   0.0000000000000000        0.0000000000000000        9.5000000095251586E-002
  0.44983277591973242      -0.10000000001911628        0.0000000000000000        0.0000000000000000        1.5116278599217974E-011  0.22000000006166109       0.12500000002446837        1.5355947873710117E-010   0.0000000000000000        0.0000000000000000        9.5000000037192722E-002
  0.45317725752508359      -0.10000000000742992        0.0000000000000000        0.0000000000000000        5.8720843002883300E-012  0.22000000002396963       0.12500000000951153        5.9693663196371182E-011   0.0000000000000000        0.0000000000000000        9.5000000014458102E-002
  0.45652173913043476      -0.10000000000287447        0.0000000000000000        0.0000000000000000        2.2705948232726311E-012  0.22000000000927480       0.12500000000368028        2.3098138704718362E-011   0.0000000000000000        0.0000000000000000        9.5000000005594526E-002
  0.45986622073578598      -0.10000000000110673        0.0000000000000000        0.0000000000000000        8.7364837586534340E-013  0.22000000000357153       0.12500000000141714        8.8949771212693307E-012   0.0000000000000000        0.0000000000000000        9.5000000002154389E-002
  0.46321070234113715      -0.10000000000042407        0.0000000000000000        0.0000000000000000        3.3457588551518327E-013  0.22000000000136868       0.12500000000054298        3.4092036736289960E-012   0.0000000000000000        0.0000000000000000        9.5000000000825702E-002
  0.46655518394648832      -0.10000000000016171        0.0000000000000000        0.0000000000000000        1.2765159299969279E-013  0.22000000000052189       0.12500000000020697        1.3003579211002779E-012   0.0000000000000000        0.0000000000000000        9.5000000000314916E-002
  0.46989966555183948      -0.10000000000006132        0.0000000000000000        0.0000000000000000        4.8334484562910046E-014  0.22000000000019798       0.12500000000007847        4.9351024576823156E-013   0.0000000000000000        0.0000000000000000        9.5000000000119517E-002
  0.47324414715719065      -0.10000000000002314        0.0000000000000000        0.0000000000000000        1.8241889480445174E-014  0.22000000000007480       0.12500000000002956        1.8659637696222058E-013   0.0000000000000000        0.0000000000000000        9.5000000000045243E-002
  0.47658862876254182      -0.10000000000000867        0.0000000000000000        0.0000000000000000        6.8278716014447127E-015  0.22000000000002809       0.12500000000001116        7.0198098343442064E-014   0.0000000000000000        0.0000000000000000        9.5000000000016932E-002
  0.47993311036789299      -0.10000000000000323        0.0000000000000000        0.0000000000000000        2.5424107263916083E-015  0.22000000000001049       0.12500000000000414        2.6445726984508157E-014   0.0000000000000000        0.0000000000000000        9.5000000000006357E-002
  0.48327759197324416      -0.10000000000000121        0.0000000000000000        0.0000000000000000        9.4183919922367437E-016  0.22000000000000397       0.12500000000000147        1.0105174721524254E-014   0.0000000000000000        0.0000000000000000        9.5000000000002499E-002
  0.48662207357859533      -0.10000000000000046        0.0000000000000000        0.0000000000000000        3.4231876592608990E-016  0.22000000000000147       0.12500000000000053        4.0402302946582967E-015   0.0000000000000000        0.0000000000000000        9.5000000000000945E-002
  0.48996655518394649      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7194415056889340E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.49331103678929766      -0.10000000000000001        0.0000000000000000        0.0000000000000000        3.5157062446463289E-017  0.22000000000000006       0.12500000000000000        5.0138373514478693E-016   0.0000000000000000        0.0000000000000000        9.5000000000000057E-002
  0.49665551839464883      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7194415056889340E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.50000000000000000      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7194415056889340E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e8.txt <==
 -0.50000000000000000       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239327565497911E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49665551839464883       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239327565497911E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49331103678929766       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239327565497911E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.48996655518394649        9.9999999999999992E-002   0.0000000000000000        0.0000000000000000       -2.3129646346357426E-017   1.9949999999999988       0.99999999999999967        4.5950904369832805E-016   0.0000000000000000        0.0000000000000000       0.99499999999999911     
 -0.48662207357859533        9.9999999999999825E-002   0.0000000000000000        0.0000000000000000       -1.4247862149356174E-016   1.9949999999999934       0.99999999999999789        1.8738098765718921E-015   0.0000000000000000        0.0000000000000000       0.99499999999999555     
 -0.48327759197324416        9.9999999999999409E-002   0.0000000000000000        0.0000000000000000       -4.9497443181204892E-016   1.9949999999999808       0.99999999999999378        5.3679284004950890E-015   0.0000000000000000        0.0000000000000000       0.99499999999998701     
 -0.47993311036789299        9.9999999999998368E-002   0.0000000000000000        0.0000000000000000       -1.2776816641727841E-015   1.9949999999999497       0.99999999999998312        1.3919113008384371E-014   0.0000000000000000        0.0000000000000000       0.99499999999996658     
 -0.47658862876254182        9.9999999999995912E-002   0.0000000000000000        0.0000000000000000       -3.1678363635971131E-015   1.9949999999998742       0.99999999999995792        3.4448987440991737E-014   0.0000000000000000        0.0000000000000000       0.99499999999991628     
 -0.47324414715719065        9.9999999999990014E-002   0.0000000000000000        0.0000000000000000       -7.7114240918755675E-015   1.9949999999996944       0.99999999999989775        8.3704957898500438E-014   0.0000000000000000        0.0000000000000000       0.99499999999979660     
 -0.46989966555183948        9.9999999999976039E-002   0.0000000000000000        0.0000000000000000       -1.8557377856609492E-014   1.9949999999992669       0.99999999999975497        2.0044213498977053E-013   0.0000000000000000        0.0000000000000000       0.99499999999951194     
 -0.46655518394648832        9.9999999999943134E-002   0.0000000000000000        0.0000000000000000       -4.4015716997118190E-014   1.9949999999982624       0.99999999999941913        4.7471564403397602E-013   0.0000000000000000        0.0000000000000000       0.99499999999884325     
 -0.46321070234113715        9.9999999999866598E-002   0.0000000000000000        0.0000000000000000       -1.0331827985747090E-013   1.9949999999959249       0.99999999999863742        1.1129797859239459E-012   0.0000000000000000        0.0000000000000000       0.99499999999728750     
 -0.45986622073578598        9.9999999999690198E-002   0.0000000000000000        0.0000000000000000       -2.4028926996303796E-013   1.9949999999905397       0.99999999999683664        2.5834396706358629E-012   0.0000000000000000        0.0000000000000000       0.99499999999370303     
 -0.45652173913043476        9.9999999999287451E-002   0.0000000000000000        0.0000000000000000       -5.5308350492092958E-013   1.9949999999782531       0.99999999999272704        5.9386555118662107E-012   0.0000000000000000        0.0000000000000000       0.99499999998552602     
 -0.45317725752508359        9.9999999998377831E-002   0.0000000000000000        0.0000000000000000       -1.2601456914988298E-012   1.9949999999505090       0.99999999998344802        1.3514857314545775E-011   0.0000000000000000        0.0000000000000000       0.99499999996706101     
 -0.44983277591973242        9.9999999996344666E-002   0.0000000000000000        0.0000000000000000       -2.8425132618063267E-012   1.9949999998885168       0.99999999996271449        3.0443532660613111E-011   0.0000000000000000        0.0000000000000000       0.99499999992580235     
 -0.44648829431438125        9.9999999991847666E-002   0.0000000000000000        0.0000000000000000       -6.3456184751231595E-012   1.9949999997514487       0.99999999991687227        6.7873537603104157E-011   0.0000000000000000        0.0000000000000000       0.99499999983457643     
 -0.44314381270903008        9.9999999982007565E-002   0.0000000000000000        0.0000000000000000       -1.4017801734193347E-011   1.9949999994516294       0.99999999981659837        1.4974694947377536E-010   0.0000000000000000        0.0000000000000000       0.99499999963503105     
 -0.43979933110367891        9.9999999960709893E-002   0.0000000000000000        0.0000000000000000       -3.0640730693439387E-011   1.9949999988029308       0.99999999959964236        3.2689072518625612E-010   0.0000000000000000        0.0000000000000000       0.99499999920328841     
 -0.43645484949832775        9.9999999915122109E-002   0.0000000000000000        0.0000000000000000       -6.6257541120329235E-011   1.9949999974148722       0.99999999913540871        7.0593584671190719E-010   0.0000000000000000        0.0000000000000000       0.99499999827946350     
 -0.43311036789297658        9.9999999818636040E-002   0.0000000000000000        0.0000000000000000       -1.4171768203397052E-010   1.9949999944780967       0.99999999815320939        1.5078982994884639E-009   0.0000000000000000        0.0000000000000000       0.99499999632488734     
 -0.42976588628762541        9.9999999616756027E-002   0.0000000000000000        0.0000000000000000       -2.9976898093438585E-010   1.9949999883355967       0.99999999609886192        3.1852664586127698E-009   0.0000000000000000        0.0000000000000000       0.99499999223673474     
 -0.42642140468227424        9.9999999199267706E-002   0.0000000000000000        0.0000000000000000       -6.2696358845334042E-010   1.9949999756374426       0.99999999185198796        6.6528247081114576E-009   0.0000000000000000        0.0000000000000000       0.99499998378545462     
 -0.42307692307692307        9.9999998346123609E-002   0.0000000000000000        0.0000000000000000       -1.2963043712529061E-009   1.9949999496979407       0.99999998317656924        1.3736274318903017E-008   0.0000000000000000        0.0000000000000000       0.99499996652137146     
 -0.41973244147157190        9.9999996623751600E-002   0.0000000000000000        0.0000000000000000       -2.6490675060960215E-009   1.9949998973490146       0.99999996566856619        2.8031498536407064E-008   0.0000000000000000        0.0000000000000000       0.99499993168044842     
 -0.41638795986622074        9.9999993189342801E-002   0.0000000000000000        0.0000000000000000       -5.3494436935697101E-009   1.9949997930037340       0.99999993077047677        5.6525668846208267E-008   0.0000000000000000        0.0000000000000000       0.99499986223325720     
 -0.41304347826086957        9.9999986427189116E-002   0.0000000000000000        0.0000000000000000       -1.0672267951779738E-008   1.9949995876303599       0.99999986208372038        1.1260817041202032E-007   0.0000000000000000        0.0000000000000000       0.99499972554663962     
 -0.40969899665551840        9.9999973283817739E-002   0.0000000000000000        0.0000000000000000       -2.1029803474551887E-008   1.9949991886033323       0.99999972862983355        2.2157281520927210E-007   0.0000000000000000        0.0000000000000000       0.99499945997349870     
 -0.40635451505016723        9.9999948072807460E-002   0.0000000000000000        0.0000000000000000       -4.0920069568906030E-008   1.9949984234998308       0.99999947274225964        4.3050415764144655E-007   0.0000000000000000        0.0000000000000000       0.99499895075757117     
 -0.40301003344481606        9.9999900363848440E-002   0.0000000000000000        0.0000000000000000       -7.8604287703787343E-008   1.9949969761881068       0.99999898869110471        8.2573033065419330E-007   0.0000000000000000        0.0000000000000000       0.99499798749700197     
 -0.39966555183946489        9.9999811322678003E-002   0.0000000000000000        0.0000000000000000       -1.4901985348018490E-007   1.9949942760699091       0.99999808564011383        1.5630686277095734E-006   0.0000000000000000        0.0000000000000000       0.99499619042979526     
 -0.39632107023411373        9.9999647487408652E-002   0.0000000000000000        0.0000000000000000       -2.7874167693268477E-007   1.9949893098446463       0.99999642469039385        2.9192293871221120E-006   0.0000000000000000        0.0000000000000000       0.99499288515425244     
 -0.39297658862876256        9.9999350401485415E-002   0.0000000000000000        0.0000000000000000       -5.1426059664294596E-007   1.9949803081306379       0.99999341406789977        5.3773961114308852E-006   0.0000000000000000        0.0000000000000000       0.99498689406273810     
 -0.38963210702341139        9.9998819719791993E-002   0.0000000000000000        0.0000000000000000       -9.3549803606059637E-007   1.9949642350907268       0.99998803841890094        9.7666087123170267E-006   0.0000000000000000        0.0000000000000000       0.99497619667182591     
 -0.38628762541806022        9.9997886319645665E-002   0.0000000000000000        0.0000000000000000       -1.6773579345430446E-006   1.9949359766120758       0.99997858726686895        1.7483489122906713E-005   0.0000000000000000        0.0000000000000000       0.99495738934520683     
 -0.38294314381270905        9.9996270580699168E-002   0.0000000000000000        0.0000000000000000       -2.9632357369913101E-006   1.9948870815756368       0.99996223394429984        3.0836077993132190E-005   0.0000000000000000        0.0000000000000000       0.99492484763133704     
 -0.37959866220735788        9.9993519434327216E-002   0.0000000000000000        0.0000000000000000       -5.1556953996898876E-006   1.9948038640207058       0.99993440062670058        5.3562389156950066E-005   0.0000000000000000        0.0000000000000000       0.99486946339400517     
 -0.37625418060200672        9.9988914270419019E-002   0.0000000000000000        0.0000000000000000       -8.8307982761946316E-006   1.9946646290871348       0.99988782993337477        9.1588748293801385E-005   0.0000000000000000        0.0000000000000000       0.99477679915376005     
 -0.37290969899665549        9.9981340819595019E-002   0.0000000000000000        0.0000000000000000       -1.4883435700334863E-005   1.9944357574319407       0.99981127381744739        1.5410113509806681E-004   0.0000000000000000        0.0000000000000000       0.99462448361449329     
 -0.36956521739130432        9.9969112518980316E-002   0.0000000000000000        0.0000000000000000       -2.4670831841251218E-005   1.9940663960683593       0.99968771422045477        2.5500015053668014E-004   0.0000000000000000        0.0000000000000000       0.99437868184790457     
 -0.36622073578595316        9.9949741786482582E-002   0.0000000000000000        0.0000000000000000       -4.0199212773968833E-005   1.9934815933728776       0.99949205863046320        4.1478785417022236E-004   0.0000000000000000        0.0000000000000000       0.99398953474241447     
 -0.36287625418060199        9.9919660474555166E-002   0.0000000000000000        0.0000000000000000       -6.4353351337429837E-005   1.9925739242668410       0.99918832077543274        6.6288203667445628E-004   0.0000000000000000        0.0000000000000000       0.99338560349140836     
 -0.35953177257525082        9.9873902823531979E-002   0.0000000000000000        0.0000000000000000       -1.0108067639228324E-004   1.9911940159668515       0.99872641417464303        1.0402615089000330E-003   0.0000000000000000        0.0000000000000000       0.99246760179220861     
 -0.35618729096989965        9.9805781934511589E-002   0.0000000000000000        0.0000000000000000       -1.5578002029958474E-004   1.9891409174331844       0.99803885774749712        1.6022126665646208E-003   0.0000000000000000        0.0000000000000000       0.99110205968568743     
 -0.35284280936454848        9.9706612790216545E-002   0.0000000000000000        0.0000000000000000       -2.3544566176669744E-004   1.9861539128039136       0.99703790367396328        2.4207852442198878E-003   0.0000000000000000        0.0000000000000000       0.98911600912995024     
 -0.34949832775919731        9.9565556759672047E-002   0.0000000000000000        0.0000000000000000       -3.4879065975528906E-004   1.9819080280549042       0.99561380576618042        3.5864074223382939E-003   0.0000000000000000        0.0000000000000000       0.98629422228872377     
 -0.34615384615384615        9.9369676495607823E-002   0.0000000000000000        0.0000000000000000       -5.0619385318217828E-004   1.9760158824018839       0.99363507656189265        5.2080145329142097E-003   0.0000000000000000        0.0000000000000000       0.98238080583999132     
 -0.34280936454849498        9.9104285380279905E-002   0.0000000000000000        0.0000000000000000       -7.1939254357889458E-004   1.9680383702861450       0.99095153298684879        7.4110848507170698E-003   0.0000000000000000        0.0000000000000000       0.97708683729929624     
 -0.33946488294314381        9.8753641198966305E-002   0.0000000000000000        0.0000000000000000       -1.0008839978395202E-003   1.9575056053748001       0.98740060397721241        1.0333220372754253E-002   0.0000000000000000        0.0000000000000000       0.97010500139758771     
 -0.33612040133779264        9.8301963024830727E-002   0.0000000000000000        0.0000000000000000       -1.3630519955791353E-003   1.9439474332188187       0.98281671004290128        1.4117399945871571E-002   0.0000000000000000        0.0000000000000000       0.96113072317591730     
 -0.33277591973244147        9.7734646398477509E-002   0.0000000000000000        0.0000000000000000       -1.8171215575872651E-003   1.9269297260578282       0.97704254689091397        1.8903755633295192E-002   0.0000000000000000        0.0000000000000000       0.94988717916691423     
 -0.32943143812709030        9.7039430431595047E-002   0.0000000000000000        0.0000000000000000       -2.3721464001504522E-003   1.9060890611820902       0.96993993811682711        2.4821622981762596E-002   0.0000000000000000        0.0000000000000000       0.93614912306526310     
 -0.32608695652173914        9.6207167720138972E-002   0.0000000000000000        0.0000000000000000       -3.0343278514795673E-003   1.8811550675272128       0.96139687681731090        3.1984619006887711E-002   0.0000000000000000        0.0000000000000000       0.91975819070990184     
 -0.32274247491638797        9.5231945119199801E-002   0.0000000000000000        0.0000000000000000       -3.8070146286395528E-003   1.8519491290054615       0.95132825716699532        4.0492550482666652E-002   0.0000000000000000        0.0000000000000000       0.90062087183846617     
 -0.31939799331103680        9.4112692427760658E-002   0.0000000000000000        0.0000000000000000       -4.6919840464011960E-003   1.8183686146548588       0.93969238619917173        5.0450548715570025E-002   0.0000000000000000        0.0000000000000000       0.87867622845568705     
 -0.31605351170568563        9.2870159830275342E-002   0.0000000000000000        0.0000000000000000       -5.6758273446158398E-003   1.7810072297827133       0.92668283346190883        6.1741187005442705E-002   0.0000000000000000        0.0000000000000000       0.85432439632080448     
 -0.31270903010033446        9.1617199066683058E-002   0.0000000000000000        0.0000000000000000       -6.6572120111957648E-003   1.7435463820634771       0.91346983976601137        7.3272232478785018E-002   0.0000000000000000        0.0000000000000000       0.83007654229746586     
 -0.30936454849498329        9.0394834153930348E-002   0.0000000000000000        0.0000000000000000       -7.6028820446798762E-003   1.7071180665119137       0.90047130531039532        8.4693216044499850E-002   0.0000000000000000        0.0000000000000000       0.80664676120151846     
 -0.30602006688963213        8.9212075588734244E-002   0.0000000000000000        0.0000000000000000       -8.5100330511201604E-003   1.6718750135819747       0.88778467657652682        9.5953865378858152E-002   0.0000000000000000        0.0000000000000000       0.78409033700544795     
 -0.30267558528428096        8.8067298194821064E-002   0.0000000000000000        0.0000000000000000       -9.3798116048544392E-003   1.6377870269263290       0.87540227579434893       0.10704742277082176        0.0000000000000000        0.0000000000000000       0.76238475113198012     
 -0.29933110367892979        8.6959642178949401E-002   0.0000000000000000        0.0000000000000000       -1.0213396520858183E-002   1.6048277144666383       0.86332318062657143       0.11796757312310234        0.0000000000000000        0.0000000000000000       0.74150453384006687     
 -0.29598662207357862        8.5888017176269787E-002   0.0000000000000000        0.0000000000000000       -1.1012023544146217E-002   1.5729654600184948       0.85154378366345873       0.12870952114296916        0.0000000000000000        0.0000000000000000       0.72142167635503607     
 -0.29264214046822745        8.4851239282291616E-002   0.0000000000000000        0.0000000000000000       -1.1776981684716080E-002   1.5421657541185367       0.84005904967667844       0.13926997904928717        0.0000000000000000        0.0000000000000000       0.70210670444185841     
 -0.28929765886287623        8.3848110153237260E-002   0.0000000000000000        0.0000000000000000       -1.2509627801773641E-002   1.5123932602997727       0.82886325425109608       0.14964736099547099        0.0000000000000000        0.0000000000000000       0.68353000604867653     
 -0.28595317725752506        8.2877381392011951E-002   0.0000000000000000        0.0000000000000000       -1.3211313496917444E-002   1.4836111026577155       0.81794969911056314       0.15984109364066304        0.0000000000000000        0.0000000000000000       0.66566140354715231     
 -0.28260869565217389        8.1937765164010953E-002   0.0000000000000000        0.0000000000000000       -1.3883361546629898E-002   1.4557812730125983       0.80731084372446282       0.16985134921425082        0.0000000000000000        0.0000000000000000       0.64847042928813547     
 -0.27926421404682272        8.1027998559559097E-002   0.0000000000000000        0.0000000000000000       -1.4527093406715498E-002   1.4288662451919003       0.79693891151240037       0.17967927948060794        0.0000000000000000        0.0000000000000000       0.63192733367949994     
 -0.27591973244147155        8.0146844246581347E-002   0.0000000000000000        0.0000000000000000       -1.5143807616798836E-002   1.4028290821853471       0.78682593800985567       0.18932677971590528        0.0000000000000000        0.0000000000000000       0.61600314417549151     
 -0.27257525083612039        7.9293069931607355E-002   0.0000000000000000        0.0000000000000000       -1.5734746736637151E-002   1.3776330686636180       0.77696363453058948       0.19879611097663324        0.0000000000000000        0.0000000000000000       0.60066943413302853     
 -0.26923076923076922        7.8465477066354886E-002   0.0000000000000000        0.0000000000000000       -1.6301110310085250E-002   1.3532424259361955       0.76734367382479740       0.20808995633522576        0.0000000000000000        0.0000000000000000       0.58589875211139819     
 -0.26588628762541805        7.7662922314143984E-002   0.0000000000000000        0.0000000000000000       -1.6844063367256211E-002   1.3296228345705585       0.75795791213063046       0.21721144871756989        0.0000000000000000        0.0000000000000000       0.57166492243992795     
 -0.26254180602006688        7.6884299419036239E-002   0.0000000000000000        0.0000000000000000       -1.7364713645267024E-002   1.3067410958050334       0.74879827505721119       0.22616389201961473        0.0000000000000000        0.0000000000000000       0.55794282074782231     
 -0.25919732441471571        7.6128538219314548E-002   0.0000000000000000        0.0000000000000000       -1.7864105864137558E-002   1.2845651597119545       0.73985678674591282       0.23495062871372596        0.0000000000000000        0.0000000000000000       0.54470837296604169     
 -0.25585284280936454        7.5394629194889637E-002   0.0000000000000000        0.0000000000000000       -1.8343238180095339E-002   1.2630646711099747       0.73112581127600296       0.24357512279244770        0.0000000000000000        0.0000000000000000       0.53193885983397171     
 -0.25250836120401338        7.4681625004578978E-002   0.0000000000000000        0.0000000000000000       -1.8803058849383887E-002   1.2422110290858250       0.72259810400452906       0.25204085999510895        0.0000000000000000        0.0000000000000000       0.51961292508129608     
 -0.24916387959866221        7.3988626537651189E-002   0.0000000000000000        0.0000000000000000       -1.9244450553567459E-002   1.2219771395571555       0.71426673650585171       0.26035111857697951        0.0000000000000000        0.0000000000000000       0.50771040305130377     
 -0.24581939799331104        7.3314793017679097E-002   0.0000000000000000        0.0000000000000000       -1.9668235779253099E-002   1.2023376526436120       0.70612521815785512       0.26850892927689957        0.0000000000000000        0.0000000000000000       0.49621243448575697     
 -0.24247491638795987        7.2659359978689803E-002   0.0000000000000000        0.0000000000000000       -2.0075188209949274E-002   1.1832693469028706       0.69816768235640503       0.27651709631461052        0.0000000000000000        0.0000000000000000       0.48510166454646547     
 -0.23913043478260870        7.2021634383648017E-002   0.0000000000000000        0.0000000000000000       -2.0466024221356922E-002   1.1647510677435542       0.69038889038116025       0.28437803046132676        0.0000000000000000        0.0000000000000000       0.47436217736239406     
 -0.23578595317725753        7.1400987630438062E-002   0.0000000000000000        0.0000000000000000       -2.0841393251200886E-002   1.1467636309751090       0.68278421905235975       0.29209355906461787        0.0000000000000000        0.0000000000000000       0.46397941192274933     
 -0.23244147157190637        7.0796869722662206E-002   0.0000000000000000        0.0000000000000000       -2.1201886626963377E-002   1.1292901248428233       0.67534981663360016       0.29966490496578674        0.0000000000000000        0.0000000000000000       0.45394030820922315     
 -0.22909698996655517        7.0208821759592838E-002   0.0000000000000000        0.0000000000000000       -2.1548044917297792E-002   1.1123161652655844       0.66808274279558666       0.30709265868677155        0.0000000000000000        0.0000000000000000       0.44423342246999770     
 -0.22575250836120400        6.9636468533754561E-002   0.0000000000000000        0.0000000000000000       -2.1880348954088795E-002   1.0958297806632833       0.66098095269999879       0.31437660137121465        0.0000000000000000        0.0000000000000000       0.43484882796328456     
 -0.22240802675585283        6.9079514452925636E-002   0.0000000000000000        0.0000000000000000       -2.2199215516059637E-002   1.0798213515737269       0.65404330201171623       0.32151556805897541        0.0000000000000000        0.0000000000000000       0.42577804956201060     
 -0.21906354515050167        6.8537756923872456E-002   0.0000000000000000        0.0000000000000000       -2.2505009359164902E-002   1.0642838497836249       0.64726968128603268       0.32850746894130850        0.0000000000000000        0.0000000000000000       0.41701416849759226     
 -0.21571906354515050        6.8011093862022934E-002   0.0000000000000000        0.0000000000000000       -2.2798050933898192E-002   1.0492129566197232       0.64066109983997244       0.33534928681688497        0.0000000000000000        0.0000000000000000       0.40855185677975081     
 -0.21237458193979933        6.7499513254487761E-002   0.0000000000000000        0.0000000000000000       -2.3078609674924276E-002   1.0346068607030239       0.63421962823217326       0.34203695055724892        0.0000000000000000        0.0000000000000000       0.40038723247085067     
 -0.20903010033444816        6.7003087594435698E-002   0.0000000000000000        0.0000000000000000       -2.3346902270193537E-002   1.0204661423816499       0.62794837473833054       0.34856525255301674        0.0000000000000000        0.0000000000000000       0.39251776764331942     
 -0.20568561872909699        6.6521985049258756E-002   0.0000000000000000        0.0000000000000000       -2.3603104322275126E-002   1.0067939500755243       0.62185158910412042       0.35492788694559790        0.0000000000000000        0.0000000000000000       0.38494236097140383     
 -0.20234113712374582        6.6056477341568831E-002   0.0000000000000000        0.0000000000000000       -2.3847356075992539E-002  0.99359613839553418       0.61593474980167651       0.36111742938600988        0.0000000000000000        0.0000000000000000       0.37766138859385767     
 -0.19899665551839466        6.5606935275163897E-002   0.0000000000000000        0.0000000000000000       -2.4079753285848243E-002  0.98088123735218113       0.61020457461807898       0.36712515920194222        0.0000000000000000        0.0000000000000000       0.37067666273410221     
 -0.19565217391304349        6.5173833380553853E-002   0.0000000000000000        0.0000000000000000       -2.4300340910152912E-002  0.96866062241515793       0.60466911952489732       0.37294086584842462        0.0000000000000000        0.0000000000000000       0.36399150289026055     
 -0.19230769230769232        6.4757774689105929E-002   0.0000000000000000        0.0000000000000000       -2.4509118218893015E-002  0.95694906130124091       0.59933804906535637       0.37855271714633071        0.0000000000000000        0.0000000000000000       0.35761101223588454     
 -0.18896321070234115        6.4359514680206759E-002   0.0000000000000000        0.0000000000000000       -2.4706038127889504E-002  0.94576528127776516       0.59422291991211273       0.38394704972860455        0.0000000000000000        0.0000000000000000       0.35154236136565242     
 -0.18561872909698995        6.3979968885685898E-002   0.0000000000000000        0.0000000000000000       -2.4890992044227681E-002  0.93513227677823685       0.58933734739839883       0.38910802748671647        0.0000000000000000        0.0000000000000000       0.34579492937983797     
 -0.18227424749163879        6.3620217399818144E-002   0.0000000000000000        0.0000000000000000       -2.5063799807743595E-002  0.92507750340887973       0.58469711730321539       0.39401739171280015        0.0000000000000000        0.0000000000000000       0.34038038610566435     
 -0.17892976588628762        6.3281513509010623E-002   0.0000000000000000        0.0000000000000000       -2.5224276082448146E-002  0.91563296716006293       0.58032024372174762       0.39865454091795649        0.0000000000000000        0.0000000000000000       0.33531272343831536     
 -0.17558528428093645        6.2965269499721130E-002   0.0000000000000000        0.0000000000000000       -2.5372123207518051E-002  0.90683466899782195       0.57622671767946743       0.40299696252038764        0.0000000000000000        0.0000000000000000       0.33060795131835446     
 -0.17224080267558528        6.2672990162015940E-002   0.0000000000000000        0.0000000000000000       -2.5506987238376577E-002  0.89872084487489889       0.57243767431635562       0.40702101985729894        0.0000000000000000        0.0000000000000000       0.32628317055854322     
 -0.16889632107023411        6.2406159528775450E-002   0.0000000000000000        0.0000000000000000       -2.5628583427920709E-002  0.89132901442524259       0.56897397108826075       0.41070329049505894        0.0000000000000000        0.0000000000000000       0.32235504333698178     
 -0.16555183946488294        6.2166102098506329E-002   0.0000000000000000        0.0000000000000000       -2.5736699659561525E-002  0.88469217353218221       0.56585432673487812       0.41402262051092092        0.0000000000000000        0.0000000000000000       0.31883784679730404     
 -0.16220735785953178        6.1953821834181924E-002   0.0000000000000000        0.0000000000000000       -2.5831272365716175E-002  0.87883431620858299       0.56309311018807018       0.41696269362309046        0.0000000000000000        0.0000000000000000       0.31574120602051281     
 -0.15886287625418061        6.1769818865223182E-002   0.0000000000000000        0.0000000000000000       -2.5912449884334957E-002  0.87376556384144455       0.56069792034538102       0.41951462414872476        0.0000000000000000        0.0000000000000000       0.31306764349606347     
 -0.15551839464882944        6.1613917130032649E-002   0.0000000000000000        0.0000000000000000       -2.5980633394589472E-002  0.86947778262254505       0.55866739085490968       0.42167911737333558        0.0000000000000000        0.0000000000000000       0.31081039176763531     
 -0.15217391304347827        6.1485161101494268E-002   0.0000000000000000        0.0000000000000000       -2.6036503336330882E-002  0.86594195866379886       0.55698984611465208       0.42346786398646818        0.0000000000000000        0.0000000000000000       0.30895211254914678     
 -0.14882943143812710        6.1381815556882074E-002   0.0000000000000000        0.0000000000000000       -2.6081026082652999E-002  0.86310815343721048       0.55564322243150754       0.42490381291500712        0.0000000000000000        0.0000000000000000       0.30746493100570288     
 -0.14548494983277591        6.1301460274332850E-002   0.0000000000000000        0.0000000000000000       -2.6115420496371305E-002  0.86090804700001788       0.55459626958809172       0.42602001868007672        0.0000000000000000        0.0000000000000000       0.30631177741192611     
 -0.14214046822742474        6.1241153972776623E-002   0.0000000000000000        0.0000000000000000       -2.6141076650889942E-002  0.85925955246158803       0.55381078719768428       0.42685709363998015        0.0000000000000000        0.0000000000000000       0.30544876526390374     
 -0.13879598662207357        6.1197656273710356E-002   0.0000000000000000        0.0000000000000000       -2.6159456162197489E-002  0.85807294893017971       0.55324462255311790       0.42745983566882295        0.0000000000000000        0.0000000000000000       0.30482832637706186     
 -0.13545150501672240        6.1167678960116392E-002   0.0000000000000000        0.0000000000000000       -2.6172003299985393E-002  0.85725761585654736       0.55285495306145216       0.42787377355192985        0.0000000000000000        0.0000000000000000       0.30440266279509520     
 -0.13210702341137123        6.1148113117389956E-002   0.0000000000000000        0.0000000000000000       -2.6180070662579519E-002  0.85672810217096429       0.55260122226186859       0.42814215614355255        0.0000000000000000        0.0000000000000000       0.30412687990909570     
 -0.12876254180602006        6.1136205511405937E-002   0.0000000000000000        0.0000000000000000       -2.6184858644121747E-002  0.85640862320056166       0.55244742758282839       0.42830359781026378        0.0000000000000000        0.0000000000000000       0.30396119561773333     
 -0.12541806020066890        6.1129666481497133E-002   0.0000000000000000        0.0000000000000000       -2.6187387423020663E-002  0.85623554032634619       0.55236349812823338       0.42839066353777872        0.0000000000000000        0.0000000000000000       0.30387204219811287     
 -0.12207357859531773        6.1126549473592251E-002   0.0000000000000000        0.0000000000000000       -2.6188450589167227E-002  0.85615641256794572       0.55232423913051254       0.42842968261120035        0.0000000000000000        0.0000000000000000       0.30383217343743318     
 -0.11872909698996656        6.1125163695891320E-002   0.0000000000000000        0.0000000000000000       -2.6188584058413629E-002  0.85612877733665604       0.55230837410349110       0.42844161929602981        0.0000000000000000        0.0000000000000000       0.30382040323316495     
 -0.11538461538461539        6.1124942211140738E-002   0.0000000000000000        0.0000000000000000       -2.6188358210240660E-002  0.85612912269166086       0.55230695958544906       0.42843995064600421        0.0000000000000000        0.0000000000000000       0.30382216310621180     
 -0.11204013377926421        6.1126039408036806E-002   0.0000000000000000        0.0000000000000000       -2.6186564451167817E-002  0.85616543955128133       0.55232274146119897       0.42842012240919747        0.0000000000000000        0.0000000000000000       0.30384269809008235     
 -0.10869565217391304        6.1128930036597813E-002   0.0000000000000000        0.0000000000000000       -2.6181431785322559E-002  0.85625215732459314       0.55236223283861530       0.42837453119169694        0.0000000000000000        0.0000000000000000       0.30388992448597779     
 -0.10535117056856187        6.1133167975190347E-002   0.0000000000000000        0.0000000000000000       -2.6173357692190768E-002  0.85637584030767777       0.55241922047707637       0.42830999517335044        0.0000000000000000        0.0000000000000000       0.30395661983060140     
 -0.10200668896321070        6.1136838253740014E-002   0.0000000000000000        0.0000000000000000       -2.6166273918840913E-002  0.85648411229295662       0.55246878196244653       0.42825309554630581        0.0000000000000000        0.0000000000000000       0.30401533033051009     
  -9.8662207357859535E-002   6.1139526076160737E-002   0.0000000000000000        0.0000000000000000       -2.6160836380873680E-002  0.85656570775476382       0.55250555322851447       0.42820974357611935        0.0000000000000000        0.0000000000000000       0.30406015452624935     
  -9.5317725752508367E-002   6.1141513424257714E-002   0.0000000000000000        0.0000000000000000       -2.6156547474471423E-002  0.85662839139838487       0.55253324512233681       0.42817596128334956        0.0000000000000000        0.0000000000000000       0.30409514627604806     
  -9.1973244147157185E-002   6.1143027051080351E-002   0.0000000000000000        0.0000000000000000       -2.6153057152355653E-002  0.85667831972088504       0.55255479112784534       0.42814868550672136        0.0000000000000000        0.0000000000000000       0.30412352859303970     
  -8.8628762541806017E-002   6.1144235083761135E-002   0.0000000000000000        0.0000000000000000       -2.6150076204459353E-002  0.85672014689817277       0.55257240794456308       0.42812549962626595        0.0000000000000000        0.0000000000000000       0.30414773895360969     
  -8.5284280936454848E-002   6.1145261066816892E-002   0.0000000000000000        0.0000000000000000       -2.6147355819782125E-002  0.85675732069437349       0.55258774199675109       0.42810455315731266        0.0000000000000000        0.0000000000000000       0.30416957869762240     
  -8.1939799331103680E-002   6.1146193577209240E-002   0.0000000000000000        0.0000000000000000       -2.6144863632109126E-002  0.85679232925087945       0.55260195981597138       0.42808455283538321        0.0000000000000000        0.0000000000000000       0.30419036943490813     
  -7.8595317725752512E-002   6.1147090324790265E-002   0.0000000000000000        0.0000000000000000       -2.6142415873523103E-002  0.85682680139497458       0.55261579038544728       0.42806477986013736        0.0000000000000000        0.0000000000000000       0.30421101100952730     
  -7.5250836120401343E-002   6.1147999950225698E-002   0.0000000000000000        0.0000000000000000       -2.6140019805257802E-002  0.85686183772812985       0.55262983099959517       0.42804470039058529        0.0000000000000000        0.0000000000000000       0.30423200672853468     
  -7.1906354515050161E-002   6.1148994447166628E-002   0.0000000000000000        0.0000000000000000       -2.6137588372152274E-002  0.85689954325885875       0.55264505801865205       0.42802320989295278        0.0000000000000000        0.0000000000000000       0.30425448524020671     
  -6.8561872909698993E-002   6.1150191789150772E-002   0.0000000000000000        0.0000000000000000       -2.6135004655359527E-002  0.85694324363953545       0.55266304359063945       0.42799857909832445        0.0000000000000000        0.0000000000000000       0.30428020004889605     
  -6.5217391304347824E-002   6.1151750924611906E-002   0.0000000000000000        0.0000000000000000       -2.6131769532293792E-002  0.85699735940305777       0.55268588861759338       0.42796853406529689        0.0000000000000000        0.0000000000000000       0.30431147078546444     
  -6.1872909698996656E-002   6.1153813735909252E-002   0.0000000000000000        0.0000000000000000       -2.6127724977604995E-002  0.85706564363697746       0.55271538529338393       0.42793116662723030        0.0000000000000000        0.0000000000000000       0.30435025834359347     
  -5.8528428093645488E-002   6.1155802011659724E-002   0.0000000000000000        0.0000000000000000       -2.6124065663007307E-002  0.85713185872769404       0.55274385100059797       0.42789479587512208        0.0000000000000000        0.0000000000000000       0.30438800772709607     
  -5.5183946488294312E-002   6.1157259044297224E-002   0.0000000000000000        0.0000000000000000       -2.6121305651526493E-002  0.85718358510426407       0.55276535945977379       0.42786574883895967        0.0000000000000000        0.0000000000000000       0.30441822564449028     
  -5.1839464882943144E-002   6.1157996988418381E-002   0.0000000000000000        0.0000000000000000       -2.6119368407998809E-002  0.85721774788639316       0.55277788840471154       0.42784523292563598        0.0000000000000000        0.0000000000000000       0.30443985948168156     
  -4.8494983277591976E-002   6.1158146571773639E-002   0.0000000000000000        0.0000000000000000       -2.6118573348844938E-002  0.85723666602905801       0.55278290586023104       0.42783244575356288        0.0000000000000000        0.0000000000000000       0.30445376016882697     
  -4.5150501672240800E-002   6.1157951296496302E-002   0.0000000000000000        0.0000000000000000       -2.6121060919963645E-002  0.85724551725160691       0.55278341848956858       0.42782452377869123        0.0000000000000000        0.0000000000000000       0.30446209876203828     
  -4.1806020066889632E-002   6.1157466539467215E-002   0.0000000000000000        0.0000000000000000       -2.6124363462956070E-002  0.85724570895596575       0.55278000473823985       0.42782106907635087        0.0000000000000000        0.0000000000000000       0.30446570421772590     
  -3.8461538461538464E-002   6.1156576805639296E-002   0.0000000000000000        0.0000000000000000       -2.6123861703708701E-002  0.85723567566317271       0.55277143569772913       0.42782281334014521        0.0000000000000000        0.0000000000000000       0.30446423996544364     
  -3.5117056856187288E-002   6.1155367681951484E-002   0.0000000000000000        0.0000000000000000       -2.6124910900442170E-002  0.85721756901238089       0.55275880038357306       0.42782871620806268        0.0000000000000000        0.0000000000000000       0.30445876862880789     
  -3.1772575250836120E-002   6.1154052872129480E-002   0.0000000000000000        0.0000000000000000       -2.6133999586259737E-002  0.85719775856090319       0.55274510946165289       0.42783511530650264        0.0000000000000000        0.0000000000000000       0.30445264909925024     
  -2.8428093645484948E-002   6.1153040533841678E-002   0.0000000000000000        0.0000000000000000       -2.6143809714939157E-002  0.85718715772990939       0.55273559199488542       0.42783657304772654        0.0000000000000000        0.0000000000000000       0.30445156573502397     
  -2.5083612040133780E-002   6.1152381160951522E-002   0.0000000000000000        0.0000000000000000       -2.6140941034944930E-002  0.85718682647966260       0.55273077654558822       0.42783270002184104        0.0000000000000000        0.0000000000000000       0.30445604993407438     
  -2.1739130434782608E-002   6.1151960457344938E-002   0.0000000000000000        0.0000000000000000       -2.6131395273185462E-002  0.85719362316725423       0.55272919647244045       0.42782511463407796        0.0000000000000000        0.0000000000000000       0.30446442669481377     
  -1.8394648829431440E-002   6.1151639888472789E-002   0.0000000000000000        0.0000000000000000       -2.6156972422621525E-002  0.85720425396541378       0.55272918626622591       0.42781528803667296        0.0000000000000000        0.0000000000000000       0.30447506769918786     
  -1.5050167224080268E-002   6.1151268967721994E-002   0.0000000000000000        0.0000000000000000       -2.6160850750236296E-002  0.85721447654238681       0.55272868610623382       0.42780538696371850        0.0000000000000000        0.0000000000000000       0.30448579043615298     
  -1.1705685618729096E-002   6.1150674086854928E-002   0.0000000000000000        0.0000000000000000       -2.6160112740239889E-002  0.85721988241114788       0.55272559131096632       0.42779748856674688        0.0000000000000000        0.0000000000000000       0.30449429110018150     
  -8.3612040133779261E-003   6.1149743882162058E-002   0.0000000000000000        0.0000000000000000       -2.6159492779869873E-002  0.85721662473427862       0.55271815193716645       0.42779389649030469        0.0000000000000000        0.0000000000000000       0.30449847279711217     
  -5.0167224080267560E-003   6.1148426514794123E-002   0.0000000000000000        0.0000000000000000       -2.6128052323314221E-002  0.85720377788843938       0.55270589928900282       0.42779505629110443        0.0000000000000000        0.0000000000000000       0.30449787859943661     
  -1.6722408026755853E-003   6.1146762569536772E-002   0.0000000000000000        0.0000000000000000       -2.6158620826474695E-002  0.85718213870373883       0.55268927354751451       0.42780054048562965        0.0000000000000000        0.0000000000000000       0.30449286515622437     
   1.6722408026755853E-003   6.1144812361886756E-002   0.0000000000000000        0.0000000000000000       -2.6158327572991271E-002  0.85715344832248386       0.55266908173167550       0.42780940794367306        0.0000000000000000        0.0000000000000000       0.30448436659080830     
   5.0167224080267560E-003   6.1142637072278308E-002   0.0000000000000000        0.0000000000000000       -2.6158085948650576E-002  0.85711966086893954       0.55264619304327700       0.42782059274836437        0.0000000000000000        0.0000000000000000       0.30447346782566254     
   8.3612040133779261E-003   6.1140279640267935E-002   0.0000000000000000        0.0000000000000000       -2.6157840616702538E-002  0.85708258091298928       0.55262129181194886       0.42783302550984936        0.0000000000000000        0.0000000000000000       0.30446128910104042     
   1.1705685618729096E-002   6.1137973960441343E-002   0.0000000000000000        0.0000000000000000       -2.6157473093689883E-002  0.85704899294325010       0.55259753987614091       0.42784312753720843        0.0000000000000000        0.0000000000000000       0.30445145306710919     
   1.5050167224080268E-002   6.1135940341528611E-002   0.0000000000000000        0.0000000000000000       -2.6156924182392686E-002  0.85702438956127880       0.55257766226031568       0.42784835169938140        0.0000000000000000        0.0000000000000000       0.30444672730096312     
   1.8394648829431440E-002   6.1134225604632643E-002   0.0000000000000000        0.0000000000000000       -2.6156167419766552E-002  0.85701017990543127       0.55256231792851629       0.42784795046427898        0.0000000000000000        0.0000000000000000       0.30444786197691498     
   2.1739130434782608E-002   6.1132806677768582E-002   0.0000000000000000        0.0000000000000000       -2.6155208157671053E-002  0.85700573615454290       0.55255122521183742       0.42784222045860343        0.0000000000000000        0.0000000000000000       0.30445451094270548     
   2.5083612040133780E-002   6.1131604431527285E-002   0.0000000000000000        0.0000000000000000       -2.6154081489054425E-002  0.85700898046687257       0.55254335569432123       0.42783218013817736        0.0000000000000000        0.0000000000000000       0.30446562477255129     
   2.8428093645484948E-002   6.1130504723421498E-002   0.0000000000000000        0.0000000000000000       -2.6152827494049208E-002  0.85701699983217550       0.55253722377917591       0.42781926386167091        0.0000000000000000        0.0000000000000000       0.30447977605299958     
   3.1772575250836120E-002   6.1129417602385959E-002   0.0000000000000000        0.0000000000000000       -2.6151465936981293E-002  0.85702744655588892       0.55253168431840649       0.42780456761287267        0.0000000000000000        0.0000000000000000       0.30449576223748243     
   3.5117056856187288E-002   6.1128216538647445E-002   0.0000000000000000        0.0000000000000000       -2.6150048275901023E-002  0.85703675818368963       0.55252508325654370       0.42778981038028940        0.0000000000000000        0.0000000000000000       0.30451167492714593     
   3.8461538461538464E-002   6.1126615188217437E-002   0.0000000000000000        0.0000000000000000       -2.6148690572992954E-002  0.85703741232250896       0.55251370039309677       0.42777882603811945        0.0000000000000000        0.0000000000000000       0.30452371192941219     
   4.1806020066889632E-002   6.1124456882515152E-002   0.0000000000000000        0.0000000000000000       -2.6147485589980715E-002  0.85702460507660283       0.55249536430458712       0.42777425051594753        0.0000000000000000        0.0000000000000000       0.30452924077201571     
   4.5150501672240800E-002   6.1121682696585626E-002   0.0000000000000000        0.0000000000000000       -2.6146436626443247E-002  0.85699731719091410       0.55246947582818051       0.42777651410126344        0.0000000000000000        0.0000000000000000       0.30452784136273359     
   4.8494983277591976E-002   6.1118354997052274E-002   0.0000000000000000        0.0000000000000000       -2.6145487496438000E-002  0.85695781713570074       0.55243701083002439       0.42778427201267083        0.0000000000000000        0.0000000000000000       0.30452080630567635     
   5.1839464882943144E-002   6.1114538506711523E-002   0.0000000000000000        0.0000000000000000       -2.6144547699367856E-002  0.85690922689299154       0.55239916925436039       0.42779558512915328        0.0000000000000000        0.0000000000000000       0.30451005763863115     
   5.5183946488294312E-002   6.1110500210351665E-002   0.0000000000000000        0.0000000000000000       -2.6143456332919861E-002  0.85686017239786905       0.55235991941345430       0.42780589122011747        0.0000000000000000        0.0000000000000000       0.30450025298441480     
   5.8528428093645488E-002   6.1106634349233004E-002   0.0000000000000000        0.0000000000000000       -2.6142040125612342E-002  0.85682180713590528       0.55232453981663487       0.42780974735765204        0.0000000000000000        0.0000000000000000       0.30449726731927046     
   6.1872909698996656E-002   6.1102937414532356E-002   0.0000000000000000        0.0000000000000000       -2.6140308131143524E-002  0.85679376127638784       0.55229278143947513       0.42780722549069844        0.0000000000000000        0.0000000000000000       0.30450097983691277     
   6.5217391304347824E-002   6.1099250763703573E-002   0.0000000000000000        0.0000000000000000       -2.6138323987714221E-002  0.85677138334110348       0.55226238911741998       0.42780054715724158        0.0000000000000000        0.0000000000000000       0.30450899422368349     
   6.8561872909698993E-002   6.1095492675727975E-002   0.0000000000000000        0.0000000000000000       -2.6136140874769721E-002  0.85675184030890428       0.55223205187802626       0.42779112328659524        0.0000000000000000        0.0000000000000000       0.30451978843087801     
   7.1906354515050161E-002   6.1091514037632064E-002   0.0000000000000000        0.0000000000000000       -2.6133805417544006E-002  0.85673142024462146       0.55219975060557147       0.42778072181580418        0.0000000000000000        0.0000000000000000       0.30453166963904998     
   7.5250836120401343E-002   6.1087017835281067E-002   0.0000000000000000        0.0000000000000000       -2.6131449537729202E-002  0.85670152339756644       0.55216152894910575       0.42777366303971176        0.0000000000000000        0.0000000000000000       0.30453999444846069     
   7.8595317725752512E-002   6.1081752206006375E-002   0.0000000000000000        0.0000000000000000       -2.6129115082430324E-002  0.85665713530151122       0.55211448032821631       0.42777228192701927        0.0000000000000000        0.0000000000000000       0.30454265497329491     
   8.1939799331103680E-002   6.1075531747610871E-002   0.0000000000000000        0.0000000000000000       -2.6126740524855925E-002  0.85659667370340464       0.55205723600707368       0.42777685751660544        0.0000000000000000        0.0000000000000000       0.30453943769633096     
   8.5284280936454848E-002   6.1068258016453970E-002   0.0000000000000000        0.0000000000000000       -2.6124224855168555E-002  0.85652099064249787       0.55198988175173669       0.42778647540854797        0.0000000000000000        0.0000000000000000       0.30453110889076118     
   8.8628762541806017E-002   6.1059951306999767E-002   0.0000000000000000        0.0000000000000000       -2.6121321954561669E-002  0.85643712327887500       0.55191516975239141       0.42779700372360124        0.0000000000000000        0.0000000000000000       0.30452195352648359     
   9.1973244147157185E-002   6.1050459578266519E-002   0.0000000000000000        0.0000000000000000       -2.6117740189728868E-002  0.85635102169438571       0.55183518700736156       0.42780468654965487        0.0000000000000000        0.0000000000000000       0.30451583468702420     
   9.5317725752508367E-002   6.1039280954003655E-002   0.0000000000000000        0.0000000000000000       -2.6113165527596110E-002  0.85626431527217628       0.55174982118307825       0.42780783352246626        0.0000000000000000        0.0000000000000000       0.30451449408909803     
   9.8662207357859535E-002   6.1025487112172663E-002   0.0000000000000000        0.0000000000000000       -2.6107198843666083E-002  0.85617523559053343       0.55165717150771609       0.42780635172082287        0.0000000000000000        0.0000000000000000       0.30451806408281729     
  0.10200668896321070        6.1007580005058279E-002   0.0000000000000000        0.0000000000000000       -2.6099238920957238E-002  0.85608021198280271       0.55155417026804965       0.42780081356102462        0.0000000000000000        0.0000000000000000       0.30452604171475306     
  0.10535117056856187        6.0983139118501062E-002   0.0000000000000000        0.0000000000000000       -2.6088317697822522E-002  0.85597380255746325       0.55143622786169311       0.42779219211584979        0.0000000000000000        0.0000000000000000       0.30453757469577009     
  0.10869565217391304        6.0948181000261059E-002   0.0000000000000000        0.0000000000000000       -2.6072851796050209E-002  0.85584693661819766       0.55129582729800741       0.42778223497910184        0.0000000000000000        0.0000000000000000       0.30455110932019025     
  0.11204013377926421        6.0896190230932630E-002   0.0000000000000000        0.0000000000000000       -2.6050238815088372E-002  0.85568507733158350       0.55112077105777724       0.42777360306486056        0.0000000000000000        0.0000000000000000       0.30456430627380626     
  0.11538461538461539        6.0816751428027511E-002   0.0000000000000000        0.0000000000000000       -2.6016220876312359E-002  0.85546769525453481       0.55089267222661031       0.42776899763398452        0.0000000000000000        0.0000000000000000       0.30457502302792444     
  0.11872909698996656        6.0693620407625777E-002   0.0000000000000000        0.0000000000000000       -2.5963959871120140E-002  0.85516849288271335       0.55058533815760291       0.42776948291122402        0.0000000000000000        0.0000000000000000       0.30458315472511044     
  0.12207357859531773        6.0501979229453162E-002   0.0000000000000000        0.0000000000000000       -2.5882790759813531E-002  0.85475378133323998       0.55016168304736035       0.42777321593002343        0.0000000000000000        0.0000000000000000       0.30459209828587963     
  0.12541806020066890        6.0204601354631883E-002   0.0000000000000000        0.0000000000000000       -2.5756612662233981E-002  0.85417621442771996       0.54956764309850725       0.42777582410742332        0.0000000000000000        0.0000000000000000       0.30460857132921271     
  0.12876254180602006        5.9746743839781229E-002   0.0000000000000000        0.0000000000000000       -2.5561842755878986E-002  0.85336323619812493       0.54872252274241162       0.42777249511981724        0.0000000000000000        0.0000000000000000       0.30464071345571325     
  0.13210702341137123        5.9049745008972206E-002   0.0000000000000000        0.0000000000000000       -2.5264834611676161E-002  0.85220241176047606       0.54750651617543933       0.42776036364172343        0.0000000000000000        0.0000000000000000       0.30469589558503679     
  0.13545150501672240        5.8003470412323267E-002   0.0000000000000000        0.0000000000000000       -2.4818707153738059E-002  0.85052669202834486       0.54574663615469321       0.42773935901158394        0.0000000000000000        0.0000000000000000       0.30478005587365165     
  0.13879598662207357        5.6457910418448803E-002   0.0000000000000000        0.0000000000000000       -2.4159675775533379E-002  0.84810061321236607       0.54320151921122228       0.42771086544395820        0.0000000000000000        0.0000000000000000       0.30489909400114373     
  0.14214046822742474        5.4214493415028681E-002   0.0000000000000000        0.0000000000000000       -2.3203208661467838E-002  0.84460538381672323       0.53954454852942535       0.42767540950842420        0.0000000000000000        0.0000000000000000       0.30506083528729788     
  0.14548494983277591        5.1018192022393882E-002   0.0000000000000000        0.0000000000000000       -2.1840604106435110E-002  0.83962014512998751       0.53434512435794901       0.42763147176620198        0.0000000000000000        0.0000000000000000       0.30527502077203850     
  0.14882943143812710        4.6552321066414479E-002   0.0000000000000000        0.0000000000000000       -1.9936861909219162E-002  0.83260014091013179       0.52705057929915389       0.42757659324793679        0.0000000000000000        0.0000000000000000       0.30554956161097790     
  0.15217391304347827        4.0438887853022382E-002   0.0000000000000000        0.0000000000000000       -1.7330985366912584E-002  0.82285850589403120       0.51697534098658793       0.42751000722283244        0.0000000000000000        0.0000000000000000       0.30588316490744322     
  0.15551839464882944        3.2248048975833020E-002   0.0000000000000000        0.0000000000000000       -1.3840055922459182E-002  0.80956315147645275       0.50330740749694358       0.42743480140674878        0.0000000000000000        0.0000000000000000       0.30625574397950922     
  0.15886287625418061        2.1520106064039063E-002   0.0000000000000000        0.0000000000000000       -9.2684297958470271E-003  0.79176037079845929       0.48514282542834491       0.42735850595292740        0.0000000000000000        0.0000000000000000       0.30661754537011443     
  0.16220735785953178        7.8020754421410307E-003   0.0000000000000000        0.0000000000000000       -3.4229285782191739E-003  0.76843076435782987       0.46155566099612427       0.42729499195375970        0.0000000000000000        0.0000000000000000       0.30687510336170565     
  0.16555183946488294       -9.3015967382501369E-003   0.0000000000000000        0.0000000000000000        3.8665578913377211E-003  0.73858085611100399       0.43171018228191715       0.42727614203410752        0.0000000000000000        0.0000000000000000       0.30687067382908684     
  0.16889632107023411       -3.0066592885808690E-002   0.0000000000000000        0.0000000000000000        1.2723001122725867E-002  0.70131988941409895       0.39492704565989806       0.42735864440308141        0.0000000000000000        0.0000000000000000       0.30639284375420089     
  0.17224080267558528       -5.4646203199897748E-002   0.0000000000000000        0.0000000000000000        2.3213276808415201E-002  0.65832885629104065       0.35321816300985581       0.42766756263498074        0.0000000000000000        0.0000000000000000       0.30511069328118484     
  0.17558528428093645       -8.1676085333658291E-002   0.0000000000000000        0.0000000000000000        3.4822315849603630E-002  0.61769201562333542       0.31499738527723831       0.42812381312005915        0.0000000000000000        0.0000000000000000       0.30269463034609712     
  0.17892976588628762      -0.10656757480080836        0.0000000000000000        0.0000000000000000        4.5578633414740742E-002  0.58508950117509628       0.28528822665619191       0.42874128243947202        0.0000000000000000        0.0000000000000000       0.29980127451890443     
  0.18227424749163879      -0.12690093230418034        0.0000000000000000        0.0000000000000000        5.4411703948354088E-002  0.55981813401451075       0.26291845631404392       0.42944615680920656        0.0000000000000000        0.0000000000000000       0.29689967770046677     
  0.18561872909698995      -0.14315391402296110        0.0000000000000000        0.0000000000000000        6.1488649524662431E-002  0.54064319363434743       0.24653566217345654       0.42999952589424967        0.0000000000000000        0.0000000000000000       0.29410753146089086     
  0.18896321070234115      -0.15585200241528188        0.0000000000000000        0.0000000000000000        6.7012962113994184E-002  0.52641309655492885       0.23487700496407934       0.43031299388749222        0.0000000000000000        0.0000000000000000       0.29153609159084953     
  0.19230769230769232      -0.16558980389855354        0.0000000000000000        0.0000000000000000        7.1260786282340810E-002  0.51627334164795324       0.22687593885022506       0.43055771472310322        0.0000000000000000        0.0000000000000000       0.28939740279772819     
  0.19565217391304349      -0.17294921530931426        0.0000000000000000        0.0000000000000000        7.4507592702588221E-002  0.50945719135693857       0.22162510462717666       0.43091996913054720        0.0000000000000000        0.0000000000000000       0.28783208672976196     
  0.19899665551839466      -0.17839982531051504        0.0000000000000000        0.0000000000000000        7.6942051596286545E-002  0.50509011558805761       0.21833026170892583       0.43135282460270563        0.0000000000000000        0.0000000000000000       0.28675985387913183     
  0.20234113712374582      -0.18230797468795237        0.0000000000000000        0.0000000000000000        7.8688959940896655E-002  0.50232339521035907       0.21633670274943242       0.43167295485618762        0.0000000000000000        0.0000000000000000       0.28598669246092667     
  0.20568561872909699      -0.18502151855097060        0.0000000000000000        0.0000000000000000        7.9894293595265509E-002  0.50054535645617049       0.21518288782665762       0.43184969099046394        0.0000000000000000        0.0000000000000000       0.28536246862951287     
  0.20903010033444816      -0.18683153392292157        0.0000000000000000        0.0000000000000000        8.0679447342671948E-002  0.49938021046721021       0.21453848650752544       0.43187802633519112        0.0000000000000000        0.0000000000000000       0.28484172395968477     
  0.21237458193979933      -0.18801379018208841        0.0000000000000000        0.0000000000000000        8.1181666256559815E-002  0.49869742268614570       0.21421436982284311       0.43181416163500719        0.0000000000000000        0.0000000000000000       0.28448305286330255     
  0.21571906354515050      -0.18878203620646025        0.0000000000000000        0.0000000000000000        8.1513899649351684E-002  0.49833525365176090       0.21407967214919441       0.43180082686085880        0.0000000000000000        0.0000000000000000       0.28425558150256647     
  0.21906354515050167      -0.18927112124771608        0.0000000000000000        0.0000000000000000        8.1729346584891144E-002  0.49817415317614783       0.21404202066869843       0.43181662713857766        0.0000000000000000        0.0000000000000000       0.28413213250744940     
  0.22240802675585283      -0.18957824311778179        0.0000000000000000        0.0000000000000000        8.1867119876628688E-002  0.49810394978835049       0.21403947623137404       0.43183785336841585        0.0000000000000000        0.0000000000000000       0.28406447355697645     
  0.22575250836120400      -0.18977262149244989        0.0000000000000000        0.0000000000000000        8.1958022982400833E-002  0.49809301677952533       0.21406663452208383       0.43187259751249096        0.0000000000000000        0.0000000000000000       0.28402638225744153     
  0.22909698996655517      -0.18990130797363111        0.0000000000000000        0.0000000000000000        8.2022884477322477E-002  0.49816748566465829       0.21413839324849557       0.43191766658448738        0.0000000000000000        0.0000000000000000       0.28402909241616275     
  0.23244147157190637      -0.18998934823652250        0.0000000000000000        0.0000000000000000        8.2072701976544787E-002  0.49829644507498377       0.21423799195232346       0.43198032053732116        0.0000000000000000        0.0000000000000000       0.28405845312266031     
  0.23578595317725753      -0.19004382448834797        0.0000000000000000        0.0000000000000000        8.2100316752681757E-002  0.49837680568609727       0.21431023262455579       0.43200676224541779        0.0000000000000000        0.0000000000000000       0.28406657306154148     
  0.23913043478260870      -0.19007908888969752        0.0000000000000000        0.0000000000000000        8.2115821625598592E-002  0.49840278979092201       0.21435128389827796       0.43200998253581563        0.0000000000000000        0.0000000000000000       0.28405150589264405     
  0.24247491638795987      -0.19010580364329024        0.0000000000000000        0.0000000000000000        8.2124945438499158E-002  0.49841512325014881       0.21437602537658235       0.43199992199758608        0.0000000000000000        0.0000000000000000       0.28403909787356646     
  0.24581939799331104      -0.19013007004252397        0.0000000000000000        0.0000000000000000        8.2131624428364386E-002  0.49841372905003800       0.21439253290039720       0.43198155233404689        0.0000000000000000        0.0000000000000000       0.28402119614964083     
  0.24916387959866221      -0.19015429974250952        0.0000000000000000        0.0000000000000000        8.2136846712745334E-002  0.49839571255936654       0.21440595801460335       0.43195489980562529        0.0000000000000000        0.0000000000000000       0.28398975454476322     
  0.25250836120401338      -0.19018134329635258        0.0000000000000000        0.0000000000000000        8.2145265016214220E-002  0.49837969948857147       0.21441838843349592       0.43193479766328624        0.0000000000000000        0.0000000000000000       0.28396131105507555     
  0.25585284280936454      -0.19021752224973518        0.0000000000000000        0.0000000000000000        8.2160591499790658E-002  0.49838241845197517       0.21443422257831338       0.43193060294713320        0.0000000000000000        0.0000000000000000       0.28394819587366177     
  0.25919732441471571      -0.19026220949697170        0.0000000000000000        0.0000000000000000        8.2180565374212533E-002  0.49839931513823449       0.21446084248673014       0.43193328458182556        0.0000000000000000        0.0000000000000000       0.28393847265150435     
  0.26254180602006688      -0.19030620177970659        0.0000000000000000        0.0000000000000000        8.2202483167712920E-002  0.49843638145589553       0.21449811973171035       0.43194659952047149        0.0000000000000000        0.0000000000000000       0.28393826172418518     
  0.26588628762541805      -0.19034639821409041        0.0000000000000000        0.0000000000000000        8.2225810985395928E-002  0.49849737589052562       0.21454610514892747       0.43197567080503851        0.0000000000000000        0.0000000000000000       0.28395127074159815     
  0.26923076923076922      -0.19037998913979062        0.0000000000000000        0.0000000000000000        8.2246728346713302E-002  0.49856942804509352       0.21459706596311393       0.43201073983156157        0.0000000000000000        0.0000000000000000       0.28397236208197962     
  0.27257525083612039      -0.19040180345673793        0.0000000000000000        0.0000000000000000        8.2258206016748839E-002  0.49861122397862989       0.21463381750001501       0.43202421181660239        0.0000000000000000        0.0000000000000000       0.28397740647861491     
  0.27591973244147155      -0.19041588855218963        0.0000000000000000        0.0000000000000000        8.2264322001254955E-002  0.49863145117441188       0.21466030503048705       0.43202473576019507        0.0000000000000000        0.0000000000000000       0.28397114614392482     
  0.27926421404682272      -0.19042486942248935        0.0000000000000000        0.0000000000000000        8.2266922401152617E-002  0.49864347479386917       0.21467890161051484       0.43201965991493685        0.0000000000000000        0.0000000000000000       0.28396457318335433     
  0.28260869565217389      -0.19043140312417173        0.0000000000000000        0.0000000000000000        8.2267821609963002E-002  0.49865061795721322       0.21469246501743072       0.43201000827983882        0.0000000000000000        0.0000000000000000       0.28395815293978249     
  0.28595317725752506      -0.19043727383589953        0.0000000000000000        0.0000000000000000        8.2268163542882605E-002  0.49865034080880133       0.21470314435248863       0.43199843676900623        0.0000000000000000        0.0000000000000000       0.28394719645631272     
  0.28929765886287623      -0.19044375212391082        0.0000000000000000        0.0000000000000000        8.2269596238592174E-002  0.49864898725432694       0.21471224480800397       0.43199022760439104        0.0000000000000000        0.0000000000000000       0.28393674244632294     
  0.29264214046822745      -0.19045330581506947        0.0000000000000000        0.0000000000000000        8.2273713315962838E-002  0.49865315563501045       0.21472085976842001       0.43198920543368169        0.0000000000000000        0.0000000000000000       0.28393229586659047     
  0.29598662207357862      -0.19046721418014148        0.0000000000000000        0.0000000000000000        8.2280315093262252E-002  0.49866359176604325       0.21473083049864120       0.43199140817350123        0.0000000000000000        0.0000000000000000       0.28393276126740202     
  0.29933110367892979      -0.19048508685182697        0.0000000000000000        0.0000000000000000        8.2290815409422097E-002  0.49868149364425651       0.21474261016752530       0.43200444223948592        0.0000000000000000        0.0000000000000000       0.28393888347673124     
  0.30267558528428096      -0.19050737204869894        0.0000000000000000        0.0000000000000000        8.2305763700217832E-002  0.49871389270238931       0.21475924787731684       0.43203062358563771        0.0000000000000000        0.0000000000000000       0.28395464482507243     
  0.30602006688963213      -0.19053067888729033        0.0000000000000000        0.0000000000000000        8.2321931521851383E-002  0.49875605379003607       0.21477992927612116       0.43206376936224422        0.0000000000000000        0.0000000000000000       0.28397612451391491     
  0.30936454849498329      -0.19054530500257946        0.0000000000000000        0.0000000000000000        8.2330280917687723E-002  0.49877832554804180       0.21479507063231493       0.43207669091989898        0.0000000000000000        0.0000000000000000       0.28398325491572685     
  0.31270903010033446      -0.19055369339844005        0.0000000000000000        0.0000000000000000        8.2333874931907969E-002  0.49878459456220980       0.21480510371685288       0.43207788316445800        0.0000000000000000        0.0000000000000000       0.28397949084535690     
  0.31605351170568563      -0.19055761932644838        0.0000000000000000        0.0000000000000000        8.2333980897578402E-002  0.49878725445369543       0.21481134498435681       0.43207048589559049        0.0000000000000000        0.0000000000000000       0.28397590946933859     
  0.31939799331103680      -0.19055907787107926        0.0000000000000000        0.0000000000000000        8.2330989022653081E-002  0.49877653879389272       0.21481628816149897       0.43205244945763716        0.0000000000000000        0.0000000000000000       0.28396025063239372     
  0.32274247491638797      -0.19055310839613543        0.0000000000000000        0.0000000000000000        8.2319971760986946E-002  0.49874063595296636       0.21481688694845028       0.43200864402864803        0.0000000000000000        0.0000000000000000       0.28392374900451606     
  0.32608695652173914      -0.19052913495261567        0.0000000000000000        0.0000000000000000        8.2291322962565430E-002  0.49865782901150407       0.21480343272807534       0.43191896160836901        0.0000000000000000        0.0000000000000000       0.28385439628342873     
  0.32943143812709030      -0.19047537602925935        0.0000000000000000        0.0000000000000000        8.2238126558499450E-002  0.49849569260844340       0.21476428342439249       0.43175572881464330        0.0000000000000000        0.0000000000000000       0.28373140918405088     
  0.33277591973244147      -0.19037680460078615        0.0000000000000000        0.0000000000000000        8.2141791177789969E-002  0.49820741370244165       0.21468687633238515       0.43147366904501133        0.0000000000000000        0.0000000000000000       0.28352053737005650     
  0.33612040133779264      -0.19020724322131632        0.0000000000000000        0.0000000000000000        8.1979440821356581E-002  0.49771604211651815       0.21455067168579628       0.43099690152459530        0.0000000000000000        0.0000000000000000       0.28316537043072187     
  0.33946488294314381      -0.18992014519220968        0.0000000000000000        0.0000000000000000        8.1705311350800683E-002  0.49689102707282512       0.21431887813135109       0.43019775839014762        0.0000000000000000        0.0000000000000000       0.28257214894147403     
  0.34280936454849498      -0.18943714248182400        0.0000000000000000        0.0000000000000000        8.1242315182212255E-002  0.49551376892886240       0.21392858273067200       0.42886212966920856        0.0000000000000000        0.0000000000000000       0.28158518619819040     
  0.34615384615384615      -0.18863071023846487        0.0000000000000000        0.0000000000000000        8.0466364787761480E-002  0.49322407757797759       0.21327593266325920       0.42663334882351966        0.0000000000000000        0.0000000000000000       0.27994814491471837     
  0.34949832775919731      -0.18729647644293995        0.0000000000000000        0.0000000000000000        7.9176463248915557E-002  0.48943605805029311       0.21219220082811949       0.42291919256700189        0.0000000000000000        0.0000000000000000       0.27724385722217365     
  0.35284280936454848      -0.18511015066679978        0.0000000000000000        0.0000000000000000        7.7046831070093788E-002  0.48320574413989548       0.21040529136849259       0.41673082951161888        0.0000000000000000        0.0000000000000000       0.27280045277140286     
  0.35618729096989965      -0.18156232989938195        0.0000000000000000        0.0000000000000000        7.3689500442865721E-002  0.47302019165167758       0.20747724645699145       0.40638564537527649        0.0000000000000000        0.0000000000000000       0.26554294519468613     
  0.35953177257525082      -0.17586132386275793        0.0000000000000000        0.0000000000000000        6.8289357677879151E-002  0.45645309883176483       0.20269877842183798       0.38891082512727465        0.0000000000000000        0.0000000000000000       0.25375432040992685     
  0.36287625418060199      -0.16678954285987432        0.0000000000000000        0.0000000000000000        5.9651571912665881E-002  0.42959597606049316       0.19489818180573251       0.35870080158796669        0.0000000000000000        0.0000000000000000       0.23469779425476062     
  0.36622073578595316      -0.15236726608551532        0.0000000000000000        0.0000000000000000        4.6079408929046314E-002  0.38573645387022432       0.18193859898083778       0.30351194004770166        0.0000000000000000        0.0000000000000000       0.20379785488938654     
  0.36956521739130432      -0.13212208090902852        0.0000000000000000        0.0000000000000000        2.7247995340431364E-002  0.32292713598200795       0.16202804539831142       0.21038685366117357        0.0000000000000000        0.0000000000000000       0.16089909058369650     
  0.37290969899665549      -0.11652344426033237        0.0000000000000000        0.0000000000000000        1.4008790989923949E-002  0.27432410177525846       0.14490665939798472       0.12233290644094690        0.0000000000000000        0.0000000000000000       0.12941744237727376     
  0.37625418060200672      -0.10790155072990515        0.0000000000000000        0.0000000000000000        6.4849266748348774E-003  0.24594839829512491       0.13480545216467010        6.1814572391059315E-002   0.0000000000000000        0.0000000000000000       0.11114294613045481     
  0.37959866220735788      -0.10353555627111173        0.0000000000000000        0.0000000000000000        2.8405696012556605E-003  0.23152741598955390       0.12945837311076130        2.8200104215906074E-002   0.0000000000000000        0.0000000000000000       0.10206904287879259     
  0.38294314381270905      -0.10151434672450509        0.0000000000000000        0.0000000000000000        1.2028785857583029E-003  0.22490834505401663       0.12692409147222200        1.2139768879720982E-002   0.0000000000000000        0.0000000000000000        9.7984253581794634E-002
  0.38628762541806022      -0.10063310906566200        0.0000000000000000        0.0000000000000000        5.0202644239757943E-004  0.22204503034453485       0.12580709492450340        5.0794087989995476E-003   0.0000000000000000        0.0000000000000000        9.6237935420031451E-002
  0.38963210702341139      -0.10026144451924882        0.0000000000000000        0.0000000000000000        2.0760871979268086E-004  0.22084308378480980       0.12533377013162597        2.0974212800004234E-003   0.0000000000000000        0.0000000000000000        9.5509313653183825E-002
  0.39297658862876256      -0.10010729052034507        0.0000000000000000        0.0000000000000000        8.5243466438444005E-005  0.22034572475517430       0.12513705637009304        8.6062964270398564E-004   0.0000000000000000        0.0000000000000000        9.5208668385081269E-002
  0.39632107023411373      -0.10004387538539714        0.0000000000000000        0.0000000000000000        3.4864199892733114E-005  0.22014133901319133       0.12505606379494308        3.5192831269672810E-004   0.0000000000000000        0.0000000000000000        9.5085275218248250E-002
  0.39966555183946489      -0.10001789990346413        0.0000000000000000        0.0000000000000000        1.4222944856477162E-005  0.22005765685546813       0.12502287581515836        1.4357716829505000E-004   0.0000000000000000        0.0000000000000000        9.5034781040309754E-002
  0.40301003344481606      -0.10000728823389758        0.0000000000000000        0.0000000000000000        5.7903351968082342E-006  0.22002347579563358       0.12500931514188582        5.8461734274351908E-005   0.0000000000000000        0.0000000000000000        9.5014160653747778E-002
  0.40635451505016723      -0.10000296187281901        0.0000000000000000        0.0000000000000000        2.3527193049451466E-006  0.22000954069053885       0.12500378588022390        2.3759538465375767E-005   0.0000000000000000        0.0000000000000000        9.5005754810314952E-002
  0.40969899665551840      -0.10000120130052845        0.0000000000000000        0.0000000000000000        9.5403508533764554E-007  0.22000386980709771       0.12500153561984428        9.6371862580035725E-006   0.0000000000000000        0.0000000000000000        9.5002334187253429E-002
  0.41304347826086957      -0.10000048620419538        0.0000000000000000        0.0000000000000000        3.8603761612909795E-007  0.22000156633946749       0.12500062156033115        3.9007483336911006E-006   0.0000000000000000        0.0000000000000000        9.5000944779136329E-002
  0.41638795986622074      -0.10000019633355159        0.0000000000000000        0.0000000000000000        1.5584534246900389E-007  0.22000063255042701       0.12500025101159010        1.5752795589275840E-006   0.0000000000000000        0.0000000000000000        9.5000381538836914E-002
  0.41973244147157190      -0.10000007908586211        0.0000000000000000        0.0000000000000000        6.2759120977862187E-008  0.22000025482164992       0.12500010111962331        6.3459841820293830E-007   0.0000000000000000        0.0000000000000000        9.5000153702026593E-002
  0.42307692307692307      -0.10000003177218514        0.0000000000000000        0.0000000000000000        2.5205425246976884E-008  0.22000010238224460       0.12500004062786199        2.5496899907454957E-007   0.0000000000000000        0.0000000000000000        9.5000061754382595E-002
  0.42642140468227424      -0.10000001272775741        0.0000000000000000        0.0000000000000000        1.0093874637980465E-008  0.22000004101783988       0.12500001627691848        1.0214933543247748E-007   0.0000000000000000        0.0000000000000000        9.5000024740921410E-002
  0.42976588628762541      -0.10000000508304902        0.0000000000000000        0.0000000000000000        4.0297622738716399E-009  0.22000001638293851       0.12500000650116572        4.0799474621808150E-008   0.0000000000000000        0.0000000000000000        9.5000009881772790E-002
  0.43311036789297658      -0.10000000202336655        0.0000000000000000        0.0000000000000000        1.6034994591388834E-009  0.22000000652216800       0.12500000258816180        1.6242570168333297E-008   0.0000000000000000        0.0000000000000000        9.5000003934006191E-002
  0.43645484949832775      -0.10000000080262551        0.0000000000000000        0.0000000000000000        6.3582286657926090E-010  0.22000000258751956       0.12500000102679343        6.4438645490407074E-009   0.0000000000000000        0.0000000000000000        9.5000001560726133E-002
  0.43979933110367891      -0.10000000031721262        0.0000000000000000        0.0000000000000000        2.5118442788703753E-010  0.22000000102276929       0.12500000040586082        2.5470674758663038E-009   0.0000000000000000        0.0000000000000000        9.5000000616908470E-002
  0.44314381270903008      -0.10000000012488176        0.0000000000000000        0.0000000000000000        9.8844330868412086E-011  0.22000000040270423       0.12500000015980317        1.0028801217086564E-009   0.0000000000000000        0.0000000000000000        9.5000000242901061E-002
  0.44648829431438125      -0.10000000004896351        0.0000000000000000        0.0000000000000000        3.8737177354697385E-011  0.22000000015791488       0.12500000006266437        3.9326615313347864E-010   0.0000000000000000        0.0000000000000000        9.5000000095250503E-002
  0.44983277591973242      -0.10000000001911560        0.0000000000000000        0.0000000000000000        1.5115692031386628E-011  0.22000000006166023       0.12500000002446815        1.5355716397330815E-010   0.0000000000000000        0.0000000000000000        9.5000000037192084E-002
  0.45317725752508359      -0.10000000000742960        0.0000000000000000        0.0000000000000000        5.8718659564268220E-012  0.22000000002396919       0.12500000000951136        5.9692480873969424E-011   0.0000000000000000        0.0000000000000000        9.5000000014457825E-002
  0.45652173913043476      -0.10000000000287429        0.0000000000000000        0.0000000000000000        2.2704921276428537E-012  0.22000000000927439       0.12500000000368014        2.3097234976441279E-011   0.0000000000000000        0.0000000000000000        9.5000000005594248E-002
  0.45986622073578598      -0.10000000000110661        0.0000000000000000        0.0000000000000000        8.7354845579312727E-013  0.22000000000357123       0.12500000000141706        8.8941359748173514E-012   0.0000000000000000        0.0000000000000000        9.5000000002154167E-002
  0.46321070234113715      -0.10000000000042397        0.0000000000000000        0.0000000000000000        3.3444265875222828E-013  0.22000000000136843       0.12500000000054290        3.4084371580004936E-012   0.0000000000000000        0.0000000000000000        9.5000000000825535E-002
  0.46655518394648832      -0.10000000000016167        0.0000000000000000        0.0000000000000000        1.2756832627284590E-013  0.22000000000052178       0.12500000000020692        1.2999839062407626E-012   0.0000000000000000        0.0000000000000000        9.5000000000314860E-002
  0.46989966555183948      -0.10000000000006132        0.0000000000000000        0.0000000000000000        4.8351137908279414E-014  0.22000000000019793       0.12500000000007844        4.9337917126392930E-013   0.0000000000000000        0.0000000000000000        9.5000000000119489E-002
  0.47324414715719065      -0.10000000000002315        0.0000000000000000        0.0000000000000000        1.8253916896545281E-014  0.22000000000007477       0.12500000000002953        1.8647440183595408E-013   0.0000000000000000        0.0000000000000000        9.5000000000045243E-002
  0.47658862876254182      -0.10000000000000867        0.0000000000000000        0.0000000000000000        6.8334227165678382E-015  0.22000000000002803       0.12500000000001113        6.9988527533492223E-014   0.0000000000000000        0.0000000000000000        9.5000000000016904E-002
  0.47993311036789299      -0.10000000000000323        0.0000000000000000        0.0000000000000000        2.5405603546838994E-015  0.22000000000001049       0.12500000000000411        2.6428289873790011E-014   0.0000000000000000        0.0000000000000000        9.5000000000006385E-002
  0.48327759197324416      -0.10000000000000121        0.0000000000000000        0.0000000000000000        9.3906364166211164E-016  0.22000000000000397       0.12500000000000147        1.0101607253707407E-014   0.0000000000000000        0.0000000000000000        9.5000000000002499E-002
  0.48662207357859533      -0.10000000000000046        0.0000000000000000        0.0000000000000000        3.4231876592608990E-016  0.22000000000000147       0.12500000000000053        4.0359468388528079E-015   0.0000000000000000        0.0000000000000000        9.5000000000000945E-002
  0.48996655518394649      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7187125613983078E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.49331103678929766      -0.10000000000000001        0.0000000000000000        0.0000000000000000        3.5157062446463289E-017  0.22000000000000006       0.12500000000000000        5.0137998206856219E-016   0.0000000000000000        0.0000000000000000        9.5000000000000057E-002
  0.49665551839464883      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7187125613983078E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.50000000000000000      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7187125613983078E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/IMEXN200/sigma10e9.txt <==
 -0.50000000000000000       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239312428734528E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49665551839464883       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239312428734528E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.49331103678929766       0.10000000000000001        0.0000000000000000        0.0000000000000000       -1.8503717077085942E-018   1.9950000000000001        1.0000000000000000        7.1239312428734528E-017   0.0000000000000000        0.0000000000000000       0.99500000000000011     
 -0.48996655518394649        9.9999999999999992E-002   0.0000000000000000        0.0000000000000000       -2.3129646346357426E-017   1.9949999999999988       0.99999999999999967        4.5950898104302413E-016   0.0000000000000000        0.0000000000000000       0.99499999999999911     
 -0.48662207357859533        9.9999999999999825E-002   0.0000000000000000        0.0000000000000000       -1.4247862149356174E-016   1.9949999999999934       0.99999999999999789        1.8738097620631060E-015   0.0000000000000000        0.0000000000000000       0.99499999999999555     
 -0.48327759197324416        9.9999999999999409E-002   0.0000000000000000        0.0000000000000000       -4.9497443181204892E-016   1.9949999999999808       0.99999999999999378        5.3679283317045406E-015   0.0000000000000000        0.0000000000000000       0.99499999999998701     
 -0.47993311036789299        9.9999999999998368E-002   0.0000000000000000        0.0000000000000000       -1.2776816641727841E-015   1.9949999999999497       0.99999999999998312        1.3919112799193826E-014   0.0000000000000000        0.0000000000000000       0.99499999999996658     
 -0.47658862876254182        9.9999999999995912E-002   0.0000000000000000        0.0000000000000000       -3.1678363635971131E-015   1.9949999999998742       0.99999999999995792        3.4448986929776574E-014   0.0000000000000000        0.0000000000000000       0.99499999999991628     
 -0.47324414715719065        9.9999999999990014E-002   0.0000000000000000        0.0000000000000000       -7.7114240918755675E-015   1.9949999999996944       0.99999999999989775        8.3705573472132860E-014   0.0000000000000000        0.0000000000000000       0.99499999999979660     
 -0.46989966555183948        9.9999999999976039E-002   0.0000000000000000        0.0000000000000000       -1.8557377856609492E-014   1.9949999999992669       0.99999999999975497        2.0044490788195890E-013   0.0000000000000000        0.0000000000000000       0.99499999999951194     
 -0.46655518394648832        9.9999999999943134E-002   0.0000000000000000        0.0000000000000000       -4.4013866625410476E-014   1.9949999999982624       0.99999999999941924        4.7470946995162635E-013   0.0000000000000000        0.0000000000000000       0.99499999999884314     
 -0.46321070234113715        9.9999999999866612E-002   0.0000000000000000        0.0000000000000000       -1.0330625244137080E-013   1.9949999999959251       0.99999999999863753        1.1129085323522991E-012   0.0000000000000000        0.0000000000000000       0.99499999999728761     
 -0.45986622073578598        9.9999999999690198E-002   0.0000000000000000        0.0000000000000000       -2.4031610035279980E-013   1.9949999999905395       0.99999999999683642        2.5835247557190030E-012   0.0000000000000000        0.0000000000000000       0.99499999999370303     
 -0.45652173913043476        9.9999999999287437E-002   0.0000000000000000        0.0000000000000000       -5.5308072936336816E-013   1.9949999999782524       0.99999999999272682        5.9387485750808875E-012   0.0000000000000000        0.0000000000000000       0.99499999998552557     
 -0.45317725752508359        9.9999999998377831E-002   0.0000000000000000        0.0000000000000000       -1.2601234870383372E-012   1.9949999999505086       0.99999999998344791        1.3514828780609406E-011   0.0000000000000000        0.0000000000000000       0.99499999996706068     
 -0.44983277591973242        9.9999999996344666E-002   0.0000000000000000        0.0000000000000000       -2.8425104862487646E-012   1.9949999998885168       0.99999999996271449        3.0443451813300304E-011   0.0000000000000000        0.0000000000000000       0.99499999992580235     
 -0.44648829431438125        9.9999999991847666E-002   0.0000000000000000        0.0000000000000000       -6.3456490062563369E-012   1.9949999997514487       0.99999999991687250        6.7873609914771546E-011   0.0000000000000000        0.0000000000000000       0.99499999983457621     
 -0.44314381270903008        9.9999999982007537E-002   0.0000000000000000        0.0000000000000000       -1.4017877599433367E-011   1.9949999994516296       0.99999999981659871        1.4974700576906378E-010   0.0000000000000000        0.0000000000000000       0.99499999963503094     
 -0.43979933110367891        9.9999999960709768E-002   0.0000000000000000        0.0000000000000000       -3.0640855593529651E-011   1.9949999988029306       0.99999999959964259        3.2689078851266980E-010   0.0000000000000000        0.0000000000000000       0.99499999920328797     
 -0.43645484949832775        9.9999999915121832E-002   0.0000000000000000        0.0000000000000000       -6.6257732633800967E-011   1.9949999974148707       0.99999999913540849        7.0593614874529735E-010   0.0000000000000000        0.0000000000000000       0.99499999827946217     
 -0.43311036789297658        9.9999999818635485E-002   0.0000000000000000        0.0000000000000000       -1.4171814925282668E-010   1.9949999944780950       0.99999999815320906        1.5078986133069121E-009   0.0000000000000000        0.0000000000000000       0.99499999632488589     
 -0.42976588628762541        9.9999999616754848E-002   0.0000000000000000        0.0000000000000000       -2.9976998198547966E-010   1.9949999883355938       0.99999999609886103        3.1852669381532743E-009   0.0000000000000000        0.0000000000000000       0.99499999223673274     
 -0.42642140468227424        9.9999999199265277E-002   0.0000000000000000        0.0000000000000000       -6.2696543512430497E-010   1.9949999756374384       0.99999999185198629        6.6528257887093345E-009   0.0000000000000000        0.0000000000000000       0.99499998378545207     
 -0.42307692307692307        9.9999998346118835E-002   0.0000000000000000        0.0000000000000000       -1.2963080460911175E-009   1.9949999496979334       0.99999998317656646        1.3736276444133037E-008   0.0000000000000000        0.0000000000000000       0.99499996652136691     
 -0.41973244147157190        9.9999996623742204E-002   0.0000000000000000        0.0000000000000000       -2.6490749214606403E-009   1.9949998973490009       0.99999996566856153        2.8031502434629426E-008   0.0000000000000000        0.0000000000000000       0.99499993168043932     
 -0.41638795986622074        9.9999993189324510E-002   0.0000000000000000        0.0000000000000000       -5.3494578396614161E-009   1.9949997930037091       0.99999993077046867        5.6525675821377191E-008   0.0000000000000000        0.0000000000000000       0.99499986223324044     
 -0.41304347826086957        9.9999986427153867E-002   0.0000000000000000        0.0000000000000000       -1.0672295392792166E-008   1.9949995876303142       0.99999986208370573        1.1260818340318636E-007   0.0000000000000000        0.0000000000000000       0.99499972554660832     
 -0.40969899665551840        9.9999973283750543E-002   0.0000000000000000        0.0000000000000000       -2.1029856293412293E-008   1.9949991886032445       0.99999972862980557        2.2157283984236272E-007   0.0000000000000000        0.0000000000000000       0.99499945997343897     
 -0.40635451505016723        9.9999948072681158E-002   0.0000000000000000        0.0000000000000000       -4.0920169092073530E-008   1.9949984234996663       0.99999947274220569        4.3050420315990367E-007   0.0000000000000000        0.0000000000000000       0.99499895075746059     
 -0.40301003344481606        9.9999900363614488E-002   0.0000000000000000        0.0000000000000000       -7.8604471971203486E-008   1.9949969761878048       0.99999898869100434        8.2573041345591992E-007   0.0000000000000000        0.0000000000000000       0.99499798749680057     
 -0.39966555183946489        9.9999811322251317E-002   0.0000000000000000        0.0000000000000000       -1.4902018999248443E-007   1.9949942760693697       0.99999808563993320        1.5630687756113198E-006   0.0000000000000000        0.0000000000000000       0.99499619042943654     
 -0.39632107023411373        9.9999647486642612E-002   0.0000000000000000        0.0000000000000000       -2.7874228176923613E-007   1.9949893098437026       0.99999642469007777        2.9192296470960370E-006   0.0000000000000000        0.0000000000000000       0.99499288515362483     
 -0.39297658862876256        9.9999350400132345E-002   0.0000000000000000        0.0000000000000000       -5.1426166694050002E-007   1.9949803081290132       0.99999341406735642        5.3773965603645195E-006   0.0000000000000000        0.0000000000000000       0.99498689406165675     
 -0.38963210702341139        9.9998819717441415E-002   0.0000000000000000        0.0000000000000000       -9.3549989815163354E-007   1.9949642350879697       0.99998803841797945        9.7666094745740207E-006   0.0000000000000000        0.0000000000000000       0.99497619666999026     
 -0.38628762541806022        9.9997886315632875E-002   0.0000000000000000        0.0000000000000000       -1.6773611172286408E-006   1.9949359766074759       0.99997858726533106        1.7483490394187699E-005   0.0000000000000000        0.0000000000000000       0.99495738934214484     
 -0.38294314381270905        9.9996270573973617E-002   0.0000000000000000        0.0000000000000000       -2.9632410777117691E-006   1.9948870815681072       0.99996223394178108        3.0836080074936279E-005   0.0000000000000000        0.0000000000000000       0.99492484762632627     
 -0.37959866220735788        9.9993519423271865E-002   0.0000000000000000        0.0000000000000000       -5.1557041898344286E-006   1.9948038640086045       0.99993440062265293        5.3562392502617938E-005   0.0000000000000000        0.0000000000000000       0.99486946338595161     
 -0.37625418060200672        9.9988914252619090E-002   0.0000000000000000        0.0000000000000000       -8.8308124470896442E-006   1.9946646290680523       0.99988782992699210        9.1588753569187266E-005   0.0000000000000000        0.0000000000000000       0.99477679914106021     
 -0.37290969899665549        9.9981340791570283E-002   0.0000000000000000        0.0000000000000000       -1.4883458039795701E-005   1.9944357574024247       0.99981127380757429        1.5410114325778757E-004   0.0000000000000000        0.0000000000000000       0.99462448359485045     
 -0.36956521739130432        9.9969112475920274E-002   0.0000000000000000        0.0000000000000000       -2.4670866210093253E-005   1.9940663960235807       0.99968771420547486        2.5500016291453952E-004   0.0000000000000000        0.0000000000000000       0.99437868181810585     
 -0.36622073578595316        9.9949741721973587E-002   0.0000000000000000        0.0000000000000000       -4.0199264365441606E-005   1.9934815933062346       0.99949205860816492        4.1478787259340949E-004   0.0000000000000000        0.0000000000000000       0.99398953469806972     
 -0.36287625418060199        9.9919660379206895E-002   0.0000000000000000        0.0000000000000000       -6.4353428369678934E-005   1.9925739241696379       0.99918832074290054        6.6288206360537330E-004   0.0000000000000000        0.0000000000000000       0.99338560342673721     
 -0.35953177257525082        9.9873902681383908E-002   0.0000000000000000        0.0000000000000000       -1.0115937128574913E-004   1.9911940158283057       0.99872641412825658        1.0402615472639219E-003   0.0000000000000000        0.0000000000000000       0.99246760170004911     
 -0.35618729096989965        9.9805781725513396E-002   0.0000000000000000        0.0000000000000000       -1.5581130035448185E-004   1.9891409172401597       0.99803885768283584        1.6022127200197925E-003   0.0000000000000000        0.0000000000000000       0.99110205955732400     
 -0.35284280936454848        9.9706612489404628E-002   0.0000000000000000        0.0000000000000000       -2.3550493046832317E-004   1.9861539125415384       0.99703790358600197        2.4207853170332100E-003   0.0000000000000000        0.0000000000000000       0.98911600895553642     
 -0.34949832775919731        9.9565556336609684E-002   0.0000000000000000        0.0000000000000000       -3.4879065838136589E-004   1.9819080277075241       0.99561380564959645        3.5864075189156299E-003   0.0000000000000000        0.0000000000000000       0.98629422205792761     
 -0.34615384615384615        9.9369675913244596E-002   0.0000000000000000        0.0000000000000000       -5.0619384171314476E-004   1.9760158819549263       0.99363507641166893        5.2080146575354371E-003   0.0000000000000000        0.0000000000000000       0.98238080554325746     
 -0.34280936454849498        9.9104284597887185E-002   0.0000000000000000        0.0000000000000000       -7.1939251474643223E-004   1.9680383697282351       0.99095153279896475        7.4110850068478248E-003   0.0000000000000000        0.0000000000000000       0.97708683692927023     
 -0.33946488294314381        9.8753640172961732E-002   0.0000000000000000        0.0000000000000000       -1.0008839384494385E-003   1.9575056047007164       0.98740060374962135        1.0333220562284782E-002   0.0000000000000000        0.0000000000000000       0.97010500095109498     
 -0.33612040133779264        9.8301961711549105E-002   0.0000000000000000        0.0000000000000000       -1.3630518859660888E-003   1.9439474324324431       0.98281670977652147        1.4117400168271515E-002   0.0000000000000000        0.0000000000000000       0.96113072265592159     
 -0.33277591973244147        9.7734644757091482E-002   0.0000000000000000        0.0000000000000000       -1.8171213699568999E-003   1.9269297251748518       0.97704254659057233        1.8903755884781291E-002   0.0000000000000000        0.0000000000000000       0.94988717858427951     
 -0.32943143812709030        9.7039428426722599E-002   0.0000000000000000        0.0000000000000000       -2.3721460973068847E-003   1.9060890602320970       0.96993993779203935        2.4821623254552755E-002   0.0000000000000000        0.0000000000000000       0.93614912244005766     
 -0.32608695652173914        9.6207165324402585E-002   0.0000000000000000        0.0000000000000000       -3.0343273861000455E-003   1.8811550665548484       0.96139687648281191        3.1984619288578466E-002   0.0000000000000000        0.0000000000000000       0.91975819007203663     
 -0.32274247491638797        9.5231942323595303E-002   0.0000000000000000        0.0000000000000000       -3.8070139452084819E-003   1.8519491280700928       0.95132825684286615        4.0492550755948750E-002   0.0000000000000000        0.0000000000000000       0.90062087122722667     
 -0.31939799331103680        9.4112689263314800E-002   0.0000000000000000        0.0000000000000000       -4.6919832386984146E-003   1.8183686138270048       0.93969238591065440        5.0450548964406323E-002   0.0000000000000000        0.0000000000000000       0.87867622791635036     
 -0.31605351170568563        9.2870156348264732E-002   0.0000000000000000        0.0000000000000000       -5.6758262161507728E-003   1.7810072291704084       0.92668283324380063        6.1741187185651247E-002   0.0000000000000000        0.0000000000000000       0.85432439592660780     
 -0.31270903010033446        9.1617195566797052E-002   0.0000000000000000        0.0000000000000000       -6.6572104741118949E-003   1.7435463816593200       0.91346983961985195        7.3272232595127440E-002   0.0000000000000000        0.0000000000000000       0.83007654203946801     
 -0.30936454849498329        9.0394830717745164E-002   0.0000000000000000        0.0000000000000000       -7.6028803541396692E-003   1.7071180662690617       0.90047130522013386        8.4693216109925140E-002   0.0000000000000000        0.0000000000000000       0.80664676104892774     
 -0.30602006688963213        8.9212072207393273E-002   0.0000000000000000        0.0000000000000000       -8.5100311629390628E-003   1.6718750134648523       0.88778467653045579        9.5953865403190536E-002   0.0000000000000000        0.0000000000000000       0.78409033693439656     
 -0.30267558528428096        8.8067294870228033E-002   0.0000000000000000        0.0000000000000000       -9.3798095366323525E-003   1.6377870269058499       0.87540227578271723       0.10704742276188710        0.0000000000000000        0.0000000000000000       0.76238475112313253     
 -0.29933110367892979        8.6959638910781414E-002   0.0000000000000000        0.0000000000000000       -1.0213394286574945E-002   1.6048277145205407       0.86332318064179125       0.11796757308727270        0.0000000000000000        0.0000000000000000       0.74150453387874948     
 -0.29598662207357862        8.5888013964344812E-002   0.0000000000000000        0.0000000000000000       -1.1012021157215876E-002   1.5729654601300029       0.85154378369976591       0.12870952108556452        0.0000000000000000        0.0000000000000000       0.72142167643023691     
 -0.29264214046822745        8.4851236125948762E-002   0.0000000000000000        0.0000000000000000       -1.1776979158055808E-002   1.5421657542741110       0.84005904972936585       0.13926997897447729        0.0000000000000000        0.0000000000000000       0.70210670454474511     
 -0.28929765886287623        8.3848107051455539E-002   0.0000000000000000        0.0000000000000000       -1.2509625147320850E-002   1.5123932604886035       0.82886325431635965       0.14964736090660766        0.0000000000000000        0.0000000000000000       0.68353000617224391     
 -0.28595317725752506        8.2877378343657715E-002   0.0000000000000000        0.0000000000000000       -1.3211310725199019E-002   1.4836111028715457       0.81794969918547022       0.15984109354061823        0.0000000000000000        0.0000000000000000       0.66566140368607540     
 -0.28260869565217389        8.1937762167859307E-002   0.0000000000000000        0.0000000000000000       -1.3883358668849113E-002   1.4557812732447553       0.80731084380661600       0.16985134910538349        0.0000000000000000        0.0000000000000000       0.64847042943813915     
 -0.27926421404682272        8.1027995614364037E-002   0.0000000000000000        0.0000000000000000       -1.4527090432254612E-002   1.4288662454368226       0.79693891159977481       0.17967927936481359        0.0000000000000000        0.0000000000000000       0.63192733383704791     
 -0.27591973244147155        8.0146841351188450E-002   0.0000000000000000        0.0000000000000000       -1.5143804554901280E-002   1.4028290824387577       0.78682593810087820       0.18932677959484057        0.0000000000000000        0.0000000000000000       0.61600314433787962     
 -0.27257525083612039        7.9293067084868218E-002   0.0000000000000000        0.0000000000000000       -1.5734743596029662E-002   1.3776330689222260       0.77696363462403550       0.19879611085172808        0.0000000000000000        0.0000000000000000       0.60066943429819042     
 -0.26923076923076922        7.8465474266998347E-002   0.0000000000000000        0.0000000000000000       -1.6301107098504450E-002   1.3532424261971974       0.76734367391960068       0.20808995620757495        0.0000000000000000        0.0000000000000000       0.58589875227759658     
 -0.26588628762541805        7.7662919560820401E-002   0.0000000000000000        0.0000000000000000       -1.6844060091386351E-002   1.3296228348316941       0.75795791222591247       0.21721144858801833        0.0000000000000000        0.0000000000000000       0.57166492260578150     
 -0.26254180602006688        7.6884296710389058E-002   0.0000000000000000        0.0000000000000000       -1.7364710312126962E-002   1.3067410960648007       0.74879827515237452       0.22616389188890282        0.0000000000000000        0.0000000000000000       0.55794282091242631     
 -0.25919732441471571        7.6128535553949953E-002   0.0000000000000000        0.0000000000000000       -1.7864102479740272E-002   1.2845651599693699       0.73985678684055778       0.23495062858246102        0.0000000000000000        0.0000000000000000       0.54470837312881215     
 -0.25585284280936454        7.5394626571386819E-002   0.0000000000000000        0.0000000000000000       -1.8343234750694149E-002   1.2630646713642442       0.73112581136979982       0.24357512266106141        0.0000000000000000        0.0000000000000000       0.53193885999444424     
 -0.25250836120401338        7.4681622421598426E-002   0.0000000000000000        0.0000000000000000       -1.8803055380048499E-002   1.2422110293363211       0.72259810409721237       0.25204085986396091        0.0000000000000000        0.0000000000000000       0.51961292523910863     
 -0.24916387959866221        7.3988623993999164E-002   0.0000000000000000        0.0000000000000000       -1.9244447048662870E-002   1.2219771398033208       0.71426673659718187       0.26035111844646414        0.0000000000000000        0.0000000000000000       0.50771040320613892     
 -0.24581939799331104        7.3314790512300471E-002   0.0000000000000000        0.0000000000000000       -1.9668232244228812E-002   1.2023376528846086       0.70612521824747077       0.26850892914748720        0.0000000000000000        0.0000000000000000       0.49621243463713777     
 -0.24247491638795987        7.2659357510695577E-002   0.0000000000000000        0.0000000000000000       -2.0075184649220514E-002   1.1832693471373164       0.69816768244371086       0.27651709618695058        0.0000000000000000        0.0000000000000000       0.48510166469360544     
 -0.23913043478260870        7.2021631952360457E-002   0.0000000000000000        0.0000000000000000       -2.0466020639742712E-002   1.1647510679694131       0.69038889046527330       0.28437803033643150        0.0000000000000000        0.0000000000000000       0.47436217750413978     
 -0.23578595317725753        7.1400985235355180E-002   0.0000000000000000        0.0000000000000000       -2.0841389652649554E-002   1.1467636311894149       0.68278421913198672       0.29209355894398664        0.0000000000000000        0.0000000000000000       0.46397941205742810     
 -0.23244147157190637        7.0796867363397978E-002   0.0000000000000000        0.0000000000000000       -2.1201883017015283E-002   1.1292901250412846       0.67534981670685978       0.29966490485145442        0.0000000000000000        0.0000000000000000       0.45394030833442467     
 -0.22909698996655517        7.0208819435902445E-002   0.0000000000000000        0.0000000000000000       -2.1548041300554353E-002   1.1123161654424081       0.66808274285992086       0.30709265858140533        0.0000000000000000        0.0000000000000000       0.44423342258248710     
 -0.22575250836120400        6.9636466245610623E-002   0.0000000000000000        0.0000000000000000       -2.1880345335996018E-002   1.0958297808112372       0.66098095275218205       0.31437660127824218        0.0000000000000000        0.0000000000000000       0.43484882805905511     
 -0.22240802675585283        6.9079512200556734E-002   0.0000000000000000        0.0000000000000000       -2.2199211901171346E-002   1.0798213516841857       0.65404330204786276       0.32151556798259773        0.0000000000000000        0.0000000000000000       0.42577804963632282     
 -0.21906354515050167        6.8537754707796272E-002   0.0000000000000000        0.0000000000000000       -2.2505005754241195E-002   1.0642838498466396       0.64726968130161200       0.32850746888639148        0.0000000000000000        0.0000000000000000       0.41701416854502754     
 -0.21571906354515050        6.8011091683131727E-002   0.0000000000000000        0.0000000000000000       -2.2798047345502601E-002   1.0492129566243662       0.64066109982994746       0.33534928678883341        0.0000000000000000        0.0000000000000000       0.40855185679441880     
 -0.21237458193979933        6.7499511114122362E-002   0.0000000000000000        0.0000000000000000       -2.3078606110184828E-002   1.0346068606379220       0.63421962819123290       0.34203695056184130        0.0000000000000000        0.0000000000000000       0.40038723244668917     
 -0.20903010033444816        6.7003085494388159E-002   0.0000000000000000        0.0000000000000000       -2.3346898736768436E-002   1.0204661422354591       0.62794837466109676       0.34856525259612470        0.0000000000000000        0.0000000000000000       0.39251776757436230     
 -0.20568561872909699        6.6521982991782067E-002   0.0000000000000000        0.0000000000000000       -2.3603100827901527E-002   1.0067939498373408       0.62185158898533610       0.35492788703288053        0.0000000000000000        0.0000000000000000       0.38494236085200462     
 -0.20234113712374582        6.6056475329387035E-002   0.0000000000000000        0.0000000000000000       -2.3847352630664238E-002  0.99359613805535285       0.61593474963642647       0.36111742952274833        0.0000000000000000        0.0000000000000000       0.37766138841892638     
 -0.19899665551839466        6.5606933311339141E-002   0.0000000000000000        0.0000000000000000       -2.4079749899006613E-002  0.98088123690117346       0.61020457440193021       0.36712515939305168        0.0000000000000000        0.0000000000000000       0.37067666249924319     
 -0.19565217391304349        6.5173831468768706E-002   0.0000000000000000        0.0000000000000000       -2.4300337592010519E-002  0.96866062184518920       0.60466911925368205       0.37294086609862431        0.0000000000000000        0.0000000000000000       0.36399150259150720     
 -0.19230769230769232        6.4757772834846114E-002   0.0000000000000000        0.0000000000000000       -2.4509114983529909E-002  0.95694906060348472       0.59933804873455498       0.37855271746058128        0.0000000000000000        0.0000000000000000       0.35761101186892974     
 -0.18896321070234115        6.4359512888469944E-002   0.0000000000000000        0.0000000000000000       -2.4706034988166491E-002  0.94576528044126240       0.59422291951626482       0.38394705011296371        0.0000000000000000        0.0000000000000000       0.35154236092499763     
 -0.18561872909698995        6.3979967154491058E-002   0.0000000000000000        0.0000000000000000       -2.4890989013176618E-002  0.93513227578806224       0.58933734693017759       0.38910802794966515        0.0000000000000000        0.0000000000000000       0.34579492885788465     
 -0.18227424749163879        6.3620215742349398E-002   0.0000000000000000        0.0000000000000000       -2.5063796901480383E-002  0.92507750223932061       0.58469711675014091       0.39401739226714549        0.0000000000000000        0.0000000000000000       0.34038038548917970     
 -0.17892976588628762        6.3281511955744871E-002   0.0000000000000000        0.0000000000000000       -2.5224218447758656E-002  0.91563296577047515       0.58032024306445951       0.39865454158450397        0.0000000000000000        0.0000000000000000       0.33531272270601570     
 -0.17558528428093645        6.2965268057481830E-002   0.0000000000000000        0.0000000000000000       -2.5372119226060356E-002  0.90683466733584672       0.57622671689294902       0.40299696332607438        0.0000000000000000        0.0000000000000000       0.33060795044289770     
 -0.17224080267558528        6.2672988831712739E-002   0.0000000000000000        0.0000000000000000       -2.5506983599313582E-002  0.89872084287386400       0.57243767336871143       0.40702102083637781        0.0000000000000000        0.0000000000000000       0.32628316950515251     
 -0.16889632107023411        6.2406158310899060E-002   0.0000000000000000        0.0000000000000000       -2.5628580139122906E-002  0.89132901200311920       0.56897396994020055       0.41070329168965508        0.0000000000000000        0.0000000000000000       0.32235504206291860     
 -0.16555183946488294        6.2166100992017463E-002   0.0000000000000000        0.0000000000000000       -2.5736696735761302E-002  0.88469217059374250       0.56585432534070401       0.41402262196995571        0.0000000000000000        0.0000000000000000       0.31883784525303843     
 -0.16220735785953178        6.1953820835919680E-002   0.0000000000000000        0.0000000000000000       -2.5831269818174896E-002  0.87883431265124046       0.56309310849845384       0.41696269539925074        0.0000000000000000        0.0000000000000000       0.31574120415278661     
 -0.15886287625418061        6.1769817969710102E-002   0.0000000000000000        0.0000000000000000       -2.5912447718367444E-002  0.87376555956479940       0.56069791831194538       0.41951462629366709        0.0000000000000000        0.0000000000000000       0.31306764125285402     
 -0.15551839464882944        6.1613916329534744E-002   0.0000000000000000        0.0000000000000000       -2.5980631602704418E-002  0.86947777754046696       0.55866738843606867       0.42167911993157853        0.0000000000000000        0.0000000000000000       0.31081038910439829     
 -0.15217391304347827        6.1485160386176012E-002   0.0000000000000000        0.0000000000000000       -2.6036501902647041E-002  0.86594195271690344       0.55698984328165113       0.42346786698888417        0.0000000000000000        0.0000000000000000       0.30895210943525225     
 -0.14882943143812710        6.1381814915218991E-002   0.0000000000000000        0.0000000000000000       -2.6081024980904647E-002  0.86310814660324753       0.55564321917345949       0.42490381637323554        0.0000000000000000        0.0000000000000000       0.30746492742978804     
 -0.14548494983277591        6.1301459694032945E-002   0.0000000000000000        0.0000000000000000       -2.6115419690847821E-002  0.86090803930005044       0.55459626591496880       0.42602002258321336        0.0000000000000000        0.0000000000000000       0.30631177338508164     
 -0.14214046822742474        6.1241153441847308E-002   0.0000000000000000        0.0000000000000000       -2.6141076100517274E-002  0.85925954396062609       0.55381078314062615       0.42685709795448629        0.0000000000000000        0.0000000000000000       0.30544876081999994     
 -0.13879598662207357        6.1197655781031944E-002   0.0000000000000000        0.0000000000000000       -2.6159455821123966E-002  0.85807293973158205       0.55324461816169723       0.42745984034163104        0.0000000000000000        0.0000000000000000       0.30482832156988482     
 -0.13545150501672240        6.1167678496418208E-002   0.0000000000000000        0.0000000000000000       -2.6172003124744887E-002  0.85725760609082902       0.55285494839823190       0.42787377851604591        0.0000000000000000        0.0000000000000000       0.30440265769259717     
 -0.13210702341137123        6.1148112676565239E-002   0.0000000000000000        0.0000000000000000       -2.6180070612983483E-002  0.85672809198163158       0.55260121739568047       0.42814216132517235        0.0000000000000000        0.0000000000000000       0.30412687458595111     
 -0.12876254180602006        6.1136205085114637E-002   0.0000000000000000        0.0000000000000000       -2.6184829833421800E-002  0.85640861272973345       0.55244742258189106       0.42830360313655264        0.0000000000000000        0.0000000000000000       0.30396119014784234     
 -0.12541806020066890        6.1129666067237465E-002   0.0000000000000000        0.0000000000000000       -2.6187371232591138E-002  0.85623552969842720       0.55236349305200605       0.42839066894472777        0.0000000000000000        0.0000000000000000       0.30387203664642115     
 -0.12207357859531773        6.1126549073805089E-002   0.0000000000000000        0.0000000000000000       -2.6188438397779679E-002  0.85615640187571818       0.55232423402280473       0.42842968804958814        0.0000000000000000        0.0000000000000000       0.30383216785291345     
 -0.11872909698996656        6.1125163288781564E-002   0.0000000000000000        0.0000000000000000       -2.6188635861414677E-002  0.85612876664606730       0.55230836899629365       0.42844162473497288        0.0000000000000000        0.0000000000000000       0.30382039764977370     
 -0.11538461538461539        6.1124941779847591E-002   0.0000000000000000        0.0000000000000000       -2.6188431483268288E-002  0.85612911204511799       0.55230695450026535       0.42843995606523033        0.0000000000000000        0.0000000000000000       0.30382215754485264     
 -0.11204013377926421        6.1126038841128501E-002   0.0000000000000000        0.0000000000000000       -2.6186629762887846E-002  0.85616542907497317       0.55232273645698660       0.42842012774402266        0.0000000000000000        0.0000000000000000       0.30384269261798663     
 -0.10869565217391304        6.1128929086498411E-002   0.0000000000000000        0.0000000000000000       -2.6181491891818627E-002  0.85625214726023857       0.55236222803038493       0.42837453632391814        0.0000000000000000        0.0000000000000000       0.30388991922985364     
 -0.10535117056856187        6.1133166450059617E-002   0.0000000000000000        0.0000000000000000       -2.6173440220091746E-002  0.85637583112663407       0.55241921608989131       0.42830999986680068        0.0000000000000000        0.0000000000000000       0.30395661503674276     
 -0.10200668896321070        6.1136836222102212E-002   0.0000000000000000        0.0000000000000000       -2.6166320805951354E-002  0.85648410404534259       0.55246877802164585       0.42825309977418308        0.0000000000000000        0.0000000000000000       0.30401532602369680     
  -9.8662207357859535E-002   6.1139523649295209E-002   0.0000000000000000        0.0000000000000000       -2.6160889901279662E-002  0.85656570021512457       0.55250554962469967       0.42820974745193890        0.0000000000000000        0.0000000000000000       0.30406015059042485     
  -9.5317725752508367E-002   6.1141510682608945E-002   0.0000000000000000        0.0000000000000000       -2.6156646570572841E-002  0.85662838434171329       0.55253324174830698       0.42817596491930321        0.0000000000000000        0.0000000000000000       0.30409514259340625     
  -9.1973244147157185E-002   6.1143024032105801E-002   0.0000000000000000        0.0000000000000000       -2.6152876850828545E-002  0.85667831296639374       0.55255478789680712       0.42814868899336594        0.0000000000000000        0.0000000000000000       0.30412352506958656     
  -8.8628762541806017E-002   6.1144231828097959E-002   0.0000000000000000        0.0000000000000000       -2.6150136609136111E-002  0.85672014030647403       0.55257240479037995       0.42812550303321917        0.0000000000000000        0.0000000000000000       0.30414773551609409     
  -8.5284280936454848E-002   6.1145257611440955E-002   0.0000000000000000        0.0000000000000000       -2.6147424938475279E-002  0.85675731417025913       0.55258773887637391       0.42810455653810719        0.0000000000000000        0.0000000000000000       0.30416957529388527     
  -8.1939799331103680E-002   6.1146189902209061E-002   0.0000000000000000        0.0000000000000000       -2.6144687800644047E-002  0.85679232272908012       0.55260195670009826       0.42808455622221708        0.0000000000000000        0.0000000000000000       0.30419036602898192     
  -7.8595317725752512E-002   6.1147086432096077E-002   0.0000000000000000        0.0000000000000000       -2.6142465806460298E-002  0.85682679483827640       0.55261578725343197       0.42806478327125058        0.0000000000000000        0.0000000000000000       0.30421100758484443     
  -7.5250836120401343E-002   6.1147995851494656E-002   0.0000000000000000        0.0000000000000000       -2.6140099344033236E-002  0.85686183108756930       0.55262982782698766       0.42804470384911958        0.0000000000000000        0.0000000000000000       0.30423200326058164     
  -7.1906354515050161E-002   6.1148990150829377E-002   0.0000000000000000        0.0000000000000000       -2.6137685224525035E-002  0.85689953645344130       0.55264505476648473       0.42802321343847016        0.0000000000000000        0.0000000000000000       0.30425448168695657     
  -6.8561872909698993E-002   6.1150187292274671E-002   0.0000000000000000        0.0000000000000000       -2.6135103345196746E-002  0.85694323655580107       0.55266304020468193       0.42799858278772002        0.0000000000000000        0.0000000000000000       0.30428019635111914     
  -6.5217391304347824E-002   6.1151746191055616E-002   0.0000000000000000        0.0000000000000000       -2.6131860455717790E-002  0.85699735188897530       0.55268588502458382       0.42796853797509810        0.0000000000000000        0.0000000000000000       0.30431146686439153     
  -6.1872909698996656E-002   6.1153808767473693E-002   0.0000000000000000        0.0000000000000000       -2.6127814252323921E-002  0.85706563582177553       0.55271538155513011       0.42793117068992376        0.0000000000000000        0.0000000000000000       0.30435025426664541     
  -5.8528428093645488E-002   6.1155796820969541E-002   0.0000000000000000        0.0000000000000000       -2.6124146695522717E-002  0.85713185125556879       0.55274384742902516       0.42789479976648398        0.0000000000000000        0.0000000000000000       0.30438800382654357     
  -5.5183946488294312E-002   6.1157253412877068E-002   0.0000000000000000        0.0000000000000000       -2.6121423551832699E-002  0.85718357827485303       0.55276535620530198       0.42786575245691122        0.0000000000000000        0.0000000000000000       0.30441822206955105     
  -5.1839464882943144E-002   6.1157991235902223E-002   0.0000000000000000        0.0000000000000000       -2.6119200730713554E-002  0.85721774161604491       0.55277788543780237       0.42784523625981030        0.0000000000000000        0.0000000000000000       0.30443985617824260     
  -4.8494983277591976E-002   6.1158141170225042E-002   0.0000000000000000        0.0000000000000000       -2.6118622449339646E-002  0.85723666004806542       0.55278290298565336       0.42783244885662236        0.0000000000000000        0.0000000000000000       0.30445375706241207     
  -4.5150501672240800E-002   6.1157946617101236E-002   0.0000000000000000        0.0000000000000000       -2.6121141090040746E-002  0.85724551148046269       0.55278341570158362       0.42782452678447197        0.0000000000000000        0.0000000000000000       0.30446209577887900     
  -4.1806020066889632E-002   6.1157462501786101E-002   0.0000000000000000        0.0000000000000000       -2.6124455725389316E-002  0.85724570350710116       0.55278000214003642       0.42782107191587754        0.0000000000000000        0.0000000000000000       0.30446570136706474     
  -3.8461538461538464E-002   6.1156572633553848E-002   0.0000000000000000        0.0000000000000000       -2.6123934363219359E-002  0.85723567066910178       0.55277143330073408       0.42782281594630250        0.0000000000000000        0.0000000000000000       0.30446423736836770     
  -3.5117056856187288E-002   6.1155364278820186E-002   0.0000000000000000        0.0000000000000000       -2.6124938112671879E-002  0.85721756423947992       0.55275879810060335       0.42782871866958194        0.0000000000000000        0.0000000000000000       0.30445876613887657     
  -3.1772575250836120E-002   6.1154050417212016E-002   0.0000000000000000        0.0000000000000000       -2.6134003446916874E-002  0.85719775365619000       0.55274510711250979       0.42783511780554428        0.0000000000000000        0.0000000000000000       0.30445264654368021     
  -2.8428093645484948E-002   6.1153037535267192E-002   0.0000000000000000        0.0000000000000000       -2.6143949467375645E-002  0.85718715249675970       0.55273558948191814       0.42783657575757039        0.0000000000000000        0.0000000000000000       0.30445156301484155     
  -2.5083612040133780E-002   6.1152376978629734E-002   0.0000000000000000        0.0000000000000000       -2.6140862452469552E-002  0.85718682109078603       0.55273077397932335       0.42783270286585057        0.0000000000000000        0.0000000000000000       0.30445604711146262     
  -2.1739130434782608E-002   6.1151958139890689E-002   0.0000000000000000        0.0000000000000000       -2.6131308383317710E-002  0.85719361761211554       0.55272919380285523       0.42782511744081592        0.0000000000000000        0.0000000000000000       0.30446442380926036     
  -1.8394648829431440E-002   6.1151642605400576E-002   0.0000000000000000        0.0000000000000000       -2.6156886178134397E-002  0.85720424773333359       0.55272918325823439       0.42781529104450267        0.0000000000000000        0.0000000000000000       0.30447506447509920     
  -1.5050167224080268E-002   6.1151272130143423E-002   0.0000000000000000        0.0000000000000000       -2.6160905488371917E-002  0.85721447005149942       0.55272868296120414       0.42780539001304152        0.0000000000000000        0.0000000000000000       0.30448578709029528     
  -1.1705685618729096E-002   6.1150679523886788E-002   0.0000000000000000        0.0000000000000000       -2.6160141911326110E-002  0.85721987572192804       0.55272558804519889       0.42779749163116992        0.0000000000000000        0.0000000000000000       0.30449428767672909     
  -8.3612040133779261E-003   6.1149744534049789E-002   0.0000000000000000        0.0000000000000000       -2.6159503714514427E-002  0.85721661872008659       0.55271814903313743       0.42779389945970753        0.0000000000000000        0.0000000000000000       0.30449846968694916     
  -5.0167224080267560E-003   6.1148427343640392E-002   0.0000000000000000        0.0000000000000000       -2.6127711396421973E-002  0.85720377237047307       0.55270589663546754       0.42779505893993408        0.0000000000000000        0.0000000000000000       0.30449787573500553     
  -1.6722408026755853E-003   6.1146763452496804E-002   0.0000000000000000        0.0000000000000000       -2.6158621351494122E-002  0.85718213315211422       0.55268927090467546       0.42780054328183637        0.0000000000000000        0.0000000000000000       0.30449286224743877     
   1.6722408026755853E-003   6.1144812656857915E-002   0.0000000000000000        0.0000000000000000       -2.6158327857371159E-002  0.85715344275827532       0.55266907907378882       0.42780941077731266        0.0000000000000000        0.0000000000000000       0.30448436368448650     
   5.0167224080267560E-003   6.1142636873597021E-002   0.0000000000000000        0.0000000000000000       -2.6158080064283825E-002  0.85711965526687628       0.55264619035565332       0.42782059561773272        0.0000000000000000        0.0000000000000000       0.30447346491122290     
   8.3612040133779261E-003   6.1140279104857205E-002   0.0000000000000000        0.0000000000000000       -2.6157833508620269E-002  0.85708257513806185       0.55262128901963559       0.42783302846219279        0.0000000000000000        0.0000000000000000       0.30446128611842627     
   1.1705685618729096E-002   6.1137974033595915E-002   0.0000000000000000        0.0000000000000000       -2.6157466699487958E-002  0.85704898678125518       0.55259753686007507       0.42784313060914309        0.0000000000000000        0.0000000000000000       0.30445144992118006     
   1.5050167224080268E-002   6.1135942170863905E-002   0.0000000000000000        0.0000000000000000       -2.6156919392294573E-002  0.85702438293146155       0.55257765900293121       0.42784835488863626        0.0000000000000000        0.0000000000000000       0.30444672392853034     
   1.8394648829431440E-002   6.1134229042648043E-002   0.0000000000000000        0.0000000000000000       -2.6156164307196056E-002  0.85701017293908088       0.55256231454678151       0.42784795375959545        0.0000000000000000        0.0000000000000000       0.30444785839229938     
   2.1739130434782608E-002   6.1132810537859295E-002   0.0000000000000000        0.0000000000000000       -2.6155209253272711E-002  0.85700572909849626       0.55255122185420191       0.42784222383197451        0.0000000000000000        0.0000000000000000       0.30445450724429440     
   2.5083612040133780E-002   6.1131607575819820E-002   0.0000000000000000        0.0000000000000000       -2.6154083036720174E-002  0.85700897351987870       0.55254335243557995       0.42783218353682767        0.0000000000000000        0.0000000000000000       0.30446562108429875     
   2.8428093645484948E-002   6.1130506732070836E-002   0.0000000000000000        0.0000000000000000       -2.6152824368797647E-002  0.85701699305926171       0.55253722060303301       0.42781926722930930        0.0000000000000000        0.0000000000000000       0.30447977245622870     
   3.1772575250836120E-002   6.1129418573686915E-002   0.0000000000000000        0.0000000000000000       -2.6151461931488661E-002  0.85702743992623653       0.55253168117884932       0.42780457092909902        0.0000000000000000        0.0000000000000000       0.30449575874738727     
   3.5117056856187288E-002   6.1128216677489307E-002   0.0000000000000000        0.0000000000000000       -2.6150043949936679E-002  0.85703675175780591       0.55252508017523227       0.42778981360165758        0.0000000000000000        0.0000000000000000       0.30451167158257370     
   3.8461538461538464E-002   6.1126615022737731E-002   0.0000000000000000        0.0000000000000000       -2.6148685039576042E-002  0.85703740621920166       0.55251369743688705       0.42777882909763049        0.0000000000000000        0.0000000000000000       0.30452370878231466     
   4.1806020066889632E-002   6.1124456903257476E-002   0.0000000000000000        0.0000000000000000       -2.6147479103721311E-002  0.85702459936799613       0.55249536152299106       0.42777425338006569        0.0000000000000000        0.0000000000000000       0.30452923784500502     
   4.5150501672240800E-002   6.1121683202347371E-002   0.0000000000000000        0.0000000000000000       -2.6146428925428445E-002  0.85699731184571970       0.55246947321879758       0.42777651678147294        0.0000000000000000        0.0000000000000000       0.30452783862692212     
   4.8494983277591976E-002   6.1118356129058561E-002   0.0000000000000000        0.0000000000000000       -2.6145478918101227E-002  0.85695781204845400       0.55243700833629605       0.42778427453840767        0.0000000000000000        0.0000000000000000       0.30452080371215789     
   5.1839464882943144E-002   6.1114540317026310E-002   0.0000000000000000        0.0000000000000000       -2.6144538290959519E-002  0.85690922196528485       0.55239916683903112       0.42779558753616848        0.0000000000000000        0.0000000000000000       0.30451005512625373     
   5.5183946488294312E-002   6.1110502537304046E-002   0.0000000000000000        0.0000000000000000       -2.6143445764523737E-002  0.85686016732880810       0.55235991695841680       0.42780589367599176        0.0000000000000000        0.0000000000000000       0.30450025037039130     
   5.8528428093645488E-002   6.1106636768594173E-002   0.0000000000000000        0.0000000000000000       -2.6142030837535010E-002  0.85682180175941269       0.55232453724920372       0.42780974994681198        0.0000000000000000        0.0000000000000000       0.30449726451020892     
   6.1872909698996656E-002   6.1102939466994903E-002   0.0000000000000000        0.0000000000000000       -2.6140298415956598E-002  0.85679375561317306       0.55229277875598182       0.42780722821727535        0.0000000000000000        0.0000000000000000       0.30450097685719124     
   6.5217391304347824E-002   6.1099252162338524E-002   0.0000000000000000        0.0000000000000000       -2.6138314249119991E-002  0.85677137744143539       0.55226238632097491       0.42780055002539352        0.0000000000000000        0.0000000000000000       0.30450899112046048     
   6.8561872909698993E-002   6.1095493316495074E-002   0.0000000000000000        0.0000000000000000       -2.6136131000981343E-002  0.85675183420280776       0.55223204897655742       0.42779112631404348        0.0000000000000000        0.0000000000000000       0.30451978522625034     
   7.1906354515050161E-002   6.1091513928828299E-002   0.0000000000000000        0.0000000000000000       -2.6133794111831400E-002  0.85673141408446818       0.55219974768731206       0.42778072495906910        0.0000000000000000        0.0000000000000000       0.30453166639715612     
   7.5250836120401343E-002   6.1087017045198991E-002   0.0000000000000000        0.0000000000000000       -2.6131437208363899E-002  0.85670151747865997       0.55216152615157499       0.42777366615345486        0.0000000000000000        0.0000000000000000       0.30453999132708498     
   7.8595317725752512E-002   6.1081750970336413E-002   0.0000000000000000        0.0000000000000000       -2.6129100021399634E-002  0.85665712961634388       0.55211447763038135       0.42777228498238845        0.0000000000000000        0.0000000000000000       0.30454265198596248     
   8.1939799331103680E-002   6.1075530263222877E-002   0.0000000000000000        0.0000000000000000       -2.6126721276308846E-002  0.85659666813628010       0.55205723337288093       0.42777686053904201        0.0000000000000000        0.0000000000000000       0.30453943476339917     
   8.5284280936454848E-002   6.1068256488353324E-002   0.0000000000000000        0.0000000000000000       -2.6124201470578479E-002  0.85652098527169307       0.55198987921939024       0.42778647831927230        0.0000000000000000        0.0000000000000000       0.30453110605230288     
   8.8628762541806017E-002   6.1059949892341654E-002   0.0000000000000000        0.0000000000000000       -2.6121295538629730E-002  0.85643711811195899       0.55191516731943147       0.42779700648723384        0.0000000000000000        0.0000000000000000       0.30452195079252753     
   9.1973244147157185E-002   6.1050458360837660E-002   0.0000000000000000        0.0000000000000000       -2.6117710495610114E-002  0.85635101671037939       0.55183518465535164       0.42780468916390763        0.0000000000000000        0.0000000000000000       0.30451583205502775     
   9.5317725752508367E-002   6.1039279932211615E-002   0.0000000000000000        0.0000000000000000       -2.6113130363833611E-002  0.85626431050332275       0.55174981892002495       0.42780783597866101        0.0000000000000000        0.0000000000000000       0.30451449158329780     
   9.8662207357859535E-002   6.1025486168802226E-002   0.0000000000000000        0.0000000000000000       -2.6107198410450179E-002  0.85617523111585492       0.55165716937101894       0.42780635400670941        0.0000000000000000        0.0000000000000000       0.30451806174483598     
  0.10200668896321070        6.1007578854260613E-002   0.0000000000000000        0.0000000000000000       -2.6099238336148561E-002  0.85608020787770889       0.55155416831123416       0.42780081568926520        0.0000000000000000        0.0000000000000000       0.30452603956647473     
  0.10535117056856187        6.0983137225355415E-002   0.0000000000000000        0.0000000000000000       -2.6088316704643583E-002  0.85597379886884650       0.55143622615634369       0.42779219414632491        0.0000000000000000        0.0000000000000000       0.30453757271250276     
  0.10869565217391304        6.0948177474473036E-002   0.0000000000000000        0.0000000000000000       -2.6072849968242825E-002  0.85584693341558715       0.55129582597203342       0.42778223701114515        0.0000000000000000        0.0000000000000000       0.30455110744355379     
  0.11204013377926421        6.0896183666620599E-002   0.0000000000000000        0.0000000000000000       -2.6050235470071091E-002  0.85568507484508527       0.55112077037256479       0.42777360519282914        0.0000000000000000        0.0000000000000000       0.30456430447252048     
  0.11538461538461539        6.0816739664812179E-002   0.0000000000000000        0.0000000000000000       -2.6016214954211400E-002  0.85546769405306566       0.55089267266827713       0.42776899988509082        0.0000000000000000        0.0000000000000000       0.30457502138478854     
  0.11872909698996656        6.0693600202775422E-002   0.0000000000000000        0.0000000000000000       -2.5963949767633478E-002  0.85516849400621719       0.55058534049718322       0.42776948520096819        0.0000000000000000        0.0000000000000000       0.30458315350903392     
  0.12207357859531773        6.0501945856946036E-002   0.0000000000000000        0.0000000000000000       -2.5882774114412675E-002  0.85475378629929444       0.55016168832627088       0.42777321806454366        0.0000000000000000        0.0000000000000000       0.30459209797302361     
  0.12541806020066890        6.0204548175651892E-002   0.0000000000000000        0.0000000000000000       -2.5756586133559172E-002  0.85417622508769642       0.54956765252159379       0.42777582583446944        0.0000000000000000        0.0000000000000000       0.30460857256610263     
  0.12876254180602006        5.9746661915515760E-002   0.0000000000000000        0.0000000000000000       -2.5561801791646088E-002  0.85336325448907124       0.54872253749698896       0.42777249619667734        0.0000000000000000        0.0000000000000000       0.30464071699208234     
  0.13210702341137123        5.9049622848935120E-002   0.0000000000000000        0.0000000000000000       -2.5264773270087363E-002  0.85220243943254315       0.54750653721494014       0.42776036387421235        0.0000000000000000        0.0000000000000000       0.30469590221760301     
  0.13545150501672240        5.8003293973747178E-002   0.0000000000000000        0.0000000000000000       -2.4818618005163263E-002  0.85052673038682758       0.54574666397168781       0.42773935824029308        0.0000000000000000        0.0000000000000000       0.30478006641513977     
  0.13879598662207357        5.6457663504201991E-002   0.0000000000000000        0.0000000000000000       -2.4159549975900776E-002  0.84810066282191121       0.54320155358939248       0.42771086350244519        0.0000000000000000        0.0000000000000000       0.30489910923251867     
  0.14214046822742474        5.4214158667877599E-002   0.0000000000000000        0.0000000000000000       -2.3203036274829246E-002  0.84460544405978910       0.53954458825272011       0.42767540621557953        0.0000000000000000        0.0000000000000000       0.30506085580706899     
  0.14548494983277591        5.1017752778490161E-002   0.0000000000000000        0.0000000000000000       -2.1840374824040470E-002  0.83962021358472927       0.53434516691475387       0.42763146700442489        0.0000000000000000        0.0000000000000000       0.30527504666997546     
  0.14882943143812710        4.6551764382373087E-002   0.0000000000000000        0.0000000000000000       -1.9936566306143676E-002  0.83260021272873985       0.52705062075291942       0.42757658712011626        0.0000000000000000        0.0000000000000000       0.30554959197582043     
  0.15217391304347827        4.0438209002795843E-002   0.0000000000000000        0.0000000000000000       -1.7330616871745988E-002  0.82285857362006154       0.51697537632484447       0.42751000022274532        0.0000000000000000        0.0000000000000000       0.30588319729521712     
  0.15551839464882944        3.2247257556260185E-002   0.0000000000000000        0.0000000000000000       -1.3839613573633256E-002  0.80956320587963393       0.50330743180358362       0.42743479453758731        0.0000000000000000        0.0000000000000000       0.30625577407605031     
  0.15886287625418061        2.1519233504919293E-002   0.0000000000000000        0.0000000000000000       -9.2679217485074229E-003  0.79176040324325014       0.48514283605882741       0.42735850078212473        0.0000000000000000        0.0000000000000000       0.30661756718442268     
  0.16220735785953178        7.8011832131742297E-003   0.0000000000000000        0.0000000000000000       -3.4223760724139954E-003  0.76843077108107960       0.46155566058776359       0.42729499055169967        0.0000000000000000        0.0000000000000000       0.30687511049331601     
  0.16555183946488294       -9.3024094933061383E-003   0.0000000000000000        0.0000000000000000        3.8671166274557699E-003  0.73858084455388706       0.43171018185021781       0.42727614639173361        0.0000000000000000        0.0000000000000000       0.30687066270366925     
  0.16889632107023411       -3.0067184122173837E-002   0.0000000000000000        0.0000000000000000        1.2723507733469780E-002  0.70131988431161640       0.39492706574609160       0.42735865534723666        0.0000000000000000        0.0000000000000000       0.30639281856552486     
  0.17224080267558528       -5.4646384579168386E-002   0.0000000000000000        0.0000000000000000        2.3213652802825863E-002  0.65832889494660585       0.35321821855439450       0.42766757633054586        0.0000000000000000        0.0000000000000000       0.30511067639221134     
  0.17558528428093645       -8.1675716914047777E-002   0.0000000000000000        0.0000000000000000        3.4822452780262206E-002  0.61769211727193851       0.31499745214073777       0.42812382245721842        0.0000000000000000        0.0000000000000000       0.30269466513120080     
  0.17892976588628762      -0.10656682235766159        0.0000000000000000        0.0000000000000000        4.5578549921032371E-002  0.58508965048965389       0.28528827913874988       0.42874128141245071        0.0000000000000000        0.0000000000000000       0.29980137135090407     
  0.18227424749163879      -0.12690001740246606        0.0000000000000000        0.0000000000000000        5.4411500187376484E-002  0.55981830291816204       0.26291848277076385       0.42944614572959361        0.0000000000000000        0.0000000000000000       0.29689982014739824     
  0.18561872909698995      -0.14315298425751322        0.0000000000000000        0.0000000000000000        6.1488395907169695E-002  0.54064335907282324       0.24653566224189477       0.42999950879611198        0.0000000000000000        0.0000000000000000       0.29410769683092841     
  0.18896321070234115      -0.15585114824748361        0.0000000000000000        0.0000000000000000        6.7012705373765274E-002  0.52641324297254100       0.23487698445121452       0.43031297469160751        0.0000000000000000        0.0000000000000000       0.29153625852132642     
  0.19230769230769232      -0.16558907167716086        0.0000000000000000        0.0000000000000000        7.1260553711271393E-002  0.51627346080680758       0.22687590563766252       0.43055769562834323        0.0000000000000000        0.0000000000000000       0.28939755516914512     
  0.19565217391304349      -0.17294862057598231        0.0000000000000000        0.0000000000000000        7.4507396917238511E-002  0.50945728186449935       0.22162506657674544       0.43091995105296316        0.0000000000000000        0.0000000000000000       0.28783221528775388     
  0.19899665551839466      -0.17839936387663294        0.0000000000000000        0.0000000000000000        7.6941895588804668E-002  0.50509018144937401       0.21833022551748557       0.43135280830306311        0.0000000000000000        0.0000000000000000       0.28675995593188847     
  0.20234113712374582      -0.18230762979950715        0.0000000000000000        0.0000000000000000        7.8688840704511404E-002  0.50232344229641812       0.21633667269963311       0.43167294112798249        0.0000000000000000        0.0000000000000000       0.28598676959678504     
  0.20568561872909699      -0.18502126725706522        0.0000000000000000        0.0000000000000000        7.9894204609581645E-002  0.50054539102117090       0.21518286547140100       0.43184967939089791        0.0000000000000000        0.0000000000000000       0.28536252554976993     
  0.20903010033444816      -0.18683135235718493        0.0000000000000000        0.0000000000000000        8.0679381662171437E-002  0.49938023717286695       0.21453847137584567       0.43187801745915944        0.0000000000000000        0.0000000000000000       0.28484176579702125     
  0.21237458193979933      -0.18801365670117315        0.0000000000000000        0.0000000000000000        8.1181616737434681E-002  0.49869744361352886       0.21421435996428662       0.43181415499188563        0.0000000000000000        0.0000000000000000       0.28448308364924224     
  0.21571906354515050      -0.18878193409062644        0.0000000000000000        0.0000000000000000        8.1513860437221711E-002  0.49833527002464328       0.21407966547807569       0.43180082089164418        0.0000000000000000        0.0000000000000000       0.28425560454656756     
  0.21906354515050167      -0.18927103933120343        0.0000000000000000        0.0000000000000000        8.1729314253977448E-002  0.49817416622152794       0.21404201551864149       0.43181662156620282        0.0000000000000000        0.0000000000000000       0.28413215070288644     
  0.22240802675585283      -0.18957817447482406        0.0000000000000000        0.0000000000000000        8.1867090662596328E-002  0.49810396071435858       0.21403947188334460       0.43183784821106064        0.0000000000000000        0.0000000000000000       0.28406448883101398     
  0.22575250836120400      -0.18977256211656288        0.0000000000000000        0.0000000000000000        8.1957997395879820E-002  0.49809302673447692       0.21406663186290775       0.43187259326839239        0.0000000000000000        0.0000000000000000       0.28402639487156917     
  0.22909698996655517      -0.18990125572437125        0.0000000000000000        0.0000000000000000        8.2022861499974703E-002  0.49816749596064031       0.21413839259661838       0.43191766229897705        0.0000000000000000        0.0000000000000000       0.28402910336402193     
  0.23244147157190637      -0.18998930226630278        0.0000000000000000        0.0000000000000000        8.2072681455441679E-002  0.49829645338740824       0.21423799120059073       0.43198031573131762        0.0000000000000000        0.0000000000000000       0.28405846218681752     
  0.23578595317725753      -0.19004378493169100        0.0000000000000000        0.0000000000000000        8.2100299116466574E-002  0.49837681022179792       0.21431022990461099       0.43200675761999685        0.0000000000000000        0.0000000000000000       0.28406658031718696     
  0.23913043478260870      -0.19007905651302184        0.0000000000000000        0.0000000000000000        8.2115807105863817E-002  0.49840279191273701       0.21435128039553469       0.43200997840231636        0.0000000000000000        0.0000000000000000       0.28405151151720232     
  0.24247491638795987      -0.19010577869905754        0.0000000000000000        0.0000000000000000        8.2124934151137002E-002  0.49841512374472441       0.21437602157163826       0.43199991812331640        0.0000000000000000        0.0000000000000000       0.28403910217308614     
  0.24581939799331104      -0.19013005262564278        0.0000000000000000        0.0000000000000000        8.2131616528401868E-002  0.49841372759185931       0.21439252908633247       0.43198154926464916        0.0000000000000000        0.0000000000000000       0.28402119850552682     
  0.24916387959866221      -0.19015428960575131        0.0000000000000000        0.0000000000000000        8.2136842083359710E-002  0.49839570970855440       0.21440595439946733       0.43195489714301283        0.0000000000000000        0.0000000000000000       0.28398975530908704     
  0.25250836120401338      -0.19018133984669222        0.0000000000000000        0.0000000000000000        8.2145264458786005E-002  0.49837969562447687       0.21441838511354738       0.43193479563506432        0.0000000000000000        0.0000000000000000       0.28396131051092949     
  0.25585284280936454      -0.19021752420752883        0.0000000000000000        0.0000000000000000        8.2160595841169790E-002  0.49838241397257188       0.21443421999807377       0.43193060139570344        0.0000000000000000        0.0000000000000000       0.28394819397449811     
  0.25919732441471571      -0.19026221343621738        0.0000000000000000        0.0000000000000000        8.2180567095926971E-002  0.49839931122337566       0.21446084111144073       0.43193328312987245        0.0000000000000000        0.0000000000000000       0.28393847011193496     
  0.26254180602006688      -0.19030620463816675        0.0000000000000000        0.0000000000000000        8.2202484293191450E-002  0.49843637889357911       0.21449811963537113       0.43194659791365919        0.0000000000000000        0.0000000000000000       0.28393825925820798     
  0.26588628762541805      -0.19034639972300410        0.0000000000000000        0.0000000000000000        8.2225811336224100E-002  0.49849737438943470       0.21454610585167855       0.43197566875108945        0.0000000000000000        0.0000000000000000       0.28395126853775615     
  0.26923076923076922      -0.19037998970080575        0.0000000000000000        0.0000000000000000        8.2246728248338702E-002  0.49856942648676539       0.21459706648687302       0.43201073752450114        0.0000000000000000        0.0000000000000000       0.28397235999989234     
  0.27257525083612039      -0.19040180329491432        0.0000000000000000        0.0000000000000000        8.2258205632682699E-002  0.49861122209158992       0.21463381760123845       0.43202420953491533        0.0000000000000000        0.0000000000000000       0.28397740449035147     
  0.27591973244147155      -0.19041588800232823        0.0000000000000000        0.0000000000000000        8.2264321434794757E-002  0.49863144916210489       0.21466030493990587       0.43202473351340570        0.0000000000000000        0.0000000000000000       0.28397114422219905     
  0.27926421404682272      -0.19042486859878371        0.0000000000000000        0.0000000000000000        8.2266921657298625E-002  0.49864347290633571       0.21467890133697051       0.43201965748385701        0.0000000000000000        0.0000000000000000       0.28396457156936522     
  0.28260869565217389      -0.19043140217068122        0.0000000000000000        0.0000000000000000        8.2267820829117669E-002  0.49865061585600123       0.21469246460328090       0.43201000602617573        0.0000000000000000        0.0000000000000000       0.28395815125272034     
  0.28595317725752506      -0.19043727282710116        0.0000000000000000        0.0000000000000000        8.2268163001625080E-002  0.49865033869197434       0.21470314386357275       0.43199843453310532        0.0000000000000000        0.0000000000000000       0.28394719482840158     
  0.28929765886287623      -0.19044375111560002        0.0000000000000000        0.0000000000000000        8.2269617654515861E-002  0.49864898514903166       0.21471224425961996       0.43199022540380666        0.0000000000000000        0.0000000000000000       0.28393674088941168     
  0.29264214046822745      -0.19045330487427800        0.0000000000000000        0.0000000000000000        8.2273732158642865E-002  0.49865315349665418       0.21472085918966660       0.43198920327313151        0.0000000000000000        0.0000000000000000       0.28393229430698758     
  0.29598662207357862      -0.19046721334866173        0.0000000000000000        0.0000000000000000        8.2280314402048027E-002  0.49866358961523816       0.21473082993125112       0.43199140604154090        0.0000000000000000        0.0000000000000000       0.28393275968398707     
  0.29933110367892979      -0.19048508614437840        0.0000000000000000        0.0000000000000000        8.2290814758441092E-002  0.49868149151852337       0.21474260965169992       0.43200444011678912        0.0000000000000000        0.0000000000000000       0.28393888186682342     
  0.30267558528428096      -0.19050737140947063        0.0000000000000000        0.0000000000000000        8.2305763051656558E-002  0.49871389062226346       0.21475924742173286       0.43203062145600790        0.0000000000000000        0.0000000000000000       0.28395464320053060     
  0.30602006688963213      -0.19053067825564277        0.0000000000000000        0.0000000000000000        8.2321930891758363E-002  0.49875605174551674       0.21477992885069083       0.43206376723182693        0.0000000000000000        0.0000000000000000       0.28397612289482588     
  0.30936454849498329      -0.19054530438233894        0.0000000000000000        0.0000000000000000        8.2330280481870854E-002  0.49877832350762241       0.21479507020413904       0.43207668880248901        0.0000000000000000        0.0000000000000000       0.28398325330348340     
  0.31270903010033446      -0.19055369279302728        0.0000000000000000        0.0000000000000000        8.2333874265589538E-002  0.49878459251566398       0.21480510327250849       0.43207788104125638        0.0000000000000000        0.0000000000000000       0.28397948924315553     
  0.31605351170568563      -0.19055761870742305        0.0000000000000000        0.0000000000000000        8.2333961812008125E-002  0.49878725238196325       0.21481134451834044       0.43207048378340729        0.0000000000000000        0.0000000000000000       0.28397590786362281     
  0.31939799331103680      -0.19055907722378998        0.0000000000000000        0.0000000000000000        8.2331255338902051E-002  0.49877653669865929       0.21481628767663813       0.43205244733300741        0.0000000000000000        0.0000000000000000       0.28396024902202116     
  0.32274247491638797      -0.19055310766053521        0.0000000000000000        0.0000000000000000        8.2319394366386925E-002  0.49874063382087813       0.21481688642763413       0.43200864185026144        0.0000000000000000        0.0000000000000000       0.28392374739324400     
  0.32608695652173914      -0.19052913407634187        0.0000000000000000        0.0000000000000000        8.2292093268876584E-002  0.49865782680194659       0.21480343214150779       0.43191895930116803        0.0000000000000000        0.0000000000000000       0.28385439466043877     
  0.32943143812709030      -0.19047537497881628        0.0000000000000000        0.0000000000000000        8.2239718152196578E-002  0.49849569021534312       0.21476428274738638       0.43175572638748705        0.0000000000000000        0.0000000000000000       0.28373140746795672     
  0.33277591973244147      -0.19037680339416599        0.0000000000000000        0.0000000000000000        8.2138253933572727E-002  0.49820741102208477       0.21468687555680049       0.43147366642423973        0.0000000000000000        0.0000000000000000       0.28352053546528427     
  0.33612040133779264      -0.19020724190193938        0.0000000000000000        0.0000000000000000        8.1974660906551089E-002  0.49771603902311301       0.21455067079944359       0.43099689861595158        0.0000000000000000        0.0000000000000000       0.28316536822366944     
  0.33946488294314381      -0.18992014388227732        0.0000000000000000        0.0000000000000000        8.1694920603892149E-002  0.49689102338167346       0.21431887709922653       0.43019775507123381        0.0000000000000000        0.0000000000000000       0.28257214628244692     
  0.34280936454849498      -0.18943714135772816        0.0000000000000000        0.0000000000000000        8.1227546632565914E-002  0.49551376436676164       0.21392858148387178       0.42886212578155714        0.0000000000000000        0.0000000000000000       0.28158518288288986     
  0.34615384615384615      -0.18863070929465214        0.0000000000000000        0.0000000000000000        8.0441415878346842E-002  0.49322407184238776       0.21327593111723731       0.42663334415303350        0.0000000000000000        0.0000000000000000       0.27994814072515045     
  0.34949832775919731      -0.18729647541722944        0.0000000000000000        0.0000000000000000        7.9161227537742185E-002  0.48943605107345850       0.21219219895865549       0.42291918649088506        0.0000000000000000        0.0000000000000000       0.27724385211480301     
  0.35284280936454848      -0.18511014914103527        0.0000000000000000        0.0000000000000000        7.7132244245362400E-002  0.48320573615895812       0.21040528923278529       0.41673082060845290        0.0000000000000000        0.0000000000000000       0.27280044692617283     
  0.35618729096989965      -0.18156232762236482        0.0000000000000000        0.0000000000000000        7.3740392259590892E-002  0.47302018158789522       0.20747724374833099       0.40638563406454209        0.0000000000000000        0.0000000000000000       0.26554293783956423     
  0.35953177257525082      -0.17586132032874865        0.0000000000000000        0.0000000000000000        6.8373527511607426E-002  0.45645308529332174       0.20269877472898121       0.38891081022022100        0.0000000000000000        0.0000000000000000       0.25375431056434050     
  0.36287625418060199      -0.16678953948098404        0.0000000000000000        0.0000000000000000        5.9651353436398206E-002  0.42959595708490717       0.19489817651834671       0.35870078000920874        0.0000000000000000        0.0000000000000000       0.23469778056656043     
  0.36622073578595316      -0.15236725687590508        0.0000000000000000        0.0000000000000000        4.6079457067617881E-002  0.38573642739312364       0.18193859102043006       0.30351190633873054        0.0000000000000000        0.0000000000000000       0.20379783637269358     
  0.36956521739130432      -0.13212206991781875        0.0000000000000000        0.0000000000000000        2.7247995659590241E-002  0.32292710911009570       0.16202803618012451       0.21038680612926053        0.0000000000000000        0.0000000000000000       0.16089907292997119     
  0.37290969899665549      -0.11652343623184641        0.0000000000000000        0.0000000000000000        1.4008798504907487E-002  0.27432408521827356       0.14490665361179986       0.12233287319955559        0.0000000000000000        0.0000000000000000       0.12941743160647373     
  0.37625418060200672      -0.10790154606204135        0.0000000000000000        0.0000000000000000        6.4849317459392559E-003  0.24594838940707547       0.13480544893157678        6.1814550945967592E-002   0.0000000000000000        0.0000000000000000       0.11114294047549869     
  0.37959866220735788      -0.10353555327875996        0.0000000000000000        0.0000000000000000        2.8405698546305198E-003  0.23152741175091174       0.12945837150799977        2.8200093583910589E-002   0.0000000000000000        0.0000000000000000       0.10206904024291195     
  0.38294314381270905      -0.10151434487025411        0.0000000000000000        0.0000000000000000        1.2028782485693364E-003  0.22490834316316338       0.12692409073949976        1.2139764063197124E-002   0.0000000000000000        0.0000000000000000        9.7984252423663612E-002
  0.38628762541806022      -0.10063310793094994        0.0000000000000000        0.0000000000000000        5.0202561185679886E-004  0.22204502952439714       0.12580709460258169        5.0794066923941211E-003   0.0000000000000000        0.0000000000000000        9.6237934921815441E-002
  0.38963210702341139      -0.10026144390422559        0.0000000000000000        0.0000000000000000        2.0760825141525973E-004  0.22084308342688258       0.12533376999026916        2.0974203483059848E-003   0.0000000000000000        0.0000000000000000        9.5509313436613424E-002
  0.39297658862876256      -0.10010729022875973        0.0000000000000000        0.0000000000000000        8.5243239222813444E-005  0.22034572459597151       0.12513705630704541        8.6062922327611723E-004   0.0000000000000000        0.0000000000000000        9.5208668288926088E-002
  0.39632107023411373      -0.10004387525733759        0.0000000000000000        0.0000000000000000        3.4864099068152950E-005  0.22014133894182150       0.12505606376664560        3.5192812406354123E-004   0.0000000000000000        0.0000000000000000        9.5085275175175898E-002
  0.39966555183946489      -0.10001789984922654        0.0000000000000000        0.0000000000000000        1.4222901968025116E-005  0.22005765682358180       0.12502287580250943        1.4357708415012346E-004   0.0000000000000000        0.0000000000000000        9.5034781021072393E-002
  0.40301003344481606      -0.10000728821132079        0.0000000000000000        0.0000000000000000        5.7903173138649594E-006  0.22002347578150572       0.12500931513628025        5.8461697112675292E-005   0.0000000000000000        0.0000000000000000        9.5014160645225457E-002
  0.40635451505016723      -0.10000296186350625        0.0000000000000000        0.0000000000000000        2.3527119244535578E-006  0.22000954068433959       0.12500378587776420        2.3759522215812782E-005   0.0000000000000000        0.0000000000000000        9.5005754806575388E-002
  0.40969899665551840      -0.10000120129670878        0.0000000000000000        0.0000000000000000        9.5403205821094797E-007  0.22000386980440356       0.12500153561877533        9.6371792191061823E-006   0.0000000000000000        0.0000000000000000        9.5002334185628229E-002
  0.41304347826086957      -0.10000048620263556        0.0000000000000000        0.0000000000000000        3.8603638042219063E-007  0.22000156633830742       0.12500062155987088        3.9007453115136191E-006   0.0000000000000000        0.0000000000000000        9.5000944778436555E-002
  0.41638795986622074      -0.10000019633291704        0.0000000000000000        0.0000000000000000        1.5584483985808803E-007  0.22000063254993160       0.12500025101139353        1.5752782717868822E-006   0.0000000000000000        0.0000000000000000        9.5000381538538070E-002
  0.41973244147157190      -0.10000007908560489        0.0000000000000000        0.0000000000000000        6.2758917437899520E-008  0.22000025482143992       0.12500010111953994        6.3459787428509472E-007   0.0000000000000000        0.0000000000000000        9.5000153701900000E-002
  0.42307692307692307      -0.10000003177208124        0.0000000000000000        0.0000000000000000        2.5205342966498156E-008  0.22000010238215617       0.12500004062782688        2.5496877090623160E-007   0.0000000000000000        0.0000000000000000        9.5000061754329304E-002
  0.42642140468227424      -0.10000001272771566        0.0000000000000000        0.0000000000000000        1.0093841454339445E-008  0.22000004101780307       0.12500001627690388        1.0214924066768739E-007   0.0000000000000000        0.0000000000000000        9.5000024740899205E-002
  0.42976588628762541      -0.10000000508303233        0.0000000000000000        0.0000000000000000        4.0297491131028691E-009  0.22000001638292344       0.12500000650115972        4.0799435826027804E-008   0.0000000000000000        0.0000000000000000        9.5000009881763714E-002
  0.43311036789297658      -0.10000000202335994        0.0000000000000000        0.0000000000000000        1.6034940838090724E-009  0.22000000652216195       0.12500000258815946        1.6242554603341253E-008   0.0000000000000000        0.0000000000000000        9.5000003934002500E-002
  0.43645484949832775      -0.10000000080262293        0.0000000000000000        0.0000000000000000        6.3582066648730057E-010  0.22000000258751701       0.12500000102679248        6.4438578405560805E-009   0.0000000000000000        0.0000000000000000        9.5000001560724523E-002
  0.43979933110367891      -0.10000000031721158        0.0000000000000000        0.0000000000000000        2.5118363592794658E-010  0.22000000102276820       0.12500000040586043        2.5470642783105284E-009   0.0000000000000000        0.0000000000000000        9.5000000616907776E-002
  0.44314381270903008      -0.10000000012488129        0.0000000000000000        0.0000000000000000        9.8843989474832006E-011  0.22000000040270382       0.12500000015980300        1.0028787047991017E-009   0.0000000000000000        0.0000000000000000        9.5000000242900812E-002
  0.44648829431438125      -0.10000000004896331        0.0000000000000000        0.0000000000000000        3.8737046903491999E-011  0.22000000015791474       0.12500000006266435        3.9326579135590277E-010   0.0000000000000000        0.0000000000000000        9.5000000095250392E-002
  0.44983277591973242      -0.10000000001911555        0.0000000000000000        0.0000000000000000        1.5115731814378344E-011  0.22000000006166023       0.12500000002446815        1.5355711934588002E-010   0.0000000000000000        0.0000000000000000        9.5000000037192084E-002
  0.45317725752508359      -0.10000000000742958        0.0000000000000000        0.0000000000000000        5.8718733579136519E-012  0.22000000002396908       0.12500000000951131        5.9692332252839378E-011   0.0000000000000000        0.0000000000000000        9.5000000014457769E-002
  0.45652173913043476      -0.10000000000287429        0.0000000000000000        0.0000000000000000        2.2704181127745453E-012  0.22000000000927436       0.12500000000368011        2.3097209189761024E-011   0.0000000000000000        0.0000000000000000        9.5000000005594248E-002
  0.45986622073578598      -0.10000000000110663        0.0000000000000000        0.0000000000000000        8.7352810170434247E-013  0.22000000000357126       0.12500000000141703        8.8943431870169100E-012   0.0000000000000000        0.0000000000000000        9.5000000002154222E-002
  0.46321070234113715      -0.10000000000042401        0.0000000000000000        0.0000000000000000        3.3448151655809020E-013  0.22000000000136855       0.12500000000054293        3.4087429979430550E-012   0.0000000000000000        0.0000000000000000        9.5000000000825618E-002
  0.46655518394648832      -0.10000000000016168        0.0000000000000000        0.0000000000000000        1.2759053073333838E-013  0.22000000000052181       0.12500000000020695        1.3000355702457783E-012   0.0000000000000000        0.0000000000000000        9.5000000000314860E-002
  0.46989966555183948      -0.10000000000006132        0.0000000000000000        0.0000000000000000        4.8345586793156294E-014  0.22000000000019790       0.12500000000007844        4.9328133901882726E-013   0.0000000000000000        0.0000000000000000        9.5000000000119461E-002
  0.47324414715719065      -0.10000000000002315        0.0000000000000000        0.0000000000000000        1.8245590223860590E-014  0.22000000000007477       0.12500000000002953        1.8643989392034334E-013   0.0000000000000000        0.0000000000000000        9.5000000000045243E-002
  0.47658862876254182      -0.10000000000000867        0.0000000000000000        0.0000000000000000        6.8334227165678382E-015  0.22000000000002803       0.12500000000001113        6.9982836876543694E-014   0.0000000000000000        0.0000000000000000        9.5000000000016904E-002
  0.47993311036789299      -0.10000000000000323        0.0000000000000000        0.0000000000000000        2.5405603546838994E-015  0.22000000000001049       0.12500000000000411        2.6428289767823508E-014   0.0000000000000000        0.0000000000000000        9.5000000000006385E-002
  0.48327759197324416      -0.10000000000000121        0.0000000000000000        0.0000000000000000        9.3906364166211164E-016  0.22000000000000397       0.12500000000000147        1.0101606270489651E-014   0.0000000000000000        0.0000000000000000        9.5000000000002499E-002
  0.48662207357859533      -0.10000000000000046        0.0000000000000000        0.0000000000000000        3.4231876592608990E-016  0.22000000000000147       0.12500000000000053        4.0359455142715363E-015   0.0000000000000000        0.0000000000000000        9.5000000000000945E-002
  0.48996655518394649      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7187108356581357E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.49331103678929766      -0.10000000000000001        0.0000000000000000        0.0000000000000000        3.5157062446463289E-017  0.22000000000000006       0.12500000000000000        5.0137960639208336E-016   0.0000000000000000        0.0000000000000000        9.5000000000000057E-002
  0.49665551839464883      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7187108356581357E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002
  0.50000000000000000      -0.10000000000000014        0.0000000000000000        0.0000000000000000        1.0547118733938987E-016  0.22000000000000056       0.12500000000000014        1.7187108356581357E-015   0.0000000000000000        0.0000000000000000        9.5000000000000417E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/StrangN200/sigma0.txt <==
 -0.50000000000000000        9.9999992948952315E-002   0.0000000000000000        0.0000000000000000       -7.0510999588291234E-009   1.9949999998690313       0.99999999996579214        3.7864717292539346E-011   0.0000000000000000        0.0000000000000000       0.99499999990323917     
 -0.49665551839464883        9.9999992948952315E-002   0.0000000000000000        0.0000000000000000       -7.0510999588291234E-009   1.9949999998690313       0.99999999996579214        3.7864717292539346E-011   0.0000000000000000        0.0000000000000000       0.99499999990323917     
 -0.49331103678929766        9.9999992948952315E-002   0.0000000000000000        0.0000000000000000       -7.0510999588291234E-009   1.9949999998690313       0.99999999996579214        3.7864717292539346E-011   0.0000000000000000        0.0000000000000000       0.99499999990323917     
 -0.48996655518394649        9.9999981435572274E-002   0.0000000000000000        0.0000000000000000       -1.8877846886742099E-008   1.9949999996558188       0.99999999991015809        8.9275660920408950E-011   0.0000000000000000        0.0000000000000000       0.99499999974566067     
 -0.48662207357859533        9.9999962823647481E-002   0.0000000000000000        0.0000000000000000       -3.7823630351852956E-008   1.9949999993072642       0.99999999981819476        1.7887738537257431E-010   0.0000000000000000        0.0000000000000000       0.99499999948906948     
 -0.48327759197324416        9.9999922180525433E-002   0.0000000000000000        0.0000000000000000       -7.9209361595772843E-008   1.9949999985907212       0.99999999963100183        3.6215963217866829E-010   0.0000000000000000        0.0000000000000000       0.99499999895971936     
 -0.47993311036789299        9.9999840953802044E-002   0.0000000000000000        0.0000000000000000       -1.6184125163295605E-007   1.9949999971821348       0.99999999926265426        7.2387155784376785E-010   0.0000000000000000        0.0000000000000000       0.99499999791948057     
 -0.47658862876254182        9.9999677915076954E-002   0.0000000000000000        0.0000000000000000       -3.2765873857723992E-007   1.9949999944325607       0.99999999854502697        1.4290767494852352E-009   0.0000000000000000        0.0000000000000000       0.99499999588753374     
 -0.47324414715719065        9.9999356014636956E-002   0.0000000000000000        0.0000000000000000       -6.5493570101289267E-007   1.9949999891434214       0.99999999716620080        2.7848060723432518E-009   0.0000000000000000        0.0000000000000000       0.99499999197722055     
 -0.46989966555183948        9.9998728070209153E-002   0.0000000000000000        0.0000000000000000       -1.2931727822472001E-006   1.9949999791074107       0.99999999455361022        5.3550385231682773E-009   0.0000000000000000        0.0000000000000000       0.99499998455380045     
 -0.46655518394648832        9.9997519391835918E-002   0.0000000000000000        0.0000000000000000       -2.5212703460637440E-006   1.9949999603393700       0.99999998967515236        1.0157418083587569E-008   0.0000000000000000        0.0000000000000000       0.99499997066421764     
 -0.46321070234113715        9.9995223936292926E-002   0.0000000000000000        0.0000000000000000       -4.8528468006582834E-006   1.9949999257654909       0.99999998070309581        1.8995924825958035E-008   0.0000000000000000        0.0000000000000000       0.99499994506239509     
 -0.45986622073578598        9.9990924239784673E-002   0.0000000000000000        0.0000000000000000       -9.2187442798407113E-006   1.9949998630700596       0.99999996446382600        3.5006917317385125E-008   0.0000000000000000        0.0000000000000000       0.99499989860623361     
 -0.45652173913043476        9.9982983140380718E-002   0.0000000000000000        0.0000000000000000       -1.7279348877642323E-005   1.9949997512520050       0.99999993556350464        6.3529008094165925E-008   0.0000000000000000        0.0000000000000000       0.99499981568850038     
 -0.45317725752508359        9.9968527260508963E-002   0.0000000000000000        0.0000000000000000       -3.1947615139593395E-005   1.9949995553125119       0.99999988504944959        1.1343848864982586E-007   0.0000000000000000        0.0000000000000000       0.99499967026306246     
 -0.44983277591973242        9.9942599325223133E-002   0.0000000000000000        0.0000000000000000       -5.8246977113966972E-005   1.9949992183864191       0.99999979844501385        1.9911212667278405E-007   0.0000000000000000        0.0000000000000000       0.99499941994140528     
 -0.44648829431438125        9.9896798056052435E-002   0.0000000000000000        0.0000000000000000       -1.0468708979762400E-004   1.9949986505934927       0.99999965298314408        3.4317559779264580E-007   0.0000000000000000        0.0000000000000000       0.99499899761034871     
 -0.44314381270903008        9.9817147781062460E-002   0.0000000000000000        0.0000000000000000       -1.8541739882274087E-004   1.9949977137448252       0.99999941377398704        5.8021151040447433E-007   0.0000000000000000        0.0000000000000000       0.99499829997083800     
 -0.43979933110367891        9.9680847438089248E-002   0.0000000000000000        0.0000000000000000       -3.2351133017506287E-004   1.9949961996313537       0.99999902802165974        9.6194593107779883E-007   0.0000000000000000        0.0000000000000000       0.99499717160969392     
 -0.43645484949832775        9.9451449155500027E-002   0.0000000000000000        0.0000000000000000       -5.5583336921631772E-004   1.9949937920614778       0.99999841349318863        1.5664228815874538E-006   0.0000000000000000        0.0000000000000000       0.99499537856828901     
 -0.43311036789297658        9.9071931152740600E-002   0.0000000000000000        0.0000000000000000       -9.4002600655396413E-004   1.9949899719592339       0.99999742624562171        2.5219505176582286E-006   0.0000000000000000        0.0000000000000000       0.99499254571361229     
 -0.42976588628762541        9.8455096991316424E-002   0.0000000000000000        0.0000000000000000       -1.5641842722036012E-003   1.9949837155189794       0.99999575388297179        4.0859920096338462E-006   0.0000000000000000        0.0000000000000000       0.99498796163600756     
 -0.42642140468227424        9.7470815067466743E-002   0.0000000000000000        0.0000000000000000       -2.5596998859232578E-003   1.9949724742780441       0.99999255011101396        6.9145822692182912E-006   0.0000000000000000        0.0000000000000000       0.99497992416703018     
 -0.42307692307692307        9.5929895873466078E-002   0.0000000000000000        0.0000000000000000       -4.1174670993001606E-003   1.9949487061790028       0.99998512270468565        1.2955912024408732E-005   0.0000000000000000        0.0000000000000000       0.99496358347431701     
 -0.41973244147157190        9.3564997081595866E-002   0.0000000000000000        0.0000000000000000       -6.5070406423764588E-003   1.9948878434414965       0.99996314676030429        2.8570221375049598E-005   0.0000000000000000        0.0000000000000000       0.99492469668119232     
 -0.41638795986622074        9.0009957294861720E-002   0.0000000000000000        0.0000000000000000       -1.0097313722779588E-002   1.9947139335811943       0.99990564122249836        7.5262338167296329E-005   0.0000000000000000        0.0000000000000000       0.99480829235869594     
 -0.41304347826086957        8.4780530700010973E-002   0.0000000000000000        0.0000000000000000       -1.5375694835187135E-002   1.9945285260827643       0.99988071969417058        1.3049546146992960E-004   0.0000000000000000        0.0000000000000000       0.99464780638859374     
 -0.40969899665551840        7.7261675397530885E-002   0.0000000000000000        0.0000000000000000       -2.2960558655040219E-002   1.9946475679986584       0.99991777652278424        9.9221113340750973E-005   0.0000000000000000        0.0000000000000000       0.99472979147587404     
 -0.40635451505016723        6.6689168000716781E-002   0.0000000000000000        0.0000000000000000       -3.3620601506742197E-002   1.9950227456492686        1.0000306914959038       -4.8225052524717897E-006   0.0000000000000000        0.0000000000000000       0.99499205415336489     
 -0.40301003344481606        5.3348062481975114E-002   0.0000000000000000        0.0000000000000000       -4.6996550851429827E-002   1.9952966347159027        1.0000908001766831       -9.1384868765640961E-005   0.0000000000000000        0.0000000000000000       0.99520583453921962     
 -0.39966555183946489        4.1331205871912323E-002   0.0000000000000000        0.0000000000000000       -5.8928714025812255E-002   1.9953781292214838        1.0001164638622391       -1.0947687448326048E-004   0.0000000000000000        0.0000000000000000       0.99526166535924476     
 -0.39632107023411373        3.1443205006829580E-002   0.0000000000000000        0.0000000000000000       -6.8813958569056255E-002   1.9954868449321044        1.0001585396493304       -1.3781815117230335E-004   0.0000000000000000        0.0000000000000000       0.99532830528277405     
 -0.39297658862876256        2.3405214563200785E-002   0.0000000000000000        0.0000000000000000       -7.6695907295204535E-002   1.9956590289296350        1.0001976463106026       -1.8483973315543297E-004   0.0000000000000000        0.0000000000000000       0.99546138261903228     
 -0.38963210702341139        1.7227121990242168E-002   0.0000000000000000        0.0000000000000000       -8.3038674622359282E-002   1.9956522112289021        1.0001882802814037       -1.9402724430482284E-004   0.0000000000000000        0.0000000000000000       0.99546393094749830     
 -0.38628762541806022        1.2243943751411209E-002   0.0000000000000000        0.0000000000000000       -8.7670132185168267E-002   1.9955703292378391        1.0001533151459179       -1.4401237680193693E-004   0.0000000000000000        0.0000000000000000       0.99541701409192107     
 -0.38294314381270905        8.8345846509217639E-003   0.0000000000000000        0.0000000000000000       -9.1490029034463877E-002   1.9952841913116997        1.0000934667401593       -1.1098120293938516E-004   0.0000000000000000        0.0000000000000000       0.99519072457154045     
 -0.37959866220735788        5.9021209345509421E-003   0.0000000000000000        0.0000000000000000       -9.3868627088315129E-002   1.9951197118872703        1.0000154055161763       -2.3605259770646195E-005   0.0000000000000000        0.0000000000000000       0.99510430637109415     
 -0.37625418060200672        4.2666796476448421E-003   0.0000000000000000        0.0000000000000000       -9.6057129695250418E-002   1.9948756682646156       0.99995410177144828        2.9455922628381326E-005   0.0000000000000000        0.0000000000000000       0.99492156649316743     
 -0.37290969899665549        2.6576910045135950E-003   0.0000000000000000        0.0000000000000000       -9.7146464600053828E-002   1.9946178363515559       0.99985127435636689        1.0532736853136226E-004   0.0000000000000000        0.0000000000000000       0.99476656199518898     
 -0.36956521739130432        1.8893195634500583E-003   0.0000000000000000        0.0000000000000000       -9.8250674060567172E-002   1.9941900228112974       0.99971980535090232        2.0915823508584397E-004   0.0000000000000000        0.0000000000000000       0.99447021746039521     
 -0.36622073578595316        1.1760731019374751E-003   0.0000000000000000        0.0000000000000000       -9.8816064178730276E-002   1.9935592785851011       0.99949800140465817        3.8656374012387899E-004   0.0000000000000000        0.0000000000000000       0.99406127718044290     
 -0.36287625418060199        7.3984350569509106E-004   0.0000000000000000        0.0000000000000000       -9.9220676819520306E-002   1.9925452741645651       0.99916019393222022        6.6938948006737013E-004   0.0000000000000000        0.0000000000000000       0.99338508023234495     
 -0.35953177257525082        5.2207838981625776E-004   0.0000000000000000        0.0000000000000000       -9.9551485535410156E-002   1.9909959097976824       0.99864438621092610        1.0887069481824347E-003   0.0000000000000000        0.0000000000000000       0.99235152358675638     
 -0.35618729096989965        2.9311230161741810E-004   0.0000000000000000        0.0000000000000000       -9.9677236334318867E-002   1.9886676855659000       0.99785927137381580        1.7246219405775553E-003   0.0000000000000000        0.0000000000000000       0.99080841419208421     
 -0.35284280936454848        1.8737554104138193E-004   0.0000000000000000        0.0000000000000000       -9.9800461365887216E-002   1.9853184704361699       0.99673916717646960        2.6411285953037013E-003   0.0000000000000000        0.0000000000000000       0.98857930325970023     
 -0.34949832775919731        1.3843913677046157E-004   0.0000000000000000        0.0000000000000000       -9.9890700344377373E-002   1.9805958400504649       0.99515519914327566        3.9373055237894063E-003   0.0000000000000000        0.0000000000000000       0.98544064090718919     
 -0.34615384615384615        7.7093694925066874E-005   0.0000000000000000        0.0000000000000000       -9.9918570486852626E-002   1.9741395274049229       0.99298431451128277        5.7162250881357063E-003   0.0000000000000000        0.0000000000000000       0.98115521289364027     
 -0.34280936454849498        4.3906121612524327E-005   0.0000000000000000        0.0000000000000000       -9.9940894427195906E-002   1.9655306164140014       0.99008776682192723        8.0945968668206889E-003   0.0000000000000000        0.0000000000000000       0.97544284959207406     
 -0.33946488294314381        3.8837059706836861E-005   0.0000000000000000        0.0000000000000000       -9.9968153933907997E-002   1.9543612983753160       0.98632029477302152        1.1193246021824609E-002   0.0000000000000000        0.0000000000000000       0.96804100360229450     
 -0.33612040133779264        2.8231138484792787E-005   0.0000000000000000        0.0000000000000000       -9.9982194902325044E-002   1.9402318161059260       0.98153865031689747        1.5139903603859833E-002   0.0000000000000000        0.0000000000000000       0.95869316578902852     
 -0.33277591973244147        1.4230546675543851E-005   0.0000000000000000        0.0000000000000000       -9.9981545041108594E-002   1.9227989401256287       0.97561818457093286        2.0050183064622525E-002   0.0000000000000000        0.0000000000000000       0.94718075555469583     
 -0.32943143812709030        6.9021528828789446E-006   0.0000000000000000        0.0000000000000000       -9.9986227827425167E-002   1.9017709723038998       0.96844515074598891        2.6030016462311942E-002   0.0000000000000000        0.0000000000000000       0.93332582155791088     
 -0.32608695652173914        8.5042944270083986E-006   0.0000000000000000        0.0000000000000000       -9.9994342677603404E-002   1.8769561848986562       0.95993435356652324        3.3167993048784761E-002   0.0000000000000000        0.0000000000000000       0.91702183133213311     
 -0.32274247491638797        6.1256656365280725E-006   0.0000000000000000        0.0000000000000000       -9.9998452258121942E-002   1.8482488930623293       0.95002780010756482        4.1540678639401016E-002   0.0000000000000000        0.0000000000000000       0.89822109295476460     
 -0.31939799331103680        1.6526178730158268E-006   0.0000000000000000        0.0000000000000000       -9.9996828282419958E-002   1.8156331222788440       0.93871151649385609        5.1219965669624418E-002   0.0000000000000000        0.0000000000000000       0.87692160578498779     
 -0.31605351170568563       -3.5655197028145883E-007   0.0000000000000000        0.0000000000000000       -9.9997459681095635E-002   1.7796127461125530       0.92616422062887249        6.2109816418897096E-002   0.0000000000000000        0.0000000000000000       0.85344852548368055     
 -0.31270903010033446        7.2775658097061991E-007   0.0000000000000000        0.0000000000000000       -9.9999559855069725E-002   1.7432938312928652       0.91334963598587915        7.3287059418462530E-002   0.0000000000000000        0.0000000000000000       0.82994419530698593     
 -0.30936454849498329        6.6604395290154200E-007   0.0000000000000000        0.0000000000000000      -0.10000043495749188        1.7077441862988385       0.90066639926404646        8.4424047363325677E-002   0.0000000000000000        0.0000000000000000       0.80707778703479216     
 -0.30602006688963213       -1.9624738165622586E-007   0.0000000000000000        0.0000000000000000       -9.9999837859202800E-002   1.6731645584959476       0.88822126430973436        9.5459545597393142E-002   0.0000000000000000        0.0000000000000000       0.78494329418621323     
 -0.30267558528428096       -5.4358475921320069E-007   0.0000000000000000        0.0000000000000000       -9.9999645995101555E-002   1.6395707170278109       0.87602279302983399       0.10637632948057010        0.0000000000000000        0.0000000000000000       0.76354792399797677     
 -0.29933110367892979       -2.5360500335046987E-007   0.0000000000000000        0.0000000000000000       -9.9999934874451607E-002   1.6069716760141426       0.86408160823822733       0.11715915045812800        0.0000000000000000        0.0000000000000000       0.74289006777591537     
 -0.29598662207357862       -8.0112267754236635E-008   0.0000000000000000        0.0000000000000000      -0.10000011009937899        1.5753636114011131       0.85240311068339469       0.12779583493204139        0.0000000000000000        0.0000000000000000       0.72296050071771834     
 -0.29264214046822745       -1.6873045321589981E-007   0.0000000000000000        0.0000000000000000       -9.9999984203603801E-002   1.5447348999941919       0.84098978193613583       0.13827728546188822        0.0000000000000000        0.0000000000000000       0.70374511805805606     
 -0.28929765886287623       -2.6542250416779705E-007   0.0000000000000000        0.0000000000000000       -9.9999855241691984E-002   1.5150682524952317       0.82984190831236482       0.14859705786985608        0.0000000000000000        0.0000000000000000       0.68522634418286699     
 -0.28595317725752506       -2.1645736235328435E-007   0.0000000000000000        0.0000000000000000       -9.9999875399206475E-002   1.4863410774590302       0.81895761870431960       0.15875051657369466        0.0000000000000000        0.0000000000000000       0.66738345875471050     
 -0.28260869565217389       -1.3727757062047476E-007   0.0000000000000000        0.0000000000000000       -9.9999958466492775E-002   1.4585269595810155       0.80833335679812512       0.16873453569193295        0.0000000000000000        0.0000000000000000       0.65019360278289029     
 -0.27926421404682272       -1.2819089358897202E-007   0.0000000000000000        0.0000000000000000       -9.9999989892193109E-002   1.4315975970152697       0.79796456045025010       0.17854751204726585        0.0000000000000000        0.0000000000000000       0.63363303656501957     
 -0.27591973244147155       -1.5023029748633697E-007   0.0000000000000000        0.0000000000000000      -0.10000003196356283        1.4055234512052630       0.78784588504733355       0.18818905899881680        0.0000000000000000        0.0000000000000000       0.61767756615792935     
 -0.27257525083612039       -1.5717909633330769E-007   0.0000000000000000        0.0000000000000000      -0.10000010799595212        1.3802738573487026       0.77797121493996646       0.19765958768389916        0.0000000000000000        0.0000000000000000       0.60230264240873599     
 -0.26923076923076922       -1.3683334456608725E-007   0.0000000000000000        0.0000000000000000      -0.10000019443716632        1.3558177472710287       0.76833393349138424       0.20696019498201593        0.0000000000000000        0.0000000000000000       0.58748381377964443     
 -0.26588628762541805       -1.2903451407000420E-007   0.0000000000000000        0.0000000000000000      -0.10000024789366513        1.3321244257144840       0.75892723021695396       0.21609265178277279        0.0000000000000000        0.0000000000000000       0.57319719549752990     
 -0.26254180602006688       -1.4235805374344925E-007   0.0000000000000000        0.0000000000000000      -0.10000025801969728        1.3091637194120072       0.74974416543546740       0.22505921172695809        0.0000000000000000        0.0000000000000000       0.55941955397653986     
 -0.25919732441471571       -1.4078194019157584E-007   0.0000000000000000        0.0000000000000000      -0.10000026557139112        1.2869059886303811       0.74077768190792703       0.23386240835678671        0.0000000000000000        0.0000000000000000       0.54612830672245416     
 -0.25585284280936454       -1.2586312643815662E-007   0.0000000000000000        0.0000000000000000      -0.10000026424727561        1.2653224584419882       0.73202074456219191       0.24250500436773487        0.0000000000000000        0.0000000000000000       0.53330171387979619     
 -0.25250836120401338       -9.1933065025370732E-008   0.0000000000000000        0.0000000000000000      -0.10000023935011146        1.2443855294535724       0.72346647944495612       0.25098995805166491        0.0000000000000000        0.0000000000000000       0.52091905000861616     
 -0.24916387959866221       -2.6047751356904498E-008   0.0000000000000000        0.0000000000000000      -0.10000017068850572        1.2240688052220901       0.71510820542260156       0.25932028937014312        0.0000000000000000        0.0000000000000000       0.50896059979948849     
 -0.24581939799331104        6.1501756336071842E-008   0.0000000000000000        0.0000000000000000      -0.10000007515011927        1.2043471309131382       0.70693947675839697       0.26749896231312315        0.0000000000000000        0.0000000000000000       0.49740765415474120     
 -0.24247491638795987        1.3104050337820112E-007   0.0000000000000000        0.0000000000000000      -0.10000000682421194        1.1851968224568870       0.69895421310196848       0.27552883873223655        0.0000000000000000        0.0000000000000000       0.48624260935491853     
 -0.23913043478260870        1.8452187662782748E-007   0.0000000000000000        0.0000000000000000       -9.9999974855828899E-002   1.1665958547661215       0.69114680704281262       0.28341260004664059        0.0000000000000000        0.0000000000000000       0.47544904772330893     
 -0.23578595317725753        1.9673183256916796E-007   0.0000000000000000        0.0000000000000000       -9.9999945042250640E-002   1.1485239019103746       0.68351216770167145       0.29115262185821250        0.0000000000000000        0.0000000000000000       0.46501173420870312     
 -0.23244147157190637        2.1108737434339197E-007   0.0000000000000000        0.0000000000000000       -9.9999946018223318E-002   1.1309624799871170       0.67604580899191136       0.29875087969535830        0.0000000000000000        0.0000000000000000       0.45491667099520555     
 -0.22909698996655517        2.1055060210927260E-007   0.0000000000000000        0.0000000000000000       -9.9999947055954996E-002   1.1138951694346850       0.66874395563603861       0.30620887188408880        0.0000000000000000        0.0000000000000000       0.44515121379864636     
 -0.22575250836120400        1.9351818498530216E-007   0.0000000000000000        0.0000000000000000       -9.9999962918113847E-002   1.0973076949325660       0.66160359051358730       0.31352750933828355        0.0000000000000000        0.0000000000000000       0.43570410441897861     
 -0.22240802675585283        1.4529015133069870E-007   0.0000000000000000        0.0000000000000000      -0.10000001029070396        1.0811879080662219       0.65462246282756820       0.32070695144117911        0.0000000000000000        0.0000000000000000       0.42656544523865364     
 -0.21906354515050167        5.9566919458071723E-008   0.0000000000000000        0.0000000000000000      -0.10000009730151732        1.0655259328425040       0.64779917237970175       0.32774650527476984        0.0000000000000000        0.0000000000000000       0.41772676046280222     
 -0.21571906354515050       -2.6321132772953990E-008   0.0000000000000000        0.0000000000000000      -0.10000018497064762        1.0503144368875876       0.64113331281250552       0.33464457873694786        0.0000000000000000        0.0000000000000000       0.40918112407508200     
 -0.21237458193979933       -9.2365117520366057E-008   0.0000000000000000        0.0000000000000000      -0.10000025193814641        1.0355487192634030       0.63462554566847817       0.34139859025653424        0.0000000000000000        0.0000000000000000       0.40092317359492485     
 -0.20903010033444816       -1.4052424408485788E-007   0.0000000000000000        0.0000000000000000      -0.10000030110528431        1.0212266639603746       0.62827761985823494       0.34800482271013605        0.0000000000000000        0.0000000000000000       0.39294904410213966     
 -0.20568561872909699       -1.7171567172763582E-007   0.0000000000000000        0.0000000000000000      -0.10000033462743950        1.0073488086452773       0.62209243924980784       0.35445834122249670        0.0000000000000000        0.0000000000000000       0.38525636939546959     
 -0.20234113712374582       -1.8664086601914832E-007   0.0000000000000000        0.0000000000000000      -0.10000035447480321       0.99391853854556311       0.61607418462391106       0.36075298875923040        0.0000000000000000        0.0000000000000000       0.37784435392165211     
 -0.19899665551839466       -1.9219796653690665E-007   0.0000000000000000        0.0000000000000000      -0.10000035952873039       0.98094216917392474       0.61022838420694980       0.36688133556316110        0.0000000000000000        0.0000000000000000       0.37071378496697494     
 -0.19565217391304349       -1.8979655226046978E-007   0.0000000000000000        0.0000000000000000      -0.10000035502630220       0.96842889117101727       0.60456191965541650       0.37283454789452686        0.0000000000000000        0.0000000000000000       0.36386697151560082     
 -0.19230769230769232       -1.6989416269168997E-007   0.0000000000000000        0.0000000000000000      -0.10000032989602510       0.95639081858613140       0.59908306901925124       0.37860227077389547        0.0000000000000000        0.0000000000000000       0.35730774956688016     
 -0.18896321070234115       -1.3660405923823413E-007   0.0000000000000000        0.0000000000000000      -0.10000028326151257       0.94484324378770768       0.59380164466132723       0.38417257598546078        0.0000000000000000        0.0000000000000000       0.35104159912638044     
 -0.18561872909698995       -9.0773543247832072E-008   0.0000000000000000        0.0000000000000000      -0.10000021036911909       0.93380492689208627       0.58872914682714261       0.38953187752504254        0.0000000000000000        0.0000000000000000       0.34507578006494372     
 -0.18227424749163879       -2.1572050593861488E-008   0.0000000000000000        0.0000000000000000      -0.10000009800317800       0.92329822142596507       0.58387883961893394       0.39466477993929494        0.0000000000000000        0.0000000000000000       0.33941938180703107     
 -0.17892976588628762        5.1310049860449327E-008   0.0000000000000000        0.0000000000000000       -9.9999971522150302E-002  0.91334902994277734       0.57926574442898715       0.39955397692579864        0.0000000000000000        0.0000000000000000       0.33408328551379018     
 -0.17558528428093645        9.0627779537684592E-008   0.0000000000000000        0.0000000000000000       -9.9999858906108421E-002  0.90398664486224534       0.57490657471788598       0.40418033620768551        0.0000000000000000        0.0000000000000000       0.32908007014435936     
 -0.17224080267558528        1.0214811315247633E-007   0.0000000000000000        0.0000000000000000       -9.9999763259221691E-002  0.89524322068794349       0.57081948687608020       0.40852325002332940        0.0000000000000000        0.0000000000000000       0.32442373381186329     
 -0.16889632107023411        9.8294849031373931E-008   0.0000000000000000        0.0000000000000000       -9.9999690178948109E-002  0.88715250574757598       0.56702346967495798       0.41256131418161646        0.0000000000000000        0.0000000000000000       0.32012903607261806     
 -0.16555183946488294        8.8147296428573581E-008   0.0000000000000000        0.0000000000000000       -9.9999644763900317E-002  0.87974770109331024       0.56353729975752931       0.41627341248812882        0.0000000000000000        0.0000000000000000       0.31621040133578093     
 -0.16220735785953178        7.2178855286627377E-008   0.0000000000000000        0.0000000000000000       -9.9999623847118441E-002  0.87305849727940243       0.56037808186273963       0.41964028180937007        0.0000000000000000        0.0000000000000000       0.31268041541666275     
 -0.15886287625418061        5.2640254063533792E-008   0.0000000000000000        0.0000000000000000       -9.9999621526775134E-002  0.86710742579454481       0.55755943556528686       0.42264647542856554        0.0000000000000000        0.0000000000000000       0.30954799022925800     
 -0.15551839464882944        1.9877914789890421E-008   0.0000000000000000        0.0000000000000000       -9.9999640439866158E-002  0.86190583834204804       0.55508948483992748       0.42528248409437358        0.0000000000000000        0.0000000000000000       0.30681635350212055     
 -0.15217391304347827       -3.6075983869312802E-008   0.0000000000000000        0.0000000000000000       -9.9999692246767566E-002  0.85745015181789830       0.55296897087761976       0.42754668379708172        0.0000000000000000        0.0000000000000000       0.30448118094027860     
 -0.14882943143812710       -1.0599336530411702E-007   0.0000000000000000        0.0000000000000000       -9.9999769719473580E-002  0.85371922523710442       0.55118990493494457       0.42944679721149409        0.0000000000000000        0.0000000000000000       0.30252932030215979     
 -0.14548494983277591       -1.7924869127789649E-007   0.0000000000000000        0.0000000000000000       -9.9999858861395369E-002  0.85067357094610019       0.54973513572947064       0.43100052821960771        0.0000000000000000        0.0000000000000000       0.30093843521662955     
 -0.14214046822742474       -2.2740105906287331E-007   0.0000000000000000        0.0000000000000000       -9.9999939096743609E-002  0.84825662369201249       0.54857893316707629       0.43223505074707547        0.0000000000000000        0.0000000000000000       0.29967769052493620     
 -0.13879598662207357       -2.4900450347507134E-007   0.0000000000000000        0.0000000000000000      -0.10000001357885525       0.84639789187589343       0.54768851855614731       0.43318530420876300        0.0000000000000000        0.0000000000000000       0.29870937331974606     
 -0.13545150501672240       -2.4760820091675129E-007   0.0000000000000000        0.0000000000000000      -0.10000008788750982       0.84501763658124962       0.54702636209028466       0.43389136125193001        0.0000000000000000        0.0000000000000000       0.29799127449096496     
 -0.13210702341137123       -2.3166989218416695E-007   0.0000000000000000        0.0000000000000000      -0.10000014818079363       0.84403247198628040       0.54655294462609916       0.43439542500775774        0.0000000000000000        0.0000000000000000       0.29747952736018130     
 -0.12876254180602006       -2.0562114511520904E-007   0.0000000000000000        0.0000000000000000      -0.10000019946671970       0.84336085165022157       0.54622944223610970       0.43473893714404394        0.0000000000000000        0.0000000000000000       0.29713140941411187     
 -0.12541806020066890       -1.7802489675810897E-007   0.0000000000000000        0.0000000000000000      -0.10000024076821036       0.84292765453919094       0.54601994218296657       0.43496017471463877        0.0000000000000000        0.0000000000000000       0.29690771235622437     
 -0.12207357859531773       -1.5384551358030163E-007   0.0000000000000000        0.0000000000000000      -0.10000026965377254       0.84266757700197148       0.54589326823383899       0.43509253605890191        0.0000000000000000        0.0000000000000000       0.29677430876813249     
 -0.11872909698996656       -1.3478559110258461E-007   0.0000000000000000        0.0000000000000000      -0.10000028643139458       0.84252679139289222       0.54582393694393738       0.43516380018634859        0.0000000000000000        0.0000000000000000       0.29670285444895478     
 -0.11538461538461539       -1.1960634331115990E-007   0.0000000000000000        0.0000000000000000      -0.10000029354068950       0.84246054229474299       0.54579007213438369       0.43519589170092493        0.0000000000000000        0.0000000000000000       0.29667047016035930     
 -0.11204013377926421       -1.0715006001963340E-007   0.0000000000000000        0.0000000000000000      -0.10000029189368394       0.84243504717287188       0.54577437630904191       0.43520641735238708        0.0000000000000000        0.0000000000000000       0.29666067086382991     
 -0.10869565217391304       -8.7210515325395979E-008   0.0000000000000000        0.0000000000000000      -0.10000027884085304       0.84243520893968515       0.54577250353185769       0.43520435853089551        0.0000000000000000        0.0000000000000000       0.29666270540782741     
 -0.10535117056856187       -6.0962431377541036E-008   0.0000000000000000        0.0000000000000000      -0.10000025646271679       0.84246202954499227       0.54578340827953786       0.43518860225375400        0.0000000000000000        0.0000000000000000       0.29667862126545436     
 -0.10200668896321070       -2.4022292197719978E-008   0.0000000000000000        0.0000000000000000      -0.10000022160795147       0.84252494517118670       0.54581116759541293       0.43515411056101000        0.0000000000000000        0.0000000000000000       0.29671377757577383     
  -9.8662207357859535E-002   2.8998189332968145E-008   0.0000000000000000        0.0000000000000000      -0.10000017011128980       0.84261231292509153       0.54585052472790563       0.43510707622953193        0.0000000000000000        0.0000000000000000       0.29676178819718585     
  -9.5317725752508367E-002   1.0384582762513956E-007   0.0000000000000000        0.0000000000000000      -0.10000009706917956       0.84268822582861858       0.54588434805924213       0.43506563950968702        0.0000000000000000        0.0000000000000000       0.29680387776937645     
  -9.1973244147157185E-002   1.8283421488800747E-007   0.0000000000000000        0.0000000000000000      -0.10000002165022837       0.84274560325340642       0.54590917850559628       0.43503370804712954        0.0000000000000000        0.0000000000000000       0.29683642474781019     
  -8.8628762541806017E-002   2.4704383622030312E-007   0.0000000000000000        0.0000000000000000       -9.9999961280852021E-002  0.84278941745895009       0.54592742386872062       0.43500884424633701        0.0000000000000000        0.0000000000000000       0.29686199359022952     
  -8.5284280936454848E-002   2.9758425362825584E-007   0.0000000000000000        0.0000000000000000       -9.9999917799993274E-002  0.84282275901024772       0.54594055799478591       0.43498926467209453        0.0000000000000000        0.0000000000000000       0.29688220101546176     
  -8.1939799331103680E-002   3.2780145786281974E-007   0.0000000000000000        0.0000000000000000       -9.9999885818723780E-002  0.84284837289929981       0.54594991800195847       0.43497357806669762        0.0000000000000000        0.0000000000000000       0.29689845489734135     
  -7.8595317725752512E-002   3.4620967125502235E-007   0.0000000000000000        0.0000000000000000       -9.9999873052116051E-002  0.84286889530182396       0.54595680370214528       0.43496059308382096        0.0000000000000000        0.0000000000000000       0.29691209159967874     
  -7.5250836120401343E-002   3.5069974684679992E-007   0.0000000000000000        0.0000000000000000       -9.9999870021232479E-002  0.84288614357507696       0.54596204266982928       0.43494905513165955        0.0000000000000000        0.0000000000000000       0.29692410090524773     
  -7.1906354515050161E-002   3.4517345493118561E-007   0.0000000000000000        0.0000000000000000       -9.9999877157273223E-002  0.84290177635452324       0.54596629472317193       0.43493818127555789        0.0000000000000000        0.0000000000000000       0.29693548163135136     
  -6.8561872909698993E-002   3.1623840021399795E-007   0.0000000000000000        0.0000000000000000       -9.9999906185657877E-002  0.84291696946237893       0.54597018325319102       0.43492745739958732        0.0000000000000000        0.0000000000000000       0.29694678620918791     
  -6.5217391304347824E-002   2.6446728881085076E-007   0.0000000000000000        0.0000000000000000       -9.9999950109062305E-002  0.84293272799940611       0.54597423948299406       0.43491638765499729        0.0000000000000000        0.0000000000000000       0.29695848851641199     
  -6.1872909698996656E-002   1.9085453135183204E-007   0.0000000000000000        0.0000000000000000      -0.10000000325508689       0.84295020768002993       0.54597900009669464       0.43490432720486244        0.0000000000000000        0.0000000000000000       0.29697120758333534     
  -5.8528428093645488E-002   1.0882030299587289E-007   0.0000000000000000        0.0000000000000000      -0.10000005229616915       0.84297115718584381       0.54598530454309246       0.43489033096910967        0.0000000000000000        0.0000000000000000       0.29698585264275135     
  -5.5183946488294312E-002   2.6660392016418861E-008   0.0000000000000000        0.0000000000000000      -0.10000008188737029       0.84299824074916851       0.54599443838991679       0.43487302239585046        0.0000000000000000        0.0000000000000000       0.29700380235925172     
  -5.1839464882943144E-002  -5.8824725000123926E-008   0.0000000000000000        0.0000000000000000      -0.10000008926305599       0.84303469460497671       0.54600796363454729       0.43485078013025213        0.0000000000000000        0.0000000000000000       0.29702673097042942     
  -4.8494983277591976E-002  -1.3789358379312110E-007   0.0000000000000000        0.0000000000000000      -0.10000007400822235       0.84308143130364188       0.54602639086729332       0.43482324999830524        0.0000000000000000        0.0000000000000000       0.29705504043634862     
  -4.5150501672240800E-002  -2.0888449925601379E-007   0.0000000000000000        0.0000000000000000      -0.10000004409309826       0.84312501383426985       0.54604322395604743       0.43479740078294493        0.0000000000000000        0.0000000000000000       0.29708178987822237     
  -4.1806020066889632E-002  -2.7171249224318721E-007   0.0000000000000000        0.0000000000000000      -0.10000000735266278       0.84315666818563662       0.54605356407476646       0.43477714408481888        0.0000000000000000        0.0000000000000000       0.29710310411087010     
  -3.8461538461538464E-002  -3.1804547337183101E-007   0.0000000000000000        0.0000000000000000       -9.9999976332411880E-002  0.84317607128947902       0.54605764600076423       0.43476249011123824        0.0000000000000000        0.0000000000000000       0.29711842528871479     
  -3.5117056856187288E-002  -3.4780244872908691E-007   0.0000000000000000        0.0000000000000000       -9.9999953022574459E-002  0.84318823189271708       0.54605884654630332       0.43475218416245576        0.0000000000000000        0.0000000000000000       0.29712938534641370     
  -3.1772575250836120E-002  -3.5931244994039551E-007   0.0000000000000000        0.0000000000000000       -9.9999940958308303E-002  0.84319300571259226       0.54605664159623002       0.43474543666170151        0.0000000000000000        0.0000000000000000       0.29713636411636224     
  -2.8428093645484948E-002  -3.5711583871756259E-007   0.0000000000000000        0.0000000000000000       -9.9999937751995033E-002  0.84318613413151788       0.54604844847405076       0.43474449373673901        0.0000000000000000        0.0000000000000000       0.29713768565746707     
  -2.5083612040133780E-002  -3.5048033451895400E-007   0.0000000000000000        0.0000000000000000       -9.9999945049585759E-002  0.84316616904405473       0.54603376880831478       0.43475019163290213        0.0000000000000000        0.0000000000000000       0.29713240023573995     
  -2.1739130434782608E-002  -3.3110969201230855E-007   0.0000000000000000        0.0000000000000000       -9.9999959355067614E-002  0.84313724478778318       0.54601456347522759       0.43476011715178303        0.0000000000000000        0.0000000000000000       0.29712268131255554     
  -1.8394648829431440E-002  -3.0284731538283029E-007   0.0000000000000000        0.0000000000000000       -9.9999986794968604E-002  0.84310710501553432       0.54599432134535020       0.43477010197076965        0.0000000000000000        0.0000000000000000       0.29711278367018418     
  -1.5050167224080268E-002  -2.6132824469144063E-007   0.0000000000000000        0.0000000000000000      -0.10000002172848252       0.84308398834479126       0.54597726711819139       0.43477647780708834        0.0000000000000000        0.0000000000000000       0.29710672122659987     
  -1.1705685618729096E-002  -2.0883044051519649E-007   0.0000000000000000        0.0000000000000000      -0.10000006431447969       0.84306915259742554       0.54596407677088232       0.43477863949897894        0.0000000000000000        0.0000000000000000       0.29710507582654322     
  -8.3612040133779261E-003  -1.4385298503817414E-007   0.0000000000000000        0.0000000000000000      -0.10000010930996027       0.84306005212630042       0.54595332840043898       0.43477761623145017        0.0000000000000000        0.0000000000000000       0.29710672372586144     
  -5.0167224080267560E-003  -7.8029322163594812E-008   0.0000000000000000        0.0000000000000000      -0.10000014770278338       0.84305393714224319       0.54594359316788910       0.43477460567654602        0.0000000000000000        0.0000000000000000       0.29711034397435410     
  -1.6722408026755853E-003  -1.9354205295975204E-008   0.0000000000000000        0.0000000000000000      -0.10000016795210573       0.84304878490628687       0.54593391223657672       0.43477062795905252        0.0000000000000000        0.0000000000000000       0.29711487266971010     
   1.6722408026755853E-003   2.8738580382903889E-008   0.0000000000000000        0.0000000000000000      -0.10000016590650861       0.84304231492250503       0.54592334335933423       0.43476702364139197        0.0000000000000000        0.0000000000000000       0.29711897156317085     
   5.0167224080267560E-003   8.7478571237315409E-008   0.0000000000000000        0.0000000000000000      -0.10000014185382991       0.84303325142674357       0.54591135052951401       0.43476468222504489        0.0000000000000000        0.0000000000000000       0.29712190089722962     
   8.3612040133779261E-003   1.4921862070160115E-007   0.0000000000000000        0.0000000000000000      -0.10000010313899606       0.84302017137077301       0.54589721969852234       0.43476439702112901        0.0000000000000000        0.0000000000000000       0.29712295167225061     
   1.1705685618729096E-002   2.1083142993993638E-007   0.0000000000000000        0.0000000000000000      -0.10000005740698288       0.84300219503458595       0.54588037848039206       0.43476643373730928        0.0000000000000000        0.0000000000000000       0.29712181655419390     
   1.5050167224080268E-002   2.5963709275415425E-007   0.0000000000000000        0.0000000000000000      -0.10000001489348306       0.84297963917367325       0.54586083054693946       0.43477038275051660        0.0000000000000000        0.0000000000000000       0.29711880862673379     
   1.8394648829431440E-002   2.9828545981079105E-007   0.0000000000000000        0.0000000000000000       -9.9999979834974731E-002  0.84295335292291163       0.54583903918282417       0.43477571358269218        0.0000000000000000        0.0000000000000000       0.29711431374008751     
   2.1739130434782608E-002   3.2607100043914014E-007   0.0000000000000000        0.0000000000000000       -9.9999954258021037E-002  0.84292468394012987       0.54581568770079647       0.43478174353156507        0.0000000000000000        0.0000000000000000       0.29710899623933346     
   2.5083612040133780E-002   3.4591988790082158E-007   0.0000000000000000        0.0000000000000000       -9.9999942048575902E-002  0.84289479841310411       0.54579129444196073       0.43478787465337676        0.0000000000000000        0.0000000000000000       0.29710350397114332     
   2.8428093645484948E-002   3.5600782839032833E-007   0.0000000000000000        0.0000000000000000       -9.9999938633446389E-002  0.84286497619929368       0.54576637080217127       0.43479342160836548        0.0000000000000000        0.0000000000000000       0.29709860539712241     
   3.1772575250836120E-002   3.5899122252073865E-007   0.0000000000000000        0.0000000000000000       -9.9999945409040406E-002  0.84283582105266541       0.54574114340417568       0.43479809354872118        0.0000000000000000        0.0000000000000000       0.29709467764848979     
   3.5117056856187288E-002   3.4948142978119908E-007   0.0000000000000000        0.0000000000000000       -9.9999959657580670E-002  0.84280725171699644       0.54571559333929620       0.43480194822231683        0.0000000000000000        0.0000000000000000       0.29709165837770030     
   3.8461538461538464E-002   3.1928898736912709E-007   0.0000000000000000        0.0000000000000000       -9.9999986284622963E-002  0.84277923734341698       0.54568972048044706       0.43480496408508207        0.0000000000000000        0.0000000000000000       0.29708951686296992     
   4.1806020066889632E-002   2.7377151671531720E-007   0.0000000000000000        0.0000000000000000      -0.10000001748720236       0.84275420977511373       0.54566459352876517       0.43480576503867707        0.0000000000000000        0.0000000000000000       0.29708961624634861     
   4.5150501672240800E-002   2.1208962586014502E-007   0.0000000000000000        0.0000000000000000      -0.10000005226183335       0.84273352845034810       0.54564072327030444       0.43480356010393190        0.0000000000000000        0.0000000000000000       0.29709280518004366     
   4.8494983277591976E-002   1.3969271731472365E-007   0.0000000000000000        0.0000000000000000      -0.10000008034793606       0.84271629757186051       0.54561756545420015       0.43479859707523433        0.0000000000000000        0.0000000000000000       0.29709873211766041     
   5.1839464882943144E-002   5.6666863033562714E-008   0.0000000000000000        0.0000000000000000      -0.10000009339440330       0.84270127700029263       0.54559448308993996       0.43479145645306710        0.0000000000000000        0.0000000000000000       0.29710679391035261     
   5.5183946488294312E-002  -2.9934936592793456E-008   0.0000000000000000        0.0000000000000000      -0.10000008134749441       0.84268690441490057       0.54557051234670639       0.43478286087463258        0.0000000000000000        0.0000000000000000       0.29711639206819412     
   5.8528428093645488E-002  -1.1597103537607333E-007   0.0000000000000000        0.0000000000000000      -0.10000004650798099       0.84266748691262494       0.54554299009881035       0.43477572207665460        0.0000000000000000        0.0000000000000000       0.29712449681381459     
   6.1872909698996656E-002  -2.0196519616417110E-007   0.0000000000000000        0.0000000000000000       -9.9999993964304520E-002  0.84263736614897089       0.54550901215479863       0.43477291057767747        0.0000000000000000        0.0000000000000000       0.29712835399417226     
   6.5217391304347824E-002  -2.7423359846445820E-007   0.0000000000000000        0.0000000000000000       -9.9999942479163925E-002  0.84259516211632857       0.54546780274912265       0.43477498064958503        0.0000000000000000        0.0000000000000000       0.29712735936720597     
   6.8561872909698993E-002  -3.2383582347259325E-007   0.0000000000000000        0.0000000000000000       -9.9999900622767701E-002  0.84254178022499104       0.54541964126513576       0.43478119142079014        0.0000000000000000        0.0000000000000000       0.29712213895985523     
   7.1906354515050161E-002  -3.4927596634330811E-007   0.0000000000000000        0.0000000000000000       -9.9999873623960692E-002  0.84248004136062027       0.54536584881061900       0.43479000548819957        0.0000000000000000        0.0000000000000000       0.29711419255000127     
   7.5250836120401343E-002  -3.5250155300385684E-007   0.0000000000000000        0.0000000000000000       -9.9999866870909143E-002  0.84241585763291305       0.54530921740488925       0.43479833579026006        0.0000000000000000        0.0000000000000000       0.29710664022802374     
   7.8595317725752512E-002  -3.4584900086230285E-007   0.0000000000000000        0.0000000000000000       -9.9999869965757271E-002  0.84235675154740197       0.54525294784424827       0.43480208874336157        0.0000000000000000        0.0000000000000000       0.29710380370315376     
   8.1939799331103680E-002  -3.2452184585898084E-007   0.0000000000000000        0.0000000000000000       -9.9999883356499605E-002  0.84230371816109573       0.54519736439827104       0.43480071071445853        0.0000000000000000        0.0000000000000000       0.29710635376282463     
   8.5284280936454848E-002  -2.9166164005824021E-007   0.0000000000000000        0.0000000000000000       -9.9999916204971145E-002  0.84225414430888512       0.54514099590411280       0.43479514640375244        0.0000000000000000        0.0000000000000000       0.29711314840477232     
   8.8628762541806017E-002  -2.4039875898841699E-007   0.0000000000000000        0.0000000000000000       -9.9999961880338009E-002  0.84220135021858167       0.54507999957599385       0.43478823488639551        0.0000000000000000        0.0000000000000000       0.29712135064258788     
   9.1973244147157185E-002  -1.7625450969402198E-007   0.0000000000000000        0.0000000000000000      -0.10000002430569893       0.84213689126042501       0.54500956473761497       0.43478357541742185        0.0000000000000000        0.0000000000000000       0.29712732652281010     
   9.5317725752508367E-002  -9.8749129329239547E-008   0.0000000000000000        0.0000000000000000      -0.10000010039650099       0.84205551386630673       0.54492629809516580       0.43478299406572518        0.0000000000000000        0.0000000000000000       0.29712921577114093     
   9.8662207357859535E-002  -2.8501446852230508E-008   0.0000000000000000        0.0000000000000000      -0.10000017058755359       0.84195613105829858       0.54482863874291987       0.43478600272275575        0.0000000000000000        0.0000000000000000       0.29712749231537877     
  0.10200668896321070        2.0047004442327880E-008   0.0000000000000000        0.0000000000000000      -0.10000021892578638       0.84183988401659149       0.54471581650630174       0.43479070549724014        0.0000000000000000        0.0000000000000000       0.29712406751028980     
  0.10535117056856187        5.2699198559647120E-008   0.0000000000000000        0.0000000000000000      -0.10000025029365966       0.84170692027158223       0.54458608926449681       0.43479524995181557        0.0000000000000000        0.0000000000000000       0.29712083100708542     
  0.10869565217391304        7.6765511807605562E-008   0.0000000000000000        0.0000000000000000      -0.10000027081825762       0.84155353525012488       0.54443496818983950       0.43479889160543400        0.0000000000000000        0.0000000000000000       0.29711856706028539     
  0.11204013377926421        9.7628869860041039E-008   0.0000000000000000        0.0000000000000000      -0.10000028467943529       0.84137082334515201       0.54425391118117705       0.43480202041061355        0.0000000000000000        0.0000000000000000       0.29711691216397496     
  0.11538461538461539        1.1180851726251383E-007   0.0000000000000000        0.0000000000000000      -0.10000028735122475       0.84114456089597289       0.54402929476515438       0.43480524989328517        0.0000000000000000        0.0000000000000000       0.29711526613081851     
  0.11872909698996656        1.2759219655908306E-007   0.0000000000000000        0.0000000000000000      -0.10000028144696096       0.84085464281723676       0.54374080559829596       0.43480837936696753        0.0000000000000000        0.0000000000000000       0.29711383721894086     
  0.12207357859531773        1.4826132531972648E-007   0.0000000000000000        0.0000000000000000      -0.10000026482462963       0.84047216625238041       0.54335826906894391       0.43481014402754514        0.0000000000000000        0.0000000000000000       0.29711389718343650     
  0.12541806020066890        1.7460235253950837E-007   0.0000000000000000        0.0000000000000000      -0.10000023595940753       0.83995339853841844       0.54283646516888573       0.43480905451055785        0.0000000000000000        0.0000000000000000       0.29711693336953265     
  0.12876254180602006        2.0357300274787347E-007   0.0000000000000000        0.0000000000000000      -0.10000019630065371       0.83923153220283830       0.54210825720656930       0.43480475738268343        0.0000000000000000        0.0000000000000000       0.29712327499626900     
  0.13210702341137123        2.3089803969245390E-007   0.0000000000000000        0.0000000000000000      -0.10000014705187493       0.83820808760647780       0.54107681135138608       0.43479884810659764        0.0000000000000000        0.0000000000000000       0.29713127625509173     
  0.13545150501672240        2.4767356353757438E-007   0.0000000000000000        0.0000000000000000      -0.10000008837280008       0.83674532832667547       0.53960747272046372       0.43479434746297058        0.0000000000000000        0.0000000000000000       0.29713785560621181     
  0.13879598662207357        2.4927772779130663E-007   0.0000000000000000        0.0000000000000000      -0.10000001461922919       0.83465941009813760       0.53751916407159472       0.43479398176885609        0.0000000000000000        0.0000000000000000       0.29714024602654288     
  0.14214046822742474        2.2776314274761257E-007   0.0000000000000000        0.0000000000000000       -9.9999939156306381E-002  0.83171241886805469       0.53457460983770289       0.43479839330717518        0.0000000000000000        0.0000000000000000       0.29713780903035181     
  0.14548494983277591        1.7850888391726397E-007   0.0000000000000000        0.0000000000000000       -9.9999857015235713E-002  0.82760159441957448       0.53046905958437673       0.43480564022282026        0.0000000000000000        0.0000000000000000       0.29713253483519769     
  0.14882943143812710        1.0377600670768577E-007   0.0000000000000000        0.0000000000000000       -9.9999765736753565E-002  0.82194649880620130       0.52481881566637134       0.43481252352779670        0.0000000000000000        0.0000000000000000       0.29712768313982996     
  0.15217391304347827        3.4755540313667255E-008   0.0000000000000000        0.0000000000000000       -9.9999689077057058E-002  0.81427879298730255       0.51715325622578212       0.43481679671543921        0.0000000000000000        0.0000000000000000       0.29712553676152048     
  0.15551839464882944       -2.0162700482215798E-008   0.0000000000000000        0.0000000000000000       -9.9999638663226878E-002  0.80404185856028310       0.50691576892030876       0.43481847412635033        0.0000000000000000        0.0000000000000000       0.29712608963997428     
  0.15886287625418061       -5.1251169914792100E-008   0.0000000000000000        0.0000000000000000       -9.9999622448071132E-002  0.79060663298729328       0.49347889426359265       0.43481916300977647        0.0000000000000000        0.0000000000000000       0.29712773872370063     
  0.16220735785953178       -7.1542328721938852E-008   0.0000000000000000        0.0000000000000000       -9.9999626530335783E-002  0.77330641106439335       0.47617722967922949       0.43482018868128125        0.0000000000000000        0.0000000000000000       0.29712918138516387     
  0.16555183946488294       -8.6931828584119570E-008   0.0000000000000000        0.0000000000000000       -9.9999649194984497E-002  0.75149059074083890       0.45436003829006738       0.43482143615239460        0.0000000000000000        0.0000000000000000       0.29713055245077152     
  0.16889632107023411       -9.4677197640922747E-008   0.0000000000000000        0.0000000000000000       -9.9999696124545914E-002  0.72459564364498719       0.42746302993683089       0.43482205684297587        0.0000000000000000        0.0000000000000000       0.29713261370815636     
  0.17224080267558528       -9.5628956522883988E-008   0.0000000000000000        0.0000000000000000       -9.9999769996913970E-002  0.69216786284970211       0.39503359029532970       0.43482111324438716        0.0000000000000000        0.0000000000000000       0.29713427255437236     
  0.17558528428093645       -8.0922933728199278E-008   0.0000000000000000        0.0000000000000000       -9.9999866592746206E-002  0.65524851364848113       0.35812113481515029       0.43481028153211931        0.0000000000000000        0.0000000000000000       0.29712737883333079     
  0.17892976588628762       -3.8718356048155799E-008   0.0000000000000000        0.0000000000000000       -9.9999981405117164E-002  0.61965333808763989       0.32249913052119378       0.43483539729362525        0.0000000000000000        0.0000000000000000       0.29715420756644617     
  0.18227424749163879        3.4724368664612271E-008   0.0000000000000000        0.0000000000000000      -0.10000011072121842       0.59102216264448781       0.29383259706279730       0.43487112710175352        0.0000000000000000        0.0000000000000000       0.29718956558169057     
  0.18561872909698995        9.8974450564698735E-008   0.0000000000000000        0.0000000000000000      -0.10000022011283580       0.56869298015967595       0.27152321464155954       0.43484699478456529        0.0000000000000000        0.0000000000000000       0.29716976551811641     
  0.18896321070234115        1.4068488284576546E-007   0.0000000000000000        0.0000000000000000      -0.10000029071157274       0.55175741380813892       0.25465734986651384       0.43476863191532172        0.0000000000000000        0.0000000000000000       0.29710006394162514     
  0.19230769230769232        1.7157640644168638E-007   0.0000000000000000        0.0000000000000000      -0.10000033578598744       0.53934596264946177       0.24228912932249344       0.43472315388237331        0.0000000000000000        0.0000000000000000       0.29705683332696836     
  0.19565217391304349        1.9042829034313753E-007   0.0000000000000000        0.0000000000000000      -0.10000035883105715       0.53060600941889324       0.23350433200509041       0.43478057762505307        0.0000000000000000        0.0000000000000000       0.29710167741380283     
  0.19899665551839466        1.9267231668697885E-007   0.0000000000000000        0.0000000000000000      -0.10000036127881495       0.52465562057683446       0.22745283161667570       0.43490385814864829        0.0000000000000000        0.0000000000000000       0.29720278896015878     
  0.20234113712374582        1.8732639249024744E-007   0.0000000000000000        0.0000000000000000      -0.10000035405770666       0.52065439263717483       0.22339236543134025       0.43497901480286688        0.0000000000000000        0.0000000000000000       0.29726202720583461     
  0.20568561872909699        1.7058161366441006E-007   0.0000000000000000        0.0000000000000000      -0.10000033265612873       0.51795808597489468       0.22073461683314169       0.43493419780499576        0.0000000000000000        0.0000000000000000       0.29722346914175296     
  0.20903010033444816        1.3735882484723973E-007   0.0000000000000000        0.0000000000000000      -0.10000029743120532       0.51618386728210797       0.21905348046711837       0.43481435671054464        0.0000000000000000        0.0000000000000000       0.29713038681498960     
  0.21237458193979933        8.5174392859616149E-008   0.0000000000000000        0.0000000000000000      -0.10000024859950964       0.51511580815124391       0.21804536826920232       0.43474101665499182        0.0000000000000000        0.0000000000000000       0.29707043988204163     
  0.21571906354515050        1.6272319867012258E-008   0.0000000000000000        0.0000000000000000      -0.10000018101505963       0.51456332621983925       0.21748575312146448       0.43476511677535368        0.0000000000000000        0.0000000000000000       0.29707757309837474     
  0.21906354515050167       -6.9916296493705783E-008   0.0000000000000000        0.0000000000000000      -0.10000009095442088       0.51436347404998584       0.21720708614771603       0.43476902967427594        0.0000000000000000        0.0000000000000000       0.29715638790226984     
  0.22240802675585283       -1.5203328295862735E-007   0.0000000000000000        0.0000000000000000      -0.10000000385061403       0.51424513729579802       0.21708703469288834       0.43484645295423946        0.0000000000000000        0.0000000000000000       0.29715810260290965     
  0.22575250836120400       -1.9518490618825438E-007   0.0000000000000000        0.0000000000000000       -9.9999957840449058E-002  0.51423770275252867       0.21704946471510606       0.43488918439134550        0.0000000000000000        0.0000000000000000       0.29718823803742261     
  0.22909698996655517       -2.1068107804155361E-007   0.0000000000000000        0.0000000000000000       -9.9999941655701641E-002  0.51425428015260866       0.21704280400675563       0.43490424009765583        0.0000000000000000        0.0000000000000000       0.29721147614585308     
  0.23244147157190637       -2.1096145643251421E-007   0.0000000000000000        0.0000000000000000       -9.9999940350965488E-002  0.51426146834144049       0.21704831008151715       0.43490496511139987        0.0000000000000000        0.0000000000000000       0.29721315825992334     
  0.23578595317725753       -1.9634006671898285E-007   0.0000000000000000        0.0000000000000000       -9.9999940866488404E-002  0.51427097780281983       0.21706650829768445       0.43490095773802451        0.0000000000000000        0.0000000000000000       0.29720446950513535     
  0.23913043478260870       -1.8457938090869425E-007   0.0000000000000000        0.0000000000000000       -9.9999973238504486E-002  0.51428887135611567       0.21710025451633139       0.43488919944682614        0.0000000000000000        0.0000000000000000       0.29718861683978426     
  0.24247491638795987       -1.3294921509384272E-007   0.0000000000000000        0.0000000000000000      -0.10000000936298721       0.51431333469225571       0.21714581869971733       0.43487417937832418        0.0000000000000000        0.0000000000000000       0.29716751599253843     
  0.24581939799331104       -6.2045468864537347E-008   0.0000000000000000        0.0000000000000000      -0.10000007805104223       0.51434959816853043       0.21719227240211159       0.43486088967927133        0.0000000000000000        0.0000000000000000       0.29715732576641890     
  0.24916387959866221        2.6813182541294120E-008   0.0000000000000000        0.0000000000000000      -0.10000017435214541       0.51438381907694530       0.21723188368722160       0.43485892430932577        0.0000000000000000        0.0000000000000000       0.29715193538972368     
  0.25250836120401338        9.3584782291872906E-008   0.0000000000000000        0.0000000000000000      -0.10000024353292770       0.51442393293455191       0.21726831775730798       0.43486232582723550        0.0000000000000000        0.0000000000000000       0.29715561517724387     
  0.25585284280936454        1.2730109902248753E-007   0.0000000000000000        0.0000000000000000      -0.10000026759591667       0.51447139487813809       0.21730380176163877       0.43487637229378351        0.0000000000000000        0.0000000000000000       0.29716759311649926     
  0.25919732441471571        1.4363054204355536E-007   0.0000000000000000        0.0000000000000000      -0.10000026740697179       0.51453264861371806       0.21734189498153642       0.43490038693479477        0.0000000000000000        0.0000000000000000       0.29719075363218161     
  0.26254180602006688        1.4676395145803977E-007   0.0000000000000000        0.0000000000000000      -0.10000025978365111       0.51460542927211339       0.21738549182038164       0.43493094512452429        0.0000000000000000        0.0000000000000000       0.29721993745173175     
  0.26588628762541805        1.3234101177579935E-007   0.0000000000000000        0.0000000000000000      -0.10000025143203338       0.51466614595133153       0.21742917381296559       0.43494662114567761        0.0000000000000000        0.0000000000000000       0.29723697213836592     
  0.26923076923076922        1.3562379225053100E-007   0.0000000000000000        0.0000000000000000      -0.10000020039633470       0.51470922825595178       0.21746788258177163       0.43494750482599803        0.0000000000000000        0.0000000000000000       0.29724134567418009     
  0.27257525083612039        1.5615857472092743E-007   0.0000000000000000        0.0000000000000000      -0.10000011381807458       0.51474073529406961       0.21750290977422515       0.43494301258008272        0.0000000000000000        0.0000000000000000       0.29723782551984451     
  0.27591973244147155        1.5429255092197318E-007   0.0000000000000000        0.0000000000000000      -0.10000003404195680       0.51476628247979772       0.21753313322105647       0.43493480477394253        0.0000000000000000        0.0000000000000000       0.29723314925874128     
  0.27926421404682272        1.3229656184743678E-007   0.0000000000000000        0.0000000000000000       -9.9999987152744746E-002  0.51478596602401405       0.21755886170510311       0.43492572505390426        0.0000000000000000        0.0000000000000000       0.29722710431891097     
  0.28260869565217389        1.4033723251452004E-007   0.0000000000000000        0.0000000000000000       -9.9999955932245421E-002  0.51480502624852997       0.21758186271770275       0.43491860475200056        0.0000000000000000        0.0000000000000000       0.29722316353082723     
  0.28595317725752506        2.1745358435685139E-007   0.0000000000000000        0.0000000000000000       -9.9999874732333918E-002  0.51482313247139089       0.21760295193663823       0.43491836705612047        0.0000000000000000        0.0000000000000000       0.29722018053475263     
  0.28929765886287623        2.6993792052192377E-007   0.0000000000000000        0.0000000000000000       -9.9999847211612397E-002  0.51484707472589730       0.21762313729083857       0.43492213490034776        0.0000000000000000        0.0000000000000000       0.29722393743505876     
  0.29264214046822745        1.8353604338092189E-007   0.0000000000000000        0.0000000000000000       -9.9999966203642737E-002  0.51487832766703079       0.21764323959950249       0.43493596455131806        0.0000000000000000        0.0000000000000000       0.29723508806752824     
  0.29598662207357862        7.9340420525954795E-008   0.0000000000000000        0.0000000000000000      -0.10000010429479581       0.51492289726123408       0.21766579965795724       0.43496147212673558        0.0000000000000000        0.0000000000000000       0.29725709760327684     
  0.29933110367892979        2.2317600380440675E-007   0.0000000000000000        0.0000000000000000       -9.9999959875331237E-002  0.51498025112250401       0.21769181654130829       0.43499732757011322        0.0000000000000000        0.0000000000000000       0.29728843458119575     
  0.30267558528428096        5.3547813748971114E-007   0.0000000000000000        0.0000000000000000       -9.9999647949977025E-002  0.51502005981175525       0.21771359456436123       0.43501904991027562        0.0000000000000000        0.0000000000000000       0.29730646524739401     
  0.30602006688963213        2.4424389772392568E-007   0.0000000000000000        0.0000000000000000       -9.9999772656497482E-002  0.51503653235411795       0.21772906719910201       0.43502260571053070        0.0000000000000000        0.0000000000000000       0.29730746515501599     
  0.30936454849498329       -6.4690522838658850E-007   0.0000000000000000        0.0000000000000000      -0.10000042493686591       0.51504224970369161       0.21773945215357679       0.43502038464152792        0.0000000000000000        0.0000000000000000       0.29730279755011485     
  0.31270903010033446       -8.5147427349937778E-007   0.0000000000000000        0.0000000000000000       -9.9999655489383582E-002  0.51504086706494479       0.21774627777283734       0.43500927990584687        0.0000000000000000        0.0000000000000000       0.29729458929210745     
  0.31605351170568563        2.9447378162179701E-007   0.0000000000000000        0.0000000000000000       -9.9997542296492256E-002  0.51501972380789895       0.21775153967864985       0.43498500241159560        0.0000000000000000        0.0000000000000000       0.29726818412924910     
  0.31939799331103680       -1.4734518664108396E-006   0.0000000000000000        0.0000000000000000       -9.9996618474358409E-002  0.51496435525354278       0.21775016525322119       0.43492910194914886        0.0000000000000000        0.0000000000000000       0.29721419000032162     
  0.32274247491638797       -5.9045481725089438E-006   0.0000000000000000        0.0000000000000000       -9.9998339344738590E-002  0.51484527181756756       0.21773009372150331       0.43481938556552630        0.0000000000000000        0.0000000000000000       0.29711517809606425     
  0.32608695652173914       -8.7445250187802035E-006   0.0000000000000000        0.0000000000000000       -9.9994663926799149E-002  0.51462281099725249       0.21767871211142270       0.43462173821443989        0.0000000000000000        0.0000000000000000       0.29694409888582979     
  0.32943143812709030       -7.0847317824902343E-006   0.0000000000000000        0.0000000000000000       -9.9986702626652046E-002  0.51423690037292114       0.21758120845174631       0.43428255693521833        0.0000000000000000        0.0000000000000000       0.29665569192117480     
  0.33277591973244147       -1.3688264678636737E-005   0.0000000000000000        0.0000000000000000       -9.9981337058565004E-002  0.51358768058909876       0.21741251736387077       0.43371770467544457        0.0000000000000000        0.0000000000000000       0.29617516322522802     
  0.33612040133779264       -2.7408651080374594E-005   0.0000000000000000        0.0000000000000000       -9.9982059000329582E-002  0.51251575850272391       0.21713050941441994       0.43278816855483498        0.0000000000000000        0.0000000000000000       0.29538524908830399     
  0.33946488294314381       -3.8991008539634691E-005   0.0000000000000000        0.0000000000000000       -9.9968972784112251E-002  0.51077145039493066       0.21666769227352053       0.43126915566550367        0.0000000000000000        0.0000000000000000       0.29410375812141010     
  0.34280936454849498       -4.3901395979287532E-005   0.0000000000000000        0.0000000000000000       -9.9941927165582228E-002  0.50796052222752186       0.21591763252850921       0.42880814116799965        0.0000000000000000        0.0000000000000000       0.29204288969901271     
  0.34615384615384615       -7.5891946930892309E-005   0.0000000000000000        0.0000000000000000       -9.9917988736338559E-002  0.50347179835221900       0.21471463149636899       0.42485163651172930        0.0000000000000000        0.0000000000000000       0.28875716685585001     
  0.34949832775919731       -1.3743381557749192E-004   0.0000000000000000        0.0000000000000000       -9.9891358609519768E-002  0.49638296014469624       0.21280595445397832       0.41850467501314664        0.0000000000000000        0.0000000000000000       0.28357700569071792     
  0.35284280936454848       -1.8832913726693905E-004   0.0000000000000000        0.0000000000000000       -9.9802298336758591E-002  0.48530294635684468       0.20980409997347826       0.40829763514593548        0.0000000000000000        0.0000000000000000       0.27549884638336641     
  0.35618729096989965       -2.9175961433916461E-004   0.0000000000000000        0.0000000000000000       -9.9676445403889313E-002  0.46811001478172493       0.20510297482890094       0.39175001219817912        0.0000000000000000        0.0000000000000000       0.26300703995282398     
  0.35953177257525082       -5.2052028562411053E-004   0.0000000000000000        0.0000000000000000       -9.9551694700339463E-002  0.44159536147975659       0.19774333810795197       0.36436220398399505        0.0000000000000000        0.0000000000000000       0.24385202337180462     
  0.36287625418060199       -7.4168538806977365E-004   0.0000000000000000        0.0000000000000000       -9.9223164190429175E-002  0.40058368120354193       0.18608942778549328       0.31701927510389172        0.0000000000000000        0.0000000000000000       0.21449425341804865     
  0.36622073578595316       -1.1735438027418402E-003   0.0000000000000000        0.0000000000000000       -9.8813707309588480E-002  0.34087416405819126       0.16793030659189562       0.23516143714682866        0.0000000000000000        0.0000000000000000       0.17294385746629565     
  0.36956521739130432       -1.8914529836923418E-003   0.0000000000000000        0.0000000000000000       -9.8252571355504317E-002  0.28790010298351409       0.14962984377516053       0.14700569835043481        0.0000000000000000        0.0000000000000000       0.13827025920835356     
  0.37290969899665549       -2.6573028436419283E-003   0.0000000000000000        0.0000000000000000       -9.7146076403880066E-002  0.25475609064753302       0.13798825859489355        8.0443041278142002E-002   0.0000000000000000        0.0000000000000000       0.11676783205263944     
  0.37625418060200672       -4.2650652508643000E-003   0.0000000000000000        0.0000000000000000       -9.6055479321177153E-002  0.23650376410046220       0.13133778023510240        3.9670733848126423E-002   0.0000000000000000        0.0000000000000000       0.10516598386535979     
  0.37959866220735788       -5.9050995385785902E-003   0.0000000000000000        0.0000000000000000       -9.3870826749714906E-002  0.22756161235557024       0.12792920079333814        1.8370848585716203E-002   0.0000000000000000        0.0000000000000000        9.9632411562232098E-002
  0.38294314381270905       -8.8326254404408801E-003   0.0000000000000000        0.0000000000000000       -9.1486687092479674E-002  0.22339667769882360       0.12633627893320451        8.4142463397402327E-003   0.0000000000000000        0.0000000000000000        9.7060398765619074E-002
  0.38628762541806022       -1.2247074917480019E-002   0.0000000000000000        0.0000000000000000       -8.7671430078930759E-002  0.22157940518799096       0.12561064464283092        3.8536806498615152E-003   0.0000000000000000        0.0000000000000000        9.5968760545160028E-002
  0.38963210702341139       -1.7226663097925039E-002   0.0000000000000000        0.0000000000000000       -8.3035998559833082E-002  0.22076039318603141       0.12529902190687650        1.9281237513662783E-003   0.0000000000000000        0.0000000000000000        9.5461371279154911E-002
  0.39297658862876256       -2.3407277343157083E-002   0.0000000000000000        0.0000000000000000       -7.6695721836321257E-002  0.22043253498093254       0.12516315019923346        1.0740353101748958E-003   0.0000000000000000        0.0000000000000000        9.5269384781699079E-002
  0.39632107023411373       -3.1443806856497544E-002   0.0000000000000000        0.0000000000000000       -6.8812463814859656E-002  0.22030437790982121       0.12511310852318197        8.0420869347177734E-004   0.0000000000000000        0.0000000000000000        9.5191269386639257E-002
  0.39966555183946489       -4.1332095533164831E-002   0.0000000000000000        0.0000000000000000       -5.8928087332530368E-002  0.22027433893159906       0.12509658303253199        7.4010406647021562E-004   0.0000000000000000        0.0000000000000000        9.5177755899067074E-002
  0.40301003344481606       -5.3348351734503953E-002   0.0000000000000000        0.0000000000000000       -4.6996212986572035E-002  0.22021851389585290       0.12508175696074442        6.3367314097521790E-004   0.0000000000000000        0.0000000000000000        9.5136756935108480E-002
  0.40635451505016723       -6.6689029676140266E-002   0.0000000000000000        0.0000000000000000       -3.3620733908338911E-002  0.21995313905031832       0.12501210078303107       -1.5178501748425925E-004   0.0000000000000000        0.0000000000000000        9.4941038267287253E-002
  0.40969899665551840       -7.7261386185632178E-002   0.0000000000000000        0.0000000000000000       -2.2960845978964681E-002  0.21960765480859290       0.12489198814983472       -1.0162052646097977E-003   0.0000000000000000        0.0000000000000000        9.4715666658758177E-002
  0.41304347826086957       -8.4780213277773964E-002   0.0000000000000000        0.0000000000000000       -1.5376012574776381E-002  0.21955405568918221       0.12486470386931951       -1.1292574960221143E-003   0.0000000000000000        0.0000000000000000        9.4689351819862697E-002
  0.41638795986622074       -9.0009673763479653E-002   0.0000000000000000        0.0000000000000000       -1.0097598528086121E-002  0.21977850143304969       0.12491064944738715       -5.1645238032587998E-004   0.0000000000000000        0.0000000000000000        9.4867851985662541E-002
  0.41973244147157190       -9.3564769686608248E-002   0.0000000000000000        0.0000000000000000       -6.5072695180176578E-003  0.21991801485669915       0.12496987939128494       -1.8446658178873713E-004   0.0000000000000000        0.0000000000000000        9.4948135465414196E-002
  0.42307692307692307       -9.5929725489914811E-002   0.0000000000000000        0.0000000000000000       -4.1176388323100072E-003  0.21996179788498721       0.12498764413635866       -8.5616535462405428E-005   0.0000000000000000        0.0000000000000000        9.4974153748628554E-002
  0.42642140468227424       -9.7470693635070341E-002   0.0000000000000000        0.0000000000000000       -2.5598224123812448E-003  0.21997844830293911       0.12499353845564598       -4.8313522443109123E-005   0.0000000000000000        0.0000000000000000        9.4984909847293131E-002
  0.42976588628762541       -9.8455013840274566E-002   0.0000000000000000        0.0000000000000000       -1.5642682469596812E-003  0.21998664863659906       0.12499612640328764       -3.0097989245913426E-005   0.0000000000000000        0.0000000000000000        9.4990522233311420E-002
  0.43311036789297658       -9.9071876099750461E-002   0.0000000000000000        0.0000000000000000       -9.4008164724588975E-004  0.21999152512334935       0.12499756259811641       -1.9237690685410136E-005   0.0000000000000000        0.0000000000000000        9.4993962525232942E-002
  0.43645484949832775       -9.9451413759610391E-002   0.0000000000000000        0.0000000000000000       -5.5586916699383170E-004  0.21999466436244511       0.12499846376495874       -1.2183961786436575E-005   0.0000000000000000        0.0000000000000000        9.4996200597486369E-002
  0.43979933110367891       -9.9680825269413881E-002   0.0000000000000000        0.0000000000000000       -3.2353376412587426E-004  0.21999670617367761       0.12499904776330907       -7.5556419968503165E-006   0.0000000000000000        0.0000000000000000        9.4997658410368530E-002
  0.44314381270903008       -9.9817134224040177E-002   0.0000000000000000        0.0000000000000000       -1.8543112567375990E-004  0.21999801128067242       0.12499942251916618       -4.5771459541782422E-006   0.0000000000000000        0.0000000000000000        9.4998588761506256E-002
  0.44648829431438125       -9.9896789945976838E-002   0.0000000000000000        0.0000000000000000       -1.0469530568575748E-004  0.21999882487399508       0.12499965742843321       -2.7113159876280024E-006   0.0000000000000000        0.0000000000000000        9.4999167445561875E-002
  0.44983277591973242       -9.9942594572277527E-002   0.0000000000000000        0.0000000000000000       -5.8251794389678626E-005  0.21999931939917960       0.12499980094284358       -1.5732788872787969E-006   0.0000000000000000        0.0000000000000000        9.4999518456336043E-002
  0.45317725752508359       -9.9968524528356861E-002   0.0000000000000000        0.0000000000000000       -3.1950385542125824E-005  0.21999961303478904       0.12499988651900533       -8.9584447418517827E-007   0.0000000000000000        0.0000000000000000        9.4999726515783714E-002
  0.45652173913043476       -9.9982981598356765E-002   0.0000000000000000        0.0000000000000000       -1.7280913207519933E-005  0.21999978372753926       0.12499993643453419       -5.0130104358376372E-007   0.0000000000000000        0.0000000000000000        9.4999847293005049E-002
  0.45986622073578598       -9.9990923384553121E-002   0.0000000000000000        0.0000000000000000       -9.2196123373693741E-006  0.21999988105511592       0.12499996497403271       -2.7599949195983422E-007   0.0000000000000000        0.0000000000000000        9.4999916081083199E-002
  0.46321070234113715       -9.9995223469866418E-002   0.0000000000000000        0.0000000000000000       -4.8533205887056194E-006  0.21999993557232400       0.12499998099626791       -1.4964205475176609E-007   0.0000000000000000        0.0000000000000000        9.4999954576056075E-002
  0.46655518394648832       -9.9997519141600072E-002   0.0000000000000000        0.0000000000000000       -2.5215248820831428E-006  0.21999996560693580       0.12499998984011984       -7.9953970407294482E-008   0.0000000000000000        0.0000000000000000        9.4999975766815958E-002
  0.46989966555183948       -9.9998727937991166E-002   0.0000000000000000        0.0000000000000000       -1.2933075135677368E-006  0.21999998189594244       0.12499999464455330       -4.2122036286026499E-008   0.0000000000000000        0.0000000000000000        9.4999987251389140E-002
  0.47324414715719065       -9.9999355945691079E-002   0.0000000000000000        0.0000000000000000       -6.5500559572460031E-007  0.21999999059898706       0.12499999721537540       -2.1890459188686906E-008   0.0000000000000000        0.0000000000000000        9.4999993383611647E-002
  0.47658862876254182       -9.9999677878356272E-002   0.0000000000000000        0.0000000000000000       -3.2769367984876063E-007  0.21999999518210323       0.12499999857115941       -1.1226660280473069E-008   0.0000000000000000        0.0000000000000000        9.4999996610943799E-002
  0.47993311036789299       -9.9999840932117195E-002   0.0000000000000000        0.0000000000000000       -1.6185485004866474E-007  0.21999999756331431       0.12499999927644821       -5.6837517187393955E-009   0.0000000000000000        0.0000000000000000        9.4999998286866102E-002
  0.48327759197324416       -9.9999922160010427E-002   0.0000000000000000        0.0000000000000000       -7.9208199563340303E-008  0.21999999878278559       0.12499999963844641       -2.8442455429286387E-009   0.0000000000000000        0.0000000000000000        9.4999999144339181E-002
  0.48662207357859533       -9.9999962796995939E-002   0.0000000000000000        0.0000000000000000       -3.7802208752304055E-008  0.21999999940356607       0.12499999982248922       -1.4117664202579182E-009   0.0000000000000000        0.0000000000000000        9.4999999581076855E-002
  0.48996655518394649       -9.9999981385960293E-002   0.0000000000000000        0.0000000000000000       -1.8838223827626633E-008  0.21999999971289474       0.12499999991581086       -7.0308787046183709E-010   0.0000000000000000        0.0000000000000000        9.4999999797083887E-002
  0.49331103678929766       -9.9999992874614502E-002   0.0000000000000000        0.0000000000000000       -6.9760666317699539E-009  0.21999999988611232       0.12499999996609357       -3.5093987984576588E-010   0.0000000000000000        0.0000000000000000        9.4999999920018757E-002
  0.49665551839464883       -9.9999981385960293E-002   0.0000000000000000        0.0000000000000000       -1.8838223827626633E-008  0.21999999971289474       0.12499999991581086       -7.0308787046183709E-010   0.0000000000000000        0.0000000000000000        9.4999999797083887E-002
  0.50000000000000000       -9.9999981385960293E-002   0.0000000000000000        0.0000000000000000       -1.8838223827626633E-008  0.21999999971289474       0.12499999991581086       -7.0308787046183709E-010   0.0000000000000000        0.0000000000000000        9.4999999797083887E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/StrangN200/sigma10.txt <==
 -0.50000000000000000        9.9999998919522076E-002   0.0000000000000000        0.0000000000000000       -1.0397346167114200E-009   1.9949999999594630       0.99999999998795230        1.2874994769376209E-011   0.0000000000000000        0.0000000000000000       0.99499999997151067     
 -0.49665551839464883        9.9999998919522076E-002   0.0000000000000000        0.0000000000000000       -1.0397346167114200E-009   1.9949999999594630       0.99999999998795230        1.2874994769376209E-011   0.0000000000000000        0.0000000000000000       0.99499999997151067     
 -0.49331103678929766        9.9999998919522076E-002   0.0000000000000000        0.0000000000000000       -1.0397346167114200E-009   1.9949999999594630       0.99999999998795230        1.2874994769376209E-011   0.0000000000000000        0.0000000000000000       0.99499999997151067     
 -0.48996655518394649        9.9999997180778913E-002   0.0000000000000000        0.0000000000000000       -2.8008453916136667E-009   1.9949999998927317       0.99999999996806144        3.1053002522823358E-011   0.0000000000000000        0.0000000000000000       0.99499999992467025     
 -0.48662207357859533        9.9999994365826017E-002   0.0000000000000000        0.0000000000000000       -5.6044701411424948E-009   1.9949999997797017       0.99999999993407784        6.3489006126026446E-011   0.0000000000000000        0.0000000000000000       0.99499999984562382     
 -0.48327759197324416        9.9999988225737024E-002   0.0000000000000000        0.0000000000000000       -1.1719934479084008E-008   1.9949999995448724       0.99999999986367805        1.3104806338354592E-010   0.0000000000000000        0.0000000000000000       0.99499999968119435     
 -0.47993311036789299        9.9999975971536384E-002   0.0000000000000000        0.0000000000000000       -2.3902408430356767E-008   1.9949999990735690       0.99999999972197795        2.6724575028453180E-010   0.0000000000000000        0.0000000000000000       0.99499999935159100     
 -0.47658862876254182        9.9999951412845317E-002   0.0000000000000000        0.0000000000000000       -4.8301691599149664E-008   1.9949999981353264       0.99999999943945683        5.3885972711833971E-010   0.0000000000000000        0.0000000000000000       0.99499999869586953     
 -0.47324414715719065        9.9999903003364782E-002   0.0000000000000000        0.0000000000000000       -9.6359174393484661E-008   1.9949999962915439       0.99999999888315028        1.0737003702595191E-009   0.0000000000000000        0.0000000000000000       0.99499999740839362     
 -0.46989966555183948        9.9999808728082826E-002   0.0000000000000000        0.0000000000000000       -1.8987825279526649E-007   1.9949999927128363       0.99999999780120763        2.1138791951234066E-009   0.0000000000000000        0.0000000000000000       0.99499999491162872     
 -0.46655518394648832        9.9999627584192508E-002   0.0000000000000000        0.0000000000000000       -3.6942576038441835E-007   1.9949999858555567       0.99999999572366360        4.1111920845511997E-009   0.0000000000000000        0.0000000000000000       0.99499999013189311     
 -0.46321070234113715        9.9999284197504826E-002   0.0000000000000000        0.0000000000000000       -7.0950326421712136E-007   1.9949999728870722       0.99999999178593513        7.8967601751625017E-009   0.0000000000000000        0.0000000000000000       0.99499998110113708     
 -0.45986622073578598        9.9998642229274362E-002   0.0000000000000000        0.0000000000000000       -1.3447308484625089E-006   1.9949999486879721       0.99999998442123228        1.4976677489811948E-008   0.0000000000000000        0.0000000000000000       0.99499996426673987     
 -0.45652173913043476        9.9997458994365240E-002   0.0000000000000000        0.0000000000000000       -2.5144711477525683E-006   1.9949999041496107       0.99999997083397996        2.8038154814475620E-008   0.0000000000000000        0.0000000000000000       0.99499993331563075     
 -0.45317725752508359        9.9995309702858054E-002   0.0000000000000000        0.0000000000000000       -4.6372061794907242E-006   1.9949998233284649       0.99999994611634746        5.1798824799398716E-008   0.0000000000000000        0.0000000000000000       0.99499987721211747     
 -0.44983277591973242        9.9991463643346365E-002   0.0000000000000000        0.0000000000000000       -8.4318898389599334E-006   1.9949996787922832       0.99999990179762643        9.4401645886158679E-008   0.0000000000000000        0.0000000000000000       0.99499977699465680     
 -0.44648829431438125        9.9984686468156531E-002   0.0000000000000000        0.0000000000000000       -1.5111358932300982E-005   1.9949994241912834       0.99999982351856320        1.6965238214419322E-007   0.0000000000000000        0.0000000000000000       0.99499960067272031     
 -0.44314381270903008        9.9972932239969989E-002   0.0000000000000000        0.0000000000000000       -2.6682935398359271E-005   1.9949989827201973       0.99999968740179757        3.0051453472175235E-007   0.0000000000000000        0.0000000000000000       0.99499929531839970     
 -0.43979933110367891        9.9952876646367594E-002   0.0000000000000000        0.0000000000000000       -4.6402942923595169E-005   1.9949982297609936       0.99999945456137329        5.2440358103819470E-007   0.0000000000000000        0.0000000000000000       0.99499877519962032     
 -0.43645484949832775        9.9919230428929959E-002   0.0000000000000000        0.0000000000000000       -7.9443295846004668E-005   1.9949969677615926       0.99999906310330344        9.0091798585494820E-007   0.0000000000000000        0.0000000000000000       0.99499790465828908     
 -0.43311036789297658        9.9863763211251677E-002   0.0000000000000000        0.0000000000000000       -1.3383596112442764E-004   1.9949948916336626       0.99999841701277903        1.5226197562932112E-006   0.0000000000000000        0.0000000000000000       0.99499647462088359     
 -0.42976588628762541        9.9773968918422495E-002   0.0000000000000000        0.0000000000000000       -2.2175860153442013E-004   1.9949915442635899       0.99999737169368430        2.5291579520883373E-006   0.0000000000000000        0.0000000000000000       0.99499417256990563     
 -0.42642140468227424        9.9631324830077417E-002   0.0000000000000000        0.0000000000000000       -3.6120225624729289E-004   1.9949862652722219       0.99999571698483414        4.1240907279449745E-006   0.0000000000000000        0.0000000000000000       0.99499054828738787     
 -0.42307692307692307        9.9409150849456604E-002   0.0000000000000000        0.0000000000000000       -5.7800600119060019E-004   1.9949781440814558       0.99999316092033930        6.5915996579582302E-006   0.0000000000000000        0.0000000000000000       0.99498498316111639     
 -0.41973244147157190        9.9070180629545035E-002   0.0000000000000000        0.0000000000000000       -9.0813797241071016E-004   1.9949660050121256       0.99998932277203123        1.0305684186045842E-005   0.0000000000000000        0.0000000000000000       0.99497668224009450     
 -0.41638795986622074        9.8564128392104475E-002   0.0000000000000000        0.0000000000000000       -1.3999313518767602E-003   1.9949484875146830       0.99998375530167205        1.5714589693258978E-005   0.0000000000000000        0.0000000000000000       0.99496473221301096     
 -0.41304347826086957        9.7825781690306257E-002   0.0000000000000000        0.0000000000000000       -2.1157424939503258E-003   1.9949243632961229       0.99997604099269577        2.3261002005837519E-005   0.0000000000000000        0.0000000000000000       0.99494832230342711     
 -0.40969899665551840        9.6774468022208932E-002   0.0000000000000000        0.0000000000000000       -3.1321905874861669E-003   1.9948934006460211       0.99996604854908222        3.3146257425536837E-005   0.0000000000000000        0.0000000000000000       0.99492735209693872     
 -0.40635451505016723        9.5317269137189631E-002   0.0000000000000000        0.0000000000000000       -4.5365530990448292E-003   1.9948581965015353       0.99995431322589445        4.4765627337704248E-005   0.0000000000000000        0.0000000000000000       0.99490388327564094     
 -0.40301003344481606        9.3380131097300867E-002   0.0000000000000000        0.0000000000000000       -6.3939885302481472E-003   1.9948249653855299       0.99994086432188101        5.6571370269536410E-005   0.0000000000000000        0.0000000000000000       0.99488410106364888     
 -0.39966555183946489        9.1420530246781082E-002   0.0000000000000000        0.0000000000000000       -8.2283040409491994E-003   1.9947708604921568       0.99992145362119922        7.5704329116672614E-005   0.0000000000000000        0.0000000000000000       0.99484940687095758     
 -0.39632107023411373        8.9721361071736255E-002   0.0000000000000000        0.0000000000000000       -9.7719280500776443E-003   1.9946905513697488       0.99989355599794294        1.0248894301361121E-004   0.0000000000000000        0.0000000000000000       0.99479699537180588     
 -0.39297658862876256        8.8248614302771811E-002   0.0000000000000000        0.0000000000000000       -1.1050600228697523E-002   1.9945879869643546       0.99985748517742923        1.3742450354128208E-004   0.0000000000000000        0.0000000000000000       0.99473050178692535     
 -0.38963210702341139        8.6991582835805478E-002   0.0000000000000000        0.0000000000000000       -1.2125248204631917E-002   1.9944608496770395       0.99981427145646151        1.7867105819631873E-004   0.0000000000000000        0.0000000000000000       0.99464657822057811     
 -0.38628762541806022        8.5871194322870367E-002   0.0000000000000000        0.0000000000000000       -1.2991151538287476E-002   1.9943112413338393       0.99976168735356297        2.2783973497512511E-004   0.0000000000000000        0.0000000000000000       0.99454955398027622     
 -0.38294314381270905        8.4919002876295779E-002   0.0000000000000000        0.0000000000000000       -1.3754634604182430E-002   1.9941278753356912       0.99969956894067480        2.8443953515403620E-004   0.0000000000000000        0.0000000000000000       0.99442830639501656     
 -0.37959866220735788        8.4011706997451058E-002   0.0000000000000000        0.0000000000000000       -1.4360121649819646E-002   1.9939057878276867       0.99962118785172005        3.5499439689719271E-004   0.0000000000000000        0.0000000000000000       0.99428459997596663     
 -0.37625418060200672        8.3224496796587291E-002   0.0000000000000000        0.0000000000000000       -1.4941117765711638E-002   1.9936116098540095       0.99952198694598893        4.4266271720699748E-004   0.0000000000000000        0.0000000000000000       0.99408962290802072     
 -0.37290969899665549        8.2432930308733221E-002   0.0000000000000000        0.0000000000000000       -1.5426350643274361E-002   1.9932208027422074       0.99938667782010149        5.5908076064057266E-004   0.0000000000000000        0.0000000000000000       0.99383412492210577     
 -0.36956521739130432        8.1691183258257485E-002   0.0000000000000000        0.0000000000000000       -1.5903353357994938E-002   1.9926690662903712       0.99919967479459404        7.1859937551166906E-004   0.0000000000000000        0.0000000000000000       0.99346939149577729     
 -0.36622073578595316        8.0954956668948697E-002   0.0000000000000000        0.0000000000000000       -1.6355830034094947E-002   1.9918852663921274       0.99893368477776590        9.4179287784602200E-004   0.0000000000000000        0.0000000000000000       0.99295158161436159     
 -0.36287625418060199        8.0215254339758721E-002   0.0000000000000000        0.0000000000000000       -1.6792346140534611E-002   1.9907496064284078       0.99854933307352212        1.2618568280945066E-003   0.0000000000000000        0.0000000000000000       0.99220027335488570     
 -0.35953177257525082        7.9473483403288622E-002   0.0000000000000000        0.0000000000000000       -1.7225262122401882E-002   1.9891136578367443       0.99799749905596824        1.7191563702664266E-003   0.0000000000000000        0.0000000000000000       0.99111615878077597     
 -0.35618729096989965        7.8724451699465042E-002   0.0000000000000000        0.0000000000000000       -1.7661875056625840E-002   1.9867659706147498       0.99720653285560990        2.3715826380628449E-003   0.0000000000000000        0.0000000000000000       0.98955943775913990     
 -0.35284280936454848        7.7960997094472989E-002   0.0000000000000000        0.0000000000000000       -1.8104494384772983E-002   1.9834505549222419       0.99609011412987081        3.2902726745497202E-003   0.0000000000000000        0.0000000000000000       0.98736044079237106     
 -0.34949832775919731        7.7174404290038759E-002   0.0000000000000000        0.0000000000000000       -1.8559084150201830E-002   1.9788461082816502       0.99453981053520601        4.5650701077611889E-003   0.0000000000000000        0.0000000000000000       0.98430629774644407     
 -0.34615384615384615        7.6359641662338246E-002   0.0000000000000000        0.0000000000000000       -1.9032435330341966E-002   1.9725841516804778       0.99243018763966895        6.2998485174569603E-003   0.0000000000000000        0.0000000000000000       0.98015396404080901     
 -0.34280936454849498        7.5513480849181788E-002   0.0000000000000000        0.0000000000000000       -1.9530777196009791E-002   1.9642512507569565       0.98961935631316900        8.6131929812407557E-003   0.0000000000000000        0.0000000000000000       0.97463189444378739     
 -0.33946488294314381        7.4636573799534353E-002   0.0000000000000000        0.0000000000000000       -2.0053971475941536E-002   1.9534210905084493       0.98595922521187640        1.1631008972075170E-002   0.0000000000000000        0.0000000000000000       0.96746186529657296     
 -0.33612040133779264        7.3732104309290378E-002   0.0000000000000000        0.0000000000000000       -2.0597282007849008E-002   1.9396761832557678       0.98130189067837248        1.5481815434565659E-002   0.0000000000000000        0.0000000000000000       0.95837429257739537     
 -0.33277591973244147        7.2815500071993305E-002   0.0000000000000000        0.0000000000000000       -2.1145528566460250E-002   1.9226470181868240       0.97551215356827814        2.0287215204964737E-002   0.0000000000000000        0.0000000000000000       0.94713486461854590     
 -0.32943143812709030        7.1900517232463518E-002   0.0000000000000000        0.0000000000000000       -2.1685512896247889E-002   1.9020385993404934       0.96847578240060472        2.6155859623461925E-002   0.0000000000000000        0.0000000000000000       0.93356281693988852     
 -0.32608695652173914        7.0988196480333554E-002   0.0000000000000000        0.0000000000000000       -2.2219311160817063E-002   1.8776542450913545       0.96010742385040471        3.3177480585609688E-002   0.0000000000000000        0.0000000000000000       0.91754682124094977     
 -0.32274247491638797        7.0083342257775072E-002   0.0000000000000000        0.0000000000000000       -2.2745695642328569E-002   1.8493915193430981       0.95035017197908767        4.1424758934166001E-002   0.0000000000000000        0.0000000000000000       0.89904134736401031     
 -0.31939799331103680        6.9187716667116511E-002   0.0000000000000000        0.0000000000000000       -2.3257018008494706E-002   1.8172389011685874       0.93918562386007387        5.0963216319336750E-002   0.0000000000000000        0.0000000000000000       0.87805327730851368     
 -0.31605351170568563        6.8312576521355278E-002   0.0000000000000000        0.0000000000000000       -2.3755196550347392E-002   1.7815525731583817       0.92676178681460808        6.1751498035945006E-002   0.0000000000000000        0.0000000000000000       0.85479078634377348     
 -0.31270903010033446        6.7454063600733971E-002   0.0000000000000000        0.0000000000000000       -2.4228877820143532E-002   1.7453369121451801       0.91397925793050638        7.2892593323687027E-002   0.0000000000000000        0.0000000000000000       0.83135765421467367     
 -0.30936454849498329        6.6624460445483619E-002   0.0000000000000000        0.0000000000000000       -2.4686980036103614E-002   1.7098399238693505       0.90132010257372996        8.4006307495018473E-002   0.0000000000000000        0.0000000000000000       0.80851982129562061     
 -0.30602006688963213        6.5816148726381279E-002   0.0000000000000000        0.0000000000000000       -2.5122313818101243E-002   1.6753059317329773       0.88889269095077972        9.5020461445939453E-002   0.0000000000000000        0.0000000000000000       0.78641324078219765     
 -0.30267558528428096        6.5024630760148208E-002   0.0000000000000000        0.0000000000000000       -2.5531065740797998E-002   1.6417499480654247       0.87670942482498460       0.10591773254188665        0.0000000000000000        0.0000000000000000       0.76504052324044025     
 -0.29933110367892979        6.4266044657737734E-002   0.0000000000000000        0.0000000000000000       -2.5931516688269325E-002   1.6091827862333781       0.86478154037648514       0.11668250871294968        0.0000000000000000        0.0000000000000000       0.74440124585689293     
 -0.29598662207357862        6.3518279534018354E-002   0.0000000000000000        0.0000000000000000       -2.6303598375569510E-002   1.5776013093847863       0.85311460724439270       0.12730223549835623        0.0000000000000000        0.0000000000000000       0.72448670214039346     
 -0.29264214046822745        6.2792689425659520E-002   0.0000000000000000        0.0000000000000000       -2.6659787814517565E-002   1.5469950244181783       0.84171152314138542       0.13776790913542225        0.0000000000000000        0.0000000000000000       0.70528350127679285     
 -0.28929765886287623        6.2092359928407170E-002   0.0000000000000000        0.0000000000000000       -2.7005794540162453E-002   1.5173472810650719       0.83057277058808510       0.14807310223795705        0.0000000000000000        0.0000000000000000       0.68677451047698679     
 -0.28595317725752506        6.1396983599824283E-002   0.0000000000000000        0.0000000000000000       -2.7322514959972285E-002   1.4886350207530701       0.81969624326688617       0.15821279931114812        0.0000000000000000        0.0000000000000000       0.66893877748618391     
 -0.28260869565217389        6.0730501977385117E-002   0.0000000000000000        0.0000000000000000       -2.7635384510370516E-002   1.4608328943286009       0.80907875172174493       0.16818423130709600        0.0000000000000000        0.0000000000000000       0.65175414260685582     
 -0.27926421404682272        6.0078053156883124E-002   0.0000000000000000        0.0000000000000000       -2.7932013803455578E-002   1.4339125815948104       0.79871564940158035       0.17798559123660329        0.0000000000000000        0.0000000000000000       0.63519693219322992     
 -0.27591973244147155        5.9430511074751585E-002   0.0000000000000000        0.0000000000000000       -2.8203680721158735E-002   1.4078444645925701       0.78860152098190739       0.18761628527782709        0.0000000000000000        0.0000000000000000       0.61924294361066268     
 -0.27257525083612039        5.8810970063426643E-002   0.0000000000000000        0.0000000000000000       -2.8475941079179865E-002   1.3825990704501407       0.77873069062904710       0.19707714138331353        0.0000000000000000        0.0000000000000000       0.60386837982109365     
 -0.26923076923076922        5.8200384653049539E-002   0.0000000000000000        0.0000000000000000       -2.8731147800376895E-002   1.3581446713018099       0.76909624381286479       0.20636874459786964        0.0000000000000000        0.0000000000000000       0.58904842748894526     
 -0.26588628762541805        5.7594994500002106E-002   0.0000000000000000        0.0000000000000000       -2.8965743589266679E-002   1.3344508908501829       0.75969147488017552       0.21549280912448354        0.0000000000000000        0.0000000000000000       0.57475941597000746     
 -0.26254180602006688        5.7014050857851141E-002   0.0000000000000000        0.0000000000000000       -2.9201306884560803E-002   1.3114887352845561       0.75050992476898803       0.22445199268015142        0.0000000000000000        0.0000000000000000       0.56097881051556819     
 -0.25919732441471571        5.6438137992241691E-002   0.0000000000000000        0.0000000000000000       -2.9419583835328968E-002   1.2892279479329227       0.74154425767367860       0.23324825351442971        0.0000000000000000        0.0000000000000000       0.54768369025924413     
 -0.25585284280936454        5.5869724013720215E-002   0.0000000000000000        0.0000000000000000       -2.9623413073131818E-002   1.2676401609534318       0.73278761762658395       0.24188431867392304        0.0000000000000000        0.0000000000000000       0.53485254332684784     
 -0.25250836120401338        5.5321271335858783E-002   0.0000000000000000        0.0000000000000000       -2.9826814024643732E-002   1.2466988103131245       0.72423360460286046       0.25036341238959126        0.0000000000000000        0.0000000000000000       0.52246520571026400     
 -0.24916387959866221        5.4775401193591790E-002   0.0000000000000000        0.0000000000000000       -3.0013542226355938E-002   1.2263772660174674       0.71587543098595852       0.25868801740168917        0.0000000000000000        0.0000000000000000       0.51050183503150892     
 -0.24581939799331104        5.4236799766037035E-002   0.0000000000000000        0.0000000000000000       -3.0188533589155259E-002   1.2066509217865637       0.70770693933424034       0.26686102321318117        0.0000000000000000        0.0000000000000000       0.49894398245232352     
 -0.24247491638795987        5.3715824106502393E-002   0.0000000000000000        0.0000000000000000       -3.0363558502774723E-002   1.1874970598872749       0.69972251099336336       0.27488538975622573        0.0000000000000000        0.0000000000000000       0.48777454889391153     
 -0.23913043478260870        5.3197746562931365E-002   0.0000000000000000        0.0000000000000000       -3.0524872767194525E-002   1.1688936131204373       0.69191647947620738       0.28276316606468932        0.0000000000000000        0.0000000000000000       0.47697713364422989     
 -0.23578595317725753        5.2683217764136772E-002   0.0000000000000000        0.0000000000000000       -3.0673174252405486E-002   1.1508210338978233       0.68428407603432884       0.29049652627957467        0.0000000000000000        0.0000000000000000       0.46653695786349453     
 -0.23244147157190637        5.2184155396628927E-002   0.0000000000000000        0.0000000000000000       -3.0821699305499210E-002   1.1332620325427658       0.67682133296330083       0.29808745886639099        0.0000000000000000        0.0000000000000000       0.45644069957946504     
 -0.22909698996655517        5.1690134170228622E-002   0.0000000000000000        0.0000000000000000       -3.0960890760648088E-002   1.1162003418309054       0.66952445372547542       0.30553665318043371        0.0000000000000000        0.0000000000000000       0.44667588810543013     
 -0.22575250836120400        5.1196832449247609E-002   0.0000000000000000        0.0000000000000000       -3.1086587943665256E-002   1.0996225368491725       0.66239072649055308       0.31284442190108491        0.0000000000000000        0.0000000000000000       0.43723181035861952     
 -0.22240802675585283        5.0715773842336991E-002   0.0000000000000000        0.0000000000000000       -3.1211055357348791E-002   1.0835182255011602       0.65541869859058066       0.32001074491374748        0.0000000000000000        0.0000000000000000       0.42809952691057940     
 -0.21906354515050167        5.0241209778634402E-002   0.0000000000000000        0.0000000000000000       -3.1329522089343205E-002   1.0678786832813625       0.64860744718035546       0.32703405397878932        0.0000000000000000        0.0000000000000000       0.41927123610100692     
 -0.21571906354515050        4.9766314152063153E-002   0.0000000000000000        0.0000000000000000       -3.1435502849052187E-002   1.0526978462831360       0.64195712668914218       0.33391169360436168        0.0000000000000000        0.0000000000000000       0.41074071959399377     
 -0.21237458193979933        4.9299829066489477E-002   0.0000000000000000        0.0000000000000000       -3.1538060143168983E-002   1.0379731949495048       0.63546947947650390       0.34064044561257750        0.0000000000000000        0.0000000000000000       0.40250371547300084     
 -0.20903010033444816        4.8841054037043523E-002   0.0000000000000000        0.0000000000000000       -3.1637339117133380E-002   1.0237047506010870       0.62914729048530216       0.34721558373351341        0.0000000000000000        0.0000000000000000       0.39455746011578474     
 -0.20568561872909699        4.8381928288377368E-002   0.0000000000000000        0.0000000000000000       -3.1726135430036002E-002   1.0098950794167119       0.62299442449062270       0.35363078979528811        0.0000000000000000        0.0000000000000000       0.38690065492608916     
 -0.20234113712374582        4.7926538674042750E-002   0.0000000000000000        0.0000000000000000       -3.1808384930855076E-002  0.99655015049718743       0.61701635800103460       0.35987883077797805        0.0000000000000000        0.0000000000000000       0.37953379249615282     
 -0.19899665551839466        4.7478963529840067E-002   0.0000000000000000        0.0000000000000000       -3.1889220754202044E-002  0.98367886144197736       0.61121993430053800       0.36595104257798161        0.0000000000000000        0.0000000000000000       0.37245892714143930     
 -0.19565217391304349        4.7033048879407249E-002   0.0000000000000000        0.0000000000000000       -3.1963145308575039E-002  0.97129281180647942       0.60561319539818481       0.37183697809099231        0.0000000000000000        0.0000000000000000       0.36567961640829466     
 -0.19230769230769232        4.6587226390038580E-002   0.0000000000000000        0.0000000000000000       -3.2028858799124170E-002  0.95940700993120820       0.60020583947046369       0.37752485922114543        0.0000000000000000        0.0000000000000000       0.35920117046074451     
 -0.18896321070234115        4.6146266375709719E-002   0.0000000000000000        0.0000000000000000       -3.2091698381446626E-002  0.94803978827508739       0.59500922606354512       0.38300140137939920        0.0000000000000000        0.0000000000000000       0.35303056221154228     
 -0.18561872909698995        4.5708358015890689E-002   0.0000000000000000        0.0000000000000000       -3.2150461378547053E-002  0.93721266243698254       0.59003622112219123       0.38825129876995818        0.0000000000000000        0.0000000000000000       0.34717644131479131     
 -0.18227424749163879        4.5270015463633677E-002   0.0000000000000000        0.0000000000000000       -3.2202610479323691E-002  0.92695088351483834       0.58530150503044254       0.39325739590076836        0.0000000000000000        0.0000000000000000       0.34164937848439575     
 -0.17892976588628762        4.4832708557136031E-002   0.0000000000000000        0.0000000000000000       -3.2249811964421130E-002  0.91728354994366157       0.58082168901444675       0.39800091702553814        0.0000000000000000        0.0000000000000000       0.33646186092921476     
 -0.17558528428093645        4.4397257484948834E-002   0.0000000000000000        0.0000000000000000       -3.2293713469973659E-002  0.90824277946884802       0.57661489584021142       0.40246130980629824        0.0000000000000000        0.0000000000000000       0.33162788362863660     
 -0.17224080267558528        4.3962032488433334E-002   0.0000000000000000        0.0000000000000000       -3.2333203867626961E-002  0.89986275580988595       0.57270027471830875       0.40661676687419035        0.0000000000000000        0.0000000000000000       0.32716248109157725     
 -0.16889632107023411        4.3526051540188390E-002   0.0000000000000000        0.0000000000000000       -3.2368337004082315E-002  0.89217815016046564       0.56909726678024664       0.41044535750990030        0.0000000000000000        0.0000000000000000       0.32308088338021901     
 -0.16555183946488294        4.3088644779477887E-002   0.0000000000000000        0.0000000000000000       -3.2399253253610150E-002  0.88522130951817590       0.56582422355268447       0.41392649947499743        0.0000000000000000        0.0000000000000000       0.31939708596549143     
 -0.16220735785953178        4.2649565132086335E-002   0.0000000000000000        0.0000000000000000       -3.2426404002608239E-002  0.87901839815354688       0.56289651775648131       0.41704280933677945        0.0000000000000000        0.0000000000000000       0.31612188039706562     
 -0.15886287625418061        4.2208506004582112E-002   0.0000000000000000        0.0000000000000000       -3.2450282392693895E-002  0.87358514179724611       0.56032442632357027       0.41978232975405366        0.0000000000000000        0.0000000000000000       0.31326071547367584     
 -0.15551839464882944        4.1764786975374418E-002   0.0000000000000000        0.0000000000000000       -3.2471093235943278E-002  0.86892273577209400       0.55811107891427625       0.42214079870288984        0.0000000000000000        0.0000000000000000       0.31081165685781775     
 -0.15217391304347827        4.1317524974607937E-002   0.0000000000000000        0.0000000000000000       -3.2488821202186817E-002  0.86501462805027940       0.55625083478063975       0.42412349835758245        0.0000000000000000        0.0000000000000000       0.30876379326963965     
 -0.14882943143812710        4.0865967888205547E-002   0.0000000000000000        0.0000000000000000       -3.2503494000104667E-002  0.86182484796456493       0.55472842233299191       0.42574618953797200        0.0000000000000000        0.0000000000000000       0.30709642563157308     
 -0.14548494983277591        4.0409651347902573E-002   0.0000000000000000        0.0000000000000000       -3.2515337350489233E-002  0.85929843170174758       0.55351910931150916       0.42703482495513395        0.0000000000000000        0.0000000000000000       0.30577932239023836     
 -0.14214046822742474        3.9948280954080644E-002   0.0000000000000000        0.0000000000000000       -3.2524684442056945E-002  0.85736421396829721       0.55259003920093319       0.42802404498537705        0.0000000000000000        0.0000000000000000       0.30477417476736401     
 -0.13879598662207357        3.9481505777096658E-002   0.0000000000000000        0.0000000000000000       -3.2531750107658769E-002  0.85593976226366553       0.55190265082595236       0.42875472017812055        0.0000000000000000        0.0000000000000000       0.30403711143771317     
 -0.13545150501672240        3.9008805471032755E-002   0.0000000000000000        0.0000000000000000       -3.2536553993045926E-002  0.85493743032112701       0.55141564350011585       0.42927088600502239        0.0000000000000000        0.0000000000000000       0.30352178682101111     
 -0.13210702341137123        3.8529543128677693E-002   0.0000000000000000        0.0000000000000000       -3.2539107731318760E-002  0.85427011876342229       0.55108766461665037       0.42961654254496745        0.0000000000000000        0.0000000000000000       0.30318245414677192     
 -0.12876254180602006        3.8042883495239509E-002   0.0000000000000000        0.0000000000000000       -3.2539736018030188E-002  0.85385640438081700       0.55087987954681761       0.42983287548650906        0.0000000000000000        0.0000000000000000       0.30297652483399945     
 -0.12541806020066890        3.7550124221239468E-002   0.0000000000000000        0.0000000000000000       -3.2537518645626672E-002  0.85362555491604764       0.55075925777249279       0.42995629541064695        0.0000000000000000        0.0000000000000000       0.30286629714355484     
 -0.12207357859531773        3.7051689361597542E-002   0.0000000000000000        0.0000000000000000       -3.2532155449779318E-002  0.85351808901058401       0.55069785172166663       0.43001738525782940        0.0000000000000000        0.0000000000000000       0.30282023728891744     
 -0.11872909698996656        3.6544859841761639E-002   0.0000000000000000        0.0000000000000000       -3.2526118744508406E-002  0.85347833763395453       0.55066492510399800       0.43004069752389668        0.0000000000000000        0.0000000000000000       0.30281341252995658     
 -0.11538461538461539        3.6031786614374547E-002   0.0000000000000000        0.0000000000000000       -3.2516974890642703E-002  0.85347505416558433       0.55064998679398169       0.43004683032559582        0.0000000000000000        0.0000000000000000       0.30282506737160264     
 -0.11204013377926421        3.5512047521789381E-002   0.0000000000000000        0.0000000000000000       -3.2505010737402432E-002  0.85350346204032268       0.55065150544813057       0.43003797086011469        0.0000000000000000        0.0000000000000000       0.30285195659219211     
 -0.10869565217391304        3.4983485416040183E-002   0.0000000000000000        0.0000000000000000       -3.2492102628160324E-002  0.85357334831445075       0.55067263722858395       0.43000754468574659        0.0000000000000000        0.0000000000000000       0.30290071108586680     
 -0.10535117056856187        3.4449043171678184E-002   0.0000000000000000        0.0000000000000000       -3.2475250112229723E-002  0.85370336597995711       0.55072163436901911       0.42994589332528621        0.0000000000000000        0.0000000000000000       0.30298173161093805     
 -0.10200668896321070        3.3907463848459808E-002   0.0000000000000000        0.0000000000000000       -3.2455860622225212E-002  0.85385186748489483       0.55077851190442273       0.42987458962514030        0.0000000000000000        0.0000000000000000       0.30307335558047210     
  -9.8662207357859535E-002   3.3356833330622844E-002   0.0000000000000000        0.0000000000000000       -3.2435672424755750E-002  0.85397757141863817       0.55082375029550812       0.42981456032195559        0.0000000000000000        0.0000000000000000       0.30315382112313000     
  -9.5317725752508367E-002   3.2800420398261816E-002   0.0000000000000000        0.0000000000000000       -3.2411303535870822E-002  0.85408046077646871       0.55085760004899709       0.42976584293239650        0.0000000000000000        0.0000000000000000       0.30322286072747157     
  -9.1973244147157185E-002   3.2236502738829165E-002   0.0000000000000000        0.0000000000000000       -3.2384396482917466E-002  0.85416918398385255       0.55088434443117040       0.42972443797378140        0.0000000000000000        0.0000000000000000       0.30328483955268215     
  -8.8628762541806017E-002   3.1664868268989371E-002   0.0000000000000000        0.0000000000000000       -3.2354943499446592E-002  0.85424685840934367       0.55090540923058551       0.42968817007594978        0.0000000000000000        0.0000000000000000       0.30334144917875816     
  -8.5284280936454848E-002   3.1086612085153259E-002   0.0000000000000000        0.0000000000000000       -3.2321895915506542E-002  0.85431363331337806       0.55091990823047621       0.42965643279829729        0.0000000000000000        0.0000000000000000       0.30339372508290186     
  -8.1939799331103680E-002   3.0498163424731481E-002   0.0000000000000000        0.0000000000000000       -3.2288720193102499E-002  0.85437117179488042       0.55092843224126653       0.42962920699080309        0.0000000000000000        0.0000000000000000       0.30344273955361389     
  -7.8595317725752512E-002   2.9902647054255795E-002   0.0000000000000000        0.0000000000000000       -3.2252080411732852E-002  0.85442191855454053       0.55093421377214791       0.42960592035987349        0.0000000000000000        0.0000000000000000       0.30348770478239256     
  -7.5250836120401343E-002   2.9302906867394399E-002   0.0000000000000000        0.0000000000000000       -3.2209275233521635E-002  0.85446845624357282       0.55093784299697035       0.42958391330290768        0.0000000000000000        0.0000000000000000       0.30353061324660247     
  -7.1906354515050161E-002   2.8694655929902137E-002   0.0000000000000000        0.0000000000000000       -3.2164562653129940E-002  0.85451148717385261       0.55093895501481216       0.42956241333214129        0.0000000000000000        0.0000000000000000       0.30357253215904040     
  -6.8561872909698993E-002   2.8076447925706113E-002   0.0000000000000000        0.0000000000000000       -3.2119073448884192E-002  0.85455223983505690       0.55093753712530835       0.42954156302263558        0.0000000000000000        0.0000000000000000       0.30361470270974855     
  -6.5217391304347824E-002   2.7449894822561317E-002   0.0000000000000000        0.0000000000000000       -3.2071031990707988E-002  0.85459471234937545       0.55093613010482856       0.42952054613533008        0.0000000000000000        0.0000000000000000       0.30365858224454689     
  -6.1872909698996656E-002   2.6816642095709917E-002   0.0000000000000000        0.0000000000000000       -3.2018711186105178E-002  0.85464089954953215       0.55093648474801327       0.42949808482130836        0.0000000000000000        0.0000000000000000       0.30370441480151888     
  -5.8528428093645488E-002   2.6179507092344761E-002   0.0000000000000000        0.0000000000000000       -3.1959455374333610E-002  0.85469236444748087       0.55093846471792196       0.42947200804071445        0.0000000000000000        0.0000000000000000       0.30375389972955891     
  -5.5183946488294312E-002   2.5532537500586986E-002   0.0000000000000000        0.0000000000000000       -3.1899098687827865E-002  0.85474987328099683       0.55094245015309651       0.42944125594788179        0.0000000000000000        0.0000000000000000       0.30380742312790032     
  -5.1839464882943144E-002   2.4874354268875888E-002   0.0000000000000000        0.0000000000000000       -3.1839158687183372E-002  0.85481308682753077       0.55094848189691392       0.42940625203833616        0.0000000000000000        0.0000000000000000       0.30386460493061690     
  -4.8494983277591976E-002   2.4208513559748079E-002   0.0000000000000000        0.0000000000000000       -3.1775357305051079E-002  0.85486978648564482       0.55095040723089006       0.42937382156400772        0.0000000000000000        0.0000000000000000       0.30391937925475476     
  -4.5150501672240800E-002   2.3538006845649828E-002   0.0000000000000000        0.0000000000000000       -3.1704870543125180E-002  0.85491940063530647       0.55094668536359526       0.42934595610900000        0.0000000000000000        0.0000000000000000       0.30397271527171121     
  -4.1806020066889632E-002   2.2861241827944273E-002   0.0000000000000000        0.0000000000000000       -3.1629502021550411E-002  0.85495948526905874       0.55093993584947987       0.42932429792879917        0.0000000000000000        0.0000000000000000       0.30401954941957893     
  -3.8461538461538464E-002   2.2173689126780270E-002   0.0000000000000000        0.0000000000000000       -3.1553601204311534E-002  0.85499442442156004       0.55093040872258925       0.42930335543373843        0.0000000000000000        0.0000000000000000       0.30406401569897079     
  -3.5117056856187288E-002   2.1475337157488093E-002   0.0000000000000000        0.0000000000000000       -3.1476896888058610E-002  0.85500910279920861       0.55090933920120644       0.42928971029657781        0.0000000000000000        0.0000000000000000       0.30409976359800212     
  -3.1772575250836120E-002   2.0771009121683236E-002   0.0000000000000000        0.0000000000000000       -3.1394447519017626E-002  0.85500194874663349       0.55087606875792350       0.42928649333875685        0.0000000000000000        0.0000000000000000       0.30412587998870999     
  -2.8428093645484948E-002   2.0062152459324478E-002   0.0000000000000000        0.0000000000000000       -3.1304944795881758E-002  0.85497763913161262       0.55083339904908701       0.42929206466160602        0.0000000000000000        0.0000000000000000       0.30414424008252566     
  -2.5083612040133780E-002   1.9344192320683743E-002   0.0000000000000000        0.0000000000000000       -3.1212998077678109E-002  0.85494122957107677       0.55078376642777904       0.42930347232844573        0.0000000000000000        0.0000000000000000       0.30415746314329772     
  -2.1739130434782608E-002   1.8614362083844642E-002   0.0000000000000000        0.0000000000000000       -3.1121125830134638E-002  0.85489646395232444       0.55072926332252237       0.42931815402524170        0.0000000000000000        0.0000000000000000       0.30416720062980201     
  -1.8394648829431440E-002   1.7876207602552676E-002   0.0000000000000000        0.0000000000000000       -3.1025458854894578E-002  0.85485325843120896       0.55067425657876612       0.42933061155036961        0.0000000000000000        0.0000000000000000       0.30417900185244290     
  -1.5050167224080268E-002   1.7133855510514402E-002   0.0000000000000000        0.0000000000000000       -3.0921998958765542E-002  0.85481612851026290       0.55062052386369831       0.42933852326478616        0.0000000000000000        0.0000000000000000       0.30419560464656459     
  -1.1705685618729096E-002   1.6384696389704266E-002   0.0000000000000000        0.0000000000000000       -3.0813529690969045E-002  0.85478324122461435       0.55056727739648081       0.42934307381085451        0.0000000000000000        0.0000000000000000       0.30421596382813354     
  -8.3612040133779261E-003   1.5623524407325909E-002   0.0000000000000000        0.0000000000000000       -3.0705045807270598E-002  0.85475280173541912       0.55051380627875868       0.42934537298005243        0.0000000000000000        0.0000000000000000       0.30423899545666039     
  -5.0167224080267560E-003   1.4852116347108833E-002   0.0000000000000000        0.0000000000000000       -3.0594430434622549E-002  0.85472363595590273       0.55045952093550299       0.42934588903084026        0.0000000000000000        0.0000000000000000       0.30426411502039968     
  -1.6722408026755853E-003   1.4075744721363789E-002   0.0000000000000000        0.0000000000000000       -3.0476420063740326E-002  0.85469353845601725       0.55040314547189828       0.42934540618653017        0.0000000000000000        0.0000000000000000       0.30429039298411903     
   1.6722408026755853E-003   1.3293560743280072E-002   0.0000000000000000        0.0000000000000000       -3.0352058924568853E-002  0.85465749313326222       0.55034244540353472       0.42934648762150401        0.0000000000000000        0.0000000000000000       0.30431504772972756     
   5.0167224080267560E-003   1.2500157980282124E-002   0.0000000000000000        0.0000000000000000       -3.0226645525728943E-002  0.85461113528399357       0.55027539512135137       0.42935153861791731        0.0000000000000000        0.0000000000000000       0.30433574016264220     
   8.3612040133779261E-003   1.1695835880960117E-002   0.0000000000000000        0.0000000000000000       -3.0099530653328283E-002  0.85455354399658767       0.55020164877276478       0.42936117789532591        0.0000000000000000        0.0000000000000000       0.30435189522382283     
   1.1705685618729096E-002   1.0886415572435134E-002   0.0000000000000000        0.0000000000000000       -2.9964841299860323E-002  0.85448522330868903       0.55012107057395587       0.42937488093625592        0.0000000000000000        0.0000000000000000       0.30436415273473316     
   1.5050167224080268E-002   1.0072034303084620E-002   0.0000000000000000        0.0000000000000000       -2.9822682175250970E-002  0.85440699878795967       0.55003389355102883       0.42939203753832605        0.0000000000000000        0.0000000000000000       0.30437310523693090     
   1.8394648829431440E-002   9.2465462810441216E-003   0.0000000000000000        0.0000000000000000       -2.9679137643622705E-002  0.85432110640515246       0.54994112021029684       0.42941141897999924        0.0000000000000000        0.0000000000000000       0.30437998619485562     
   2.1739130434782608E-002   8.4096116737859810E-003   0.0000000000000000        0.0000000000000000       -2.9534170402430830E-002  0.85423085334236548       0.54984428367235960       0.42943123561856361        0.0000000000000000        0.0000000000000000       0.30438656967000588     
   2.5083612040133780E-002   7.5672783668558133E-003   0.0000000000000000        0.0000000000000000       -2.9381677149380784E-002  0.85413807425674060       0.54974419533814212       0.42945036573452605        0.0000000000000000        0.0000000000000000       0.30439387891859848     
   2.8428093645484948E-002   6.7194466917073368E-003   0.0000000000000000        0.0000000000000000       -2.9222003790854805E-002  0.85404250048581820       0.54964062476019926       0.42946873888461629        0.0000000000000000        0.0000000000000000       0.30440187572561894     
   3.1772575250836120E-002   5.8602384959274886E-003   0.0000000000000000        0.0000000000000000       -2.9060936588544917E-002  0.85394279007530050       0.54953281360882034       0.42948690957055707        0.0000000000000000        0.0000000000000000       0.30440997646648010     
   3.5117056856187288E-002   4.9902243464694691E-003   0.0000000000000000        0.0000000000000000       -2.8897542935194715E-002  0.85383811511650576       0.54942026469124772       0.42950528878430899        0.0000000000000000        0.0000000000000000       0.30441785042525810     
   3.8461538461538464E-002   4.1152295652082610E-003   0.0000000000000000        0.0000000000000000       -2.8725990848530728E-002  0.85372912097171205       0.54930320462157989       0.42952360184162514        0.0000000000000000        0.0000000000000000       0.30442591635013216     
   4.1806020066889632E-002   3.2343280658994225E-003   0.0000000000000000        0.0000000000000000       -2.8547459085201808E-002  0.85361775263046136       0.54918246519512037       0.42954084687527522        0.0000000000000000        0.0000000000000000       0.30443528743534098     
   4.5150501672240800E-002   2.3416895622894924E-003   0.0000000000000000        0.0000000000000000       -2.8367641464883096E-002  0.85350549012187094       0.54905868966052140       0.42955625284890475        0.0000000000000000        0.0000000000000000       0.30444680046134953     
   4.8494983277591976E-002   1.4394678086769523E-003   0.0000000000000000        0.0000000000000000       -2.8184041344715614E-002  0.85339272010187062       0.54893188807932147       0.42956933854275464        0.0000000000000000        0.0000000000000000       0.30446083202254914     
   5.1839464882943144E-002   5.3329072146314146E-004   0.0000000000000000        0.0000000000000000       -2.7991157443805221E-002  0.85327637437191450       0.54880039407301029       0.42958129678525303        0.0000000000000000        0.0000000000000000       0.30447598029890416     
   5.5183946488294312E-002  -3.8091493292312053E-004   0.0000000000000000        0.0000000000000000       -2.7793284915069206E-002  0.85315057316428267       0.54866123065514905       0.42959486824740867        0.0000000000000000        0.0000000000000000       0.30448934250913362     
   5.8528428093645488E-002  -1.3082217927278513E-003   0.0000000000000000        0.0000000000000000       -2.7595183984987306E-002  0.85300908091037808       0.54851122452724543       0.42961304154868818        0.0000000000000000        0.0000000000000000       0.30449785638313265     
   6.1872909698996656E-002  -2.2432687680869075E-003   0.0000000000000000        0.0000000000000000       -2.7391221825117915E-002  0.85284791941404281       0.54834825061213421       0.42963768257814777        0.0000000000000000        0.0000000000000000       0.30449966880190860     
   6.5217391304347824E-002  -3.1825196594635436E-003   0.0000000000000000        0.0000000000000000       -2.7178126445577898E-002  0.85266686440228545       0.54817198927923250       0.42966877403416504        0.0000000000000000        0.0000000000000000       0.30449487512305295     
   6.8561872909698993E-002  -4.1325311209068974E-003   0.0000000000000000        0.0000000000000000       -2.6962518276311600E-002  0.85246916291399732       0.54798381612881564       0.42970454484039505        0.0000000000000000        0.0000000000000000       0.30448534678518174     
   7.1906354515050161E-002  -5.0946755529753755E-003   0.0000000000000000        0.0000000000000000       -2.6745342160592277E-002  0.85226009144248893       0.54778608491071423       0.42974213085775936        0.0000000000000000        0.0000000000000000       0.30447400653177464     
   7.5250836120401343E-002  -6.0612720441096781E-003   0.0000000000000000        0.0000000000000000       -2.6518885673541426E-002  0.85204435369896792       0.54758085914250798       0.42977888067155318        0.0000000000000000        0.0000000000000000       0.30446349455645999     
   7.8595317725752512E-002  -7.0337100777713131E-003   0.0000000000000000        0.0000000000000000       -2.6284908861046955E-002  0.85182348715228162       0.54736865263460777       0.42981372523730221        0.0000000000000000        0.0000000000000000       0.30445483451767380     
   8.1939799331103680E-002  -8.0198764096801219E-003   0.0000000000000000        0.0000000000000000       -2.6051049693536714E-002  0.85159565975417983       0.54714824497021275       0.42984723179596135        0.0000000000000000        0.0000000000000000       0.30444741478396709     
   8.5284280936454848E-002  -9.0142888496552859E-003   0.0000000000000000        0.0000000000000000       -2.5811435664615533E-002  0.85135754757409732       0.54691747242183653       0.42988051928605531        0.0000000000000000        0.0000000000000000       0.30444007515226079     
   8.8628762541806017E-002  -1.0010355309679397E-002   0.0000000000000000        0.0000000000000000       -2.5559843427876185E-002  0.85110559418806719       0.54667382193847303       0.42991461331411074        0.0000000000000000        0.0000000000000000       0.30443177224959417     
   9.1973244147157185E-002  -1.1016213586337203E-002   0.0000000000000000        0.0000000000000000       -2.5304548921284493E-002  0.85083661298832447       0.54641475371642234       0.42995017578596983        0.0000000000000000        0.0000000000000000       0.30442185927190207     
   9.5317725752508367E-002  -1.2035899927763974E-002   0.0000000000000000        0.0000000000000000       -2.5049419961205091E-002  0.85054838057510485       0.54613795683050459       0.42998712833237435        0.0000000000000000        0.0000000000000000       0.30441042374460020     
   9.8662207357859535E-002  -1.3061871643635989E-002   0.0000000000000000        0.0000000000000000       -2.4786356852902189E-002  0.85023872398939448       0.54584094640750092       0.43002512785440861        0.0000000000000000        0.0000000000000000       0.30439777758189351     
  0.10200668896321070       -1.4091907612382965E-002   0.0000000000000000        0.0000000000000000       -2.4513621731303777E-002  0.84990397722211619       0.54552031655949096       0.43006438400587021        0.0000000000000000        0.0000000000000000       0.30438366066262523     
  0.10535117056856187       -1.5133557196042532E-002   0.0000000000000000        0.0000000000000000       -2.4238817720440408E-002  0.84953877368423503       0.54517143037985516       0.43010558930717091        0.0000000000000000        0.0000000000000000       0.30436734330437987     
  0.10869565217391304       -1.6185574997702394E-002   0.0000000000000000        0.0000000000000000       -2.3960261926680108E-002  0.84913713858300410       0.54478842823433515       0.43014883600751674        0.0000000000000000        0.0000000000000000       0.30434871034866895     
  0.11204013377926421       -1.7240640244998041E-002   0.0000000000000000        0.0000000000000000       -2.3670762564469677E-002  0.84869187032050242       0.54436314705610189       0.43019316886104214        0.0000000000000000        0.0000000000000000       0.30432872326440052     
  0.11538461538461539       -1.8303310362604297E-002   0.0000000000000000        0.0000000000000000       -2.3375213387030025E-002  0.84819137284075707       0.54388247025562564       0.43023711579361673        0.0000000000000000        0.0000000000000000       0.30430890258513138     
  0.11872909698996656       -1.9379992366046699E-002   0.0000000000000000        0.0000000000000000       -2.3079692425339020E-002  0.84761532136487361       0.54332463148764332       0.43027927700787616        0.0000000000000000        0.0000000000000000       0.30429068987723035     
  0.12207357859531773       -2.0463226053756427E-002   0.0000000000000000        0.0000000000000000       -2.2776433039410189E-002  0.84692898237613212       0.54265443435716854       0.43031916274509607        0.0000000000000000        0.0000000000000000       0.30427454801896359     
  0.12541806020066890       -2.1549043186955451E-002   0.0000000000000000        0.0000000000000000       -2.2461926758423019E-002  0.84607632546887368       0.54181749775515176       0.43035834052952865        0.0000000000000000        0.0000000000000000       0.30425882771372187     
  0.12876254180602006       -2.2646541028923963E-002   0.0000000000000000        0.0000000000000000       -2.2145336524260990E-002  0.84497504627481668       0.54073482624628866       0.43040002210507089        0.0000000000000000        0.0000000000000000       0.30424022002852807     
  0.13210702341137123       -2.3755446540057949E-002   0.0000000000000000        0.0000000000000000       -2.1825875442839451E-002  0.84351388014066520       0.53929773995855379       0.43044669690147364        0.0000000000000000        0.0000000000000000       0.30421614018211146     
  0.13545150501672240       -2.4866528193302779E-002   0.0000000000000000        0.0000000000000000       -2.1494450096465209E-002  0.84154736174062050       0.53736093005587138       0.43049847867318380        0.0000000000000000        0.0000000000000000       0.30418643168474913     
  0.13879598662207357       -2.5985014037363637E-002   0.0000000000000000        0.0000000000000000       -2.1156645804505401E-002  0.83888552945046468       0.53473245101977795       0.43055343085261077        0.0000000000000000        0.0000000000000000       0.30415307843068667     
  0.14214046822742474       -2.7117787166011282E-002   0.0000000000000000        0.0000000000000000       -2.0819162093854253E-002  0.83528074736453084       0.53116170222843540       0.43060865747266291        0.0000000000000000        0.0000000000000000       0.30411904513609544     
  0.14548494983277591       -2.8256104847527944E-002   0.0000000000000000        0.0000000000000000       -2.0472694665615646E-002  0.83041301380966470       0.52632675686824215       0.43066221728486676        0.0000000000000000        0.0000000000000000       0.30408625694142255     
  0.14882943143812710       -2.9396241428205100E-002   0.0000000000000000        0.0000000000000000       -2.0114174766247144E-002  0.82387790731893185       0.51982408760588861       0.43071493027529251        0.0000000000000000        0.0000000000000000       0.30405381971304324     
  0.15217391304347827       -3.0548514845661925E-002   0.0000000000000000        0.0000000000000000       -1.9754017781688251E-002  0.81518472361214467       0.51116567813599445       0.43076940639684741        0.0000000000000000        0.0000000000000000       0.30401904547615022     
  0.15551839464882944       -3.1712607119785158E-002   0.0000000000000000        0.0000000000000000       -1.9391348183413822E-002  0.80376706017475086       0.49978650066835822       0.43082693620999246        0.0000000000000000        0.0000000000000000       0.30398055950639269     
  0.15886287625418061       -3.2878826317896917E-002   0.0000000000000000        0.0000000000000000       -1.9016591163663367E-002  0.78900247263156598       0.48506328182111302       0.43088659722660311        0.0000000000000000        0.0000000000000000       0.30393919081045295     
  0.16220735785953178       -3.4051165900435304E-002   0.0000000000000000        0.0000000000000000       -1.8634185394771578E-002  0.77024442232507540       0.46634835449777112       0.43094716241521430        0.0000000000000000        0.0000000000000000       0.30389606782730427     
  0.16555183946488294       -3.5236723779151755E-002   0.0000000000000000        0.0000000000000000       -1.8250936771703849E-002  0.74687598538957989       0.44302460489810530       0.43100828931744384        0.0000000000000000        0.0000000000000000       0.30385138049147453     
  0.16889632107023411       -3.6428204298775448E-002   0.0000000000000000        0.0000000000000000       -1.7859306168882202E-002  0.71839669482634083       0.41459191538126977       0.43106987487029297        0.0000000000000000        0.0000000000000000       0.30380477944507106     
  0.17224080267558528       -3.7622493066745616E-002   0.0000000000000000        0.0000000000000000       -1.7456626046249861E-002  0.68448607466224143       0.38073193771578279       0.43112991885825680        0.0000000000000000        0.0000000000000000       0.30375413694645870     
  0.17558528428093645       -3.8828520624633656E-002   0.0000000000000000        0.0000000000000000       -1.7051833270390799E-002  0.64732011115539700       0.34362921421439552       0.43118679642619706        0.0000000000000000        0.0000000000000000       0.30369089694100154     
  0.17892976588628762       -4.0044383608027825E-002   0.0000000000000000        0.0000000000000000       -1.6642499027335503E-002  0.61413760318872346       0.31047104771605744       0.43129209847613148        0.0000000000000000        0.0000000000000000       0.30366655547266602     
  0.18227424749163879       -4.1261747629105734E-002   0.0000000000000000        0.0000000000000000       -1.6220602988428357E-002  0.58779421685656530       0.28415930458675648       0.43139591902928975        0.0000000000000000        0.0000000000000000       0.30363491226980888     
  0.18561872909698995       -4.2486928901437550E-002   0.0000000000000000        0.0000000000000000       -1.5793036897542093E-002  0.56737818628155701       0.26383912604536908       0.43143104726634235        0.0000000000000000        0.0000000000000000       0.30353906023618793     
  0.18896321070234115       -4.3724586637243636E-002   0.0000000000000000        0.0000000000000000       -1.5364184444948170E-002  0.55199268805652046       0.24859233229255689       0.43141673215278403        0.0000000000000000        0.0000000000000000       0.30340035576396357     
  0.19230769230769232       -4.4965700537975252E-002   0.0000000000000000        0.0000000000000000       -1.4924765363756620E-002  0.54080574151413707       0.23750447436363889       0.43144232501878316        0.0000000000000000        0.0000000000000000       0.30330126715049816     
  0.19565217391304349       -4.6211017478087500E-002   0.0000000000000000        0.0000000000000000       -1.4475590665424722E-002  0.53299469079308215       0.22970312201159027       0.43156783101353430        0.0000000000000000        0.0000000000000000       0.30329156878149188     
  0.19899665551839466       -4.7468686014970840E-002   0.0000000000000000        0.0000000000000000       -1.4024426208481084E-002  0.52772339440022797       0.22439025694408016       0.43175125081733323        0.0000000000000000        0.0000000000000000       0.30333313745614782     
  0.20234113712374582       -4.8733290565917131E-002   0.0000000000000000        0.0000000000000000       -1.3565852427428899E-002  0.52419620804463363       0.22087133505652451       0.43187261554158884        0.0000000000000000        0.0000000000000000       0.30332487298810917     
  0.20568561872909699       -5.0000256137943212E-002   0.0000000000000000        0.0000000000000000       -1.3096248844234073E-002  0.52179162112347544       0.21859311307595813       0.43188049044558224        0.0000000000000000        0.0000000000000000       0.30319850804751730     
  0.20903010033444816       -5.1276219660616205E-002   0.0000000000000000        0.0000000000000000       -1.2622693268762756E-002  0.52019552176934858       0.21717135763402204       0.43184289378672058        0.0000000000000000        0.0000000000000000       0.30302416413532657     
  0.21237458193979933       -5.2560687403115043E-002   0.0000000000000000        0.0000000000000000       -1.2144231378500554E-002  0.51927898485958024       0.21635931189367749       0.43187685874605974        0.0000000000000000        0.0000000000000000       0.30291967296590278     
  0.21571906354515050       -5.3848605817667566E-002   0.0000000000000000        0.0000000000000000       -1.1655692856782593E-002  0.51882477995033760       0.21594122767116047       0.43195999353478670        0.0000000000000000        0.0000000000000000       0.30288355227917718     
  0.21906354515050167       -5.5143709870582952E-002   0.0000000000000000        0.0000000000000000       -1.1160627165215825E-002  0.51858258556727788       0.21577310412398068       0.43208012336371426        0.0000000000000000        0.0000000000000000       0.30280948144329722     
  0.22240802675585283       -5.6447262603768027E-002   0.0000000000000000        0.0000000000000000       -1.0659949194413577E-002  0.51845543399809746       0.21571660481337618       0.43218339294105806        0.0000000000000000        0.0000000000000000       0.30273882918472128     
  0.22575250836120400       -5.7755820037345716E-002   0.0000000000000000        0.0000000000000000       -1.0150240182410645E-002  0.51837213058274123       0.21569753369104708       0.43228376104018046        0.0000000000000000        0.0000000000000000       0.30267459689169418     
  0.22909698996655517       -5.9071501204854812E-002   0.0000000000000000        0.0000000000000000       -9.6338458532992336E-003  0.51832510236161755       0.21571128463228173       0.43238352744524189        0.0000000000000000        0.0000000000000000       0.30261381772933582     
  0.23244147157190637       -6.0394461144987921E-002   0.0000000000000000        0.0000000000000000       -9.1110607801220475E-003  0.51830647181035405       0.21577007628646475       0.43247342280597301        0.0000000000000000        0.0000000000000000       0.30253639552388928     
  0.23578595317725753       -6.1722056526084777E-002   0.0000000000000000        0.0000000000000000       -8.5796493467845247E-003  0.51832481781827411       0.21587932457076206       0.43254783181682938        0.0000000000000000        0.0000000000000000       0.30244549324751202     
  0.23913043478260870       -6.3056336218330955E-002   0.0000000000000000        0.0000000000000000       -8.0420209037810244E-003  0.51836639246633287       0.21602714094642286       0.43260810155685098        0.0000000000000000        0.0000000000000000       0.30233925151991003     
  0.24247491638795987       -6.4396711354178265E-002   0.0000000000000000        0.0000000000000000       -7.4976903136926227E-003  0.51839113400285686       0.21617508202154909       0.43266980091654295        0.0000000000000000        0.0000000000000000       0.30221605198130774     
  0.24581939799331104       -6.5741905589792676E-002   0.0000000000000000        0.0000000000000000       -6.9455234124830090E-003  0.51839993647970428       0.21629760646646395       0.43273042195760969        0.0000000000000000        0.0000000000000000       0.30210233001324038     
  0.24916387959866221       -6.7093903846009009E-002   0.0000000000000000        0.0000000000000000       -6.3873942214421574E-003  0.51839692413911154       0.21640579392297130       0.43279974110702790        0.0000000000000000        0.0000000000000000       0.30199113021614027     
  0.25250836120401338       -6.8450862006075974E-002   0.0000000000000000        0.0000000000000000       -5.8212150993552777E-003  0.51838850862001862       0.21650676802908861       0.43288179453117615        0.0000000000000000        0.0000000000000000       0.30188174059093004     
  0.25585284280936454       -6.9812818834580112E-002   0.0000000000000000        0.0000000000000000       -5.2469212227743735E-003  0.51838521065660115       0.21660435913433718       0.43297459880192118        0.0000000000000000        0.0000000000000000       0.30178085152226397     
  0.25919732441471571       -7.1182699184783441E-002   0.0000000000000000        0.0000000000000000       -4.6671208627548019E-003  0.51838993092674368       0.21670047334188641       0.43308127664781576        0.0000000000000000        0.0000000000000000       0.30168945758485721     
  0.26254180602006688       -7.2557495411431111E-002   0.0000000000000000        0.0000000000000000       -4.0786507601106858E-003  0.51840338998555491       0.21679713688466484       0.43320054511597428        0.0000000000000000        0.0000000000000000       0.30160625310089006     
  0.26588628762541805       -7.3936785308679337E-002   0.0000000000000000        0.0000000000000000       -3.4814681149218756E-003  0.51840111940359423       0.21688927478233150       0.43330982656139977        0.0000000000000000        0.0000000000000000       0.30151184462126268     
  0.26923076923076922       -7.5323702884719956E-002   0.0000000000000000        0.0000000000000000       -2.8789720125565479E-003  0.51837087438048157       0.21697328703143084       0.43339938033961745        0.0000000000000000        0.0000000000000000       0.30139758734905076     
  0.27257525083612039       -7.6714334454345681E-002   0.0000000000000000        0.0000000000000000       -2.2676423836106453E-003  0.51832129508867419       0.21705015767361674       0.43347657816553936        0.0000000000000000        0.0000000000000000       0.30127113741505751     
  0.27591973244147155       -7.8109667225619170E-002   0.0000000000000000        0.0000000000000000       -1.6490175277859335E-003  0.51826080706302691       0.21712152158225392       0.43354907542446486        0.0000000000000000        0.0000000000000000       0.30113928548077296     
  0.27926421404682272       -7.9511380041377921E-002   0.0000000000000000        0.0000000000000000       -1.0249595528248707E-003  0.51819474094895235       0.21718829581528579       0.43362060408399644        0.0000000000000000        0.0000000000000000       0.30100644513366659     
  0.28260869565217389       -8.0916105210288580E-002   0.0000000000000000        0.0000000000000000       -3.9230322169327972E-004  0.51812415710671600       0.21725155441824434       0.43369401237506588        0.0000000000000000        0.0000000000000000       0.30087260268847166     
  0.28595317725752506       -8.2325237747768606E-002   0.0000000000000000        0.0000000000000000        2.4741990927285305E-004  0.51805169266496320       0.21731227700810488       0.43377141687476112        0.0000000000000000        0.0000000000000000       0.30073941565685830     
  0.28929765886287623       -8.3739660503344415E-002   0.0000000000000000        0.0000000000000000        8.9358532501345388E-004  0.51798174499173766       0.21737099403438401       0.43385583751431667        0.0000000000000000        0.0000000000000000       0.30061075095735368     
  0.29264214046822745       -8.5157927100802916E-002   0.0000000000000000        0.0000000000000000        1.5479153344122865E-003  0.51791956934249628       0.21742890811288368       0.43395242399935341        0.0000000000000000        0.0000000000000000       0.30049066122961254     
  0.29598662207357862       -8.6582204868989127E-002   0.0000000000000000        0.0000000000000000        2.2086834701076016E-003  0.51787077584347241       0.21748853170692781       0.43406710091433032        0.0000000000000000        0.0000000000000000       0.30038224413654457     
  0.29933110367892979       -8.8009896293175682E-002   0.0000000000000000        0.0000000000000000        2.8786957873803511E-003  0.51783453944911706       0.21755142455571130       0.43419743346038547        0.0000000000000000        0.0000000000000000       0.30028311489340576     
  0.30267558528428096       -8.9442228913287236E-002   0.0000000000000000        0.0000000000000000        3.5563950565507714E-003  0.51776490980317491       0.21760535413682627       0.43430311751988371        0.0000000000000000        0.0000000000000000       0.30015955566634861     
  0.30602006688963213       -9.0880334682769889E-002   0.0000000000000000        0.0000000000000000        4.2403236280504431E-003  0.51765433115880255       0.21764633393950217       0.43437858796854811        0.0000000000000000        0.0000000000000000       0.30000799721930038     
  0.30936454849498329       -9.2320565776050426E-002   0.0000000000000000        0.0000000000000000        4.9334617194716716E-003  0.51751842122474401       0.21768017322980374       0.43444493725008632        0.0000000000000000        0.0000000000000000       0.29983824799494030     
  0.31270903010033446       -9.3765715419563522E-002   0.0000000000000000        0.0000000000000000        5.6322777339494496E-003  0.51737363287568727       0.21770887792336496       0.43449849320976164        0.0000000000000000        0.0000000000000000       0.29966475495232237     
  0.31605351170568563       -9.5213045012620817E-002   0.0000000000000000        0.0000000000000000        6.3386113049068741E-003  0.51720532551390153       0.21773006206027129       0.43453691221741902        0.0000000000000000        0.0000000000000000       0.29947526345363024     
  0.31939799331103680       -9.6662635085570936E-002   0.0000000000000000        0.0000000000000000        7.0510921401163223E-003  0.51700081586265922       0.21773991665239370       0.43454826806873842        0.0000000000000000        0.0000000000000000       0.29926089921026555     
  0.32274247491638797       -9.8113696421686880E-002   0.0000000000000000        0.0000000000000000        7.7689805369549692E-003  0.51673933382543891       0.21774445936357975       0.43451383024596119        0.0000000000000000        0.0000000000000000       0.29899487446185913     
  0.32608695652173914       -9.9565063705265397E-002   0.0000000000000000        0.0000000000000000        8.4916370238794312E-003  0.51637977294778314       0.21772798997799378       0.43438850686413066        0.0000000000000000        0.0000000000000000       0.29865178296978934     
  0.32943143812709030      -0.10101609627570565        0.0000000000000000        0.0000000000000000        9.2183288232788926E-003  0.51583945148344335       0.21765520330177826       0.43411768688067598        0.0000000000000000        0.0000000000000000       0.29818424818166506     
  0.33277591973244147      -0.10246803265985106        0.0000000000000000        0.0000000000000000        9.9509918665534238E-003  0.51501044513329020       0.21749596987791456       0.43361331480785148        0.0000000000000000        0.0000000000000000       0.29751447525537561     
  0.33612040133779264      -0.10392799397890530        0.0000000000000000        0.0000000000000000        1.0698217670377042E-002  0.51373317022285336       0.21721282289989355       0.43273016011539861        0.0000000000000000        0.0000000000000000       0.29652034732295979     
  0.33946488294314381      -0.10542264734167285        0.0000000000000000        0.0000000000000000        1.1487116277629895E-002  0.51174966505074193       0.21674064723263209       0.43123702750936055        0.0000000000000000        0.0000000000000000       0.29500901781810984     
  0.34280936454849498      -0.10702871081792284        0.0000000000000000        0.0000000000000000        1.2400059213365608E-002  0.50865132148176162       0.21596977133004003       0.42876914362679897        0.0000000000000000        0.0000000000000000       0.29268155015172165     
  0.34615384615384615      -0.10863522449905177        0.0000000000000000        0.0000000000000000        1.3339426654922312E-002  0.50382678660448543       0.21472883914421634       0.42475697012439262        0.0000000000000000        0.0000000000000000       0.28909794746026912     
  0.34949832775919731      -0.10974495368739383        0.0000000000000000        0.0000000000000000        1.3821672441000896E-002  0.49638011388628178       0.21276165082422074       0.41828641785828891        0.0000000000000000        0.0000000000000000       0.28361846306206107     
  0.35284280936454848      -0.11039248987189519        0.0000000000000000        0.0000000000000000        1.3914519718535101E-002  0.48487927821039828       0.20967261720495323       0.40782587211737509        0.0000000000000000        0.0000000000000000       0.27520666100544505     
  0.35618729096989965      -0.11077001160113700        0.0000000000000000        0.0000000000000000        1.3615286348095470E-002  0.46709713558755489       0.20483275155473946       0.39080405877742280        0.0000000000000000        0.0000000000000000       0.26226438403281543     
  0.35953177257525082      -0.11060633106690358        0.0000000000000000        0.0000000000000000        1.2866997273489025E-002  0.43973381884195584       0.19725252294390366       0.36247770671764928        0.0000000000000000        0.0000000000000000       0.24248129589805217     
  0.36287625418060199      -0.10985076811133179        0.0000000000000000        0.0000000000000000        1.1633610381508746E-002  0.39742506072426453       0.18520109508668442       0.31307894863092750        0.0000000000000000        0.0000000000000000       0.21222396563758011     
  0.36622073578595316      -0.10830581772378023        0.0000000000000000        0.0000000000000000        9.7437519986033425E-003  0.33650389626830979       0.16653357611306349       0.22849051417510194        0.0000000000000000        0.0000000000000000       0.16997032015524632     
  0.36956521739130432      -0.10593272070702831        0.0000000000000000        0.0000000000000000        7.1839362823286892E-003  0.28436977822308340       0.14841900246867962       0.14013979532510379        0.0000000000000000        0.0000000000000000       0.13595077575440379     
  0.37290969899665549      -0.10281463144769686        0.0000000000000000        0.0000000000000000        3.9896149752060598E-003  0.25213401833626564       0.13705767899196827        7.4503347614753565E-002   0.0000000000000000        0.0000000000000000       0.11507633934429738     
  0.37625418060200672       -9.9175162217652379E-002   0.0000000000000000        0.0000000000000000        2.7813193197148830E-004  0.23474740744026157       0.13066626713694024        3.5148195373032536E-002   0.0000000000000000        0.0000000000000000       0.10408114030332132     
  0.37959866220735788       -9.6404363078127414E-002   0.0000000000000000        0.0000000000000000       -2.5980229855502518E-003  0.22632874513236401       0.12746376067265908        1.5122242612564561E-002   0.0000000000000000        0.0000000000000000        9.8864984459704916E-002
  0.38294314381270905       -9.4769558671648005E-002   0.0000000000000000        0.0000000000000000       -4.3398268593951720E-003  0.22252234086314077       0.12598673549776701        5.9008002632668383E-003   0.0000000000000000        0.0000000000000000        9.6535605365373742E-002
  0.38628762541806022       -9.3958301060722407E-002   0.0000000000000000        0.0000000000000000       -5.2569370732992267E-003  0.22087979508516056       0.12534290646460183        1.9122466111435238E-003   0.0000000000000000        0.0000000000000000        9.5536888620558730E-002
  0.38963210702341139       -9.3674483374273865E-002   0.0000000000000000        0.0000000000000000       -5.6512917115909790E-003  0.22020531671159141       0.12507862525676622        2.7355477993541369E-004   0.0000000000000000        0.0000000000000000        9.5126691454825191E-002
  0.39297658862876256       -9.3645473086194891E-002   0.0000000000000000        0.0000000000000000       -5.7691800577466595E-003  0.21994621336149828       0.12497572769824705       -3.5201672564086730E-004   0.0000000000000000        0.0000000000000000        9.4970485663251225E-002
  0.39632107023411373       -9.3762403437412142E-002   0.0000000000000000        0.0000000000000000       -5.7763735463374401E-003  0.21985509422220684       0.12493785047987847       -5.2088492699121599E-004   0.0000000000000000        0.0000000000000000        9.4917243742328378E-002
  0.39966555183946489       -9.4019642455035662E-002   0.0000000000000000        0.0000000000000000       -5.6185856403880357E-003  0.21981815266802013       0.12492785945309684       -5.5535850372996100E-004   0.0000000000000000        0.0000000000000000        9.4890293214923274E-002
  0.40301003344481606       -9.4504129360802810E-002   0.0000000000000000        0.0000000000000000       -5.2333965989461708E-003  0.21980065879962710       0.12492370418419946       -6.0383698889586218E-004   0.0000000000000000        0.0000000000000000        9.4876954615427639E-002
  0.40635451505016723       -9.5265156237236373E-002   0.0000000000000000        0.0000000000000000       -4.5612692073912177E-003  0.21979663253870538       0.12492286285798754       -5.7513055628906145E-004   0.0000000000000000        0.0000000000000000        9.4873769680717840E-002
  0.40969899665551840       -9.6318844181725566E-002   0.0000000000000000        0.0000000000000000       -3.5826498609242601E-003  0.21982898022823877       0.12493406202494828       -4.6357376918071570E-004   0.0000000000000000        0.0000000000000000        9.4894918203290476E-002
  0.41304347826086957       -9.7548721915576772E-002   0.0000000000000000        0.0000000000000000       -2.3962439264276279E-003  0.21989036832583869       0.12495832062832757       -2.9550595391606528E-004   0.0000000000000000        0.0000000000000000        9.4932047697511124E-002
  0.41638795986622074       -9.8458213322306573E-002   0.0000000000000000        0.0000000000000000       -1.5086538624122531E-003  0.21994020942544446       0.12497760657822798       -1.6349462537584101E-004   0.0000000000000000        0.0000000000000000        9.4962602847216485E-002
  0.41973244147157190       -9.9040875665310169E-002   0.0000000000000000        0.0000000000000000       -9.3952239050608161E-004  0.21996610394878768       0.12498745992827323       -9.3446391009572186E-005   0.0000000000000000        0.0000000000000000        9.4978644020514452E-002
  0.42307692307692307       -9.9410566972062492E-002   0.0000000000000000        0.0000000000000000       -5.7799784454968237E-004  0.21998031153716668       0.12499278150847513       -5.4485909312264040E-005   0.0000000000000000        0.0000000000000000        9.4987530028691564E-002
  0.42642140468227424       -9.9642208298413359E-002   0.0000000000000000        0.0000000000000000       -3.5121616330385807E-004  0.21998844395322784       0.12499579174872182       -3.2013109025985797E-005   0.0000000000000000        0.0000000000000000        9.4992652204506020E-002
  0.42976588628762541       -9.9785527019772335E-002   0.0000000000000000        0.0000000000000000       -2.1074732252238535E-004  0.21999320944103065       0.12499754024396624       -1.8799092085171347E-005   0.0000000000000000        0.0000000000000000        9.4995669197064411E-002
  0.43311036789297658       -9.9873068496329057E-002   0.0000000000000000        0.0000000000000000       -1.2485213573416049E-004  0.21999602853646574       0.12499856768869221       -1.0976704080382443E-005   0.0000000000000000        0.0000000000000000        9.4997460847773538E-002
  0.43645484949832775       -9.9925844674738251E-002   0.0000000000000000        0.0000000000000000       -7.3012418914445476E-005  0.21999769631541305       0.12499917231725850       -6.3533323375799047E-006   0.0000000000000000        0.0000000000000000        9.4998523998154560E-002
  0.43979933110367891       -9.9957240469402811E-002   0.0000000000000000        0.0000000000000000       -4.2141012546558019E-005  0.21999867732473505       0.12499952640541336       -3.6388757050969301E-006   0.0000000000000000        0.0000000000000000        9.4999150919321679E-002
  0.44314381270903008       -9.9975666473027719E-002   0.0000000000000000        0.0000000000000000       -2.4004008096314776E-005  0.21999924913799440       0.12499973200381695       -2.0603989894050628E-006   0.0000000000000000        0.0000000000000000        9.4999517134177452E-002
  0.44648829431438125       -9.9986333900790203E-002   0.0000000000000000        0.0000000000000000       -1.3493307082168998E-005  0.21999957880112764       0.12499985012081069       -1.1527457797943271E-006   0.0000000000000000        0.0000000000000000        9.4999728680316933E-002
  0.44983277591973242       -9.9992425441872146E-002   0.0000000000000000        0.0000000000000000       -7.4853895987723061E-006  0.21999976659696768       0.12499991718673900       -6.3709865427195062E-007   0.0000000000000000        0.0000000000000000        9.4999849410228696E-002
  0.45317725752508359       -9.9995856508769423E-002   0.0000000000000000        0.0000000000000000       -4.0982157935809808E-006  0.21999987224907058       0.12499995479967205       -3.4779954543362599E-007   0.0000000000000000        0.0000000000000000        9.4999917449398535E-002
  0.45652173913043476       -9.9997762776020030E-002   0.0000000000000000        0.0000000000000000       -2.2146098828255632E-006  0.21999993093636983       0.12499997563021359       -1.8754147031439498E-007   0.0000000000000000        0.0000000000000000        9.4999955306156222E-002
  0.45986622073578598       -9.9998807563162567E-002   0.0000000000000000        0.0000000000000000       -1.1813288113141734E-006  0.21999996312107795       0.12499998702091225       -9.9892260844446898E-008   0.0000000000000000        0.0000000000000000        9.4999976100165695E-002
  0.46321070234113715       -9.9999372516609494E-002   0.0000000000000000        0.0000000000000000       -6.2211962372402849E-007  0.21999998054716879       0.12499999317110505       -5.2561481061766980E-008   0.0000000000000000        0.0000000000000000        9.4999987376063758E-002
  0.46655518394648832       -9.9999673957963137E-002   0.0000000000000000        0.0000000000000000       -3.2349720104091875E-007  0.21999998986307712       0.12499999645012354       -2.7324292671429972E-008   0.0000000000000000        0.0000000000000000        9.4999993412953579E-002
  0.46989966555183948       -9.9999832689854962E-002   0.0000000000000000        0.0000000000000000       -1.6612471136577672E-007  0.21999999478084575       0.12499999817659155       -1.4035459616210004E-008   0.0000000000000000        0.0000000000000000        9.4999996604254192E-002
  0.47324414715719065       -9.9999915198342629E-002   0.0000000000000000        0.0000000000000000       -8.4259785546811651E-008  0.21999999734467257       0.12499999907441225       -7.1244628826771060E-009   0.0000000000000000        0.0000000000000000        9.4999998270260316E-002
  0.47658862876254182       -9.9999957531299255E-002   0.0000000000000000        0.0000000000000000       -4.2225776225697797E-008  0.21999999866482348       0.12499999953560925       -3.5743072178514044E-009   0.0000000000000000        0.0000000000000000        9.4999999129214224E-002
  0.47993311036789299       -9.9999978996970412E-002   0.0000000000000000        0.0000000000000000       -2.0894095060513799E-008  0.21999999933655501       0.12499999976972484       -1.7724939422872195E-009   0.0000000000000000        0.0000000000000000        9.4999999566830168E-002
  0.48327759197324416       -9.9999989704228326E-002   0.0000000000000000        0.0000000000000000       -1.0244297493937952E-008  0.21999999967410352       0.12499999988716076       -8.6976770618693366E-010   0.0000000000000000        0.0000000000000000        9.4999999786942763E-002
  0.48662207357859533       -9.9999995067353978E-002   0.0000000000000000        0.0000000000000000       -4.8950498325555297E-009  0.21999999984259133       0.12499999994558041       -4.2332699584067118E-010   0.0000000000000000        0.0000000000000000        9.4999999897010926E-002
  0.48996655518394649       -9.9999997521678027E-002   0.0000000000000000        0.0000000000000000       -2.4393146412815682E-009  0.21999999992587238       0.12499999997464570       -2.0655975019900144E-010   0.0000000000000000        0.0000000000000000        9.4999999951226682E-002
  0.49331103678929766       -9.9999999035525283E-002   0.0000000000000000        0.0000000000000000       -8.9148304106547388E-010  0.21999999997031799       0.12499999998979093       -1.0087096036441625E-010   0.0000000000000000        0.0000000000000000        9.4999999980527064E-002
  0.49665551839464883       -9.9999997521678027E-002   0.0000000000000000        0.0000000000000000       -2.4393146412815682E-009  0.21999999992587238       0.12499999997464570       -2.0655975019900144E-010   0.0000000000000000        0.0000000000000000        9.4999999951226682E-002
  0.50000000000000000       -9.9999997521678027E-002   0.0000000000000000        0.0000000000000000       -2.4393146412815682E-009  0.21999999992587238       0.12499999997464570       -2.0655975019900144E-010   0.0000000000000000        0.0000000000000000        9.4999999951226682E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/StrangN200/sigma10e2.txt <==
 -0.50000000000000000        9.9999999999858535E-002   0.0000000000000000        0.0000000000000000       -1.4138617224469357E-013   1.9949999999999866       0.99999999999999800        3.6583858522161760E-015   0.0000000000000000        0.0000000000000000       0.99499999999998856     
 -0.49665551839464883        9.9999999999858535E-002   0.0000000000000000        0.0000000000000000       -1.4138617224469357E-013   1.9949999999999866       0.99999999999999800        3.6583858522161760E-015   0.0000000000000000        0.0000000000000000       0.99499999999998856     
 -0.49331103678929766        9.9999999999858535E-002   0.0000000000000000        0.0000000000000000       -1.4138617224469357E-013   1.9949999999999866       0.99999999999999800        3.6583858522161760E-015   0.0000000000000000        0.0000000000000000       0.99499999999998856     
 -0.48996655518394649        9.9999999999732428E-002   0.0000000000000000        0.0000000000000000       -2.7106108394295674E-013   1.9949999999999741       0.99999999999999400        7.1142290700801512E-015   0.0000000000000000        0.0000000000000000       0.99499999999998012     
 -0.48662207357859533        9.9999999999612788E-002   0.0000000000000000        0.0000000000000000       -3.9219221076389934E-013   1.9949999999999504       0.99999999999998557        1.3695523302945472E-014   0.0000000000000000        0.0000000000000000       0.99499999999996480     
 -0.48327759197324416        9.9999999999416792E-002   0.0000000000000000        0.0000000000000000       -5.9032152570943554E-013   1.9949999999998898       0.99999999999996547        2.9833074223359143E-014   0.0000000000000000        0.0000000000000000       0.99499999999992428     
 -0.47993311036789299        9.9999999999244540E-002   0.0000000000000000        0.0000000000000000       -7.6270841930354244E-013   1.9949999999997479       0.99999999999991807        6.7812115695287494E-014   0.0000000000000000        0.0000000000000000       0.99499999999982980     
 -0.47658862876254182        9.9999999999104125E-002   0.0000000000000000        0.0000000000000000       -9.0285897634385685E-013   1.9949999999994150       0.99999999999980627        1.5854707250592908E-013   0.0000000000000000        0.0000000000000000       0.99499999999960875     
 -0.47324414715719065        9.9999999998996267E-002   0.0000000000000000        0.0000000000000000       -1.0154109142688934E-012   1.9949999999986443       0.99999999999954847        3.6890745378641802E-013   0.0000000000000000        0.0000000000000000       0.99499999999909583     
 -0.46989966555183948        9.9999999998873379E-002   0.0000000000000000        0.0000000000000000       -1.0917621191533630E-012   1.9949999999968766       0.99999999999895728        8.5343437167129509E-013   0.0000000000000000        0.0000000000000000       0.99499999999791933     
 -0.46655518394648832        9.9999999998512890E-002   0.0000000000000000        0.0000000000000000       -1.3023516288731881E-012   1.9949999999928845       0.99999999999762246        1.9481287250849732E-012   0.0000000000000000        0.0000000000000000       0.99499999999526201     
 -0.46321070234113715        9.9999999997189185E-002   0.0000000000000000        0.0000000000000000       -2.4119803156002323E-012   1.9949999999840040       0.99999999999465461        4.3801978864436728E-012   0.0000000000000000        0.0000000000000000       0.99499999998934940     
 -0.45986622073578598        9.9999999993812164E-002   0.0000000000000000        0.0000000000000000       -5.3215491605749112E-012   1.9949999999644301       0.99999999998811406        9.7408037859089658E-012   0.0000000000000000        0.0000000000000000       0.99499999997631605     
 -0.45652173913043476        9.9999999986570387E-002   0.0000000000000000        0.0000000000000000       -1.1521089191671621E-011   1.9949999999216645       0.99999999997382294        2.1453325830582798E-011   0.0000000000000000        0.0000000000000000       0.99499999994784161     
 -0.45317725752508359        9.9999999971651640E-002   0.0000000000000000        0.0000000000000000       -2.4231873885172351E-011   1.9949999998291064       0.99999999994289157        4.6799923423006294E-011   0.0000000000000000        0.0000000000000000       0.99499999988621479     
 -0.44983277591973242        9.9999999941135911E-002   0.0000000000000000        0.0000000000000000       -5.0185585545801389E-011   1.9949999996307413       0.99999999987659827        1.0111367655375188E-010   0.0000000000000000        0.0000000000000000       0.99499999975414299     
 -0.44648829431438125        9.9999999879005694E-002   0.0000000000000000        0.0000000000000000       -1.0299230902956219E-010   1.9949999992098066       0.99999999973591702        2.1635353898773083E-010   0.0000000000000000        0.0000000000000000       0.99499999947388962     
 -0.44314381270903008        9.9999999753594124E-002   0.0000000000000000        0.0000000000000000       -2.0952132709893927E-010   1.9949999983255093       0.99999999944036388        4.5841764654543189E-010   0.0000000000000000        0.0000000000000000       0.99499999888514545     
 -0.43979933110367891        9.9999999502954365E-002   0.0000000000000000        0.0000000000000000       -4.2228235796090010E-010   1.9949999964867502       0.99999999882578350        9.6169113845471921E-010   0.0000000000000000        0.0000000000000000       0.99499999766096670     
 -0.43645484949832775        9.9999999007117521E-002   0.0000000000000000        0.0000000000000000       -8.4288794978883520E-010   1.9949999927031259       0.99999999756111313        1.9971601322740904E-009   0.0000000000000000        0.0000000000000000       0.99499999514201276     
 -0.43311036789297658        9.9999998036282581E-002   0.0000000000000000        0.0000000000000000       -1.6658337656734799E-009   1.9949999850001925       0.99999999498633618        4.1049997421167323E-009   0.0000000000000000        0.0000000000000000       0.99499999001385631     
 -0.42976588628762541        9.9999996155297755E-002   0.0000000000000000        0.0000000000000000       -3.2591400278895789E-009   1.9949999694879601       0.99999998980106852        8.3493395993612064E-009   0.0000000000000000        0.0000000000000000       0.99499997968689158     
 -0.42642140468227424        9.9999992549888533E-002   0.0000000000000000        0.0000000000000000       -6.3109287987508298E-009   1.9949999385946768       0.99999997947407848        1.6801281913637758E-008   0.0000000000000000        0.0000000000000000       0.99499995912059835     
 -0.42307692307692307        9.9999985714824144E-002   0.0000000000000000        0.0000000000000000       -1.2092221411583919E-008   1.9949998777640108       0.99999995913906925        3.3442056442497318E-008   0.0000000000000000        0.0000000000000000       0.99499991862494153     
 -0.41973244147157190        9.9999972902408543E-002   0.0000000000000000        0.0000000000000000       -2.2921290212414532E-008   1.9949997593667306       0.99999991955913370        6.5827737689975884E-008   0.0000000000000000        0.0000000000000000       0.99499983980759688     
 -0.41638795986622074        9.9999949161560159E-002   0.0000000000000000        0.0000000000000000       -4.2971946198331473E-008   1.9949995316431512       0.99999984342973636        1.2811244123087671E-007   0.0000000000000000        0.0000000000000000       0.99499968821341500     
 -0.41304347826086957        9.9999905689700699E-002   0.0000000000000000        0.0000000000000000       -7.9658459949784220E-008   1.9949990989284152       0.99999969876702166        2.4645441863146706E-007   0.0000000000000000        0.0000000000000000       0.99499940016139365     
 -0.40969899665551840        9.9999827052294321E-002   0.0000000000000000        0.0000000000000000       -1.4596951175958974E-007   1.9949982868531035       0.99999942727233349        4.6852895599828137E-007   0.0000000000000000        0.0000000000000000       0.99499885958077006     
 -0.40635451505016723        9.9999686572655275E-002   0.0000000000000000        0.0000000000000000       -2.6433366804616637E-007   1.9949967821255408       0.99999892419744052        8.7998855810843561E-007   0.0000000000000000        0.0000000000000000       0.99499785792810014     
 -0.40301003344481606        9.9999438826863504E-002   0.0000000000000000        0.0000000000000000       -4.7290451771091934E-007   1.9949940301536342       0.99999800411185946        1.6324456383327232E-006   0.0000000000000000        0.0000000000000000       0.99499602604177473     
 -0.39966555183946489        9.9999007661543571E-002   0.0000000000000000        0.0000000000000000       -8.3558212674978865E-007   1.9949890641974788       0.99999634377415703        2.9901669902566972E-006   0.0000000000000000        0.0000000000000000       0.99499272042332165     
 -0.39632107023411373        9.9998267457450996E-002   0.0000000000000000        0.0000000000000000       -1.4576611972184765E-006   1.9949802258259923       0.99999338865372600        5.4064725747171113E-006   0.0000000000000000        0.0000000000000000       0.99498683717226633     
 -0.39297658862876256        9.9997014479620991E-002   0.0000000000000000        0.0000000000000000       -2.5097211675982311E-006   1.9949647170294520       0.99998820315179038        9.6461394647324877E-006   0.0000000000000000        0.0000000000000000       0.99497651387766162     
 -0.38963210702341139        9.9994924118773990E-002   0.0000000000000000        0.0000000000000000       -4.2632183418176905E-006   1.9949378986008679       0.99997923595521077        1.6977150624289663E-005   0.0000000000000000        0.0000000000000000       0.99495866264565713     
 -0.38628762541806022        9.9991488749501548E-002   0.0000000000000000        0.0000000000000000       -7.1421082322091917E-006   1.9948922175257215       0.99996396127839904        2.9463855947485923E-005   0.0000000000000000        0.0000000000000000       0.99492825624732251     
 -0.38294314381270905        9.9985930042093968E-002   0.0000000000000000        0.0000000000000000       -1.1795517134748778E-005   1.9948156103499728       0.99993834474024090        5.0403439104893015E-005   0.0000000000000000        0.0000000000000000       0.99487726560973178     
 -0.37959866220735788        9.9977079270182845E-002   0.0000000000000000        0.0000000000000000       -1.9196652485457375E-005   1.9946891956097892       0.99989607118349322        8.4956977704215051E-005   0.0000000000000000        0.0000000000000000       0.99479312442629597     
 -0.37625418060200672        9.9963220062759456E-002   0.0000000000000000        0.0000000000000000       -3.0772279022782692E-005   1.9944840475012069       0.99982746451649862        1.4103241890112961E-004   0.0000000000000000        0.0000000000000000       0.99465658298470816     
 -0.37290969899665549        9.9941890955026993E-002   0.0000000000000000        0.0000000000000000       -4.8564522336312391E-005   1.9941568530414671       0.99971803253053293        2.3047476044014761E-004   0.0000000000000000        0.0000000000000000       0.99443882051093402     
 -0.36956521739130432        9.9909650884212817E-002   0.0000000000000000        0.0000000000000000       -7.5421756611723979E-005   1.9936443213162092       0.99954659085501907        3.7060210229419686E-004   0.0000000000000000        0.0000000000000000       0.99409773046119010     
 -0.36622073578595316        9.9861820180883257E-002   0.0000000000000000        0.0000000000000000       -1.1520729949249669E-004   1.9928563661673626       0.99928296949963702        5.8608740698179278E-004   0.0000000000000000        0.0000000000000000       0.99357339666772559     
 -0.36287625418060199        9.9792222762943472E-002   0.0000000000000000        0.0000000000000000       -1.7300349849729338E-004   1.9916683505453219       0.99888539162801371        9.1111808813699991E-004   0.0000000000000000        0.0000000000000000       0.99278295891730806     
 -0.35953177257525082        9.9692971113078940E-002   0.0000000000000000        0.0000000000000000       -2.5527549210972126E-004   1.9899130730268095       0.99829774072638522        1.3916667739484511E-003   0.0000000000000000        0.0000000000000000       0.99161533230042431     
 -0.35618729096989965        9.9554351394403259E-002   0.0000000000000000        0.0000000000000000       -3.6994594060018183E-004   1.9873736693156663       0.99744709075494409        2.0875840579615400E-003   0.0000000000000000        0.0000000000000000       0.98992657856072230     
 -0.35284280936454848        9.9364876816612116E-002   0.0000000000000000        0.0000000000000000       -5.2632362219740176E-004   1.9837791097246669       0.99624203716364323        3.0740993636932394E-003   0.0000000000000000        0.0000000000000000       0.98753707256102352     
 -0.34949832775919731        9.9111576521294015E-002   0.0000000000000000        0.0000000000000000       -7.3483066132911128E-004   1.9788043412771357       0.99457248535932541        4.4422272090288402E-003   0.0000000000000000        0.0000000000000000       0.98423185591781026     
 -0.34615384615384615        9.8780568215958972E-002   0.0000000000000000        0.0000000000000000       -1.0064909228207114E-003   1.9720771324030144       0.99231155930837556        6.2975734685080447E-003   0.0000000000000000        0.0000000000000000       0.97976557309463874     
 -0.34280936454849498        9.8357922010853166E-002   0.0000000000000000        0.0000000000000000       -1.3521786589798107E-003   1.9631930996074076       0.98932011531387931        8.7571700037672503E-003   0.0000000000000000        0.0000000000000000       0.97387298429352820     
 -0.33946488294314381        9.7830763876608981E-002   0.0000000000000000        0.0000000000000000       -1.7816785708336033E-003   1.9517390767066545       0.98545393699817008        1.1944267847725641E-002   0.0000000000000000        0.0000000000000000       0.96628513970848440     
 -0.33612040133779264        9.7188503846249802E-002   0.0000000000000000        0.0000000000000000       -2.3026637272034927E-003   1.9373229576117295       0.98057305287387919        1.5981483970307058E-002   0.0000000000000000        0.0000000000000000       0.95674990473785027     
 -0.33277591973244147        9.6424032305997193E-002   0.0000000000000000        0.0000000000000000       -2.9197342577929725E-003   1.9196056800715504       0.97455183444886051        2.0983277116609377E-002   0.0000000000000000        0.0000000000000000       0.94505384562268990     
 -0.32943143812709030        9.5534742629451802E-002   0.0000000000000000        0.0000000000000000       -3.6336486467240421E-003   1.8983286151783481       0.96728774434714881        2.7049350672169774E-002   0.0000000000000000        0.0000000000000000       0.93104087083119913     
 -0.32608695652173914        9.4523356925800314E-002   0.0000000000000000        0.0000000000000000       -4.4407831667126326E-003   1.8733279706192409       0.95870608678639724        3.4261172629750515E-002   0.0000000000000000        0.0000000000000000       0.91462188383284371     
 -0.32274247491638797        9.3398993062556820E-002   0.0000000000000000        0.0000000000000000       -5.3324403740578315E-003   1.8445287936882888       0.94875941689047039        4.2684360923848495E-002   0.0000000000000000        0.0000000000000000       0.89576937679781854     
 -0.31939799331103680        9.2181712106742419E-002   0.0000000000000000        0.0000000000000000       -6.2909529255559468E-003   1.8119304769174454       0.93744293067792606        5.2386041646198082E-002   0.0000000000000000        0.0000000000000000       0.87448754623951930     
 -0.31605351170568563        9.0957062123509125E-002   0.0000000000000000        0.0000000000000000       -7.2430754133110285E-003   1.7761416907424934       0.92495890946602999        6.3231367747567005E-002   0.0000000000000000        0.0000000000000000       0.85118278127646352     
 -0.31270903010033446        8.9757188308705424E-002   0.0000000000000000        0.0000000000000000       -8.1611020390792224E-003   1.7401743397048062       0.91225879885792038        7.4327264323344799E-002   0.0000000000000000        0.0000000000000000       0.82791554084688590     
 -0.30936454849498329        8.8588647379619759E-002   0.0000000000000000        0.0000000000000000       -9.0481200333240534E-003   1.7049563517756081       0.89968259486972380        8.5383877890833584E-002   0.0000000000000000        0.0000000000000000       0.80527375690588432     
 -0.30602006688963213        8.7452958609761586E-002   0.0000000000000000        0.0000000000000000       -9.9018966661372047E-003   1.6706743108501563       0.88733497753615087        9.6346556445694884E-002   0.0000000000000000        0.0000000000000000       0.78333933331400551     
 -0.30267558528428096        8.6350686699067591E-002   0.0000000000000000        0.0000000000000000       -1.0722426130438457E-002   1.6373493977997258       0.87522559062682137       0.10719635341358455        0.0000000000000000        0.0000000000000000       0.76212380717290440     
 -0.29933110367892979        8.5281722669776225E-002   0.0000000000000000        0.0000000000000000       -1.1510171172174602E-002   1.6049928491671097       0.86336539565219106       0.11791683984997532        0.0000000000000000        0.0000000000000000       0.74162745351491854     
 -0.29598662207357862        8.4245607235269568E-002   0.0000000000000000        0.0000000000000000       -1.2265847864409853E-002   1.5736048211314420       0.85176103291871985       0.12849567837457465        0.0000000000000000        0.0000000000000000       0.72184378821272199     
 -0.29264214046822745        8.3241687582180549E-002   0.0000000000000000        0.0000000000000000       -1.2990374689533842E-002   1.5431767206463249       0.84041594035100675       0.13892364398449955        0.0000000000000000        0.0000000000000000       0.70276078029531819     
 -0.28929765886287623        8.2269142283487862E-002   0.0000000000000000        0.0000000000000000       -1.3684776794596291E-002   1.5136922699731110       0.82933060947878257       0.14919369370453281        0.0000000000000000        0.0000000000000000       0.68436166049432845     
 -0.28595317725752506        8.1327014280936291E-002   0.0000000000000000        0.0000000000000000       -1.4350126549078730E-002   1.4851302280845089       0.81850349893730645       0.15930083774267714        0.0000000000000000        0.0000000000000000       0.66662672914720245     
 -0.28260869565217389        8.0414286864292570E-002   0.0000000000000000        0.0000000000000000       -1.4987544822723331E-002   1.4574663657488931       0.80793171254367480       0.16924198058729498        0.0000000000000000        0.0000000000000000       0.64953465320521842     
 -0.27926421404682272        7.9529919596496801E-002   0.0000000000000000        0.0000000000000000       -1.5598184023493574E-002   1.4306737852135902       0.79761107362588313       0.17901534202242719        0.0000000000000000        0.0000000000000000       0.63306271158770722     
 -0.27591973244147155        7.8672841842773913E-002   0.0000000000000000        0.0000000000000000       -1.6183182659682830E-002   1.4047236701761632       0.78753637355594353       0.18862014996773593        0.0000000000000000        0.0000000000000000       0.61718729662021965     
 -0.27257525083612039        7.7841971663576995E-002   0.0000000000000000        0.0000000000000000       -1.6743649697757827E-002   1.3795865471503923       0.77770183566460727       0.19805663465165069        0.0000000000000000        0.0000000000000000       0.60188471148578493     
 -0.26923076923076922        7.7036251128244332E-002   0.0000000000000000        0.0000000000000000       -1.7280672744514315E-002   1.3552327432180236       0.76810128524125065       0.20732582243790745        0.0000000000000000        0.0000000000000000       0.58713145797677291     
 -0.26588628762541805        7.6254655136392901E-002   0.0000000000000000        0.0000000000000000       -1.7795309136855328E-002   1.3316324450482269       0.75872816991673186       0.21642924206882327        0.0000000000000000        0.0000000000000000       0.57290427513149500     
 -0.26254180602006688        7.5496189272338310E-002   0.0000000000000000        0.0000000000000000       -1.8288569702134171E-002   1.3087562256529481       0.74957576963367278       0.22536885830247563        0.0000000000000000        0.0000000000000000       0.55918045601927524     
 -0.25919732441471571        7.4759897303791401E-002   0.0000000000000000        0.0000000000000000       -1.8761412408652804E-002   1.2865755443366438       0.74063740534417133       0.23414704284782123        0.0000000000000000        0.0000000000000000       0.54593813899247245     
 -0.25585284280936454        7.4044878561249361E-002   0.0000000000000000        0.0000000000000000       -1.9214748432030398E-002   1.2650627417457307       0.73190645066029381       0.24276637955086466        0.0000000000000000        0.0000000000000000       0.53315629108543694     
 -0.25250836120401338        7.3350293014900939E-002   0.0000000000000000        0.0000000000000000       -1.9649440312131384E-002   1.2441910757360417       0.72337635973128522       0.25122950093505281        0.0000000000000000        0.0000000000000000       0.52081471600475659     
 -0.24916387959866221        7.2675356121877421E-002   0.0000000000000000        0.0000000000000000       -2.0066290033834887E-002   1.2239350977940422       0.71504083602855861       0.25953907515881014        0.0000000000000000        0.0000000000000000       0.50889426176548358     
 -0.24581939799331104        7.2019350865519458E-002   0.0000000000000000        0.0000000000000000       -2.0466042958193625E-002   1.2042708983755714       0.70689395320446535       0.26769775295841547        0.0000000000000000        0.0000000000000000       0.49737694517110614     
 -0.24247491638795987        7.1381635792867687E-002   0.0000000000000000        0.0000000000000000       -2.0849389968332140E-002   1.1851760643912677       0.69893015991929142       0.27570799949229874        0.0000000000000000        0.0000000000000000       0.48624590447197613     
 -0.23913043478260870        7.0761644109819180E-002   0.0000000000000000        0.0000000000000000       -2.1216961839342741E-002   1.1666297547974396       0.69114433238936757       0.28357197365246467        0.0000000000000000        0.0000000000000000       0.47548542240807190     
 -0.23578595317725753        7.0158893793719548E-002   0.0000000000000000        0.0000000000000000       -2.1569334725664878E-002   1.1486129705187813       0.68353190889883131       0.29129149234924556        0.0000000000000000        0.0000000000000000       0.46508106161995000     
 -0.23244147157190637        6.9572987060181016E-002   0.0000000000000000        0.0000000000000000       -2.1907025762023011E-002   1.1311087002466631       0.67608898379936211       0.29886793994761574        0.0000000000000000        0.0000000000000000       0.45501971644730088     
 -0.22909698996655517        6.9003613051198093E-002   0.0000000000000000        0.0000000000000000       -2.2230491768465591E-002   1.1141019217038337       0.66881233212496249       0.30630210432822635        0.0000000000000000        0.0000000000000000       0.44528958957887116     
 -0.22575250836120400        6.8450558037914430E-002   0.0000000000000000        0.0000000000000000       -2.2540137536799312E-002   1.0975797237187619       0.66169948714858862       0.31359409107089359        0.0000000000000000        0.0000000000000000       0.43588023657017327     
 -0.22240802675585283        6.7913701605317622E-002   0.0000000000000000        0.0000000000000000       -2.2836310874822262E-002   1.0815315313298373       0.65474886620721062       0.32074328896199084        0.0000000000000000        0.0000000000000000       0.42678266512262658     
 -0.21906354515050167        6.7393022364991381E-002   0.0000000000000000        0.0000000000000000       -2.3119305830985416E-002   1.0659491797064260       0.64795983233054300       0.32774827817167373        0.0000000000000000        0.0000000000000000       0.41798934737588289     
 -0.21571906354515050        6.6888608716200004E-002   0.0000000000000000        0.0000000000000000       -2.3389372815847242E-002   1.0508268641530090       0.64133270177745105       0.33460669290865735        0.0000000000000000        0.0000000000000000       0.40949416237555797     
 -0.21237458193979933        6.6400644986790824E-002   0.0000000000000000        0.0000000000000000       -2.3646704421043111E-002   1.0361612075603139       0.63486880180264404       0.34131514241573774        0.0000000000000000        0.0000000000000000       0.40129240575766983     
 -0.20903010033444816        6.5929421698039337E-002   0.0000000000000000        0.0000000000000000       -2.3891442335553924E-002   1.0219514409770905       0.62857057882778411       0.34786918449608406        0.0000000000000000        0.0000000000000000       0.39338086214930623     
 -0.20568561872909699        6.5475351885220606E-002   0.0000000000000000        0.0000000000000000       -2.4123691754967889E-002   1.0081994979616264       0.62244166936819112       0.35426324676545928        0.0000000000000000        0.0000000000000000       0.38575782859343533     
 -0.20234113712374582        6.5038953904188818E-002   0.0000000000000000        0.0000000000000000       -2.4343502195260040E-002  0.99491004705962371       0.61648694249369207       0.36049048384875931        0.0000000000000000        0.0000000000000000       0.37842310456593165     
 -0.19899665551839466        6.4620863484953286E-002   0.0000000000000000        0.0000000000000000       -2.4550876077785191E-002  0.98209067522046833       0.61071260894008117       0.36654264801905012        0.0000000000000000        0.0000000000000000       0.37137806628038722     
 -0.19565217391304349        6.4221844418583376E-002   0.0000000000000000        0.0000000000000000       -2.4745781622553555E-002  0.96975223877164662       0.60512640629669945       0.37240996439359075        0.0000000000000000        0.0000000000000000       0.36462583247494718     
 -0.19230769230769232        6.3842763337125324E-002   0.0000000000000000        0.0000000000000000       -2.4928135091502081E-002  0.95790921636020654       0.59973778673504996       0.37808092805881877        0.0000000000000000        0.0000000000000000       0.35817142962515663     
 -0.18896321070234115        6.3484595221430656E-002   0.0000000000000000        0.0000000000000000       -2.5097822704020615E-002  0.94658002947795472       0.59455809135422888       0.38354203004580134        0.0000000000000000        0.0000000000000000       0.35202193812372584     
 -0.18561872909698995        6.3148401175973118E-002   0.0000000000000000        0.0000000000000000       -2.5254714976893446E-002  0.93578741617466821       0.58960074852996880       0.38877751974718811        0.0000000000000000        0.0000000000000000       0.34618666764469946     
 -0.18227424749163879        6.2835268758295537E-002   0.0000000000000000        0.0000000000000000       -2.5398663506649894E-002  0.92555876904060608       0.58488145451280737       0.39376929050968618        0.0000000000000000        0.0000000000000000       0.34067731452779870     
 -0.17892976588628762        6.2546267840185188E-002   0.0000000000000000        0.0000000000000000       -2.5529536884638066E-002  0.91592609824589166       0.58041817684056962       0.39849691801064474        0.0000000000000000        0.0000000000000000       0.33550792140532198     
 -0.17558528428093645        6.2282387686950581E-002   0.0000000000000000        0.0000000000000000       -2.5647268678493512E-002  0.90692531189360737       0.57623082948813908       0.40293794140959460        0.0000000000000000        0.0000000000000000       0.33069448240546828     
 -0.17224080267558528        6.2044410001213773E-002   0.0000000000000000        0.0000000000000000       -2.5751865197439109E-002  0.89859469638659584       0.57234055407393836       0.40706858072880714        0.0000000000000000        0.0000000000000000       0.32625414231265748     
 -0.16889632107023411        6.1832808548851217E-002   0.0000000000000000        0.0000000000000000       -2.5843449543167453E-002  0.89097250815835771       0.56876855697988582       0.41086504348587866        0.0000000000000000        0.0000000000000000       0.32220395117847189     
 -0.16555183946488294        6.1647666505462863E-002   0.0000000000000000        0.0000000000000000       -2.5922323645309844E-002  0.88409353327628271       0.56553442804950704       0.41430538938182077        0.0000000000000000        0.0000000000000000       0.31855910522677561     
 -0.16220735785953178        6.1488554387964488E-002   0.0000000000000000        0.0000000000000000       -2.5988967176908115E-002  0.87798471276607204       0.56265398392021937       0.41737179144057240        0.0000000000000000        0.0000000000000000       0.31533072884585273     
 -0.15886287625418061        6.1354477607408663E-002   0.0000000000000000        0.0000000000000000       -2.6044055431482468E-002  0.87266042098698526       0.56013692030961293       0.42005298194728063        0.0000000000000000        0.0000000000000000       0.31252350067737239     
 -0.15551839464882944        6.1243887291702312E-002   0.0000000000000000        0.0000000000000000       -2.6088477637644339E-002  0.86811827370378980       0.55798470445729453       0.42234654869209498        0.0000000000000000        0.0000000000000000       0.31013356924649532     
 -0.15217391304347827        6.1154703421511324E-002   0.0000000000000000        0.0000000000000000       -2.6123289018825518E-002  0.86433628102291826       0.55618911759984024       0.42426059158186219        0.0000000000000000        0.0000000000000000       0.30814716342307802     
 -0.14882943143812710        6.1084414325021853E-002   0.0000000000000000        0.0000000000000000       -2.6149658273249235E-002  0.86127195896410580       0.55473176267124258       0.42581426101409575        0.0000000000000000        0.0000000000000000       0.30654019629286328     
 -0.14548494983277591        6.1030257872712712E-002   0.0000000000000000        0.0000000000000000       -2.6168846644893974E-002  0.85886379861572582       0.55358474055194107       0.42703695385546225        0.0000000000000000        0.0000000000000000       0.30527905806378475     
 -0.14214046822742474        6.0989346606021809E-002   0.0000000000000000        0.0000000000000000       -2.6182111786348716E-002  0.85703511642955754       0.55271250809852124       0.42796628246285556        0.0000000000000000        0.0000000000000000       0.30432260833103636     
 -0.13879598662207357        6.0958838261381758E-002   0.0000000000000000        0.0000000000000000       -2.6190651242781870E-002  0.85569973255669651       0.55207465148107915       0.42864518751604791        0.0000000000000000        0.0000000000000000       0.30362508107561736     
 -0.13545150501672240        6.0936120131636032E-002   0.0000000000000000        0.0000000000000000       -2.6195587465694985E-002  0.85476833059328428       0.55162899759745698       0.42911865616591516        0.0000000000000000        0.0000000000000000       0.30313933299582729     
 -0.13210702341137123        6.0918793682530704E-002   0.0000000000000000        0.0000000000000000       -2.6197824291771702E-002  0.85415427301804603       0.55133443532295667       0.42943055937815633        0.0000000000000000        0.0000000000000000       0.30281983769508930     
 -0.12876254180602006        6.0904702300935525E-002   0.0000000000000000        0.0000000000000000       -2.6198024293229823E-002  0.85377831727476738       0.55115327365503131       0.42962112461308494        0.0000000000000000        0.0000000000000000       0.30262504361973608     
 -0.12541806020066890        6.0893027053458768E-002   0.0000000000000000        0.0000000000000000       -2.6196783976289349E-002  0.85357185131578794       0.55105305575480923       0.42972538706779545        0.0000000000000000        0.0000000000000000       0.30251879556097866     
 -0.12207357859531773        6.0882392843208982E-002   0.0000000000000000        0.0000000000000000       -2.6194448722570346E-002  0.85347686248781307       0.55100594277377934       0.42977258906776977        0.0000000000000000        0.0000000000000000       0.30247091971403378     
 -0.11872909698996656        6.0871987332817255E-002   0.0000000000000000        0.0000000000000000       -2.6191306195421593E-002  0.85344520114511224       0.55098788549623101       0.42978694818168262        0.0000000000000000        0.0000000000000000       0.30245731564888123     
 -0.11538461538461539        6.0861492123131584E-002   0.0000000000000000        0.0000000000000000       -2.6187526320348965E-002  0.85344686731770913       0.55098683002196391       0.42978492773905247        0.0000000000000000        0.0000000000000000       0.30246003729574522     
 -0.11204013377926421        6.0850610620033427E-002   0.0000000000000000        0.0000000000000000       -2.6183150117819735E-002  0.85349386125135873       0.55100748541595046       0.42976002432742566        0.0000000000000000        0.0000000000000000       0.30248637583540833     
 -0.10869565217391304        6.0839083133625023E-002   0.0000000000000000        0.0000000000000000       -2.6177991395180240E-002  0.85360761667657115       0.55105968804812122       0.42970102168977531        0.0000000000000000        0.0000000000000000       0.30254792862844992     
 -0.10535117056856187        6.0825612309316837E-002   0.0000000000000000        0.0000000000000000       -2.6172624545203263E-002  0.85379161164790074       0.55114523103947943       0.42960609524196786        0.0000000000000000        0.0000000000000000       0.30264638060842131     
 -0.10200668896321070        6.0809329333549614E-002   0.0000000000000000        0.0000000000000000       -2.6167404745030830E-002  0.85398348352438103       0.55123446561510192       0.42950710339982595        0.0000000000000000        0.0000000000000000       0.30274901790927911     
  -9.8662207357859535E-002   6.0789947966824000E-002   0.0000000000000000        0.0000000000000000       -2.6162257005039751E-002  0.85414236611623440       0.55130791103115506       0.42942505546060383        0.0000000000000000        0.0000000000000000       0.30283445508507939     
  -9.5317725752508367E-002   6.0767356172710958E-002   0.0000000000000000        0.0000000000000000       -2.6157002812759733E-002  0.85427024023849885       0.55136650835576817       0.42935890943009525        0.0000000000000000        0.0000000000000000       0.30290373188273068     
  -9.1973244147157185E-002   6.0741545333252968E-002   0.0000000000000000        0.0000000000000000       -2.6151421430696639E-002  0.85437568422579702       0.55141435696680607       0.42930425973127329        0.0000000000000000        0.0000000000000000       0.30296132725899089     
  -8.8628762541806017E-002   6.0712248630880220E-002   0.0000000000000000        0.0000000000000000       -2.6145493884170326E-002  0.85446448247696294       0.55145421421833229       0.42925814485311842        0.0000000000000000        0.0000000000000000       0.30301026825863064     
  -8.5284280936454848E-002   6.0679295456907888E-002   0.0000000000000000        0.0000000000000000       -2.6139068981169352E-002  0.85454113879714522       0.55148822784881779       0.42921829931137367        0.0000000000000000        0.0000000000000000       0.30305291094832743     
  -8.1939799331103680E-002   6.0642425302009410E-002   0.0000000000000000        0.0000000000000000       -2.6132043887835032E-002  0.85460946445900776       0.55151821622274133       0.42918284806006612        0.0000000000000000        0.0000000000000000       0.30309124823626643     
  -7.8595317725752512E-002   6.0601268850931964E-002   0.0000000000000000        0.0000000000000000       -2.6124345302506326E-002  0.85467265326566333       0.55154569416370935       0.42915016969454101        0.0000000000000000        0.0000000000000000       0.30312695910195397     
  -7.5250836120401343E-002   6.0555493137006998E-002   0.0000000000000000        0.0000000000000000       -2.6115812827891275E-002  0.85473329936621545       0.55157191484807788       0.42911894038140241        0.0000000000000000        0.0000000000000000       0.30316138451813757     
  -7.1906354515050161E-002   6.0504648508342994E-002   0.0000000000000000        0.0000000000000000       -2.6106353735034095E-002  0.85479325486223012       0.55159777653799813       0.42908819408452936        0.0000000000000000        0.0000000000000000       0.30319547832423199     
  -6.8561872909698993E-002   6.0448241961458420E-002   0.0000000000000000        0.0000000000000000       -2.6095862412127725E-002  0.85485368333974243       0.55162379585576771       0.42905739470313714        0.0000000000000000        0.0000000000000000       0.30322988748397472     
  -6.5217391304347824E-002   6.0385784740612583E-002   0.0000000000000000        0.0000000000000000       -2.6084181199037364E-002  0.85491573932590881       0.55165053691887944       0.42902598272950682        0.0000000000000000        0.0000000000000000       0.30326520240702937     
  -6.1872909698996656E-002   6.0316670209347223E-002   0.0000000000000000        0.0000000000000000       -2.6071191767217377E-002  0.85498192928872441       0.55167919593400405       0.42899271543539447        0.0000000000000000        0.0000000000000000       0.30330273335472030     
  -5.8528428093645488E-002   6.0240230358622644E-002   0.0000000000000000        0.0000000000000000       -2.6056744553960395E-002  0.85505581215390336       0.55171146990010156       0.42895580436156167        0.0000000000000000        0.0000000000000000       0.30334434225380175     
  -5.5183946488294312E-002   6.0155677647569662E-002   0.0000000000000000        0.0000000000000000       -2.6040706132945308E-002  0.85514157975614136       0.55174932380972130       0.42891310031465629        0.0000000000000000        0.0000000000000000       0.30339225594642005     
  -5.1839464882943144E-002   6.0062046383708802E-002   0.0000000000000000        0.0000000000000000       -2.6023013290106246E-002  0.85523542130365060       0.55179096999229804       0.42886660133783117        0.0000000000000000        0.0000000000000000       0.30344445131135250     
  -4.8494983277591976E-002   5.9958335066318424E-002   0.0000000000000000        0.0000000000000000       -2.6003591844439775E-002  0.85532303798228626       0.55182962648387091       0.42882363829790510        0.0000000000000000        0.0000000000000000       0.30349341149841536     
  -4.5150501672240800E-002   5.9843708886704185E-002   0.0000000000000000        0.0000000000000000       -2.5982172464697861E-002  0.85539878674534431       0.55186259157840212       0.42878715779390142        0.0000000000000000        0.0000000000000000       0.30353619516694219     
  -4.1806020066889632E-002   5.9717339145988771E-002   0.0000000000000000        0.0000000000000000       -2.5958437448499159E-002  0.85546314858984451       0.55189008145413099       0.42875696021395149        0.0000000000000000        0.0000000000000000       0.30357306713571358     
  -3.8461538461538464E-002   5.9578252735398171E-002   0.0000000000000000        0.0000000000000000       -2.5932129818672781E-002  0.85551786891396309       0.55191293009055875       0.42873218276171449        0.0000000000000000        0.0000000000000000       0.30360493882340439     
  -3.5117056856187288E-002   5.9425441880291731E-002   0.0000000000000000        0.0000000000000000       -2.5902931840821566E-002  0.85556529539855486       0.55193226310516208       0.42871162280921304        0.0000000000000000        0.0000000000000000       0.30363303229339283     
  -3.1772575250836120E-002   5.9257851663918261E-002   0.0000000000000000        0.0000000000000000       -2.5870482695936749E-002  0.85560802231104516       0.55194935291069835       0.42869406528971693        0.0000000000000000        0.0000000000000000       0.30365866940034675     
  -2.8428093645484948E-002   5.9074297036233847E-002   0.0000000000000000        0.0000000000000000       -2.5834443341362590E-002  0.85564848329440524       0.55196542965099615       0.42867838553842480        0.0000000000000000        0.0000000000000000       0.30368305364340908     
  -2.5083612040133780E-002   5.8873513236853005E-002   0.0000000000000000        0.0000000000000000       -2.5794438621012883E-002  0.85568846137867749       0.55198128355913467       0.42866376894757713        0.0000000000000000        0.0000000000000000       0.30370717781954287     
  -2.1739130434782608E-002   5.8654172702950570E-002   0.0000000000000000        0.0000000000000000       -2.5750046727963646E-002  0.85572925474738937       0.55199746817246820       0.42864953227614244        0.0000000000000000        0.0000000000000000       0.30373178657492123     
  -1.8394648829431440E-002   5.8414837103689235E-002   0.0000000000000000        0.0000000000000000       -2.5700839461501229E-002  0.85577227008671630       0.55201466415276568       0.42863492076062842        0.0000000000000000        0.0000000000000000       0.30375760593395068     
  -1.5050167224080268E-002   5.8153974486233731E-002   0.0000000000000000        0.0000000000000000       -2.5646357708231104E-002  0.85581890667260785       0.55203353794950794       0.42861930550511324        0.0000000000000000        0.0000000000000000       0.30378536872309986     
  -1.1705685618729096E-002   5.7869964721762056E-002   0.0000000000000000        0.0000000000000000       -2.5586102807490369E-002  0.85587080639257263       0.55205485704710766       0.42860193773343080        0.0000000000000000        0.0000000000000000       0.30381594934546502     
  -8.3612040133779261E-003   5.7561073306868833E-002   0.0000000000000000        0.0000000000000000       -2.5519556632755073E-002  0.85592926020704752       0.55207926801014506       0.42858224309588883        0.0000000000000000        0.0000000000000000       0.30384999219690245     
  -5.0167224080267560E-003   5.7225455369663128E-002   0.0000000000000000        0.0000000000000000       -2.5446174646843386E-002  0.85599421190915526       0.55210665786510649       0.42856030106192550        0.0000000000000000        0.0000000000000000       0.30388755404404882     
  -1.6722408026755853E-003   5.6861178123675804E-002   0.0000000000000000        0.0000000000000000       -2.5365378664989533E-002  0.85606275683178223       0.55213584218327139       0.42853766622903655        0.0000000000000000        0.0000000000000000       0.30392691464851090     
   1.6722408026755853E-003   5.6466250493047064E-002   0.0000000000000000        0.0000000000000000       -2.5276529427170541E-002  0.85613344214728304       0.55216600149987338       0.42851531310635466        0.0000000000000000        0.0000000000000000       0.30396744064740960     
   5.0167224080267560E-003   5.6038612868285514E-002   0.0000000000000000        0.0000000000000000       -2.5178938692196989E-002  0.85620514893364907       0.55219651971736006       0.42849386272901857        0.0000000000000000        0.0000000000000000       0.30400862921628902     
   8.3612040133779261E-003   5.5576128793428763E-002   0.0000000000000000        0.0000000000000000       -2.5071877615422462E-002  0.85627646950587377       0.55222705255107196       0.42847429514223395        0.0000000000000000        0.0000000000000000       0.30404941695480175     
   1.1705685618729096E-002   5.5076605857506462E-002   0.0000000000000000        0.0000000000000000       -2.4954559169825287E-002  0.85634510238309081       0.55225619016644423       0.42845720373994073        0.0000000000000000        0.0000000000000000       0.30408891221664663     
   1.5050167224080268E-002   5.4537816380293522E-002   0.0000000000000000        0.0000000000000000       -2.4826129547796231E-002  0.85641099378018393       0.55228377468574119       0.42844283896282498        0.0000000000000000        0.0000000000000000       0.30412721909444274     
   1.8394648829431440E-002   5.3957457448581797E-002   0.0000000000000000        0.0000000000000000       -2.4685694668699198E-002  0.85647679665604382       0.55231104823494714       0.42842997670244454        0.0000000000000000        0.0000000000000000       0.30416574842109667     
   2.1739130434782608E-002   5.3333144831975848E-002   0.0000000000000000        0.0000000000000000       -2.4532327467504427E-002  0.85654374063628569       0.55233857640141626       0.42841806171027114        0.0000000000000000        0.0000000000000000       0.30420516423486943     
   2.5083612040133780E-002   5.2662440549495308E-002   0.0000000000000000        0.0000000000000000       -2.4365035780927694E-002  0.85661640577727827       0.55236852703624162       0.42840477679621808        0.0000000000000000        0.0000000000000000       0.30424787874103670     
   2.8428093645484948E-002   5.1942812214355406E-002   0.0000000000000000        0.0000000000000000       -2.4182801930937785E-002  0.85669947754832887       0.55240309765562434       0.42838767430714447        0.0000000000000000        0.0000000000000000       0.30429637989270453     
   3.1772575250836120E-002   5.1171594752423485E-002   0.0000000000000000        0.0000000000000000       -2.3984615900979320E-002  0.85679601052824661       0.55244370144285448       0.42836538430036647        0.0000000000000000        0.0000000000000000       0.30435230908539207     
   3.5117056856187288E-002   5.0346075618835424E-002   0.0000000000000000        0.0000000000000000       -2.3769404688530279E-002  0.85690788005526408       0.55249126425723549       0.42833673796512545        0.0000000000000000        0.0000000000000000       0.30441661579802859     
   3.8461538461538464E-002   4.9463463957603315E-002   0.0000000000000000        0.0000000000000000       -2.3536086410740713E-002  0.85703269741591459       0.55254411780599766       0.42830279937116472        0.0000000000000000        0.0000000000000000       0.30448857960991693     
   4.1806020066889632E-002   4.8520921876448783E-002   0.0000000000000000        0.0000000000000000       -2.3283560113302480E-002  0.85716673392649256       0.55260102184515514       0.42826583131719564        0.0000000000000000        0.0000000000000000       0.30456571208133737     
   4.5150501672240800E-002   4.7515627764203372E-002   0.0000000000000000        0.0000000000000000       -2.3010653778925534E-002  0.85730664893941666       0.55265994880956859       0.42822753608059949        0.0000000000000000        0.0000000000000000       0.30464670012984807     
   4.8494983277591976E-002   4.6444787985324559E-002   0.0000000000000000        0.0000000000000000       -2.2716170976189984E-002  0.85744218803382199       0.55271729378775225       0.42819370004409585        0.0000000000000000        0.0000000000000000       0.30472489424606974     
   5.1839464882943144E-002   4.5305715040050369E-002   0.0000000000000000        0.0000000000000000       -2.2398804560429388E-002  0.85757049226499948       0.55277053202867554       0.42816459908585613        0.0000000000000000        0.0000000000000000       0.30479996023632394     
   5.5183946488294312E-002   4.4095759519761329E-002   0.0000000000000000        0.0000000000000000       -2.2057218331108071E-002  0.85768893401080448       0.55281639531623072       0.42813979616393605        0.0000000000000000        0.0000000000000000       0.30487253869457376     
   5.8528428093645488E-002   4.2812269394709543E-002   0.0000000000000000        0.0000000000000000       -2.1690091801430941E-002  0.85779490042346207       0.55285018027698796       0.42811825233576345        0.0000000000000000        0.0000000000000000       0.30494472014647411     
   6.1872909698996656E-002   4.1452652004096861E-002   0.0000000000000000        0.0000000000000000       -2.1296079223864655E-002  0.85788853309945345       0.55287328973560490       0.42809981732684654        0.0000000000000000        0.0000000000000000       0.30501524336384850     
   6.5217391304347824E-002   4.0014366853760489E-002   0.0000000000000000        0.0000000000000000       -2.0873806656795859E-002  0.85797739328314471       0.55288810302651292       0.42808038657668412        0.0000000000000000        0.0000000000000000       0.30508929025663178     
   6.8561872909698993E-002   3.8494928364414843E-002   0.0000000000000000        0.0000000000000000       -2.0421919332779610E-002  0.85806369462808307       0.55289680070994840       0.42806035322349079        0.0000000000000000        0.0000000000000000       0.30516689391813462     
   7.1906354515050161E-002   3.6891917086456741E-002   0.0000000000000000        0.0000000000000000       -1.9939076559231994E-002  0.85815099859366917       0.55290326717137861       0.42803872770445539        0.0000000000000000        0.0000000000000000       0.30524773142229056     
   7.5250836120401343E-002   3.5203000231403693E-002   0.0000000000000000        0.0000000000000000       -1.9423947875969672E-002  0.85823848912994871       0.55290763194236581       0.42801529169488389        0.0000000000000000        0.0000000000000000       0.30533085718758290     
   7.8595317725752512E-002   3.3425981211055757E-002   0.0000000000000000        0.0000000000000000       -1.8875198829751277E-002  0.85832307216134485       0.55290780491084979       0.42799006402490319        0.0000000000000000        0.0000000000000000       0.30541526725049506     
   8.1939799331103680E-002   3.1558800999132886E-002   0.0000000000000000        0.0000000000000000       -1.8291514225875927E-002  0.85840419281010161       0.55290120299644785       0.42796147964705172        0.0000000000000000        0.0000000000000000       0.30550298981365381     
   8.5284280936454848E-002   2.9599582033748767E-002   0.0000000000000000        0.0000000000000000       -1.7671624691591902E-002  0.85847061051725326       0.55287938743224163       0.42793388368831792        0.0000000000000000        0.0000000000000000       0.30559122308501163     
   8.8628762541806017E-002   2.7546697573396943E-002   0.0000000000000000        0.0000000000000000       -1.7014288237958836E-002  0.85850471564928554       0.55283291075462049       0.42791529356063901        0.0000000000000000        0.0000000000000000       0.30567180489466500     
   9.1973244147157185E-002   2.5398771672025415E-002   0.0000000000000000        0.0000000000000000       -1.6318269392825584E-002  0.85850169119490749       0.55275836336529971       0.42790600782261984        0.0000000000000000        0.0000000000000000       0.30574332782960778     
   9.5317725752508367E-002   2.3154615548151909E-002   0.0000000000000000        0.0000000000000000       -1.5582396451360331E-002  0.85845998760994746       0.55265234167774446       0.42790320391875858        0.0000000000000000        0.0000000000000000       0.30580764593220305     
   9.8662207357859535E-002   2.0813259467176260E-002   0.0000000000000000        0.0000000000000000       -1.4805555654230676E-002  0.85837633898440191       0.55251004738604736       0.42790445235650681        0.0000000000000000        0.0000000000000000       0.30586629159835460     
  0.10200668896321070        1.8373970762867821E-002   0.0000000000000000        0.0000000000000000       -1.3986709563771920E-002  0.85824612517363130       0.55232602887356752       0.42790816235306750        0.0000000000000000        0.0000000000000000       0.30592009630006384     
  0.10535117056856187        1.5836279767192311E-002   0.0000000000000000        0.0000000000000000       -1.3124906551553239E-002  0.85806246275746145       0.55209337015707127       0.42791372124444438        0.0000000000000000        0.0000000000000000       0.30596909260039018     
  0.10869565217391304        1.3200009678948828E-002   0.0000000000000000        0.0000000000000000       -1.2219283113603423E-002  0.85781542163296565       0.55180220888281917       0.42792078549007656        0.0000000000000000        0.0000000000000000       0.30601321275014653     
  0.11204013377926421        1.0465284688907697E-002   0.0000000000000000        0.0000000000000000       -1.1269080100685367E-002  0.85749038355973506       0.55143760741445758       0.42792871659452258        0.0000000000000000        0.0000000000000000       0.30605277614527748     
  0.11538461538461539        7.6325498093406351E-003   0.0000000000000000        0.0000000000000000       -1.0273646003500326E-002  0.85706479513916456       0.55097670764634121       0.42793685607895199        0.0000000000000000        0.0000000000000000       0.30608808749282329     
  0.11872909698996656        4.7025853616918462E-003   0.0000000000000000        0.0000000000000000       -9.2324456557204507E-003  0.85650372859417123       0.55038526156642409       0.42794535831002800        0.0000000000000000        0.0000000000000000       0.30611846702774720     
  0.12207357859531773        1.6765243177916513E-003   0.0000000000000000        0.0000000000000000       -8.1450647648707124E-003  0.85575507917134064       0.54961358229533097       0.42795584949709015        0.0000000000000000        0.0000000000000000       0.30614149687600961     
  0.12541806020066890       -1.4441396032794651E-003   0.0000000000000000        0.0000000000000000       -7.0112184846369292E-003  0.85474511488449978       0.54859192746152485       0.42797125661507468        0.0000000000000000        0.0000000000000000       0.30615318742297493     
  0.12876254180602006       -4.6575552422418141E-003   0.0000000000000000        0.0000000000000000       -5.8307639930955009E-003  0.85337432555277437       0.54722514411686463       0.42799470131939543        0.0000000000000000        0.0000000000000000       0.30614918143590980     
  0.13210702341137123       -7.9615243342053919E-003   0.0000000000000000        0.0000000000000000       -4.6037152525672635E-003  0.85151244742898291       0.54538607324695243       0.42802804104412889        0.0000000000000000        0.0000000000000000       0.30612637418203048     
  0.13545150501672240       -1.1353507853259927E-002   0.0000000000000000        0.0000000000000000       -3.3302547173937260E-003  0.84899108588110805       0.54290709264199666       0.42807093779444527        0.0000000000000000        0.0000000000000000       0.30608399323911134     
  0.13879598662207357       -1.4830617787039885E-002   0.0000000000000000        0.0000000000000000       -2.0107363450297599E-003  0.84559303065558034       0.53956956944090695       0.42812106140121658        0.0000000000000000        0.0000000000000000       0.30602346121467333     
  0.14214046822742474       -1.8389592876591455E-002   0.0000000000000000        0.0000000000000000       -6.4567851498647253E-004  0.84103899751958822       0.53509194491107825       0.42817539340693983        0.0000000000000000        0.0000000000000000       0.30594705260851002     
  0.14548494983277591       -2.2026770835185425E-002   0.0000000000000000        0.0000000000000000        7.6424650828725289E-004  0.83497463079913525       0.52911851612198302       0.42823190159359531        0.0000000000000000        0.0000000000000000       0.30585611467715224     
  0.14882943143812710       -2.5738078674269398E-002   0.0000000000000000        0.0000000000000000        2.2182131491919341E-003  0.82696225451326533       0.52121223757111235       0.42829049605320280        0.0000000000000000        0.0000000000000000       0.30575001694215298     
  0.15217391304347827       -2.9519056261369806E-002   0.0000000000000000        0.0000000000000000        3.7152226362564215E-003  0.81648182232198607       0.51085532333467032       0.42835264951553748        0.0000000000000000        0.0000000000000000       0.30562649898731570     
  0.15551839464882944       -3.3364902870009025E-002   0.0000000000000000        0.0000000000000000        5.2540715616818702E-003  0.80294370535471971       0.49746092072879494       0.42842030357465616        0.0000000000000000        0.0000000000000000       0.30548278462592476     
  0.15886287625418061       -3.7270517482055614E-002   0.0000000000000000        0.0000000000000000        6.8333352820181218E-003  0.78571497663365220       0.48039877734530140       0.42849528786257368        0.0000000000000000        0.0000000000000000       0.30531619928835085     
  0.16220735785953178       -4.1230515871550300E-002   0.0000000000000000        0.0000000000000000        8.4513798604791829E-003  0.76416288847287361       0.45903848491696608       0.42857913751609955        0.0000000000000000        0.0000000000000000       0.30512440355590753     
  0.16555183946488294       -4.5239226621770892E-002   0.0000000000000000        0.0000000000000000        1.0106385590370481E-002  0.73771720369364013       0.43281065531107543       0.42867196944673630        0.0000000000000000        0.0000000000000000       0.30490654838256465     
  0.16889632107023411       -4.9290667102930612E-002   0.0000000000000000        0.0000000000000000        1.1796353470793386E-002  0.70594082987733087       0.40127660868676251       0.42877126335159554        0.0000000000000000        0.0000000000000000       0.30466422119056835     
  0.17224080267558528       -5.3378503897568541E-002   0.0000000000000000        0.0000000000000000        1.3519062821829127E-002  0.66924824517842896       0.36485303714113515       0.42886953680825907        0.0000000000000000        0.0000000000000000       0.30439520803729381     
  0.17558528428093645       -5.7496206372412234E-002   0.0000000000000000        0.0000000000000000        1.5272381496333122E-002  0.63204909263100451       0.32794372930950405       0.42897355785802982        0.0000000000000000        0.0000000000000000       0.30410536332150051     
  0.17892976588628762       -6.1637729498145645E-002   0.0000000000000000        0.0000000000000000        1.7053885400952738E-002  0.60146816009415316       0.29764087514617710       0.42911730068253068        0.0000000000000000        0.0000000000000000       0.30382728494797612     
  0.18227424749163879       -6.5796209747399623E-002   0.0000000000000000        0.0000000000000000        1.8860526284462598E-002  0.57733294481857977       0.27380695318367693       0.42926147605475334        0.0000000000000000        0.0000000000000000       0.30352599163490279     
  0.18561872909698995       -6.9962550924857592E-002   0.0000000000000000        0.0000000000000000        2.0689510497587910E-002  0.55877269214195524       0.25561712641402912       0.42935208016493276        0.0000000000000000        0.0000000000000000       0.30315556572792612     
  0.18896321070234115       -7.4128263114498993E-002   0.0000000000000000        0.0000000000000000        2.2538144712828181E-002  0.54485528591448917       0.24213851745444445       0.42938806109542232        0.0000000000000000        0.0000000000000000       0.30271676846004469     
  0.19230769230769232       -7.8285899056619590E-002   0.0000000000000000        0.0000000000000000        2.4401663654201891E-002  0.53473128843578932       0.23246218856357834       0.42943871775466352        0.0000000000000000        0.0000000000000000       0.30226909987221101     
  0.19565217391304349       -8.2429953135975842E-002   0.0000000000000000        0.0000000000000000        2.6279314857805477E-002  0.52764179207108675       0.22575565778329593       0.42958953975931968        0.0000000000000000        0.0000000000000000       0.30188613428779087     
  0.19899665551839466       -8.6556566909148494E-002   0.0000000000000000        0.0000000000000000        2.8169497550854364E-002  0.52282705434545940       0.22127118157923942       0.42982138647899010        0.0000000000000000        0.0000000000000000       0.30155587276621992     
  0.20234113712374582       -9.0658514326425604E-002   0.0000000000000000        0.0000000000000000        3.0070313432918782E-002  0.51953735172843796       0.21836397511176511       0.43000819350621933        0.0000000000000000        0.0000000000000000       0.30117337661667287     
  0.20568561872909699       -9.4720963783282722E-002   0.0000000000000000        0.0000000000000000        3.1969492845116194E-002  0.51721665197142264       0.21654368590230283       0.43009654106702561        0.0000000000000000        0.0000000000000000       0.30067296606911981     
  0.20903010033444816       -9.8728187826081268E-002   0.0000000000000000        0.0000000000000000        3.3857735188898772E-002  0.51558712335251466       0.21547046478513773       0.43011561876277177        0.0000000000000000        0.0000000000000000       0.30011665856737696     
  0.21237458193979933      -0.10267826049014181        0.0000000000000000        0.0000000000000000        3.5736871156141110E-002  0.51447297488098043       0.21490138553132662       0.43016611900000745        0.0000000000000000        0.0000000000000000       0.29957158934965378     
  0.21571906354515050      -0.10656528481691875        0.0000000000000000        0.0000000000000000        3.7603675863407363E-002  0.51369425284209691       0.21464270812521544       0.43026280010717854        0.0000000000000000        0.0000000000000000       0.29905154471688150     
  0.21906354515050167      -0.11038581128604762        0.0000000000000000        0.0000000000000000        3.9457018611028440E-002  0.51308295848955465       0.21455033919143621       0.43038045165962990        0.0000000000000000        0.0000000000000000       0.29853261929811847     
  0.22240802675585283      -0.11414140683004279        0.0000000000000000        0.0000000000000000        4.1301616260984428E-002  0.51256285455351169       0.21451613022919025       0.43047715135053632        0.0000000000000000        0.0000000000000000       0.29804672432432139     
  0.22575250836120400      -0.11782457011351880        0.0000000000000000        0.0000000000000000        4.3134585411566485E-002  0.51206001936738932       0.21451519716361950       0.43060851879960182        0.0000000000000000        0.0000000000000000       0.29754482220376982     
  0.22909698996655517      -0.12141836857463953        0.0000000000000000        0.0000000000000000        4.4941592988617426E-002  0.51160615913942920       0.21456895755471822       0.43074575002640975        0.0000000000000000        0.0000000000000000       0.29703720158471092     
  0.23244147157190637      -0.12491003578399797        0.0000000000000000        0.0000000000000000        4.6711713182018083E-002  0.51118346489946764       0.21467890804823594       0.43085576220877353        0.0000000000000000        0.0000000000000000       0.29650455685123167     
  0.23578595317725753      -0.12829414935972089        0.0000000000000000        0.0000000000000000        4.8441133978352181E-002  0.51077426184318231       0.21483247314023460       0.43094920810791304        0.0000000000000000        0.0000000000000000       0.29594178870294774     
  0.23913043478260870      -0.13156676052351149        0.0000000000000000        0.0000000000000000        5.0127207890600718E-002  0.51039537147091585       0.21499605125205548       0.43099908128112902        0.0000000000000000        0.0000000000000000       0.29539932021886034     
  0.24247491638795987      -0.13472737893443579        0.0000000000000000        0.0000000000000000        5.1771334750148341E-002  0.50998208138371903       0.21512169641764203       0.43104456656124712        0.0000000000000000        0.0000000000000000       0.29486038496607703     
  0.24581939799331104      -0.13777523955147528        0.0000000000000000        0.0000000000000000        5.3373812543206833E-002  0.50953468445505778       0.21522090395575738       0.43109926925012193        0.0000000000000000        0.0000000000000000       0.29431378049930040     
  0.24916387959866221      -0.14070703733850784        0.0000000000000000        0.0000000000000000        5.4932210521793125E-002  0.50908423614972631       0.21530210863815713       0.43115003561440568        0.0000000000000000        0.0000000000000000       0.29378212751156924     
  0.25250836120401338      -0.14351837484308774        0.0000000000000000        0.0000000000000000        5.6442878361630804E-002  0.50864230729119186       0.21536873447865623       0.43120176880048283        0.0000000000000000        0.0000000000000000       0.29327357281253563     
  0.25585284280936454      -0.14620585011877921        0.0000000000000000        0.0000000000000000        5.7902614852528220E-002  0.50821014770414685       0.21542453118150701       0.43125467202539775        0.0000000000000000        0.0000000000000000       0.29278561652263985     
  0.25919732441471571      -0.14876816740832016        0.0000000000000000        0.0000000000000000        5.9309983879632704E-002  0.50778879657440446       0.21547199124780025       0.43130655450929767        0.0000000000000000        0.0000000000000000       0.29231680532660420     
  0.26254180602006688      -0.15120472129055140        0.0000000000000000        0.0000000000000000        6.0664209057328569E-002  0.50737774168319871       0.21551152442771354       0.43135521923500270        0.0000000000000000        0.0000000000000000       0.29186621725548517     
  0.26588628762541805      -0.15351280064001271        0.0000000000000000        0.0000000000000000        6.1962227088189714E-002  0.50697690346672708       0.21554412561753661       0.43139858229428124        0.0000000000000000        0.0000000000000000       0.29143277784919042     
  0.26923076923076922      -0.15568636608149877        0.0000000000000000        0.0000000000000000        6.3197054325041135E-002  0.50658510403714219       0.21556963185414937       0.43143478883334785        0.0000000000000000        0.0000000000000000       0.29101547218299278     
  0.27257525083612039      -0.15772020963965849        0.0000000000000000        0.0000000000000000        6.4361601166283866E-002  0.50620233399803516       0.21558757382283411       0.43145847376005658        0.0000000000000000        0.0000000000000000       0.29061476017520105     
  0.27591973244147155      -0.15961550084264808        0.0000000000000000        0.0000000000000000        6.5454512787390284E-002  0.50582463056950222       0.21559719492689591       0.43146714433549899        0.0000000000000000        0.0000000000000000       0.29022743564260628     
  0.27926421404682272      -0.16138081480049318        0.0000000000000000        0.0000000000000000        6.6481987596254080E-002  0.50544877101425734       0.21560169681547539       0.43145826171141299        0.0000000000000000        0.0000000000000000       0.28984707419878197     
  0.28260869565217389      -0.16302620204188964        0.0000000000000000        0.0000000000000000        6.7452556804971281E-002  0.50507336883075360       0.21560094541270722       0.43142472211954719        0.0000000000000000        0.0000000000000000       0.28947242341804635     
  0.28595317725752506      -0.16455341224237893        0.0000000000000000        0.0000000000000000        6.8367023305145519E-002  0.50471932745880244       0.21558964780055498       0.43139575866386931        0.0000000000000000        0.0000000000000000       0.28912967965824743     
  0.28929765886287623      -0.16595531880802797        0.0000000000000000        0.0000000000000000        6.9215538403524776E-002  0.50441327920463663       0.21558158773279809       0.43138994216504428        0.0000000000000000        0.0000000000000000       0.28883169147183857     
  0.29264214046822745      -0.16723072794163057        0.0000000000000000        0.0000000000000000        6.9992484880253933E-002  0.50414315710440760       0.21557649095172984       0.43139481020222070        0.0000000000000000        0.0000000000000000       0.28856666615267779     
  0.29598662207357862      -0.16839551015970197        0.0000000000000000        0.0000000000000000        7.0709566216342390E-002  0.50389766538577063       0.21557084135898061       0.43140205852496971        0.0000000000000000        0.0000000000000000       0.28832682402679000     
  0.29933110367892979      -0.16947201409112891        0.0000000000000000        0.0000000000000000        7.1387161566901683E-002  0.50367002903174507       0.21556343855523943       0.43140870507007406        0.0000000000000000        0.0000000000000000       0.28810659047650566     
  0.30267558528428096      -0.17046422876081038        0.0000000000000000        0.0000000000000000        7.2029024901662256E-002  0.50345927392953405       0.21555350593661191       0.43141225897802171        0.0000000000000000        0.0000000000000000       0.28790576799292217     
  0.30602006688963213      -0.17134910065914916        0.0000000000000000        0.0000000000000000        7.2610601788590759E-002  0.50326658738145591       0.21554186110599335       0.43141426751134671        0.0000000000000000        0.0000000000000000       0.28772472627546253     
  0.30936454849498329      -0.17210343830454783        0.0000000000000000        0.0000000000000000        7.3103552482841519E-002  0.50309622489398464       0.21553123413022746       0.43141306072411234        0.0000000000000000        0.0000000000000000       0.28756499076375719     
  0.31270903010033446      -0.17274153117836877        0.0000000000000000        0.0000000000000000        7.3514672118329474E-002  0.50294324518936251       0.21552246812310941       0.43139863798187522        0.0000000000000000        0.0000000000000000       0.28742077706625313     
  0.31605351170568563      -0.17331433276473440        0.0000000000000000        0.0000000000000000        7.3889448279191111E-002  0.50278378605351159       0.21551162262245174       0.43136004312749526        0.0000000000000000        0.0000000000000000       0.28727216343105982     
  0.31939799331103680      -0.17385646835091403        0.0000000000000000        0.0000000000000000        7.4264805036621806E-002  0.50259303463950589       0.21549138951103330       0.43128288414838695        0.0000000000000000        0.0000000000000000       0.28710164512847258     
  0.32274247491638797      -0.17433765594378639        0.0000000000000000        0.0000000000000000        7.4616709623343547E-002  0.50235549802479751       0.21545371624760248       0.43115273513770369        0.0000000000000000        0.0000000000000000       0.28690178177719500     
  0.32608695652173914      -0.17468436677605745        0.0000000000000000        0.0000000000000000        7.4870591296170033E-002  0.50205904316533834       0.21539186698321128       0.43094920845397300        0.0000000000000000        0.0000000000000000       0.28666717618212706     
  0.32943143812709030      -0.17486239149410093        0.0000000000000000        0.0000000000000000        7.4977096749310843E-002  0.50166782339126170       0.21529665500736644       0.43063332126911258        0.0000000000000000        0.0000000000000000       0.28637116838389531     
  0.33277591973244147      -0.17492162721757493        0.0000000000000000        0.0000000000000000        7.4979598220955512E-002  0.50109693334646788       0.21514878301499640       0.43013132363515205        0.0000000000000000        0.0000000000000000       0.28594815033147153     
  0.33612040133779264      -0.17490694225265657        0.0000000000000000        0.0000000000000000        7.4911649050870027E-002  0.50020360062345992       0.21491142840928781       0.42932851580220621        0.0000000000000000        0.0000000000000000       0.28529217221417208     
  0.33946488294314381      -0.17480257404335156        0.0000000000000000        0.0000000000000000        7.4786329913492836E-002  0.49878309040959845       0.21452522342224975       0.42803010697871841        0.0000000000000000        0.0000000000000000       0.28425786698734873     
  0.34280936454849498      -0.17462291642151334        0.0000000000000000        0.0000000000000000        7.4612478632831644E-002  0.49650636875464377       0.21389756739253768       0.42593385318828381        0.0000000000000000        0.0000000000000000       0.28260880136210609     
  0.34615384615384615      -0.17438825467893440        0.0000000000000000        0.0000000000000000        7.4381536768398093E-002  0.49286952331417266       0.21288993656990385       0.42256836868701003        0.0000000000000000        0.0000000000000000       0.27997958674426882     
  0.34949832775919731      -0.17409543358767163        0.0000000000000000        0.0000000000000000        7.4095037542606448E-002  0.48712145040107990       0.21129360721821425       0.41718261056069222        0.0000000000000000        0.0000000000000000       0.27582784318286568     
  0.35284280936454848      -0.17373799905296328        0.0000000000000000        0.0000000000000000        7.3747124468680980E-002  0.47813669219655475       0.20878935410445842       0.40858053043033982        0.0000000000000000        0.0000000000000000       0.26934733809209632     
  0.35618729096989965      -0.17330429902887159        0.0000000000000000        0.0000000000000000        7.3327818737621175E-002  0.46424285742166010       0.20489159798286521       0.39480159350720323        0.0000000000000000        0.0000000000000000       0.25935125943879489     
  0.35953177257525082      -0.17277497295290542        0.0000000000000000        0.0000000000000000        7.2822323417197299E-002  0.44295721254389842       0.19885586385334092       0.37247468316870708        0.0000000000000000        0.0000000000000000       0.24410134869055750     
  0.36287625418060199      -0.17211667159016938        0.0000000000000000        0.0000000000000000        7.2201610187131837E-002  0.41056900469397917       0.18951366344920287       0.33529156183338854        0.0000000000000000        0.0000000000000000       0.22105534124477633     
  0.36622073578595316      -0.17125108614731122        0.0000000000000000        0.0000000000000000        7.1400384024805238E-002  0.36137781239127026       0.17485513276461948       0.26991117020744532        0.0000000000000000        0.0000000000000000       0.18652267962665078     
  0.36956521739130432      -0.17002394955303179        0.0000000000000000        0.0000000000000000        7.0251408817609828E-002  0.30528214388459829       0.15589522301479045       0.18177799929600122        0.0000000000000000        0.0000000000000000       0.14938692086980784     
  0.37290969899665549      -0.16825760053264210        0.0000000000000000        0.0000000000000000        6.8554649759091993E-002  0.26636047819050168       0.14219863035467262       0.10689684430651510        0.0000000000000000        0.0000000000000000       0.12416184783582909     
  0.37625418060200672      -0.16580472468113264        0.0000000000000000        0.0000000000000000        6.6150556773213312E-002  0.24306788942806362       0.13378068174125798        5.5624876243229357E-002   0.0000000000000000        0.0000000000000000       0.10928720768680562     
  0.37959866220735788      -0.16253377353570445        0.0000000000000000        0.0000000000000000        6.2910017503792368E-002  0.23070847067171646       0.12914529030276475        2.6305819831421547E-002   0.0000000000000000        0.0000000000000000       0.10156318036895172     
  0.38294314381270905      -0.15832230508216144        0.0000000000000000        0.0000000000000000        5.8715002991759448E-002  0.22470669193662690       0.12683581999641957        1.1556310190166003E-002   0.0000000000000000        0.0000000000000000        9.7870871940207341E-002
  0.38628762541806022      -0.15304684482075323        0.0000000000000000        0.0000000000000000        5.3447295775658044E-002  0.22195935647288004       0.12576335413653983        4.7099736407858342E-003   0.0000000000000000        0.0000000000000000        9.6196002336340208E-002
  0.38963210702341139      -0.14658476330633344        0.0000000000000000        0.0000000000000000        4.6987481107347233E-002  0.22076572034691877       0.12529505627953499        1.7282299923539672E-003   0.0000000000000000        0.0000000000000000        9.5470664067383776E-002
  0.39297658862876256      -0.13882528625247928        0.0000000000000000        0.0000000000000000        3.9222271545103556E-002  0.22030241126357925       0.12511215967556311        5.7747802918180387E-004   0.0000000000000000        0.0000000000000000        9.5190251588016153E-002
  0.39632107023411373      -0.12968870536672161        0.0000000000000000        0.0000000000000000        3.0080757409888415E-002  0.22025490025080693       0.12507826696476226        5.1666718586703753E-004   0.0000000000000000        0.0000000000000000        9.5176633286044671E-002
  0.39966555183946489      -0.12091061768517808        0.0000000000000000        0.0000000000000000        2.1199897964765735E-002  0.22030928864791466       0.12508556120091321        7.3338181479977178E-004   0.0000000000000000        0.0000000000000000        9.5223727447001458E-002
  0.40301003344481606      -0.11438907136491730        0.0000000000000000        0.0000000000000000        1.4595168915984620E-002  0.22024447436899175       0.12508080375597960        5.7592349438634989E-004   0.0000000000000000        0.0000000000000000        9.5163670613012147E-002
  0.40635451505016723      -0.10970454747085888        0.0000000000000000        0.0000000000000000        9.8481249596555614E-003  0.22016857957079289       0.12505386819265579        3.9876971021275551E-004   0.0000000000000000        0.0000000000000000        9.5114711378137096E-002
  0.40969899665551840      -0.10641925500115587        0.0000000000000000        0.0000000000000000        6.5171639383978129E-003  0.22010996660827659       0.12503376523233387        2.6135001108564405E-004   0.0000000000000000        0.0000000000000000        9.5076201375942734E-002
  0.41304347826086957      -0.10416684812201994        0.0000000000000000        0.0000000000000000        4.2322490312049739E-003  0.22006933668500264       0.12502118703749460        1.6428560322034942E-004   0.0000000000000000        0.0000000000000000        9.5048149647508046E-002
  0.41638795986622074      -0.10265572845053783        0.0000000000000000        0.0000000000000000        2.6985514307124032E-003  0.22004282716476015       0.12501302976781883        1.0095667051991393E-004   0.0000000000000000        0.0000000000000000        9.5029797396941326E-002
  0.41973244147157190      -0.10166279781940753        0.0000000000000000        0.0000000000000000        1.6903017288351870E-003  0.22002614575141016       0.12500791080875434        6.1349061646329261E-005   0.0000000000000000        0.0000000000000000        9.5018234942655821E-002
  0.42307692307692307      -0.10102326801332838        0.0000000000000000        0.0000000000000000        1.0406065020203531E-003  0.22001583792324425       0.12500476572714675        3.7026877152406387E-005   0.0000000000000000        0.0000000000000000        9.5011072196097487E-002
  0.42642140468227424      -0.10061920740602817        0.0000000000000000        0.0000000000000000        6.2994195790635869E-004  0.22000952615789304       0.12500285306121758        2.2212308140959949E-005   0.0000000000000000        0.0000000000000000        9.5006673096675459E-002
  0.42976588628762541      -0.10036861352112841        0.0000000000000000        0.0000000000000000        3.7514410225530611E-004  0.22000568454382791       0.12500169643280346        1.3232101046511048E-005   0.0000000000000000        0.0000000000000000        9.5003988111024451E-002
  0.43311036789297658      -0.10021596134973978        0.0000000000000000        0.0000000000000000        2.1986740555394270E-004  0.22000336070866477       0.12500100048027593        7.8153374625572072E-006   0.0000000000000000        0.0000000000000000        9.5002360228388857E-002
  0.43645484949832775      -0.10012457248212252        0.0000000000000000        0.0000000000000000        1.2687049654176532E-004  0.22000196571305425       0.12500058433399996        4.5694969548273231E-006   0.0000000000000000        0.0000000000000000        9.5001381379054284E-002
  0.43979933110367891      -0.10007077375089984        0.0000000000000000        0.0000000000000000        7.2104176334829049E-005  0.22000113622327633       0.12500033752794093        2.6413201730770773E-006   0.0000000000000000        0.0000000000000000        9.5000798695335384E-002
  0.44314381270903008      -0.10003961691535945        0.0000000000000000        0.0000000000000000        4.0375205846773579E-005  0.22000064848057360       0.12500019262189460        1.5079436953709316E-006   0.0000000000000000        0.0000000000000000        9.5000455858679000E-002
  0.44648829431438125      -0.10002185717310885        0.0000000000000000        0.0000000000000000        2.2282831114746423E-005  0.22000036524457578       0.12500010852773460        8.4973349272533966E-007   0.0000000000000000        0.0000000000000000        9.5000256716841189E-002
  0.44983277591973242      -0.10001188916834682        0.0000000000000000        0.0000000000000000        1.2124580556864260E-005  0.22000020295224221       0.12500006034315370        4.7244819742635795E-007   0.0000000000000000        0.0000000000000000        9.5000142609088498E-002
  0.45317725752508359      -0.10000637801546639        0.0000000000000000        0.0000000000000000        6.5063353118549829E-006  0.22000011124417687       0.12500003310359642        2.5913709586100409E-007   0.0000000000000000        0.0000000000000000        9.5000078140580452E-002
  0.45652173913043476      -0.10000337537763793        0.0000000000000000        0.0000000000000000        3.4443381785091473E-006  0.22000006015079182       0.12500001791674695        1.4021775640418737E-007   0.0000000000000000        0.0000000000000000        9.5000042234044860E-002
  0.45986622073578598      -0.10000176271456659        0.0000000000000000        0.0000000000000000        1.7992645402543610E-006  0.22000003208720548       0.12500000956763690        7.4853460050634693E-008   0.0000000000000000        0.0000000000000000        9.5000022519568572E-002
  0.46321070234113715      -0.10000090861338677        0.0000000000000000        0.0000000000000000        9.2772443402599199E-007  0.22000001688960685       0.12500000504159570        3.9429509740622278E-008   0.0000000000000000        0.0000000000000000        9.5000011848011157E-002
  0.46655518394648832      -0.10000046240499370        0.0000000000000000        0.0000000000000000        4.7226590150198046E-007  0.22000000877383602       0.12500000262195413        2.0498081168919495E-008   0.0000000000000000        0.0000000000000000        9.5000006151881908E-002
  0.46989966555183948      -0.10000023239098149        0.0000000000000000        0.0000000000000000        2.3741341099482303E-007  0.22000000449921597       0.12500000134606012        1.0519088355928202E-008   0.0000000000000000        0.0000000000000000        9.5000003153155835E-002
  0.47324414715719065      -0.10000011536037565        0.0000000000000000        0.0000000000000000        1.1788585902726180E-007  0.22000000227800912       0.12500000068230627        5.3297589150825082E-009   0.0000000000000000        0.0000000000000000        9.5000001595702849E-002
  0.47658862876254182      -0.10000005658356868        0.0000000000000000        0.0000000000000000        5.7837750584143002E-008  0.22000000113911156       0.12500000034156619        2.6668849317280515E-009   0.0000000000000000        0.0000000000000000        9.5000000797545364E-002
  0.47993311036789299      -0.10000002741238237        0.0000000000000000        0.0000000000000000        2.8025402168093116E-008  0.22000000056251312       0.12500000016886773        1.3181093534604932E-009   0.0000000000000000        0.0000000000000000        9.5000000393645395E-002
  0.48327759197324416      -0.10000001315965072        0.0000000000000000        0.0000000000000000        1.3453866984280491E-008  0.22000000027450781       0.12500000008244047        6.4423246392355386E-010   0.0000000000000000        0.0000000000000000        9.5000000192067335E-002
  0.48662207357859533      -0.10000000617879296        0.0000000000000000        0.0000000000000000        6.3056555199995105E-009  0.22000000013155518       0.12500000003957840        3.1229801229730811E-010   0.0000000000000000        0.0000000000000000        9.5000000091976788E-002
  0.48996655518394649      -0.10000000303138067        0.0000000000000000        0.0000000000000000        3.0773730521153654E-009  0.22000000006189224       0.12500000001834854        1.5189145767167408E-010   0.0000000000000000        0.0000000000000000        9.5000000043543698E-002
  0.49331103678929766      -0.10000000114522764        0.0000000000000000        0.0000000000000000        1.1145946642870631E-009  0.22000000002421105       0.12500000000726580        7.4166838469709055E-011   0.0000000000000000        0.0000000000000000        9.5000000016945252E-002
  0.49665551839464883      -0.10000000303138067        0.0000000000000000        0.0000000000000000        3.0773730521153654E-009  0.22000000006189224       0.12500000001834854        1.5189145767167408E-010   0.0000000000000000        0.0000000000000000        9.5000000043543698E-002
  0.50000000000000000      -0.10000000303138067        0.0000000000000000        0.0000000000000000        3.0773730521153654E-009  0.22000000006189224       0.12500000001834854        1.5189145767167408E-010   0.0000000000000000        0.0000000000000000        9.5000000043543698E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/StrangN200/sigma10e3.txt <==
 -0.50000000000000000        9.9999999999987890E-002   0.0000000000000000        0.0000000000000000       -1.2092355849191182E-014   1.9949999999999946       0.99999999999999811        1.5257836961510725E-015   0.0000000000000000        0.0000000000000000       0.99499999999999644     
 -0.49665551839464883        9.9999999999987890E-002   0.0000000000000000        0.0000000000000000       -1.2092355849191182E-014   1.9949999999999946       0.99999999999999811        1.5257836961510725E-015   0.0000000000000000        0.0000000000000000       0.99499999999999644     
 -0.49331103678929766        9.9999999999987890E-002   0.0000000000000000        0.0000000000000000       -1.2092355849191182E-014   1.9949999999999946       0.99999999999999811        1.5257836961510725E-015   0.0000000000000000        0.0000000000000000       0.99499999999999644     
 -0.48996655518394649        9.9999999999972514E-002   0.0000000000000000        0.0000000000000000       -2.8919611768894683E-014   1.9949999999999857       0.99999999999999512        4.0055455919283285E-015   0.0000000000000000        0.0000000000000000       0.99499999999999056     
 -0.48662207357859533        9.9999999999952821E-002   0.0000000000000000        0.0000000000000000       -4.9836888389479326E-014   1.9949999999999670       0.99999999999998901        9.1245405952076807E-015   0.0000000000000000        0.0000000000000000       0.99499999999997801     
 -0.48327759197324416        9.9999999999914546E-002   0.0000000000000000        0.0000000000000000       -9.0531622551590192E-014   1.9949999999999228       0.99999999999997424        2.1299021388485165E-014   0.0000000000000000        0.0000000000000000       0.99499999999994859     
 -0.47993311036789299        9.9999999999852193E-002   0.0000000000000000        0.0000000000000000       -1.5650576674067152E-013   1.9949999999998174       0.99999999999993983        4.9829737155123506E-014   0.0000000000000000        0.0000000000000000       0.99499999999987754     
 -0.47658862876254182        9.9999999999750289E-002   0.0000000000000000        0.0000000000000000       -2.6422352851650728E-013   1.9949999999995749       0.99999999999985922        1.1532759695282483E-013   0.0000000000000000        0.0000000000000000       0.99499999999971567     
 -0.47324414715719065        9.9999999999592748E-002   0.0000000000000000        0.0000000000000000       -4.3035736494973788E-013   1.9949999999990162       0.99999999999967282        2.6743724960851012E-013   0.0000000000000000        0.0000000000000000       0.99499999999934341     
 -0.46989966555183948        9.9999999999360337E-002   0.0000000000000000        0.0000000000000000       -6.7468820435063701E-013   1.9949999999977301       0.99999999999924316        6.1829360779621518E-013   0.0000000000000000        0.0000000000000000       0.99499999999848698     
 -0.46655518394648832        9.9999999999044409E-002   0.0000000000000000        0.0000000000000000       -1.0049046191274786E-012   1.9949999999947943       0.99999999999826206        1.4193473112807431E-012   0.0000000000000000        0.0000000000000000       0.99499999999653221     
 -0.46321070234113715        9.9999999998684058E-002   0.0000000000000000        0.0000000000000000       -1.3822055572670366E-012   1.9949999999881516       0.99999999999604094        3.2377874540520442E-012   0.0000000000000000        0.0000000000000000       0.99499999999211064     
 -0.45986622073578598        9.9999999998195838E-002   0.0000000000000000        0.0000000000000000       -1.8163514784468892E-012   1.9949999999732670       0.99999999999106348        7.3013790317407243E-012   0.0000000000000000        0.0000000000000000       0.99499999998220356     
 -0.45652173913043476        9.9999999997146552E-002   0.0000000000000000        0.0000000000000000       -2.7177375512796216E-012   1.9949999999402741       0.99999999998003031        1.6309228863159418E-011   0.0000000000000000        0.0000000000000000       0.99499999996024380     
 -0.45317725752508359        9.9999999994789576E-002   0.0000000000000000        0.0000000000000000       -4.6631806591618168E-012   1.9949999998678549       0.99999999995581323        3.6080989982523764E-011   0.0000000000000000        0.0000000000000000       0.99499999991204169     
 -0.44983277591973242        9.9999999989491939E-002   0.0000000000000000        0.0000000000000000       -9.0622191873501503E-012   1.9949999997105317       0.99999999990320543        7.9044692907038839E-011   0.0000000000000000        0.0000000000000000       0.99499999980732623     
 -0.44648829431438125        9.9999999977787329E-002   0.0000000000000000        0.0000000000000000       -1.8940020586084735E-011   1.9949999993723364       0.99999999979011789        1.7139585878902036E-010   0.0000000000000000        0.0000000000000000       0.99499999958221852     
 -0.44314381270903008        9.9999999952725016E-002   0.0000000000000000        0.0000000000000000       -4.0445425134446611E-011   1.9949999986530045       0.99999999954958307        3.6781778184826732E-010   0.0000000000000000        0.0000000000000000       0.99499999910342141     
 -0.43979933110367891        9.9999999899509945E-002   0.0000000000000000        0.0000000000000000       -8.5874329893891935E-011   1.9949999971394796       0.99999999904347936        7.8111230299976875E-010   0.0000000000000000        0.0000000000000000       0.99499999809600026     
 -0.43645484949832775        9.9999999788866215E-002   0.0000000000000000        0.0000000000000000       -1.8020636081193103E-010   1.9949999939895893       0.99999999799019168        1.6412471872358968E-009   0.0000000000000000        0.0000000000000000       0.99499999599939759     
 -0.43311036789297658        9.9999999561314598E-002   0.0000000000000000        0.0000000000000000       -3.7410503109851390E-010   1.9949999875069031       0.99999999582244792        3.4114628756516386E-009   0.0000000000000000        0.0000000000000000       0.99499999168445519     
 -0.42976588628762541        9.9999999098532549E-002   0.0000000000000000        0.0000000000000000       -7.6814714229685708E-010   1.9949999743156976       0.99999999141143037        7.0135643918040588E-009   0.0000000000000000        0.0000000000000000       0.99499998290426728     
 -0.42642140468227424        9.9999998168201376E-002   0.0000000000000000        0.0000000000000000       -1.5596749182894749E-009   1.9949999477822702       0.99999998253886757        1.4259011594893203E-008   0.0000000000000000        0.0000000000000000       0.99499996524340262     
 -0.42307692307692307        9.9999996319909759E-002   0.0000000000000000        0.0000000000000000       -3.1309846839451147E-009   1.9949998950367258       0.99999996490112653        2.8662178767119038E-008   0.0000000000000000        0.0000000000000000       0.99499993013559929     
 -0.41973244147157190        9.9999992691815504E-002   0.0000000000000000        0.0000000000000000       -6.2129425280183724E-009   1.9949997914363744       0.99999993025777678        5.6952235912821478E-008   0.0000000000000000        0.0000000000000000       0.99499986117859762     
 -0.41638795986622074        9.9999985656988380E-002   0.0000000000000000        0.0000000000000000       -1.2184013540397413E-008   1.9949995904285469       0.99999986304170629        1.1184131689977675E-007   0.0000000000000000        0.0000000000000000       0.99499972738684073     
 -0.41304347826086957        9.9999972186565339E-002   0.0000000000000000        0.0000000000000000       -2.3608188172980945E-008   1.9949992052801870       0.99999973424944999        2.1701363882527902E-007   0.0000000000000000        0.0000000000000000       0.99499947103073705     
 -0.40969899665551840        9.9999946721703162E-002   0.0000000000000000        0.0000000000000000       -4.5186802345711504E-008   1.9949984766846656       0.99999949060876747        4.1597116600664638E-007   0.0000000000000000        0.0000000000000000       0.99499898607589810     
 -0.40635451505016723        9.9999899209480353E-002   0.0000000000000000        0.0000000000000000       -8.5413976035390670E-008   1.9949971163037383       0.99999903569869075        7.8745076957927801E-007   0.0000000000000000        0.0000000000000000       0.99499808060504757     
 -0.40301003344481606        9.9999811744092060E-002   0.0000000000000000        0.0000000000000000       -1.5940432871433990E-007   1.9949946101150633       0.99999819762798881        1.4718175763629084E-006   0.0000000000000000        0.0000000000000000       0.99499641248707449     
 -0.39966555183946489        9.9999652930662680E-002   0.0000000000000000        0.0000000000000000       -2.9363224804773594E-007   1.9949900560402529       0.99999667473569109        2.7154051747478528E-006   0.0000000000000000        0.0000000000000000       0.99499338130456194     
 -0.39632107023411373        9.9999368614983722E-002   0.0000000000000000        0.0000000000000000       -5.3371694344095976E-007   1.9949818965510522       0.99999394616902459        4.9435365831100080E-006   0.0000000000000000        0.0000000000000000       0.99498795038202770     
 -0.39297658862876256        9.9998866957298677E-002   0.0000000000000000        0.0000000000000000       -9.5694013148947185E-007   1.9949674875630827       0.99998912770787640        8.8782571466957609E-006   0.0000000000000000        0.0000000000000000       0.99497835985520644     
 -0.38963210702341139        9.9997994941475557E-002   0.0000000000000000        0.0000000000000000       -1.6919170980407730E-006   1.9949424189884402       0.99998074452400010        1.5723901619759289E-005   0.0000000000000000        0.0000000000000000       0.99496167446444006     
 -0.38628762541806022        9.9996502305420829E-002   0.0000000000000000        0.0000000000000000       -2.9487517996504228E-006   1.9948994698308358       0.99996638168155794        2.7452510731306541E-005   0.0000000000000000        0.0000000000000000       0.99493308814927794     
 -0.38294314381270905        9.9993987627212400E-002   0.0000000000000000        0.0000000000000000       -5.0640275221486871E-006   1.9948270436747020       0.99994216075903053        4.7231280444699651E-005   0.0000000000000000        0.0000000000000000       0.99488488291567156     
 -0.37959866220735788        9.9989820098849130E-002   0.0000000000000000        0.0000000000000000       -8.5659477921581810E-006   1.9947068943751480       0.99990197881906184        8.0044205790722497E-005   0.0000000000000000        0.0000000000000000       0.99480491555608608     
 -0.37625418060200672        9.9983029744932103E-002   0.0000000000000000        0.0000000000000000       -1.4265523132039179E-005   1.9945109276210018       0.99983643765856856        1.3356698914304268E-004   0.0000000000000000        0.0000000000000000       0.99467448996243335     
 -0.37290969899665549        9.9972159117794890E-002   0.0000000000000000        0.0000000000000000       -2.3379369984369701E-005   1.9941968698674146       0.99973139274499412        2.1935339516782895E-004   0.0000000000000000        0.0000000000000000       0.99446547712242039     
 -0.36956521739130432        9.9955071703076354E-002   0.0000000000000000        0.0000000000000000       -3.7687704780766171E-005   1.9937026577092756       0.99956607088813676        3.5437588554051232E-004   0.0000000000000000        0.0000000000000000       0.99413658682113881     
 -0.36622073578595316        9.9928717459176739E-002   0.0000000000000000        0.0000000000000000       -5.9726588907127799E-005   1.9929395494505957       0.99931075365143096        5.6292561905753791E-004   0.0000000000000000        0.0000000000000000       0.99362879579916474     
 -0.36287625418060199        9.9888865079676648E-002   0.0000000000000000        0.0000000000000000       -9.3005589023505868E-005   1.9917842262014980       0.99892410928387687        8.7880951669666954E-004   0.0000000000000000        0.0000000000000000       0.99286011691762122     
 -0.35953177257525082        9.9829824148568710E-002   0.0000000000000000        0.0000000000000000       -1.4223042621893897E-004   1.9900705464769128       0.99835038388880160        1.3476821745842936E-003   0.0000000000000000        0.0000000000000000       0.99172016258811135     
 -0.35618729096989965        9.9744197532645185E-002   0.0000000000000000        0.0000000000000000       -2.1349565771137385E-004   1.9875821236051965       0.99751682516055817        2.0292245388987967E-003   0.0000000000000000        0.0000000000000000       0.99006529844463842     
 -0.35284280936454848        9.9622722249993939E-002   0.0000000000000000        0.0000000000000000       -3.1439750317779322E-004   1.9840474268208637       0.99633188278488194        2.9987507136924351E-003   0.0000000000000000        0.0000000000000000       0.98771554403598172     
 -0.34949832775919731        9.9454270229253128E-002   0.0000000000000000        0.0000000000000000       -4.5400633653970427E-004   1.9791395066980848       0.99468485849426325        4.3477275866704310E-003   0.0000000000000000        0.0000000000000000       0.98445464820382145     
 -0.34615384615384615        9.9226081143302391E-002   0.0000000000000000        0.0000000000000000       -6.4263875091192363E-004   1.9724824889229657       0.99244769557765045        6.1826812153563020E-003   0.0000000000000000        0.0000000000000000       0.98003479334531529     
 -0.34280936454849498        9.8924279615138735E-002   0.0000000000000000        0.0000000000000000       -8.9138747535844173E-004   1.9636664250252860       0.98947942730091665        8.6220924003627391E-003   0.0000000000000000        0.0000000000000000       0.97418699772436945     
 -0.33946488294314381        9.8534682936994591E-002   0.0000000000000000        0.0000000000000000       -1.2114083058606361E-003   1.9522707665344203       0.98563339376551418        1.1791186596783618E-002   0.0000000000000000        0.0000000000000000       0.96663737276890616     
 -0.33612040133779264        9.8043834062276791E-002   0.0000000000000000        0.0000000000000000       -1.6130251743385862E-003   1.9378946568376727       0.98076668915419274        1.5814997751550239E-002   0.0000000000000000        0.0000000000000000       0.95712796768348007     
 -0.33277591973244147        9.7440109349872059E-002   0.0000000000000000        0.0000000000000000       -2.1047874344946467E-003   1.9201896888724188       0.97475049271159298        2.0810684396429972E-002   0.0000000000000000        0.0000000000000000       0.94543919616082572     
 -0.32943143812709030        9.6714676893773929E-002   0.0000000000000000        0.0000000000000000       -2.6926776080132032E-003   1.8988882700006253       0.96747911696867062        2.6880722282114865E-002   0.0000000000000000        0.0000000000000000       0.93140915303195482     
 -0.32608695652173914        9.5862078675216900E-002   0.0000000000000000        0.0000000000000000       -3.3796871092109325E-003   1.8738189951118902       0.95887507222502655        3.4109212889540191E-002   0.0000000000000000        0.0000000000000000       0.91494392288686366     
 -0.32274247491638797        9.4880504054952811E-002   0.0000000000000000        0.0000000000000000       -4.1658347040747596E-003   1.8449013873236386       0.94888886359738811        4.2564165798947146E-002   0.0000000000000000        0.0000000000000000       0.89601252372625051     
 -0.31939799331103680        9.3773524886142226E-002   0.0000000000000000        0.0000000000000000       -5.0480712148559120E-003   1.8121324277356075       0.93751668891760065        5.2315260672782415E-002   0.0000000000000000        0.0000000000000000       0.87461573881800692     
 -0.31605351170568563        9.2564910482101997E-002   0.0000000000000000        0.0000000000000000       -6.0066687220889387E-003   1.7761863233125945       0.92497587269926473        6.3206525583264214E-002   0.0000000000000000        0.0000000000000000       0.85121045061332967     
 -0.31270903010033446        9.1355529522991558E-002   0.0000000000000000        0.0000000000000000       -6.9488504968986146E-003   1.7401167374369244       0.91224067514020457        7.4332684234376806E-002   0.0000000000000000        0.0000000000000000       0.82787606229671973     
 -0.30936454849498329        9.0171786076379670E-002   0.0000000000000000        0.0000000000000000       -7.8590882408420444E-003   1.7048277103243628       0.89963835053776053        8.5413093550652852E-002   0.0000000000000000        0.0000000000000000       0.80518935978660233     
 -0.30602006688963213        8.9019677721429061E-002   0.0000000000000000        0.0000000000000000       -8.7373404331978211E-003   1.6704890372335139       0.88727006029130517        9.6394499449032708E-002   0.0000000000000000        0.0000000000000000       0.78321897694220877     
 -0.30267558528428096        8.7899663985125456E-002   0.0000000000000000        0.0000000000000000       -9.5832428574297492E-003   1.6371210985115658       0.87514460142770223       0.10725912410035127        0.0000000000000000        0.0000000000000000       0.76197649708386361     
 -0.29933110367892979        8.6811988721568548E-002   0.0000000000000000        0.0000000000000000       -1.0396957994692358E-002   1.6047333876772840       0.86327242200146481       0.11799154943050250        0.0000000000000000        0.0000000000000000       0.74146096567581909     
 -0.29598662207357862        8.5756480042289973E-002   0.0000000000000000        0.0000000000000000       -1.1178939381850179E-002   1.5733228074219370       0.85165907651883233       0.12857964417207582        0.0000000000000000        0.0000000000000000       0.72166373090310476     
 -0.29264214046822745        8.4732721753214682E-002   0.0000000000000000        0.0000000000000000       -1.1929886898243369E-002   1.5428786224532192       0.84030728125381360       0.13901453422579807        0.0000000000000000        0.0000000000000000       0.70257134119940567     
 -0.28929765886287623        8.3740106126057270E-002   0.0000000000000000        0.0000000000000000       -1.2650670083914258E-002   1.5133838288351931       0.82921732105091994       0.14928982712179584        0.0000000000000000        0.0000000000000000       0.68416650778427301     
 -0.28595317725752506        8.2777842900817036E-002   0.0000000000000000        0.0000000000000000       -1.3342237777325622E-002   1.4848159676784909       0.81838724888359382       0.15940087175688836        0.0000000000000000        0.0000000000000000       0.66642871879489696     
 -0.28260869565217389        8.1845037243855556E-002   0.0000000000000000        0.0000000000000000       -1.4005605972717229E-002   1.4571493308408932       0.80781364277352163       0.16934468932052052        0.0000000000000000        0.0000000000000000       0.64933568806737163     
 -0.27926421404682272        8.0940747525686987E-002   0.0000000000000000        0.0000000000000000       -1.4641848997936338E-002   1.4303563798674115       0.79749210246973978       0.17911980516324660        0.0000000000000000        0.0000000000000000       0.63286427739767170     
 -0.27591973244147155        8.0063981075733912E-002   0.0000000000000000        0.0000000000000000       -1.5252050642049557E-002   1.4044078949054852       0.78741727910237347       0.18872574941868681        0.0000000000000000        0.0000000000000000       0.61699061580311176     
 -0.27257525083612039        7.9213709325664905E-002   0.0000000000000000        0.0000000000000000       -1.5837279721669845E-002   1.3792736303526318       0.77758310739185454       0.19816283397543363        0.0000000000000000        0.0000000000000000       0.60169052296077741     
 -0.26923076923076922        7.8388911576686524E-002   0.0000000000000000        0.0000000000000000       -1.6398599469960844E-002   1.3549233814048645       0.76798321216370069       0.20743217387801485        0.0000000000000000        0.0000000000000000       0.58694016924116377     
 -0.26588628762541805        7.7588586718171121E-002   0.0000000000000000        0.0000000000000000       -1.6937057480810147E-002   1.3313272788456709       0.75861102590158491       0.21653549456244178        0.0000000000000000        0.0000000000000000       0.57271625294408601     
 -0.26254180602006688        7.6811743847941552E-002   0.0000000000000000        0.0000000000000000       -1.7453661142289315E-002   1.3084557454953347       0.74945977553140486       0.22547485541035950        0.0000000000000000        0.0000000000000000       0.55899596996392997     
 -0.25919732441471571        7.6057416154180088E-002   0.0000000000000000        0.0000000000000000       -1.7949375780422931E-002   1.2862799197502415       0.74052265762118441       0.23425258909047347        0.0000000000000000        0.0000000000000000       0.54575726212905706     
 -0.25585284280936454        7.5324681161068843E-002   0.0000000000000000        0.0000000000000000       -1.8425132129272534E-002   1.2647720941868434       0.73179302757307607       0.24287128197903843        0.0000000000000000        0.0000000000000000       0.53297906661376726     
 -0.25250836120401338        7.4612659224545200E-002   0.0000000000000000        0.0000000000000000       -1.8881817404091991E-002   1.2439057224558610       0.72326441971149402       0.25133360571617336        0.0000000000000000        0.0000000000000000       0.52064130274436693     
 -0.24916387959866221        7.3920510670497111E-002   0.0000000000000000        0.0000000000000000       -1.9320265564621086E-002   1.2236554594379814       0.71493058140468180       0.25964217139639256        0.0000000000000000        0.0000000000000000       0.50872487803329958     
 -0.24581939799331104        7.3247449380027502E-002   0.0000000000000000        0.0000000000000000       -1.9741262675674047E-002   1.2039974832634115       0.70678562518633836       0.26779950725243140        0.0000000000000000        0.0000000000000000       0.49721185807707308     
 -0.24247491638795987        7.2592752328186613E-002   0.0000000000000000        0.0000000000000000       -2.0145550312526576E-002   1.1849096827905443       0.69882412989120657       0.27580798990767774        0.0000000000000000        0.0000000000000000       0.48608555289933786     
 -0.23913043478260870        7.1955754507494155E-002   0.0000000000000000        0.0000000000000000       -2.0533816690657233E-002   1.1663715985903444       0.69104113924566868       0.28366967617787331        0.0000000000000000        0.0000000000000000       0.47533045934467583     
 -0.23578595317725753        7.1335849301500526E-002   0.0000000000000000        0.0000000000000000       -2.0906692102951974E-002   1.1483645004676073       0.68343221534247334       0.29138619388273096        0.0000000000000000        0.0000000000000000       0.46493228512513401     
 -0.23244147157190637        7.0732501902499370E-002   0.0000000000000000        0.0000000000000000       -2.1264756026202914E-002   1.1308716672139796       0.67599358777980756       0.29895871818973491        0.0000000000000000        0.0000000000000000       0.45487807943417197     
 -0.22909698996655517        7.0145256405139342E-002   0.0000000000000000        0.0000000000000000       -2.1608539750541670E-002   1.1138785257978869       0.66872223747378190       0.30638788293196650        0.0000000000000000        0.0000000000000000       0.44515628832410509     
 -0.22575250836120400        6.9573731899875493E-002   0.0000000000000000        0.0000000000000000       -2.1938520732290748E-002   1.0973726096500744       0.66161590562940065       0.31367364243154799        0.0000000000000000        0.0000000000000000       0.43575670402067385     
 -0.22240802675585283        6.9017623790676857E-002   0.0000000000000000        0.0000000000000000       -2.2255121428040595E-002   1.0813436248371289       0.65467315080560717       0.32081518514816343        0.0000000000000000        0.0000000000000000       0.42667047403152164     
 -0.21906354515050167        6.8476713226593280E-002   0.0000000000000000        0.0000000000000000       -2.2558715988520148E-002   1.0657836272230787       0.64789345378910068       0.32781090544731950        0.0000000000000000        0.0000000000000000       0.41789017343397800     
 -0.21571906354515050        6.7950870607563468E-002   0.0000000000000000        0.0000000000000000       -2.2849632685147347E-002   1.0506870723791835       0.64127726819656783       0.33465832929110556        0.0000000000000000        0.0000000000000000       0.40940980418261552     
 -0.21237458193979933        6.7440051761637823E-002   0.0000000000000000        0.0000000000000000       -2.3128149605059746E-002   1.0360507646581802       0.63482602609386463       0.34135399525112203        0.0000000000000000        0.0000000000000000       0.40122473856431562     
 -0.20903010033444816        6.6944300762130302E-002   0.0000000000000000        0.0000000000000000       -2.3394494825325522E-002   1.0218739385034961       0.62854220037634612       0.34789338336839809        0.0000000000000000        0.0000000000000000       0.39333173812715000     
 -0.20568561872909699        6.6463761784978800E-002   0.0000000000000000        0.0000000000000000       -2.3648852755558721E-002   1.0081584747533863       0.62242942734510565       0.35427087712862038        0.0000000000000000        0.0000000000000000       0.38572904740828068     
 -0.20234113712374582        6.5998687931388564E-002   0.0000000000000000        0.0000000000000000       -2.3891365015845937E-002  0.99490906752809494       0.61649260861180755       0.36047964988214615        0.0000000000000000        0.0000000000000000       0.37841645891628739     
 -0.19899665551839466        6.5549445221378316E-002   0.0000000000000000        0.0000000000000000       -2.4122122498623833E-002  0.98213336511583171       0.61073800167254422       0.36651145946854480        0.0000000000000000        0.0000000000000000       0.37139536344328755     
 -0.19565217391304349        6.5116524298492989E-002   0.0000000000000000        0.0000000000000000       -2.4341158836968139E-002  0.96984229530024657       0.60517339384199897       0.37235643298382881        0.0000000000000000        0.0000000000000000       0.36466890145824760     
 -0.19230769230769232        6.4700563448983714E-002   0.0000000000000000        0.0000000000000000       -2.4548449757368550E-002  0.95805059550618488       0.59980837117555419       0.37800285821315321        0.0000000000000000        0.0000000000000000       0.35824222433063069     
 -0.18896321070234115        6.4302370408050272E-002   0.0000000000000000        0.0000000000000000       -2.4743910372384936E-002  0.94677733309915013       0.59465458612385569       0.38343692092554121        0.0000000000000000        0.0000000000000000       0.35212274697529444     
 -0.18561872909698995        6.3922933931772036E-002   0.0000000000000000        0.0000000000000000       -2.4927387450657441E-002  0.93604627621609193       0.58972595805510608       0.38864241218693119        0.0000000000000000        0.0000000000000000       0.34632031816098580     
 -0.18227424749163879        6.3563427934753572E-002   0.0000000000000000        0.0000000000000000       -2.5098657281219485E-002  0.92588610825682804       0.58503879964586858       0.39360055915812425        0.0000000000000000        0.0000000000000000       0.34084730861095947     
 -0.17892976588628762        6.3225205322761782E-002   0.0000000000000000        0.0000000000000000       -2.5257438124858912E-002  0.91633032542796145       0.58061179045351297       0.39829012463525887        0.0000000000000000        0.0000000000000000       0.33571853497444848     
 -0.17558528428093645        6.2909763274298980E-002   0.0000000000000000        0.0000000000000000       -2.5403413687197219E-002  0.90741642075810769       0.57646560640044731       0.40268784537094671        0.0000000000000000        0.0000000000000000       0.33095081435766044     
 -0.17224080267558528        6.2618663903060673E-002   0.0000000000000000        0.0000000000000000       -2.5536263332068123E-002  0.89918402970011169       0.57262204256938221       0.40676930064628763        0.0000000000000000        0.0000000000000000       0.32656198713072948     
 -0.16889632107023411        6.2353412955896630E-002   0.0000000000000000        0.0000000000000000       -2.5655705250109479E-002  0.89167201087335579       0.56910260527090895       0.41051035805404973        0.0000000000000000        0.0000000000000000       0.32256940560244690     
 -0.16555183946488294        6.2115309108231251E-002   0.0000000000000000        0.0000000000000000       -2.5761557975062774E-002  0.88491460901743502       0.56592663564729007       0.41388924160674723        0.0000000000000000        0.0000000000000000       0.31898797337014495     
 -0.16220735785953178        6.1905273409265341E-002   0.0000000000000000        0.0000000000000000       -2.5853809798922635E-002  0.87893690992088969       0.56310906455301313       0.41688902222911439        0.0000000000000000        0.0000000000000000       0.31582784536787650     
 -0.15886287625418061        6.1723674616686590E-002   0.0000000000000000        0.0000000000000000       -2.5932677335998151E-002  0.87375005340308820       0.56065802830758205       0.41950015023913029        0.0000000000000000        0.0000000000000000       0.31309202509550615     
 -0.15551839464882944        6.1570185198994910E-002   0.0000000000000000        0.0000000000000000       -2.5998643829031696E-002  0.86934708342467093       0.55857277984115983       0.42172261638123870        0.0000000000000000        0.0000000000000000       0.31077430358351110     
 -0.15217391304347827        6.1443707458891862E-002   0.0000000000000000        0.0000000000000000       -2.6052477975495755E-002  0.86570046234676101       0.55684240697581233       0.42356734109552929        0.0000000000000000        0.0000000000000000       0.30885805537094863     
 -0.14882943143812710        6.1342379347734989E-002   0.0000000000000000        0.0000000000000000       -2.6095228202457039E-002  0.86276193030673287       0.55544570372497815       0.42505640846590992        0.0000000000000000        0.0000000000000000       0.30731622658175473     
 -0.14548494983277591        6.1263635810790029E-002   0.0000000000000000        0.0000000000000000       -2.6128176939865778E-002  0.86046484074913876       0.55435226885165356       0.42622192025878963        0.0000000000000000        0.0000000000000000       0.30611257189748520     
 -0.14214046822742474        6.1204314163056439E-002   0.0000000000000000        0.0000000000000000       -2.6152722908746564E-002  0.85872864682150651       0.55352467980676101       0.42710358500577317        0.0000000000000000        0.0000000000000000       0.30520396701474550     
 -0.13879598662207357        6.1160956297555844E-002   0.0000000000000000        0.0000000000000000       -2.6170184473001953E-002  0.85746490200591019       0.55292142745817396       0.42774553752091182        0.0000000000000000        0.0000000000000000       0.30454347454773623     
 -0.13545150501672240        6.1130745025769408E-002   0.0000000000000000        0.0000000000000000       -2.6181729420384187E-002  0.85658367734697238       0.55250003639498479       0.42819300326196730        0.0000000000000000        0.0000000000000000       0.30408364095198753     
 -0.13210702341137123        6.1112399539559478E-002   0.0000000000000000        0.0000000000000000       -2.6187986052436420E-002  0.85599921270711521       0.55221978764813795       0.42848926794305603        0.0000000000000000        0.0000000000000000       0.30377942505897720     
 -0.12876254180602006        6.1108487964155689E-002   0.0000000000000000        0.0000000000000000       -2.6191944075343532E-002  0.85563461493318416       0.55204414807134305       0.42867329598574999        0.0000000000000000        0.0000000000000000       0.30359046686184110     
 -0.12541806020066890        6.1108790752603927E-002   0.0000000000000000        0.0000000000000000       -2.6190352301424337E-002  0.85542654505440963       0.55194315150443851       0.42877777918084414        0.0000000000000000        0.0000000000000000       0.30348339354997111     
 -0.12207357859531773        6.1109484484356706E-002   0.0000000000000000        0.0000000000000000       -2.6188527143408909E-002  0.85532373853037158       0.55189247210612491       0.42882886533839826        0.0000000000000000        0.0000000000000000       0.30343126642424673     
 -0.11872909698996656        6.1109923917437574E-002   0.0000000000000000        0.0000000000000000       -2.6187624949973773E-002  0.85528240912453901       0.55186991115638395       0.42884738913522580        0.0000000000000000        0.0000000000000000       0.30341249796815506     
 -0.11538461538461539        6.1110176644302461E-002   0.0000000000000000        0.0000000000000000       -2.6186826434254167E-002  0.85527308738019547       0.55186319526756644       0.42885016268150888        0.0000000000000000        0.0000000000000000       0.30340989211262903     
 -0.11204013377926421        6.1110335552405214E-002   0.0000000000000000        0.0000000000000000       -2.6186160147672777E-002  0.85529518399616089       0.55187201158163313       0.42883768930593469        0.0000000000000000        0.0000000000000000       0.30342317241452782     
 -0.10869565217391304        6.1110433756661559E-002   0.0000000000000000        0.0000000000000000       -2.6185714529529766E-002  0.85536251606657632       0.55190203137275662       0.42880175795457032        0.0000000000000000        0.0000000000000000       0.30346048469381970     
 -0.10535117056856187        6.1110411898793321E-002   0.0000000000000000        0.0000000000000000       -2.6185459802033410E-002  0.85548470779687036       0.55195808512249289       0.42873765529620600        0.0000000000000000        0.0000000000000000       0.30352662267437741     
 -0.10200668896321070        6.1110361853851533E-002   0.0000000000000000        0.0000000000000000       -2.6185347374695585E-002  0.85562469277906672       0.55202251885360876       0.42866439668047768        0.0000000000000000        0.0000000000000000       0.30360217392545796     
  -9.8662207357859535E-002   6.1110333279358581E-002   0.0000000000000000        0.0000000000000000       -2.6185114116383360E-002  0.85574085509481268       0.55207545519799839       0.42860325561300788        0.0000000000000000        0.0000000000000000       0.30366539989681435     
  -9.5317725752508367E-002   6.1110334156296908E-002   0.0000000000000000        0.0000000000000000       -2.6184757625842704E-002  0.85582929263100227       0.55211511832436744       0.42855611337574301        0.0000000000000000        0.0000000000000000       0.30371417430663483     
  -9.1973244147157185E-002   6.1110409842523611E-002   0.0000000000000000        0.0000000000000000       -2.6184253495697259E-002  0.85589647119422840       0.55214457437336550       0.42851980515627752        0.0000000000000000        0.0000000000000000       0.30375189682086290     
  -8.8628762541806017E-002   6.1110623891164124E-002   0.0000000000000000        0.0000000000000000       -2.6183552502088026E-002  0.85594684902308715       0.55216595236781607       0.42849196261478412        0.0000000000000000        0.0000000000000000       0.30378089665527108     
  -8.5284280936454848E-002   6.1111031465798660E-002   0.0000000000000000        0.0000000000000000       -2.6182597051096816E-002  0.85598455501059578       0.55218120895728595       0.42847051112866619        0.0000000000000000        0.0000000000000000       0.30380334605330983     
  -8.1939799331103680E-002   6.1111668254681888E-002   0.0000000000000000        0.0000000000000000       -2.6181351797670817E-002  0.85601335334454953       0.55219212003362161       0.42845348388024962        0.0000000000000000        0.0000000000000000       0.30382123331092786     
  -7.8595317725752512E-002   6.1112301499591869E-002   0.0000000000000000        0.0000000000000000       -2.6180092162824475E-002  0.85603666929759781       0.55220032753219972       0.42843913220733038        0.0000000000000000        0.0000000000000000       0.30383634176539809     
  -7.5250836120401343E-002   6.1112801154738779E-002   0.0000000000000000        0.0000000000000000       -2.6178942112842423E-002  0.85605731852174705       0.55220718718228090       0.42842615176236798        0.0000000000000000        0.0000000000000000       0.30385013133946615     
  -7.1906354515050161E-002   6.1113215082972072E-002   0.0000000000000000        0.0000000000000000       -2.6177892042931254E-002  0.85607684696476105       0.55221339217794652       0.42841361227625030        0.0000000000000000        0.0000000000000000       0.30386345478681448     
  -6.8561872909698993E-002   6.1113533705490115E-002   0.0000000000000000        0.0000000000000000       -2.6176888730709023E-002  0.85609649114246733       0.55221956185912002       0.42840089944026133        0.0000000000000000        0.0000000000000000       0.30387692928334736     
  -6.5217391304347824E-002   6.1113805541135921E-002   0.0000000000000000        0.0000000000000000       -2.6175959724195126E-002  0.85611771730410102       0.55222638893204778       0.42838727005503396        0.0000000000000000        0.0000000000000000       0.30389132837205329     
  -6.1872909698996656E-002   6.1114019544720823E-002   0.0000000000000000        0.0000000000000000       -2.6175086484369663E-002  0.85614307221910457       0.55223505606499723       0.42837142784917998        0.0000000000000000        0.0000000000000000       0.30390801615410729     
  -5.8528428093645488E-002   6.1114164436138402E-002   0.0000000000000000        0.0000000000000000       -2.6174258987451241E-002  0.85617590154239820       0.55224713633446931       0.42835166990393814        0.0000000000000000        0.0000000000000000       0.30392876520792883     
  -5.5183946488294312E-002   6.1114260881847078E-002   0.0000000000000000        0.0000000000000000       -2.6173506135497029E-002  0.85622003670788005       0.55226444660731322       0.42832603415799114        0.0000000000000000        0.0000000000000000       0.30395559010056683     
  -5.1839464882943144E-002   6.1114319311297217E-002   0.0000000000000000        0.0000000000000000       -2.6172835623039577E-002  0.85627617023234803       0.55228735554158181       0.42829418615883708        0.0000000000000000        0.0000000000000000       0.30398881469076627     
  -4.8494983277591976E-002   6.1114337144768091E-002   0.0000000000000000        0.0000000000000000       -2.6172162548298246E-002  0.85632849741028172       0.55230839436020962       0.42826445705170307        0.0000000000000000        0.0000000000000000       0.30402010305007210     
  -4.5150501672240800E-002   6.1114337243051819E-002   0.0000000000000000        0.0000000000000000       -2.6171441538712391E-002  0.85636686729578548       0.55232243435641593       0.42824069246310953        0.0000000000000000        0.0000000000000000       0.30404443293936956     
  -4.1806020066889632E-002   6.1114287264654510E-002   0.0000000000000000        0.0000000000000000       -2.6170655380144819E-002  0.85639154800945283       0.55232893686592366       0.42822394999971874        0.0000000000000000        0.0000000000000000       0.30406261114352923     
  -3.8461538461538464E-002   6.1114091365870538E-002   0.0000000000000000        0.0000000000000000       -2.6169927859509768E-002  0.85640717371511943       0.55233198827841679       0.42821295804192877        0.0000000000000000        0.0000000000000000       0.30407518543670264     
  -3.5117056856187288E-002   6.1113634056020411E-002   0.0000000000000000        0.0000000000000000       -2.6169274271239037E-002  0.85641667058717585       0.55233241938700461       0.42820419030072338        0.0000000000000000        0.0000000000000000       0.30408425120017119     
  -3.1772575250836120E-002   6.1112802124007701E-002   0.0000000000000000        0.0000000000000000       -2.6168749455622205E-002  0.85641678781335617       0.55232790067798287       0.42819969823667497        0.0000000000000000        0.0000000000000000       0.30408888713537330     
  -2.8428093645484948E-002   6.1111575720349059E-002   0.0000000000000000        0.0000000000000000       -2.6168373311113245E-002  0.85640604760099870       0.55231782734095958       0.42820058628003888        0.0000000000000000        0.0000000000000000       0.30408822026003918     
  -2.5083612040133780E-002   6.1110070810035812E-002   0.0000000000000000        0.0000000000000000       -2.6168094377562418E-002  0.85638762432015170       0.55230385472667809       0.42820560718316580        0.0000000000000000        0.0000000000000000       0.30408376959347361     
  -2.1739130434782608E-002   6.1108495051642703E-002   0.0000000000000000        0.0000000000000000       -2.6167788788337892E-002  0.85636627384098185       0.55228852499574554       0.42821227625142388        0.0000000000000000        0.0000000000000000       0.30407774884523625     
  -1.8394648829431440E-002   6.1107143608273885E-002   0.0000000000000000        0.0000000000000000       -2.6167382151645255E-002  0.85634977935268974       0.55227531912095285       0.42821615719608114        0.0000000000000000        0.0000000000000000       0.30407446023173690     
  -1.5050167224080268E-002   6.1106026465106496E-002   0.0000000000000000        0.0000000000000000       -2.6166852538032255E-002  0.85634052736842503       0.55226526407887933       0.42821598611861766        0.0000000000000000        0.0000000000000000       0.30407526328954565     
  -1.1705685618729096E-002   6.1105032847742831E-002   0.0000000000000000        0.0000000000000000       -2.6166215595594400E-002  0.85633638690843605       0.55225726453000901       0.42821275196458791        0.0000000000000000        0.0000000000000000       0.30407912237842705     
  -8.3612040133779261E-003   6.1104071676256005E-002   0.0000000000000000        0.0000000000000000       -2.6165493835445589E-002  0.85633516217486405       0.55225029726356045       0.42820763429872172        0.0000000000000000        0.0000000000000000       0.30408486491130360     
  -5.0167224080267560E-003   6.1103094828960230E-002   0.0000000000000000        0.0000000000000000       -2.6164722127430328E-002  0.85633508150301574       0.55224359495374020       0.42820170580277805        0.0000000000000000        0.0000000000000000       0.30409148654927559     
  -1.6722408026755853E-003   6.1102049706874481E-002   0.0000000000000000        0.0000000000000000       -2.6163942174467707E-002  0.85633471660391602       0.55223657994785058       0.42819584696341312        0.0000000000000000        0.0000000000000000       0.30409813665606544     
   1.6722408026755853E-003   6.1100814810572841E-002   0.0000000000000000        0.0000000000000000       -2.6163198574458320E-002  0.85633145914250008       0.55222787963028142       0.42819129875056938        0.0000000000000000        0.0000000000000000       0.30410357951221867     
   5.0167224080267560E-003   6.1099283891631356E-002   0.0000000000000000        0.0000000000000000       -2.6162522673204795E-002  0.85632198101814705       0.55221583638115190       0.42818959145385510        0.0000000000000000        0.0000000000000000       0.30410614463699515     
   8.3612040133779261E-003   6.1097404185704023E-002   0.0000000000000000        0.0000000000000000       -2.6161919490663099E-002  0.85630458024257328       0.55219957025255573       0.42819144426152228        0.0000000000000000        0.0000000000000000       0.30410500999001755     
   1.1705685618729096E-002   6.1095172994518859E-002   0.0000000000000000        0.0000000000000000       -2.6161378502012726E-002  0.85627931045774441       0.55217921817294502       0.42819687849929677        0.0000000000000000        0.0000000000000000       0.30410009228479945     
   1.5050167224080268E-002   6.1092621962053638E-002   0.0000000000000000        0.0000000000000000       -2.6160877497825221E-002  0.85624731995327208       0.55215538854962998       0.42820540276234298        0.0000000000000000        0.0000000000000000       0.30409193140364216     
   1.8394648829431440E-002   6.1089793213917651E-002   0.0000000000000000        0.0000000000000000       -2.6160384901797288E-002  0.85621022811055569       0.55212878180491654       0.42821616349191821        0.0000000000000000        0.0000000000000000       0.30408144630563916     
   2.1739130434782608E-002   6.1086814629569754E-002   0.0000000000000000        0.0000000000000000       -2.6159814838603725E-002  0.85617060279864277       0.55210023841249944       0.42822755203708801        0.0000000000000000        0.0000000000000000       0.30407036438614332     
   2.5083612040133780E-002   6.1083951808392913E-002   0.0000000000000000        0.0000000000000000       -2.6159037278784211E-002  0.85613662208038055       0.55207361911126607       0.42823551461593135        0.0000000000000000        0.0000000000000000       0.30406300296911443     
   2.8428093645484948E-002   6.1081242258875595E-002   0.0000000000000000        0.0000000000000000       -2.6158020495365104E-002  0.85611284069591698       0.55205146379451486       0.42823805259529374        0.0000000000000000        0.0000000000000000       0.30406137690140211     
   3.1772575250836120E-002   6.1078592137390975E-002   0.0000000000000000        0.0000000000000000       -2.6156739359604286E-002  0.85609854575297439       0.55203342990746784       0.42823542211981253        0.0000000000000000        0.0000000000000000       0.30406511584550650     
   3.5117056856187288E-002   6.1075858116986445E-002   0.0000000000000000        0.0000000000000000       -2.6155205824958092E-002  0.85609104158090132       0.55201807669649816       0.42822877230410350        0.0000000000000000        0.0000000000000000       0.30407296488440316     
   3.8461538461538464E-002   6.1072867625994252E-002   0.0000000000000000        0.0000000000000000       -2.6153454493702412E-002  0.85608712388983288       0.55200378736258449       0.42821959988407288        0.0000000000000000        0.0000000000000000       0.30408333652724839     
   4.1806020066889632E-002   6.1069445963941843E-002   0.0000000000000000        0.0000000000000000       -2.6151487701854770E-002  0.85608469656081443       0.55198955972490360       0.42820901626526342        0.0000000000000000        0.0000000000000000       0.30409513683591083     
   4.5150501672240800E-002   6.1065355379247295E-002   0.0000000000000000        0.0000000000000000       -2.6149310169880664E-002  0.85608103689132664       0.55197414561685687       0.42819848481945338        0.0000000000000000        0.0000000000000000       0.30410689127446977     
   4.8494983277591976E-002   6.1060230596846309E-002   0.0000000000000000        0.0000000000000000       -2.6146949958014629E-002  0.85607114624896996       0.55195507733474902       0.42819060046819341        0.0000000000000000        0.0000000000000000       0.30411606891422094     
   5.1839464882943144E-002   6.1053686168780597E-002   0.0000000000000000        0.0000000000000000       -2.6144340402963012E-002  0.85605225956188369       0.55193095800825509       0.42818677231324714        0.0000000000000000        0.0000000000000000       0.30412130155362860     
   5.5183946488294312E-002   6.1045310490890632E-002   0.0000000000000000        0.0000000000000000       -2.6141314084564188E-002  0.85602415198439230       0.55190144716463874       0.42818686445673854        0.0000000000000000        0.0000000000000000       0.30412270481975351     
   5.8528428093645488E-002   6.1034590276169601E-002   0.0000000000000000        0.0000000000000000       -2.6137631412325779E-002  0.85598782603617063       0.55186676904111331       0.42819004189442361        0.0000000000000000        0.0000000000000000       0.30412105699505737     
   6.1872909698996656E-002   6.1020845096420612E-002   0.0000000000000000        0.0000000000000000       -2.6132960750822328E-002  0.85594609934666566       0.55182839628806468       0.42819480694325363        0.0000000000000000        0.0000000000000000       0.30411770305860092     
   6.5217391304347824E-002   6.1003151982433577E-002   0.0000000000000000        0.0000000000000000       -2.6126761379960499E-002  0.85590719609012722       0.55178981448262954       0.42819676547174351        0.0000000000000000        0.0000000000000000       0.30411738160749774     
   6.8561872909698993E-002   6.0979967591858947E-002   0.0000000000000000        0.0000000000000000       -2.6118481233852305E-002  0.85587348446399436       0.55175205020366802       0.42819497404248030        0.0000000000000000        0.0000000000000000       0.30412143426032628     
   7.1906354515050161E-002   6.0949002229725387E-002   0.0000000000000000        0.0000000000000000       -2.6107426716736767E-002  0.85584296730171272       0.55171437258544997       0.42819058431427565        0.0000000000000000        0.0000000000000000       0.30412859471626275     
   7.5250836120401343E-002   6.0907178127541019E-002   0.0000000000000000        0.0000000000000000       -2.6092597976361580E-002  0.85581361066837069       0.55167581414882139       0.42818483482415792        0.0000000000000000        0.0000000000000000       0.30413779651954936     
   7.8595317725752512E-002   6.0850358949476956E-002   0.0000000000000000        0.0000000000000000       -2.6072637723360950E-002  0.85578254434525225       0.55163502336769799       0.42817941345512178        0.0000000000000000        0.0000000000000000       0.30414752097755421     
   8.1939799331103680E-002   6.0773093405386676E-002   0.0000000000000000        0.0000000000000000       -2.6045710445422251E-002  0.85574674188230149       0.55159055816867852       0.42817615341631743        0.0000000000000000        0.0000000000000000       0.30415618371362296     
   8.5284280936454848E-002   6.0668338603812884E-002   0.0000000000000000        0.0000000000000000       -2.6009302381129105E-002  0.85570608207837684       0.55154233672232000       0.42817539223651951        0.0000000000000000        0.0000000000000000       0.30416374535605684     
   8.8628762541806017E-002   6.0527007244533686E-002   0.0000000000000000        0.0000000000000000       -2.5960096660007877E-002  0.85566198191628473       0.55149087354490411       0.42817664011583118        0.0000000000000000        0.0000000000000000       0.30417110837138067     
   9.1973244147157185E-002   6.0337449845537620E-002   0.0000000000000000        0.0000000000000000       -2.5893758961753801E-002  0.85561968882219541       0.55143899044034206       0.42817806412291792        0.0000000000000000        0.0000000000000000       0.30418069838185335     
   9.5317725752508367E-002   6.0084808925866651E-002   0.0000000000000000        0.0000000000000000       -2.5804758981650674E-002  0.85558453013778579       0.55138938246026215       0.42817796216021153        0.0000000000000000        0.0000000000000000       0.30419514767752370     
   9.8662207357859535E-002   5.9750431297128183E-002   0.0000000000000000        0.0000000000000000       -2.5686137969128782E-002  0.85555889352552206       0.55134250088995451       0.42817557908037313        0.0000000000000000        0.0000000000000000       0.30421639263556760     
  0.10200668896321070        5.9311316265643697E-002   0.0000000000000000        0.0000000000000000       -2.5529223887372641E-002  0.85554522361909824       0.55129841980681882       0.42817015962216498        0.0000000000000000        0.0000000000000000       0.30424680381227942     
  0.10535117056856187        5.8739478796607646E-002   0.0000000000000000        0.0000000000000000       -2.5323365559648075E-002  0.85554566866462411       0.55125680250836062       0.42816064365090456        0.0000000000000000        0.0000000000000000       0.30428886615626349     
  0.10869565217391304        5.8001261053200082E-002   0.0000000000000000        0.0000000000000000       -2.5055622017227743E-002  0.85556139346886462       0.55121603509089145       0.42814531656894012        0.0000000000000000        0.0000000000000000       0.30434535837797311     
  0.11204013377926421        5.7056699093975705E-002   0.0000000000000000        0.0000000000000000       -2.4710499834429852E-002  0.85558887355094759       0.55116889742241326       0.42812214413759481        0.0000000000000000        0.0000000000000000       0.30441997612853433     
  0.11538461538461539        5.5859210953451484E-002   0.0000000000000000        0.0000000000000000       -2.4269859355515191E-002  0.85561078723937278       0.55109673363598077       0.42809205152511748        0.0000000000000000        0.0000000000000000       0.30451405360339207     
  0.11872909698996656        5.4355753342456098E-002   0.0000000000000000        0.0000000000000000       -2.3712741695019308E-002  0.85559717707790606       0.55096890714999580       0.42805651882361417        0.0000000000000000        0.0000000000000000       0.30462826992791020     
  0.12207357859531773        5.2487081956161238E-002   0.0000000000000000        0.0000000000000000       -2.3015396203265662E-002  0.85550158109894636       0.55073806138392034       0.42801654326717081        0.0000000000000000        0.0000000000000000       0.30476351971502608     
  0.12541806020066890        5.0188490707718338E-002   0.0000000000000000        0.0000000000000000       -2.2151473749459603E-002  0.85525204366819585       0.55033212980741963       0.42797335877018705        0.0000000000000000        0.0000000000000000       0.30491991386077616     
  0.12876254180602006        4.7391161357779266E-002   0.0000000000000000        0.0000000000000000       -2.1092420767216527E-002  0.85474257742917648       0.54964582643961835       0.42792818200479527        0.0000000000000000        0.0000000000000000       0.30509675098955813     
  0.13210702341137123        4.4024123985778554E-002   0.0000000000000000        0.0000000000000000       -1.9808132589455383E-002  0.85382362600811612       0.54853089448787440       0.42788166237399189        0.0000000000000000        0.0000000000000000       0.30529273152024172     
  0.13545150501672240        4.0016816136006376E-002   0.0000000000000000        0.0000000000000000       -1.8267897085431039E-002  0.85229009280559764       0.54678448715172256       0.42783378456335269        0.0000000000000000        0.0000000000000000       0.30550560565387502     
  0.13879598662207357        3.5302219982870205E-002   0.0000000000000000        0.0000000000000000       -1.6441628195882428E-002  0.84986704754629760       0.54413610981084681       0.42778455377129826        0.0000000000000000        0.0000000000000000       0.30573093773545079     
  0.14214046822742474        2.9820535172274096E-002   0.0000000000000000        0.0000000000000000       -1.4301349970553632E-002  0.84619502919096024       0.54023483536905559       0.42773533303699540        0.0000000000000000        0.0000000000000000       0.30596019382190465     
  0.14548494983277591        2.3523283136457077E-002   0.0000000000000000        0.0000000000000000       -1.1822854224593438E-002  0.84081882401880592       0.53463985749605558       0.42769012977819926        0.0000000000000000        0.0000000000000000       0.30617896652275028     
  0.14882943143812710        1.6377616652848058E-002   0.0000000000000000        0.0000000000000000       -8.9874360991829549E-003  0.83318487545006803       0.52681842130293355       0.42765584772269111        0.0000000000000000        0.0000000000000000       0.30636645414713448     
  0.15217391304347827        8.3704589259986951E-003   0.0000000000000000        0.0000000000000000       -5.7836131390900537E-003  0.82265210711046088       0.51615522581264317       0.42764094648327422        0.0000000000000000        0.0000000000000000       0.30649688129781777     
  0.15551839464882944       -4.8798734802307276E-004   0.0000000000000000        0.0000000000000000       -2.2087331170624032E-003  0.80851870933946590       0.50197631659023501       0.42765305070918980        0.0000000000000000        0.0000000000000000       0.30654239274923084     
  0.15886287625418061       -1.0161746815444626E-002   0.0000000000000000        0.0000000000000000        1.7296519295222951E-003  0.79006457437213884       0.48358878659227722       0.42769713743435855        0.0000000000000000        0.0000000000000000       0.30647578777986167     
  0.16220735785953178       -2.0587768964165046E-002   0.0000000000000000        0.0000000000000000        6.0128115227023014E-003  0.76660799244954714       0.46033660125557685       0.42777601926186759        0.0000000000000000        0.0000000000000000       0.30627139119397029     
  0.16555183946488294       -3.1675886403385367E-002   0.0000000000000000        0.0000000000000000        1.0610410964582442E-002  0.73757694609118918       0.43167255007214972       0.42789331954325693        0.0000000000000000        0.0000000000000000       0.30590439601903940     
  0.16889632107023411       -4.3310802786926728E-002   0.0000000000000000        0.0000000000000000        1.5480667510044715E-002  0.70252437226379649       0.39716694823346416       0.42805467809123560        0.0000000000000000        0.0000000000000000       0.30535742403033234     
  0.17224080267558528       -5.5357812981438326E-002   0.0000000000000000        0.0000000000000000        2.0571860559434944E-002  0.66282988405948728       0.35821763093662934       0.42827447967179560        0.0000000000000000        0.0000000000000000       0.30461225312285789     
  0.17558528428093645       -6.7584932161610656E-002   0.0000000000000000        0.0000000000000000        2.5822623177036461E-002  0.62489774723392721       0.32125882823615098       0.42851130632306228        0.0000000000000000        0.0000000000000000       0.30363891899777629     
  0.17892976588628762       -7.9739669888436157E-002   0.0000000000000000        0.0000000000000000        3.1156533150106108E-002  0.59411809514984515       0.29159680945197208       0.42878512612611175        0.0000000000000000        0.0000000000000000       0.30252128569787307     
  0.18227424749163879       -9.1470268633876126E-002   0.0000000000000000        0.0000000000000000        3.6368390329935399E-002  0.56987422559217971       0.26857831005355248       0.42910934835324260        0.0000000000000000        0.0000000000000000       0.30129591553862722     
  0.18561872909698995      -0.10257782245585198        0.0000000000000000        0.0000000000000000        4.1353088988326223E-002  0.55120469350410173       0.25124384430055063       0.42942300409078898        0.0000000000000000        0.0000000000000000       0.29996084920355109     
  0.18896321070234115      -0.11292295054038450        0.0000000000000000        0.0000000000000000        4.6032598735915434E-002  0.53707538553760936       0.23856971938963811       0.42964985196989436        0.0000000000000000        0.0000000000000000       0.29850566614797125     
  0.19230769230769232      -0.12241661865530439        0.0000000000000000        0.0000000000000000        5.0358689172360700E-002  0.52660394303027203       0.22959943911760186       0.42981411597375074        0.0000000000000000        0.0000000000000000       0.29700450391267019     
  0.19565217391304349      -0.13102827007856865        0.0000000000000000        0.0000000000000000        5.4323616709694371E-002  0.51909654336900868       0.22349941519949520       0.43002997086552147        0.0000000000000000        0.0000000000000000       0.29559712816951350     
  0.19899665551839466      -0.13874344818819617        0.0000000000000000        0.0000000000000000        5.7922366584783308E-002  0.51389260375609258       0.21954206486342745       0.43034115953394259        0.0000000000000000        0.0000000000000000       0.29435053889266516     
  0.20234113712374582      -0.14553863661332525        0.0000000000000000        0.0000000000000000        6.1126924936244380E-002  0.51031299403818098       0.21709831948212482       0.43065710936553420        0.0000000000000000        0.0000000000000000       0.29321467455605621     
  0.20568561872909699      -0.15141028954004301        0.0000000000000000        0.0000000000000000        6.3913575617957061E-002  0.50780919383166356       0.21567065543868724       0.43087511908696779        0.0000000000000000        0.0000000000000000       0.29213853839297638     
  0.20903010033444816      -0.15639789157555267        0.0000000000000000        0.0000000000000000        6.6290240953918986E-002  0.50601967462448461       0.21489442994856212       0.43099921516456202        0.0000000000000000        0.0000000000000000       0.29112524467592249     
  0.21237458193979933      -0.16057503993144073        0.0000000000000000        0.0000000000000000        6.8290202315007348E-002  0.50474202021470838       0.21451766086889806       0.43105565414597924        0.0000000000000000        0.0000000000000000       0.29022435934581026     
  0.21571906354515050      -0.16402551633501070        0.0000000000000000        0.0000000000000000        6.9955922566415141E-002  0.50381285067088366       0.21436252542794795       0.43109745068540684        0.0000000000000000        0.0000000000000000       0.28945032524293568     
  0.21906354515050167      -0.16683370328015049        0.0000000000000000        0.0000000000000000        7.1325725526092690E-002  0.50315114268616745       0.21431628175919964       0.43116469388588230        0.0000000000000000        0.0000000000000000       0.28883486092696781     
  0.22240802675585283      -0.16908650473916570        0.0000000000000000        0.0000000000000000        7.2431737669801058E-002  0.50271312279099711       0.21431178695947289       0.43121555894106894        0.0000000000000000        0.0000000000000000       0.28840133583152427     
  0.22575250836120400      -0.17088130979458430        0.0000000000000000        0.0000000000000000        7.3328942176818915E-002  0.50236033991396201       0.21434395661923628       0.43132926714089603        0.0000000000000000        0.0000000000000000       0.28801638329472573     
  0.22909698996655517      -0.17228808908008411        0.0000000000000000        0.0000000000000000        7.4039638385729911E-002  0.50218502554666899       0.21446559794762568       0.43142943079565782        0.0000000000000000        0.0000000000000000       0.28771942759904334     
  0.23244147157190637      -0.17336418995991734        0.0000000000000000        0.0000000000000000        7.4585760219810351E-002  0.50216821648315557       0.21465181410666295       0.43149564012109620        0.0000000000000000        0.0000000000000000       0.28751640237649267     
  0.23578595317725753      -0.17417050353486604        0.0000000000000000        0.0000000000000000        7.4994566137763508E-002  0.50215189528449988       0.21480521227167729       0.43151821044800970        0.0000000000000000        0.0000000000000000       0.28734668301282257     
  0.23913043478260870      -0.17476391966110971        0.0000000000000000        0.0000000000000000        7.5296594856845783E-002  0.50210496179351982       0.21490581557818789       0.43153151569946702        0.0000000000000000        0.0000000000000000       0.28719914621533194     
  0.24247491638795987      -0.17519362946635322        0.0000000000000000        0.0000000000000000        7.5514194411383032E-002  0.50206942028217760       0.21497571718863764       0.43152629455841973        0.0000000000000000        0.0000000000000000       0.28709370309353999     
  0.24581939799331104      -0.17550111318248976        0.0000000000000000        0.0000000000000000        7.5669575343958392E-002  0.50203958389017889       0.21502780664572607       0.43151529231480817        0.0000000000000000        0.0000000000000000       0.28701177724445281     
  0.24916387959866221      -0.17571945467658262        0.0000000000000000        0.0000000000000000        7.5780237500508427E-002  0.50201578818763148       0.21507127115555147       0.43150508611932420        0.0000000000000000        0.0000000000000000       0.28694451703207996     
  0.25250836120401338      -0.17587343426285210        0.0000000000000000        0.0000000000000000        7.5859036656736212E-002  0.50201309348631240       0.21511128085785522       0.43149995836117716        0.0000000000000000        0.0000000000000000       0.28690181262845721     
  0.25585284280936454      -0.17598107417472145        0.0000000000000000        0.0000000000000000        7.5914560381333818E-002  0.50202741908432003       0.21515018340840297       0.43149901047673322        0.0000000000000000        0.0000000000000000       0.28687723567591705     
  0.25919732441471571      -0.17605761856712510        0.0000000000000000        0.0000000000000000        7.5955478480084743E-002  0.50205564055676988       0.21518871434127715       0.43150564913464901        0.0000000000000000        0.0000000000000000       0.28686692621549276     
  0.26254180602006688      -0.17611401890576625        0.0000000000000000        0.0000000000000000        7.5988042294834857E-002  0.50209944204175794       0.21523052246882457       0.43152415392191018        0.0000000000000000        0.0000000000000000       0.28686891957293331     
  0.26588628762541805      -0.17615516444006915        0.0000000000000000        0.0000000000000000        7.6013980873465378E-002  0.50215935793975641       0.21527724399754786       0.43155223712886714        0.0000000000000000        0.0000000000000000       0.28688211394220853     
  0.26923076923076922      -0.17618204077326527        0.0000000000000000        0.0000000000000000        7.6030725136218447E-002  0.50221098339991532       0.21532004717298367       0.43157070389154539        0.0000000000000000        0.0000000000000000       0.28689093622693168     
  0.27257525083612039      -0.17619781988381264        0.0000000000000000        0.0000000000000000        7.6039671607673220E-002  0.50224357919613438       0.21535394477527589       0.43157285102698512        0.0000000000000000        0.0000000000000000       0.28688963442085852     
  0.27591973244147155      -0.17620606208607867        0.0000000000000000        0.0000000000000000        7.6044132085724969E-002  0.50226155042534371       0.21538109050938609       0.43157268718675051        0.0000000000000000        0.0000000000000000       0.28688045991595762     
  0.27926421404682272      -0.17620919759726819        0.0000000000000000        0.0000000000000000        7.6044720856108083E-002  0.50227725728628547       0.21540269262139983       0.43156522635861105        0.0000000000000000        0.0000000000000000       0.28687456466488570     
  0.28260869565217389      -0.17621035841921132        0.0000000000000000        0.0000000000000000        7.6043843056739530E-002  0.50228792598092609       0.21542034762019011       0.43155549242731167        0.0000000000000000        0.0000000000000000       0.28686757836073595     
  0.28595317725752506      -0.17621001200178701        0.0000000000000000        0.0000000000000000        7.6042352950386985E-002  0.50229373245179398       0.21543602620777855       0.43154635809442604        0.0000000000000000        0.0000000000000000       0.28685770624401546     
  0.28929765886287623      -0.17621042399614453        0.0000000000000000        0.0000000000000000        7.6041859663565317E-002  0.50230384318165122       0.21545043823472329       0.43154200455119301        0.0000000000000000        0.0000000000000000       0.28685340494692796     
  0.29264214046822745      -0.17621169367764805        0.0000000000000000        0.0000000000000000        7.6042270998942396E-002  0.50231895865247711       0.21546502984579594       0.43154127762938033        0.0000000000000000        0.0000000000000000       0.28685392880668120     
  0.29598662207357862      -0.17621472892450357        0.0000000000000000        0.0000000000000000        7.6044659259630956E-002  0.50233900874414805       0.21548000557365790       0.43154786721795879        0.0000000000000000        0.0000000000000000       0.28685900317049012     
  0.29933110367892979      -0.17622106755333361        0.0000000000000000        0.0000000000000000        7.6050047364971896E-002  0.50236828230215369       0.21549779136800626       0.43156435506285656        0.0000000000000000        0.0000000000000000       0.28687049093414746     
  0.30267558528428096      -0.17622854104384778        0.0000000000000000        0.0000000000000000        7.6056983884815951E-002  0.50240234048250576       0.21551807216730884       0.43158510711387571        0.0000000000000000        0.0000000000000000       0.28688426831519698     
  0.30602006688963213      -0.17623328409121480        0.0000000000000000        0.0000000000000000        7.6060734451259396E-002  0.50242073716410307       0.21553471384892439       0.43158952860996996        0.0000000000000000        0.0000000000000000       0.28688602331517871     
  0.30936454849498329      -0.17623767813024341        0.0000000000000000        0.0000000000000000        7.6063551221603756E-002  0.50242779819426220       0.21554676857016655       0.43158746726441266        0.0000000000000000        0.0000000000000000       0.28688102962409562     
  0.31270903010033446      -0.17624194341994934        0.0000000000000000        0.0000000000000000        7.6066920408390679E-002  0.50243051774843228       0.21555521542996026       0.43157510292636003        0.0000000000000000        0.0000000000000000       0.28687530231847203     
  0.31605351170568563      -0.17624498629905058        0.0000000000000000        0.0000000000000000        7.6073406018922859E-002  0.50241535252480507       0.21556213784935518       0.43155036259721713        0.0000000000000000        0.0000000000000000       0.28685321467544989     
  0.31939799331103680      -0.17625152932325636        0.0000000000000000        0.0000000000000000        7.6083035821582476E-002  0.50236864853785923       0.21556382720261305       0.43149392302663359        0.0000000000000000        0.0000000000000000       0.28680482133524621     
  0.32274247491638797      -0.17626737271971402        0.0000000000000000        0.0000000000000000        7.6096278194375339E-002  0.50226045399474750       0.21554832811524596       0.43138291940653040        0.0000000000000000        0.0000000000000000       0.28671212587950157     
  0.32608695652173914      -0.17629374401245121        0.0000000000000000        0.0000000000000000        7.6123612418878259E-002  0.50204889730006985       0.21550092792920675       0.43118425519718184        0.0000000000000000        0.0000000000000000       0.28654796937086313     
  0.32943143812709030      -0.17633673129939745        0.0000000000000000        0.0000000000000000        7.6177783710376243E-002  0.50167635111439712       0.21540637616408476       0.43084614494478973        0.0000000000000000        0.0000000000000000       0.28626997495031237     
  0.33277591973244147      -0.17641985512129849        0.0000000000000000        0.0000000000000000        7.6264286016237914E-002  0.50105213674124360       0.21524144831882239       0.43028860424847309        0.0000000000000000        0.0000000000000000       0.28581068842242124     
  0.33612040133779264      -0.17656118063339971        0.0000000000000000        0.0000000000000000        7.6414586660297656E-002  0.50003513066381144       0.21496838465504844       0.42938347994250342        0.0000000000000000        0.0000000000000000       0.28506674600876303     
  0.33946488294314381      -0.17679338822412494        0.0000000000000000        0.0000000000000000        7.6673593683935171E-002  0.49840598082883697       0.21452707034267515       0.42793137227142397        0.0000000000000000        0.0000000000000000       0.28387891048616182     
  0.34280936454849498      -0.17718278315993968        0.0000000000000000        0.0000000000000000        7.7094483703157204E-002  0.49582920621130344       0.21382491423491215       0.42562622069074540        0.0000000000000000        0.0000000000000000       0.28200429197639126     
  0.34615384615384615      -0.17781689451198807        0.0000000000000000        0.0000000000000000        7.7777029860256724E-002  0.49180532867417437       0.21272328845051394       0.42199500968417986        0.0000000000000000        0.0000000000000000       0.27908204022366045     
  0.34949832775919731      -0.17882868579125444        0.0000000000000000        0.0000000000000000        7.8876293253106231E-002  0.48559941889001179       0.21101608487795245       0.41630767234866034        0.0000000000000000        0.0000000000000000       0.27458333401205937     
  0.35284280936454848      -0.18043467495542681        0.0000000000000000        0.0000000000000000        8.0614307769806409E-002  0.47614224196441923       0.20839834407603722       0.40742592252127835        0.0000000000000000        0.0000000000000000       0.26774389788838204     
  0.35618729096989965      -0.18295218425349186        0.0000000000000000        0.0000000000000000        8.3337986726544536E-002  0.46189944082923584       0.20442052600630536       0.39352404460869378        0.0000000000000000        0.0000000000000000       0.25747891482293050     
  0.35953177257525082      -0.18687477746616910        0.0000000000000000        0.0000000000000000        8.7533526478770898E-002  0.44067804163552671       0.19841310612695656       0.37155386362780202        0.0000000000000000        0.0000000000000000       0.24226493550857012     
  0.36287625418060199      -0.19218349744626592        0.0000000000000000        0.0000000000000000        9.3446649846029850E-002  0.40947431557382996       0.18937077684862730       0.33601344313270171        0.0000000000000000        0.0000000000000000       0.22010353872520269     
  0.36622073578595316      -0.19513008821358574        0.0000000000000000        0.0000000000000000        9.7357883726520308E-002  0.36436874608229319       0.17567578472559370       0.27626366868333918        0.0000000000000000        0.0000000000000000       0.18869296135669952     
  0.36956521739130432      -0.19581942965289242        0.0000000000000000        0.0000000000000000        9.8751049141987512E-002  0.31131352805739565       0.15782358811265898       0.19336592502913613        0.0000000000000000        0.0000000000000000       0.15348993994473664     
  0.37290969899665549      -0.19492083662559170        0.0000000000000000        0.0000000000000000        9.8540051031353049E-002  0.27258496239055779       0.14411573012464834       0.11971926031545022        0.0000000000000000        0.0000000000000000       0.12846923226590945     
  0.37625418060200672      -0.19181282867384339        0.0000000000000000        0.0000000000000000        9.5849479799955659E-002  0.24809708272991740       0.13530214260393278        6.6290403782035837E-002   0.0000000000000000        0.0000000000000000       0.11279494012598462     
  0.37959866220735788      -0.18581887797137644        0.0000000000000000        0.0000000000000000        8.9935059439680609E-002  0.23437734845702635       0.13020596217958297        3.3919547894874134E-002   0.0000000000000000        0.0000000000000000       0.10417138627744336     
  0.38294314381270905      -0.17661447355419505        0.0000000000000000        0.0000000000000000        8.0527045351724572E-002  0.22742263739704838       0.12757847312569309        1.6993037542406914E-002   0.0000000000000000        0.0000000000000000        9.9844164271355271E-002
  0.38628762541806022      -0.16413517093458344        0.0000000000000000        0.0000000000000000        6.7572696933414958E-002  0.22416760518778245       0.12635251673373926        9.1926955639338309E-003   0.0000000000000000        0.0000000000000000        9.7815088454043186E-002
  0.38963210702341139      -0.14841796377596916        0.0000000000000000        0.0000000000000000        5.1187609791706522E-002  0.22287338301728743       0.12589753455019129        6.3550280413234989E-003   0.0000000000000000        0.0000000000000000        9.6975848467096129E-002
  0.39297658862876256      -0.13241632670753495        0.0000000000000000        0.0000000000000000        3.4286668261596993E-002  0.22232494893243374       0.12569825404844368        5.4445816185083960E-003   0.0000000000000000        0.0000000000000000        9.6626694883990061E-002
  0.39632107023411373      -0.12106705270118601        0.0000000000000000        0.0000000000000000        2.2290428320422488E-002  0.22162574435435420       0.12551707496499817        3.8510674111245694E-003   0.0000000000000000        0.0000000000000000        9.6108669389356027E-002
  0.39966555183946489      -0.11340454429519063        0.0000000000000000        0.0000000000000000        1.4187966411323458E-002  0.22104099802916582       0.12533087527500375        2.4760174861604796E-003   0.0000000000000000        0.0000000000000000        9.5710122754162075E-002
  0.40301003344481606      -0.10836395484206540        0.0000000000000000        0.0000000000000000        8.8557344612747984E-003  0.22063600257992338       0.12520321938980400        1.5141895692953530E-003   0.0000000000000000        0.0000000000000000        9.5432783190119386E-002
  0.40635451505016723      -0.10512314174419446        0.0000000000000000        0.0000000000000000        5.4260204939471750E-003  0.22037820755280235       0.12512109158526627        8.9948588526193027E-004   0.0000000000000000        0.0000000000000000        9.5257115967536068E-002
  0.40969899665551840      -0.10308333261268472        0.0000000000000000        0.0000000000000000        3.2665167603871063E-003  0.22022126327838035       0.12507079552144648        5.2553161109495294E-004   0.0000000000000000        0.0000000000000000        9.5150467756933865E-002
  0.41304347826086957      -0.10182475641347795        0.0000000000000000        0.0000000000000000        1.9336494491128679E-003  0.22012801726038772       0.12504088555993872        3.0371921917216131E-004   0.0000000000000000        0.0000000000000000        9.5087131700448982E-002
  0.41638795986622074      -0.10106263185459149        0.0000000000000000        0.0000000000000000        1.1263016612072826E-003  0.22007339096888179       0.12502339201903295        1.7398353211490081E-004   0.0000000000000000        0.0000000000000000        9.5049998949848835E-002
  0.41973244147157190      -0.10060926508970608        0.0000000000000000        0.0000000000000000        6.4590646071086921E-004  0.22004169803659918       0.12501326787458886        9.8808575833638225E-005   0.0000000000000000        0.0000000000000000        9.5028430162010319E-002
  0.42307692307692307      -0.10034410731420122        0.0000000000000000        0.0000000000000000        3.6487361020156109E-004  0.22002346615263157       0.12500745778627270        5.5598914636143216E-005   0.0000000000000000        0.0000000000000000        9.5016008366358873E-002
  0.42642140468227424      -0.10019153009333939        0.0000000000000000        0.0000000000000000        2.0312606513812870E-004  0.22001307019472605       0.12500415110078297        3.0971034741571076E-005   0.0000000000000000        0.0000000000000000        9.5008919093943073E-002
  0.42976588628762541      -0.10010510053247611        0.0000000000000000        0.0000000000000000        1.1148318133212444E-004  0.22000719979032227       0.12500228622081605        1.7065500546550795E-005   0.0000000000000000        0.0000000000000000        9.5004913569506216E-002
  0.43311036789297658      -0.10005687860759045        0.0000000000000000        0.0000000000000000        6.0342813803526973E-005  0.22000392020343734       0.12500124505460705        9.2957918622543567E-006   0.0000000000000000        0.0000000000000000        9.5002675148830290E-002
  0.43645484949832775      -0.10003036728283941        0.0000000000000000        0.0000000000000000        3.2221930338698192E-005  0.22000210901643741       0.12500067014064509        5.0034730480844933E-006   0.0000000000000000        0.0000000000000000        9.5001438875792321E-002
  0.43979933110367891      -0.10001599929051817        0.0000000000000000        0.0000000000000000        1.6979018921685715E-005  0.22000112081842943       0.12500035638385779        2.6604979653116026E-006   0.0000000000000000        0.0000000000000000        9.5000764434571658E-002
  0.44314381270903008      -0.10000832047977072        0.0000000000000000        0.0000000000000000        8.8312870930014367E-006  0.22000058834373010       0.12500018722942638        1.3973593793268455E-006   0.0000000000000000        0.0000000000000000        9.5000401114303704E-002
  0.44648829431438125      -0.10000427224085275        0.0000000000000000        0.0000000000000000        4.5351627186224319E-006  0.22000030504573309       0.12500009716529667        7.2493396064426404E-007   0.0000000000000000        0.0000000000000000        9.5000207880436435E-002
  0.44983277591973242      -0.10000216632085020        0.0000000000000000        0.0000000000000000        2.2999551161144827E-006  0.22000015622932934       0.12500004981272009        3.7149739692632523E-007   0.0000000000000000        0.0000000000000000        9.5000106416609234E-002
  0.45317725752508359      -0.10000108503473144        0.0000000000000000        0.0000000000000000        1.1521200337968084E-006  0.22000007904396074       0.12500002522874137        1.8807118768098334E-007   0.0000000000000000        0.0000000000000000        9.5000053815219379E-002
  0.45652173913043476      -0.10000053691728088        0.0000000000000000        0.0000000000000000        5.7018681799058131E-007  0.22000003951299812       0.12500001262485966        9.4070393269191164E-008   0.0000000000000000        0.0000000000000000        9.5000026888138453E-002
  0.45986622073578598      -0.10000026254192625        0.0000000000000000        0.0000000000000000        2.7884474391764402E-007  0.22000001951821624       0.12500000624297974        4.6495458776396680E-008   0.0000000000000000        0.0000000000000000        9.5000013275236508E-002
  0.46321070234113715      -0.10000012688150357        0.0000000000000000        0.0000000000000000        1.3477661232469024E-007  0.22000000952876358       0.12500000305109546        2.2712335664500162E-008   0.0000000000000000        0.0000000000000000        9.5000006477668125E-002
  0.46655518394648832      -0.10000006061545831        0.0000000000000000        0.0000000000000000        6.4394771665284232E-008  0.22000000459831009       0.12500000147395757        1.0966681469747877E-008   0.0000000000000000        0.0000000000000000        9.5000003124352514E-002
  0.46989966555183948      -0.10000002863051113        0.0000000000000000        0.0000000000000000        3.0419097841040643E-008  0.22000000219379048       0.12500000070395986        5.2350345980075209E-009   0.0000000000000000        0.0000000000000000        9.5000001489830621E-002
  0.47324414715719065      -0.10000001337213241        0.0000000000000000        0.0000000000000000        1.4209110243028900E-008  0.22000000103489295       0.12500000033243991        2.4709312997544649E-009   0.0000000000000000        0.0000000000000000        9.5000000702453041E-002
  0.47658862876254182      -0.10000000617730602        0.0000000000000000        0.0000000000000000        6.5646740382111690E-009  0.22000000048281323       0.12500000015525856        1.1533657000394497E-009   0.0000000000000000        0.0000000000000000        9.5000000327554679E-002
  0.47993311036789299      -0.10000000282192292        0.0000000000000000        0.0000000000000000        2.9988854499659222E-009  0.22000000022276944       0.12500000007171347        5.3245442568634321E-010   0.0000000000000000        0.0000000000000000        9.5000000151055974E-002
  0.48327759197324416      -0.10000000127778333        0.0000000000000000        0.0000000000000000        1.3572959553089564E-009  0.22000000010169904       0.12500000003276096        2.4329167140887645E-010   0.0000000000000000        0.0000000000000000        9.5000000068938079E-002
  0.48662207357859533      -0.10000000056852959        0.0000000000000000        0.0000000000000000        6.0120415405848251E-010  0.22000000004576570       0.12500000001476200        1.1022726504418232E-010   0.0000000000000000        0.0000000000000000        9.5000000031003701E-002
  0.48996655518394649      -0.10000000026358881        0.0000000000000000        0.0000000000000000        2.7445338347391366E-010  0.22000000002018497       0.12500000000643366        4.9876565989924573E-011   0.0000000000000000        0.0000000000000000        9.5000000013751307E-002
  0.49331103678929766      -0.10000000009790747        0.0000000000000000        0.0000000000000000        9.0671381657355493E-011  0.22000000000775882       0.12500000000248407        2.2668739952174951E-011   0.0000000000000000        0.0000000000000000        9.5000000005274754E-002
  0.49665551839464883      -0.10000000026358881        0.0000000000000000        0.0000000000000000        2.7445338347391366E-010  0.22000000002018497       0.12500000000643366        4.9876565989924573E-011   0.0000000000000000        0.0000000000000000        9.5000000013751307E-002
  0.50000000000000000      -0.10000000026358881        0.0000000000000000        0.0000000000000000        2.7445338347391366E-010  0.22000000002018497       0.12500000000643366        4.9876565989924573E-011   0.0000000000000000        0.0000000000000000        9.5000000013751307E-002


==> DataFiles/ShockTubeTests/IMEXStrangComapre/StrangN200/sigma10e4.txt <==
 -0.50000000000000000        9.9999999999999853E-002   0.0000000000000000        0.0000000000000000       -1.6590546024422835E-016   1.9949999999999970       0.99999999999999878        9.0916949535876312E-016   0.0000000000000000        0.0000000000000000       0.99499999999999822     
 -0.49665551839464883        9.9999999999999853E-002   0.0000000000000000        0.0000000000000000       -1.6590546024422835E-016   1.9949999999999970       0.99999999999999878        9.0916949535876312E-016   0.0000000000000000        0.0000000000000000       0.99499999999999822     
 -0.49331103678929766        9.9999999999999853E-002   0.0000000000000000        0.0000000000000000       -1.6590546024422835E-016   1.9949999999999970       0.99999999999999878        9.0916949535876312E-016   0.0000000000000000        0.0000000000000000       0.99499999999999822     
 -0.48996655518394649        9.9999999999999506E-002   0.0000000000000000        0.0000000000000000       -6.3307857621264072E-016   1.9949999999999892       0.99999999999999600        3.1179319799892299E-015   0.0000000000000000        0.0000000000000000       0.99499999999999322     
 -0.48662207357859533        9.9999999999998757E-002   0.0000000000000000        0.0000000000000000       -1.4889841513503706E-015   1.9949999999999699       0.99999999999998967        8.3223503811694665E-015   0.0000000000000000        0.0000000000000000       0.99499999999998023     
 -0.48327759197324416        9.9999999999997036E-002   0.0000000000000000        0.0000000000000000       -3.4965096366600680E-015   1.9949999999999259       0.99999999999997524        2.0089183800395861E-014   0.0000000000000000        0.0000000000000000       0.99499999999995070     
 -0.47993311036789299        9.9999999999992970E-002   0.0000000000000000        0.0000000000000000       -8.2258565015778462E-015   1.9949999999998236       0.99999999999994060        4.8007487933393135E-014   0.0000000000000000        0.0000000000000000       0.99499999999988298     
 -0.47658862876254182        9.9999999999983408E-002   0.0000000000000000        0.0000000000000000       -1.9344993164296872E-014   1.9949999999995829       0.99999999999986011        1.1371695929039867E-013   0.0000000000000000        0.0000000000000000       0.99499999999972277     
 -0.47324414715719065        9.9999999999961134E-002   0.0000000000000000        0.0000000000000000       -4.5340782205458063E-014   1.9949999999990249       0.99999999999967404        2.6615612257121085E-013   0.0000000000000000        0.0000000000000000       0.99499999999935085     
 -0.46989966555183948        9.9999999999909731E-002   0.0000000000000000        0.0000000000000000       -1.0558112423656466E-013   1.9949999999977401       0.99999999999924549        6.1685058887346846E-013   0.0000000000000000        0.0000000000000000       0.99499999999849464     
 -0.46655518394648832        9.9999999999792491E-002   0.0000000000000000        0.0000000000000000       -2.4296681111532742E-013   1.9949999999948067       0.99999999999826616        1.4168967587096362E-012   0.0000000000000000        0.0000000000000000       0.99499999999654054     
 -0.46321070234113715        9.9999999999528813E-002   0.0000000000000000        0.0000000000000000       -5.5160511204570499E-013   1.9949999999881805       0.99999999999605371        3.2242218552305248E-012   0.0000000000000000        0.0000000000000000       0.99499999999212674     
 -0.45986622073578598        9.9999999998946376E-002   0.0000000000000000        0.0000000000000000       -1.2319820161652685E-012   1.9949999999733612       0.99999999999110545        7.2663543234032887E-012   0.0000000000000000        0.0000000000000000       0.99499999998225575     
 -0.45652173913043476        9.9999999997698680E-002   0.0000000000000000        0.0000000000000000       -2.6810856881862806E-012   1.9949999999405417       0.99999999998014399        1.6217783659868980E-011   0.0000000000000000        0.0000000000000000       0.99499999996039767     
 -0.45317725752508359        9.9999999995183816E-002   0.0000000000000000        0.0000000000000000       -5.5516902507766429E-012   1.9949999998685526       0.99999999995608513        3.5922130690139060E-011   0.0000000000000000        0.0000000000000000       0.99499999991246746     
 -0.44983277591973242        9.9999999990238175E-002   0.0000000000000000        0.0000000000000000       -9.7460825619425516E-012   1.9949999997121868       0.99999999990379851        7.8613905210699820E-011   0.0000000000000000        0.0000000000000000       0.99499999980838827     
 -0.44648829431438125        9.9999999979650506E-002   0.0000000000000000        0.0000000000000000       -1.8730547229286668E-011   1.9949999993760386       0.99999999979139353        1.7036578204867152E-010   0.0000000000000000        0.0000000000000000       0.99499999958464502     
 -0.44314381270903008        9.9999999957127814E-002   0.0000000000000000        0.0000000000000000       -3.8177721096914116E-011   1.9949999986609197       0.99999999955226315        3.6561817122149047E-010   0.0000000000000000        0.0000000000000000       0.99499999910865655     
 -0.43979933110367891        9.9999999909544238E-002   0.0000000000000000        0.0000000000000000       -7.8189117829349885E-011   1.9949999971559078       0.99999999904900405        7.7655759419711471E-010   0.0000000000000000        0.0000000000000000       0.99499999810690376     
 -0.43645484949832775        9.9999999810311199E-002   0.0000000000000000        0.0000000000000000       -1.6419245630720992E-010   1.9949999940230549       0.99999999800142114        1.6319431471997600E-009   0.0000000000000000        0.0000000000000000       0.99499999602163380     
 -0.43311036789297658        9.9999999605173098E-002   0.0000000000000000        0.0000000000000000       -3.4147515462934282E-010   1.9949999875741478       0.99999999584501609        3.3927592439292139E-009   0.0000000000000000        0.0000000000000000       0.99499999172913167     
 -0.42976588628762541        9.9999999187289870E-002   0.0000000000000000        0.0000000000000000       -7.0222756381233198E-010   1.9949999744491544       0.99999999145622775        6.9764297688205299E-009   0.0000000000000000        0.0000000000000000       0.99499998299292669     
 -0.42642140468227424        9.9999998345689733E-002   0.0000000000000000        0.0000000000000000       -1.4281052971172080E-009   1.9949999480439162       0.99999998262670964        1.4186176913506530E-008   0.0000000000000000        0.0000000000000000       0.99499996541720659     
 -0.42307692307692307        9.9999996670592770E-002   0.0000000000000000        0.0000000000000000       -2.8714863581710787E-009   1.9949998955433386       0.99999996507124167        2.8521089425542596E-008   0.0000000000000000        0.0000000000000000       0.99499993047209689     
 -0.41973244147157190        9.9999993376327798E-002   0.0000000000000000        0.0000000000000000       -5.7073097010440216E-009   1.9949997924048892       0.99999993058305470        5.6682381495893305E-008   0.0000000000000000        0.0000000000000000       0.99499986182183453     
 -0.41638795986622074        9.9999986976649705E-002   0.0000000000000000        0.0000000000000000       -1.1210953250824131E-008   1.9949995922560748       0.99999986365560667        1.1133186533003274E-007   0.0000000000000000        0.0000000000000000       0.99499972860046826     
 -0.41304347826086957        9.9999974698699173E-002   0.0000000000000000        0.0000000000000000       -2.1759214040873775E-008   1.9949992086827464       0.99999973539267184        2.1606462430582851E-007   0.0000000000000000        0.0000000000000000       0.99499947329007454     
 -0.40969899665551840        9.9999951442322571E-002   0.0000000000000000        0.0000000000000000       -4.1718764587872406E-008   1.9949984829332503       0.99999949270868849        4.1422739055557117E-007   0.0000000000000000        0.0000000000000000       0.99499899022456184     
 -0.40635451505016723        9.9999907963345333E-002   0.0000000000000000        0.0000000000000000       -7.8994999505175608E-008   1.9949971276181420       0.99999903950194724        7.8429142379543029E-007   0.0000000000000000        0.0000000000000000       0.99499808811619472     
 -0.40301003344481606        9.9999827758281562E-002   0.0000000000000000        0.0000000000000000       -1.4768413741944321E-007   1.9949946303072923       0.99999820441717935        1.4661757057172439E-006   0.0000000000000000        0.0000000000000000       0.99499642589011306     
 -0.39966555183946489        9.9999681821751826E-002   0.0000000000000000        0.0000000000000000       -2.7252953341506972E-007   1.9949900915424874       0.99999668667576869        2.7054788953442858E-006   0.0000000000000000        0.0000000000000000       0.99499340486671872     
 -0.39632107023411373        9.9999419997469946E-002   0.0000000000000000        0.0000000000000000       -4.9626166115198922E-007   1.9949819580186583       0.99999396684778952        4.9263381001355866E-006   0.0000000000000000        0.0000000000000000       0.99498799117086878     
 -0.39297658862876256        9.9998957007510686E-002   0.0000000000000000        0.0000000000000000       -8.9143387587323878E-007   1.9949675923095012       0.99998916295752915        8.8489266035349396E-006   0.0000000000000000        0.0000000000000000       0.99497842935197200     
 -0.38963210702341139        9.9998150389627796E-002   0.0000000000000000        0.0000000000000000       -1.5790785886349362E-006   1.9949425945775985       0.99998080363429043        1.5674692733977395E-005   0.0000000000000000        0.0000000000000000       0.99496179094330806     
 -0.38628762541806022        9.9996766495061423E-002   0.0000000000000000        0.0000000000000000       -2.7574005247894113E-006   1.9948997592070823       0.99996647913401437        2.7371338715118652E-005   0.0000000000000000        0.0000000000000000       0.99493328007306803     
 -0.38294314381270905        9.9994429459971640E-002   0.0000000000000000        0.0000000000000000       -4.7447394371608663E-006   1.9948275122187598       0.99994231861568283        4.7099718378085904E-005   0.0000000000000000        0.0000000000000000       0.99488519360307681     
 -0.37959866220735788        9.9990546836877650E-002   0.0000000000000000        0.0000000000000000       -8.0420201735686044E-006   1.9947076391887775       0.99990222987183908        7.9834836712924242E-005   0.0000000000000000        0.0000000000000000       0.99480540931693850     
 -0.37625418060200672        9.9984204708873509E-002   0.0000000000000000        0.0000000000000000       -1.3420559508067187E-005   1.9945120890959041       0.99983682936491503        1.3324008597381592E-004   0.0000000000000000        0.0000000000000000       0.99467525973098903     
 -0.37290969899665549        9.9974025195301172E-002   0.0000000000000000        0.0000000000000000       -2.2040913444948531E-005   1.9941986451076961       0.99973199181538330        2.1885303039789018E-004   0.0000000000000000        0.0000000000000000       0.99446665329231265     
 -0.36956521739130432        9.9957981140548324E-002   0.0000000000000000        0.0000000000000000       -3.5606704240654403E-005   1.9937053145823240       0.99956696812908874        3.5362578630525533E-004   0.0000000000000000        0.0000000000000000       0.99413834645323540     
 -0.36622073578595316        9.9933167503753986E-002   0.0000000000000000        0.0000000000000000       -5.6553180883767388E-005   1.9929434389153586       0.99931206829562180        5.6182538697397853E-004   0.0000000000000000        0.0000000000000000       0.99363137061973683     
 -0.36287625418060199        9.9895537558112146E-002   0.0000000000000000        0.0000000000000000       -8.8262793334388962E-005   1.9917897891855709       0.99892599158271267        8.7723220470415264E-004   0.0000000000000000        0.0000000000000000       0.99286379760285814     
 -0.35953177257525082        9.9839625011483663E-002   0.0000000000000000        0.0000000000000000       -1.3528887967642885E-004   1.9900783101901240       0.99835301428196077        1.3454745907033282E-003   0.0000000000000000        0.0000000000000000       0.99172529590816327     
 -0.35618729096989965        9.9758289961538835E-002   0.0000000000000000        0.0000000000000000       -2.0355427790709295E-004   1.9875926812443261       0.99752040801841080        2.0262119121875672E-003   0.0000000000000000        0.0000000000000000       0.99007227322591529     
 -0.35284280936454848        9.9642544626848836E-002   0.0000000000000000        0.0000000000000000       -3.0047658695088014E-004   1.9840613947814618       0.99633663274887430        2.9947473498136224E-003   0.0000000000000000        0.0000000000000000       0.98772476203258763     
 -0.34949832775919731        9.9481528946577163E-002   0.0000000000000000        0.0000000000000000       -4.3496040351489649E-004   1.9791574553490205       0.99469097803377082        4.3425546943411508E-003   0.0000000000000000        0.0000000000000000       0.98446647731524961     
 -0.34615384615384615        9.9262708964896931E-002   0.0000000000000000        0.0000000000000000       -6.1719561998510727E-004   1.9725048471412507       0.99245534367252031        6.1761921050908636E-003   0.0000000000000000        0.0000000000000000       0.98004950346873043     
 -0.34280936454849498        9.8972354110891544E-002   0.0000000000000000        0.0000000000000000       -8.5821685610688349E-004   1.9636933647861445       0.98948868107047017        8.6142038102260659E-003   0.0000000000000000        0.0000000000000000       0.97420468371567426     
 -0.33946488294314381        9.8596306887424628E-002   0.0000000000000000        0.0000000000000000       -1.1692173009689355E-003   1.9523020806266764       0.98564420700249322        1.1781913289399065E-002   0.0000000000000000        0.0000000000000000       0.96665787362418309     
 -0.33612040133779264        9.8120989883230106E-002   0.0000000000000000        0.0000000000000000       -1.5606701831999200E-003   1.9379296478703543       0.98077885335916293        1.5804486298276237E-002   0.0000000000000000        0.0000000000000000       0.95715079451119123     
 -0.33277591973244147        9.7534509176378029E-002   0.0000000000000000        0.0000000000000000       -2.0413843179319098E-003   1.9202270883038102       0.97476360647643057        2.0799241902073998E-002   0.0000000000000000        0.0000000000000000       0.94546348182737949     
 -0.32943143812709030        9.6827628892621073E-002   0.0000000000000000        0.0000000000000000       -2.6176903817673857E-003   1.8989262002815246       0.96749256789909666        2.6868837239787110E-002   0.0000000000000000        0.0000000000000000       0.93143363238242805     
 -0.32608695652173914        9.5994347192665502E-002   0.0000000000000000        0.0000000000000000       -3.2929966380801303E-003   1.8738549789289181       0.95888803288041002        3.4097574647455262E-002   0.0000000000000000        0.0000000000000000       0.91496694604850803     
 -0.32274247491638797        9.5031978400909795E-002   0.0000000000000000        0.0000000000000000       -4.0678872150582881E-003   1.8449324108116518       0.94890030560618766        4.2553679778803886E-002   0.0000000000000000        0.0000000000000000       0.89603210520546428     
 -0.31939799331103680        9.3942625092820156E-002   0.0000000000000000        0.0000000000000000       -4.9403149704668201E-003   1.8121550426180422       0.93752546129801995        5.2306974653326503E-002   0.0000000000000000        0.0000000000000000       0.87462958132002222     
 -0.31605351170568563        9.2746510193643342E-002   0.0000000000000000        0.0000000000000000       -5.8940225065144854E-003   1.7761986447063969       0.92498119407279444        6.3201224924548299E-002   0.0000000000000000        0.0000000000000000       0.85121745063360243     
 -0.31270903010033446        9.1537094272513123E-002   0.0000000000000000        0.0000000000000000       -6.8395895577517225E-003   1.7401214538294485       0.91224341388628172        7.4329663059677573E-002   0.0000000000000000        0.0000000000000000       0.82787803994316689     
 -0.30936454849498329        9.0350482556038614E-002   0.0000000000000000        0.0000000000000000       -7.7534764872445776E-003   1.7048270437442667       0.89963916737883731        8.5411819632756750E-002   0.0000000000000000        0.0000000000000000       0.80518787636542943     
 -0.30602006688963213        8.9195475341637007E-002   0.0000000000000000        0.0000000000000000       -8.6355551677373375E-003   1.6704844003061114       0.88726945938199886        9.6394558933825772E-002   0.0000000000000000        0.0000000000000000       0.78321494092411248     
 -0.30267558528428096        8.8072379778362228E-002   0.0000000000000000        0.0000000000000000       -9.4852680246254439E-003   1.6371136494819032       0.87514297575407729       0.10726017436730613        0.0000000000000000        0.0000000000000000       0.76197067372782590     
 -0.29933110367892979        8.6981537349818824E-002   0.0000000000000000        0.0000000000000000       -1.0302759112140748E-002   1.6047240556007973       0.86327009360322293       0.11799331897052939        0.0000000000000000        0.0000000000000000       0.74145396199757430     
 -0.29598662207357862        8.5922817601827087E-002   0.0000000000000000        0.0000000000000000       -1.1088455282521635E-002   1.5733123135608089       0.85165629999277581       0.12858191068404007        0.0000000000000000        0.0000000000000000       0.72165601356803311     
 -0.29264214046822745        8.4895841527874480E-002   0.0000000000000000        0.0000000000000000       -1.1843040124649011E-002   1.5428675160262240       0.84030425371227013       0.13901711439030473        0.0000000000000000        0.0000000000000000       0.70256326231395383     
 -0.28929765886287623        8.3900024808983190E-002   0.0000000000000000        0.0000000000000000       -1.2567367860306412E-002   1.5133725396770210       0.82921420007076585       0.14929257624928927        0.0000000000000000        0.0000000000000000       0.68415833960625516     
 -0.28595317725752506        8.2934595503548522E-002   0.0000000000000000        0.0000000000000000       -1.3262376323027431E-002   1.4848048226418733       0.81838415714825452       0.15940367544025844        0.0000000000000000        0.0000000000000000       0.66642066549361889     
 -0.28260869565217389        8.1998676783696572E-002   0.0000000000000000        0.0000000000000000       -1.3929077578719865E-002   1.4571385619386819       0.80781066960197279       0.16934745554502600        0.0000000000000000        0.0000000000000000       0.64932789233670918     
 -0.27926421404682272        8.1091338573560268E-002   0.0000000000000000        0.0000000000000000       -1.4568543546402846E-002   1.4303461501921699       0.79748931240765464       0.17912246551813071        0.0000000000000000        0.0000000000000000       0.63285683778451529     
 -0.27591973244147155        8.0211593602031284E-002   0.0000000000000000        0.0000000000000000       -1.5181855324773383E-002   1.4043983131176780       0.78741471669681162       0.18872825872566698        0.0000000000000000        0.0000000000000000       0.61698359642086631     
 -0.27257525083612039        7.9358418705014769E-002   0.0000000000000000        0.0000000000000000       -1.5770082378244763E-002   1.3792647469170598       0.77758079519900436       0.19816516515690644        0.0000000000000000        0.0000000000000000       0.60168395171805533     
 -0.26923076923076922        7.8530797836378979E-002   0.0000000000000000        0.0000000000000000       -1.6334291296931435E-002   1.3549151911548911       0.76798115122167399       0.20743431650734087        0.0000000000000000        0.0000000000000000       0.58693403993321702     
 -0.26588628762541805        7.7727730224517441E-002   0.0000000000000000        0.0000000000000000       -1.6875532364406521E-002   1.3313197314361336       0.75860919934231430       0.21653745741875982        0.0000000000000000        0.0000000000000000       0.57271053209381928     
 -0.26254180602006688        7.6948223190268297E-002   0.0000000000000000        0.0000000000000000       -1.7394815778877457E-002   1.3084487487429579       0.74945814945371070       0.22547666690500970        0.0000000000000000        0.0000000000000000       0.55899059928924721     
 -0.25919732441471571        7.6191308739512104E-002   0.0000000000000000        0.0000000000000000       -1.7893111735817899E-002   1.2862733384650906       0.74052118013233204       0.23425429573834422        0.0000000000000000        0.0000000000000000       0.54575215833275847     
 -0.25585284280936454        7.5456061835937810E-002   0.0000000000000000        0.0000000000000000       -1.8371356369411441E-002   1.2647657544230944       0.73179162995508984       0.24287294791326081        0.0000000000000000        0.0000000000000000       0.53297412446800463     
 -0.25250836120401338        7.4741597596658979E-002   0.0000000000000000        0.0000000000000000       -1.8830441294030737E-002   1.2438994188428594       0.72326301889100741       0.25133531152915567        0.0000000000000000        0.0000000000000000       0.52063639995185185     
 -0.24916387959866221        7.4047070706148091E-002   0.0000000000000000        0.0000000000000000       -1.9271205172430347E-002   1.2236489620840065       0.71492908237259734       0.25964401000456322        0.0000000000000000        0.0000000000000000       0.50871987971140931     
 -0.24581939799331104        7.3371689919901020E-002   0.0000000000000000        0.0000000000000000       -1.9694439725591217E-002   1.2039905501435106       0.70678392582024019       0.26780157818296069        0.0000000000000000        0.0000000000000000       0.49720662432327040     
 -0.24247491638795987        7.2714725807521557E-002   0.0000000000000000        0.0000000000000000       -2.0100891501803018E-002   1.1849020814896383       0.69882212989580283       0.27581039271779639        0.0000000000000000        0.0000000000000000       0.48607995159383544     
 -0.23913043478260870        7.2075505502858725E-002   0.0000000000000000        0.0000000000000000       -2.0491252374352835E-002   1.1663631327075574       0.69103875140123106       0.28367250036916936        0.0000000000000000        0.0000000000000000       0.47532438130632632     
 -0.23578595317725753        7.1453414925472247E-002   0.0000000000000000        0.0000000000000000       -2.0866156166285687E-002   1.1483550381338383       0.68342937804264625       0.29138950369532413        0.0000000000000000        0.0000000000000000       0.46492566009119207     
 -0.23244147157190637        7.0847912617794315E-002   0.0000000000000000        0.0000000000000000       -2.1226185982457509E-002   1.1308611763708705       0.67599028085195345       0.29896253403474116        0.0000000000000000        0.0000000000000000       0.45487089551891707     
 -0.22909698996655517        7.0258535183248219E-002   0.0000000000000000        0.0000000000000000       -2.1571875222143457E-002   1.1138671189350275       0.66871850250860498       0.30639216103849609        0.0000000000000000        0.0000000000000000       0.44514861642642256     
 -0.22575250836120400        6.9684894003742143E-002   0.0000000000000000        0.0000000000000000       -2.1903701424847023E-002   1.0973605934433011       0.66161186890447876       0.31367825206371419        0.0000000000000000        0.0000000000000000       0.43574872453882230     
 -0.22240802675585283        6.9126680497327023E-002   0.0000000000000000        0.0000000000000000       -2.2222086647901776E-002   1.0813315492766864       0.65466904645330037       0.32081988322755123        0.0000000000000000        0.0000000000000000       0.42666250282338591     
 -0.21906354515050167        6.8583675449675474E-002   0.0000000000000000        0.0000000000000000       -2.2527406751793703E-002   1.0657723333186533       0.64788964717377862       0.32781531057663427        0.0000000000000000        0.0000000000000000       0.41788268614487462     
 -0.21571906354515050        6.8055734656432734E-002   0.0000000000000000        0.0000000000000000       -2.2819992519844085E-002   1.0506777381251959       0.64127427980985163       0.33466189781431754        0.0000000000000000        0.0000000000000000       0.40940345831534425     
 -0.21237458193979933        6.7542766627776238E-002   0.0000000000000000        0.0000000000000000       -2.3100106516185055E-002   1.0360449401106770       0.63482455039553654       0.34135600299420299        0.0000000000000000        0.0000000000000000       0.40122038971514051     
 -0.20903010033444816        6.7044833457677533E-002   0.0000000000000000        0.0000000000000000       -2.3367925617283052E-002   1.0218735354016897       0.62854310161654225       0.34789291609300316        0.0000000000000000        0.0000000000000000       0.39333043378514737     
 -0.20568561872909699        6.6562364263914070E-002   0.0000000000000000        0.0000000000000000       -2.3623566991615379E-002   1.0081657205551575       0.62243371813896031       0.35426683919692531        0.0000000000000000        0.0000000000000000       0.38573200241619715     
 -0.20234113712374582        6.6095397531609285E-002   0.0000000000000000        0.0000000000000000       -2.3866843683593431E-002  0.99492654407322456       0.61650148132103277       0.36047076714918819        0.0000000000000000        0.0000000000000000       0.37842506275219179     
 -0.19899665551839466        6.5644198728182918E-002   0.0000000000000000        0.0000000000000000       -2.4098353018592689E-002  0.98216395604155604       0.61075280439598278       0.36649629745071749        0.0000000000000000        0.0000000000000000       0.37141115164557331     
 -0.19565217391304349        6.5209224030166477E-002   0.0000000000000000        0.0000000000000000       -2.4318130164391397E-002  0.96988906836492950       0.60519557695580362       0.37233344462981954        0.0000000000000000        0.0000000000000000       0.36469349140912594     
 -0.19230769230769232        6.4791076137014569E-002   0.0000000000000000        0.0000000000000000       -2.4526158582430523E-002  0.95811664062088386       0.59983941358720472       0.37797046167483361        0.0000000000000000        0.0000000000000000       0.35827722703367909     
 -0.18896321070234115        6.4390515303225621E-002   0.0000000000000000        0.0000000000000000       -2.4722365287776760E-002  0.94686557153138862       0.59469590631136160       0.38339359519908173        0.0000000000000000        0.0000000000000000       0.35216966522002702     
 -0.18561872909698995        6.4008470367427531E-002   0.0000000000000000        0.0000000000000000       -2.4906611687108733E-002  0.93615925635788932       0.58977881654375830       0.38858680147209229        0.0000000000000000        0.0000000000000000       0.34638043981413102     
 -0.18227424749163879        6.3646047487094487E-002   0.0000000000000000        0.0000000000000000       -2.5078690586487602E-002  0.92602581272938123       0.58510420440797195       0.39353157313312020        0.0000000000000000        0.0000000000000000       0.34092160832140928     
 -0.17892976588628762        6.3304531395107361E-002   0.0000000000000000        0.0000000000000000       -2.5238336468674360E-002  0.91649802290697280       0.58069042116390823       0.39820701985659374        0.0000000000000000        0.0000000000000000       0.33580760174306457     
 -0.17558528428093645        6.2985360693406350E-002   0.0000000000000000        0.0000000000000000       -2.5385245231619665E-002  0.90761259483107581       0.57655777349436088       0.40259027222207311        0.0000000000000000        0.0000000000000000       0.33105482133671499     
 -0.17224080267558528        6.2690061898878199E-002   0.0000000000000000        0.0000000000000000       -2.5519100583054989E-002  0.89940840458185745       0.57272769166281046       0.40665730232944475        0.0000000000000000        0.0000000000000000       0.32668071291904699     
 -0.16889632107023411        6.2420143703659246E-002   0.0000000000000000        0.0000000000000000       -2.5639614757826786E-002  0.89192367525511096       0.56922136894280051       0.41038431646161833        0.0000000000000000        0.0000000000000000       0.32270230631231045     
 -0.16555183946488294        6.2176959112741993E-002   0.0000000000000000        0.0000000000000000       -2.5746589069406071E-002  0.88519221859209418       0.56605792456485804       0.41374977901896265        0.0000000000000000        0.0000000000000000       0.31913429402723620     
 -0.16220735785953178        6.1961539239739266E-002   0.0000000000000000        0.0000000000000000       -2.5839983787450019E-002  0.87923892733230291       0.56325217908377911       0.41673688183401864        0.0000000000000000        0.0000000000000000       0.31598674824852374     
 -0.15886287625418061        6.1774411379713422E-002   0.0000000000000000        0.0000000000000000       -2.5919979238399386E-002  0.87407496680668917       0.56081226274769747       0.41933608584073306        0.0000000000000000        0.0000000000000000       0.31326270405899165     
 -0.15551839464882944        6.1615437134297159E-002   0.0000000000000000        0.0000000000000000       -2.5987018983575520E-002  0.86969354357904927       0.55873749006197071       0.42154732011845503        0.0000000000000000        0.0000000000000000       0.31095605351707856     
 -0.15217391304347827        6.1483714310857668E-002   0.0000000000000000        0.0000000000000000       -2.6041833341374550E-002  0.86606730043497115       0.55701702251693108       0.42338142832934650        0.0000000000000000        0.0000000000000000       0.30905027791804007     
 -0.14882943143812710        6.1377560552433361E-002   0.0000000000000000        0.0000000000000000       -2.6085432101300786E-002  0.86314805873717737       0.55562968483220265       0.42486046247077108        0.0000000000000000        0.0000000000000000       0.30751837390497466     
 -0.14548494983277591        6.1294583842848131E-002   0.0000000000000000        0.0000000000000000       -2.6119052021606009E-002  0.86086907710691674       0.55454502704007691       0.42601657858499303        0.0000000000000000        0.0000000000000000       0.30632405006683983     
 -0.14214046822742474        6.1231894001487701E-002   0.0000000000000000        0.0000000000000000       -2.6144087985873969E-002  0.85914951327362865       0.55372548309477121       0.42688963204567004        0.0000000000000000        0.0000000000000000       0.30542403017885750     
 -0.13879598662207357        6.1186416866977011E-002   0.0000000000000000        0.0000000000000000       -2.6162063232333780E-002  0.85790046862932490       0.55312931724108005       0.42752395344505656        0.0000000000000000        0.0000000000000000       0.30477115138824484     
 -0.13545150501672240        6.1154775055735452E-002   0.0000000000000000        0.0000000000000000       -2.6174458477673822E-002  0.85703168507414795       0.55271389052645581       0.42796491582725688        0.0000000000000000        0.0000000000000000       0.30431779454769220     
 -0.13210702341137123        6.1132824562792218E-002   0.0000000000000000        0.0000000000000000       -2.6182143363494836E-002  0.85645775571297056       0.55243873584965764       0.42825585350158757        0.0000000000000000        0.0000000000000000       0.30401901986331292     
 -0.12876254180602006        6.1118618418039172E-002   0.0000000000000000        0.0000000000000000       -2.6186055291489929E-002  0.85610211304468853       0.55226760190711677       0.42843573494052761        0.0000000000000000        0.0000000000000000       0.30383451113757176     
 -0.12541806020066890        6.1116099646501651E-002   0.0000000000000000        0.0000000000000000       -2.6187266909777074E-002  0.85589819438772530       0.55216861242203163       0.42853801750072362        0.0000000000000000        0.0000000000000000       0.30372958196569372     
 -0.12207357859531773        6.1121268169774270E-002   0.0000000000000000        0.0000000000000000       -2.6171968268094186E-002  0.85579219031261933       0.55211563483016635       0.42859046181392529        0.0000000000000000        0.0000000000000000       0.30367655548245293     
 -0.11872909698996656        6.1132788829803240E-002   0.0000000000000000        0.0000000000000000       -2.6142622910106363E-002  0.85574358539325290       0.55208932271211852       0.42861282336385920        0.0000000000000000        0.0000000000000000       0.30365426268113432     
 -0.11538461538461539        6.1140241833461104E-002   0.0000000000000000        0.0000000000000000       -2.6124172306146391E-002  0.85572774538106611       0.55207863088670206       0.42861887260110354        0.0000000000000000        0.0000000000000000       0.30364911449436410     
 -0.11204013377926421        6.1144306189139914E-002   0.0000000000000000        0.0000000000000000       -2.6114448582180719E-002  0.85573839607210500       0.55208187685638899       0.42861225450109985        0.0000000000000000        0.0000000000000000       0.30365651921571596     
 -0.10869565217391304        6.1146233947257878E-002   0.0000000000000000        0.0000000000000000       -2.6111242682680388E-002  0.85578642327061938       0.55210279358925085       0.42858615481396539        0.0000000000000000        0.0000000000000000       0.30368362968136853     
 -0.10535117056856187        6.1145487431940711E-002   0.0000000000000000        0.0000000000000000       -2.6113417807296417E-002  0.85588431868644499       0.55214741716777593       0.42853446923657607        0.0000000000000000        0.0000000000000000       0.30373690151866906     
 -0.10200668896321070        6.1142836530326997E-002   0.0000000000000000        0.0000000000000000       -2.6124267147594641E-002  0.85601588167825593       0.55220816376482484       0.42846558682622193        0.0000000000000000        0.0000000000000000       0.30380771791343114     
  -9.8662207357859535E-002   6.1138116845728431E-002   0.0000000000000000        0.0000000000000000       -2.6139106705767308E-002  0.85613355744771913       0.55226222461212104       0.42840369528009997        0.0000000000000000        0.0000000000000000       0.30387133283559808     
  -9.5317725752508367E-002   6.1134125980686883E-002   0.0000000000000000        0.0000000000000000       -2.6150468338521363E-002  0.85622485990101094       0.55230356388821578       0.42835509743202088        0.0000000000000000        0.0000000000000000       0.30392129601279522     
  -9.1973244147157185E-002   6.1131145075358911E-002   0.0000000000000000        0.0000000000000000       -2.6159095967815373E-002  0.85629516922425664       0.55233474404409266       0.42831714287637984        0.0000000000000000        0.0000000000000000       0.30396042518016392     
  -8.8628762541806017E-002   6.1128821438746504E-002   0.0000000000000000        0.0000000000000000       -2.6165465959047965E-002  0.85634895367558306       0.55235792048722521       0.42828762434889928        0.0000000000000000        0.0000000000000000       0.30399103318835780     
  -8.5284280936454848E-002   6.1127127374840454E-002   0.0000000000000000        0.0000000000000000       -2.6169868455099270E-002  0.85638989918712860       0.55237485004821152       0.42826449918929571        0.0000000000000000        0.0000000000000000       0.30401504913891714     
  -8.1939799331103680E-002   6.1126119423868773E-002   0.0000000000000000        0.0000000000000000       -2.6172349933268498E-002  0.85642156087051369       0.55238721808119851       0.42824599422407622        0.0000000000000000        0.0000000000000000       0.30403434278931524     
  -7.8595317725752512E-002   6.1125703591740126E-002   0.0000000000000000        0.0000000000000000       -2.6173402088611235E-002  0.85644727633946494       0.55239661902568604       0.42823048650334389        0.0000000000000000        0.0000000000000000       0.30405065731377889     
  -7.5250836120401343E-002   6.1125629502693644E-002   0.0000000000000000        0.0000000000000000       -2.6173623436936883E-002  0.85646975239095580       0.55240436249584213       0.42821652738103066        0.0000000000000000        0.0000000000000000       0.30406538989511367     
  -7.1906354515050161E-002   6.1125741032493193E-002   0.0000000000000000        0.0000000000000000       -2.6173337217796303E-002  0.85649086472624147       0.55241130920090731       0.42820313594868270        0.0000000000000000        0.0000000000000000       0.30407955552533417     
  -6.8561872909698993E-002   6.1126107830612036E-002   0.0000000000000000        0.0000000000000000       -2.6172388595307520E-002  0.85651181660145870       0.55241808363276779       0.42818974499774631        0.0000000000000000        0.0000000000000000       0.30409373296869091     
  -6.5217391304347824E-002   6.1126865001588745E-002   0.0000000000000000        0.0000000000000000       -2.6170580735120557E-002  0.85653410549949027       0.55242540212621827       0.42817560405947253        0.0000000000000000        0.0000000000000000       0.30410870337327200     
  -6.1872909698996656E-002   6.1128274231118537E-002   0.0000000000000000        0.0000000000000000       -2.6167523102901522E-002  0.85655997167081677       0.55243429614089223       0.42815955288571755        0.0000000000000000        0.0000000000000000       0.30412567552992459     
  -5.8528428093645488E-002   6.1130673831124353E-002   0.0000000000000000        0.0000000000000000       -2.6162451758402119E-002  0.85659227710934749       0.55244611064910476       0.42814012603972096        0.0000000000000000        0.0000000000000000       0.30414616646024267     
  -5.5183946488294312E-002   6.1132750328150735E-002   0.0000000000000000        0.0000000000000000       -2.6158482998808751E-002  0.85663417009173604       0.55246235391301846       0.42811566665228901        0.0000000000000000        0.0000000000000000       0.30417181617871758     
  -5.1839464882943144E-002   6.1133660316032998E-002   0.0000000000000000        0.0000000000000000       -2.6157288841519282E-002  0.85668813034494518       0.55248422289566390       0.42808490424114443        0.0000000000000000        0.0000000000000000       0.30420390744928133     
  -4.8494983277591976E-002   6.1133418875597104E-002   0.0000000000000000        0.0000000000000000       -2.6158033411411263E-002  0.85674206541046249       0.55250605212190795       0.42805401263568521        0.0000000000000000        0.0000000000000000       0.30423601328855460     
  -4.5150501672240800E-002   6.1132573740986532E-002   0.0000000000000000        0.0000000000000000       -2.6160725965562754E-002  0.85678591832240791       0.55252291160644507       0.42802857002085287        0.0000000000000000        0.0000000000000000       0.30426300671596285     
  -4.1806020066889632E-002   6.1131618514119371E-002   0.0000000000000000        0.0000000000000000       -2.6162855941428097E-002  0.85681505001484870       0.55253209659543390       0.42800933556110737        0.0000000000000000        0.0000000000000000       0.30428295341941480     
  -3.8461538461538464E-002   6.1131079222401276E-002   0.0000000000000000        0.0000000000000000       -2.6163624213966258E-002  0.85683174128689421       0.55253490710022479       0.42799616060126972        0.0000000000000000        0.0000000000000000       0.30429683418666942     
  -3.5117056856187288E-002   6.1130760521824069E-002   0.0000000000000000        0.0000000000000000       -2.6163214458102192E-002  0.85684203280953808       0.55253521628192592       0.42798739966177501        0.0000000000000000        0.0000000000000000       0.30430681652761216     
  -3.1772575250836120E-002   6.1130215774806866E-002   0.0000000000000000        0.0000000000000000       -2.6162698295631483E-002  0.85684465354494976       0.55253228767761231       0.42798227576027614        0.0000000000000000        0.0000000000000000       0.30431236586733745     
  -2.8428093645484948E-002   6.1129234888258464E-002   0.0000000000000000        0.0000000000000000       -2.6162372323741117E-002  0.85683513331931571       0.55252304552705023       0.42798306037470907        0.0000000000000000        0.0000000000000000       0.30431208779226548     
  -2.5083612040133780E-002   6.1127845795927345E-002   0.0000000000000000        0.0000000000000000       -2.6162210072281363E-002  0.85681394120325027       0.55250811766492502       0.42798961704083704        0.0000000000000000        0.0000000000000000       0.30430582353832519     
  -2.1739130434782608E-002   6.1126121858684566E-002   0.0000000000000000        0.0000000000000000       -2.6162082610806020E-002  0.85678553425315618       0.55248925246737846       0.42799919784854301        0.0000000000000000        0.0000000000000000       0.30429628178577772     
  -1.8394648829431440E-002   6.1124355596343348E-002   0.0000000000000000        0.0000000000000000       -2.6161827772093551E-002  0.85675829732252773       0.55247046137367484       0.42800777928186462        0.0000000000000000        0.0000000000000000       0.30428783594885289     
  -1.5050167224080268E-002   6.1122904262564982E-002   0.0000000000000000        0.0000000000000000       -2.6161455635014593E-002  0.85673959713789261       0.55245579717048732       0.42801239735717311        0.0000000000000000        0.0000000000000000       0.30428379996740523     
  -1.1705685618729096E-002   6.1121773567006724E-002   0.0000000000000000        0.0000000000000000       -2.6160969470403993E-002  0.85672952649452994       0.55244522298151588       0.42801271066223512        0.0000000000000000        0.0000000000000000       0.30428430351301405     
  -8.3612040133779261E-003   6.1120804598640457E-002   0.0000000000000000        0.0000000000000000       -2.6160371904838088E-002  0.85672503011347234       0.55243696629370820       0.42800985098736538        0.0000000000000000        0.0000000000000000       0.30428806381976409     
  -5.0167224080267560E-003   6.1119871339126025E-002   0.0000000000000000        0.0000000000000000       -2.6159674130314996E-002  0.85672336720511910       0.55242960567488708       0.42800499046097989        0.0000000000000000        0.0000000000000000       0.30429376153023202     
  -1.6722408026755853E-003   6.1118906635586452E-002   0.0000000000000000        0.0000000000000000       -2.6158907911101564E-002  0.85672258903343990       0.55242225859878458       0.42799916089894885        0.0000000000000000        0.0000000000000000       0.30430033043465532     
   1.6722408026755853E-003   6.1117856427857838E-002   0.0000000000000000        0.0000000000000000       -2.6158122359733374E-002  0.85672070556196833       0.55241408800070291       0.42799352217005748        0.0000000000000000        0.0000000000000000       0.30430661756126548     
   5.0167224080267560E-003   6.1116656428005733E-002   0.0000000000000000        0.0000000000000000       -2.6157369130638104E-002  0.85671557461414127       0.55240411266719547       0.42798934116278919        0.0000000000000000        0.0000000000000000       0.30431146194694575     
   8.3612040133779261E-003   6.1115252803282755E-002   0.0000000000000000        0.0000000000000000       -2.6156675972056755E-002  0.85670559784457379       0.55239155357318626       0.42798749826534482        0.0000000000000000        0.0000000000000000       0.30431404427138753     
   1.1705685618729096E-002   6.1113604295949087E-002   0.0000000000000000        0.0000000000000000       -2.6156031825127428E-002  0.85669013217206869       0.55237595282335006       0.42798815548315183        0.0000000000000000        0.0000000000000000       0.30431417934871863     
   1.5050167224080268E-002   6.1111725084796557E-002   0.0000000000000000        0.0000000000000000       -2.6155406629600073E-002  0.85666983455332346       0.55235752522077375       0.42799079723913119        0.0000000000000000        0.0000000000000000       0.30431230933254966     
   1.8394648829431440E-002   6.1109650710658776E-002   0.0000000000000000        0.0000000000000000       -2.6154777672187365E-002  0.85664569827817605       0.55233681856727801       0.42799482431593749        0.0000000000000000        0.0000000000000000       0.30430887971089804     
   2.1739130434782608E-002   6.1107502957579933E-002   0.0000000000000000        0.0000000000000000       -2.6154058128424449E-002  0.85662167664781175       0.55231559065974423       0.42799815431078364        0.0000000000000000        0.0000000000000000       0.30430608598806752     
   2.5083612040133780E-002   6.1105426319316682E-002   0.0000000000000000        0.0000000000000000       -2.6153190925912253E-002  0.85660222578867784       0.55229596853379415       0.42799868246247119        0.0000000000000000        0.0000000000000000       0.30430625725488364     
   2.8428093645484948E-002   6.1103423482514352E-002   0.0000000000000000        0.0000000000000000       -2.6152177126518773E-002  0.85658798462152153       0.55227837292455895       0.42799620224717061        0.0000000000000000        0.0000000000000000       0.30430961169696258     
   3.1772575250836120E-002   6.1101433422094883E-002   0.0000000000000000        0.0000000000000000       -2.6151034016309416E-002  0.85657750282061484       0.55226208327305726       0.42799146417970740        0.0000000000000000        0.0000000000000000       0.30431541954755759     
   3.5117056856187288E-002   6.1099410357361120E-002   0.0000000000000000        0.0000000000000000       -2.6149784210204478E-002  0.85656929165736817       0.55224640018643811       0.42798514514895586        0.0000000000000000        0.0000000000000000       0.30432289147093006     
   3.8461538461538464E-002   6.1097307252876119E-002   0.0000000000000000        0.0000000000000000       -2.6148435120156095E-002  0.85656226350914189       0.55223077760913120       0.42797767977313572        0.0000000000000000        0.0000000000000000       0.30433148590001063     
   4.1806020066889632E-002   6.1095055384545710E-002   0.0000000000000000        0.0000000000000000       -2.6146994432570635E-002  0.85655512068539852       0.55221444114057783       0.42796962239875930        0.0000000000000000        0.0000000000000000       0.30434067954482075     
   4.5150501672240800E-002   6.1092544336822215E-002   0.0000000000000000        0.0000000000000000       -2.6145523489360032E-002  0.85654440706712620       0.55219578067067487       0.42796273119918182        0.0000000000000000        0.0000000000000000       0.30434862639645138     
   4.8494983277591976E-002   6.1089675289384915E-002   0.0000000000000000        0.0000000000000000       -2.6144058120425064E-002  0.85652760981640519       0.55217350350044236       0.42795831927707684        0.0000000000000000        0.0000000000000000       0.30435410631596282     
   5.1839464882943144E-002   6.1086386802798882E-002   0.0000000000000000        0.0000000000000000       -2.6142595842572249E-002  0.85650357589557391       0.55214685145920150       0.42795683322861527        0.0000000000000000        0.0000000000000000       0.30435672443637235     
   5.5183946488294312E-002   6.1082645270207667E-002   0.0000000000000000        0.0000000000000000       -2.6141110751241620E-002  0.85647202516604770       0.55211540878223075       0.42795813594644955        0.0000000000000000        0.0000000000000000       0.30435661638381695     
   5.8528428093645488E-002   6.1078468627842025E-002   0.0000000000000000        0.0000000000000000       -2.6139567095909755E-002  0.85643372629908365       0.55207944288313948       0.42796161357646206        0.0000000000000000        0.0000000000000000       0.30435428341594417     
   6.1872909698996656E-002   6.1073941078960407E-002   0.0000000000000000        0.0000000000000000       -2.6137893762959115E-002  0.85639164564656123       0.55204019096375856       0.42796555862866364        0.0000000000000000        0.0000000000000000       0.30435145468280261     
   6.5217391304347824E-002   6.1069132114742637E-002   0.0000000000000000        0.0000000000000000       -2.6136032051938918E-002  0.85634841917891369       0.55199876105417212       0.42796847405041377        0.0000000000000000        0.0000000000000000       0.30434965812474152     
   6.8561872909698993E-002   6.1064063580765104E-002   0.0000000000000000        0.0000000000000000       -2.6133950554684180E-002  0.85630537783429284       0.55195568977952947       0.42796960840409276        0.0000000000000000        0.0000000000000000       0.30434968805476331     
   7.1906354515050161E-002   6.1058690742430997E-002   0.0000000000000000        0.0000000000000000       -2.6131646794934831E-002  0.85626215237030401       0.55191074046927713       0.42796913438808454        0.0000000000000000        0.0000000000000000       0.30435141190102694     
   7.5250836120401343E-002   6.1052899340389932E-002   0.0000000000000000        0.0000000000000000       -2.6129134893806888E-002  0.85621684346350824       0.55186294062542074       0.42796799775946098        0.0000000000000000        0.0000000000000000       0.30435390283808750     
   7.8595317725752512E-002   6.1046523982752406E-002   0.0000000000000000        0.0000000000000000       -2.6126419044351350E-002  0.85616693473224992       0.55181096030870003       0.42796737720945677        0.0000000000000000        0.0000000000000000       0.30435597442354989     
   8.1939799331103680E-002   6.1039366711764707E-002   0.0000000000000000        0.0000000000000000       -2.6123462376593930E-002  0.85611047087373826       0.55175362016977358       0.42796802586363758        0.0000000000000000        0.0000000000000000       0.30435685070396468     
   8.5284280936454848E-002   6.1031182426052322E-002   0.0000000000000000        0.0000000000000000       -2.6120161900695899E-002  0.85604673818777899       0.55169017917662710       0.42796990003226559        0.0000000000000000        0.0000000000000000       0.30435655901115188     
   8.8628762541806017E-002   6.1021606460846485E-002   0.0000000000000000        0.0000000000000000       -2.6116331515804690E-002  0.85597600035298904       0.55162019676870133       0.42797230459278357        0.0000000000000000        0.0000000000000000       0.30435580358428777     
   9.1973244147157185E-002   6.1010019716915942E-002   0.0000000000000000        0.0000000000000000       -2.6111681345194943E-002  0.85589851576121501       0.55154307381995027       0.42797442472748121        0.0000000000000000        0.0000000000000000       0.30435544194126474     
   9.5317725752508367E-002   6.0995360204243204E-002   0.0000000000000000        0.0000000000000000       -2.6105770890324256E-002  0.85581361332378458       0.55145762184837366       0.42797581994456213        0.0000000000000000        0.0000000000000000       0.30435599147541087     
   9.8662207357859535E-002   6.0975877446925800E-002   0.0000000000000000        0.0000000000000000       -2.6097912612938066E-002  0.85571952224476144       0.55136195013537714       0.42797648700458502        0.0000000000000000        0.0000000000000000       0.30435757210938430     
  0.10200668896321070        6.0948786174481177E-002   0.0000000000000000        0.0000000000000000       -2.6087010004953760E-002  0.85561389733386983       0.55125358257262869       0.42797647262180921        0.0000000000000000        0.0000000000000000       0.30436031476124109     
  0.10535117056856187        6.0909729741156410E-002   0.0000000000000000        0.0000000000000000       -2.6071319523263074E-002  0.85549414082738906       0.55112930543715488       0.42797543728512966        0.0000000000000000        0.0000000000000000       0.30436483539023423     
  0.10869565217391304        6.0851939801877197E-002   0.0000000000000000        0.0000000000000000       -2.6048118061384132E-002  0.85535644532831467       0.55098416161095176       0.42797265599192336        0.0000000000000000        0.0000000000000000       0.30437228371736297     
  0.11204013377926421        6.0764986872088873E-002   0.0000000000000000        0.0000000000000000       -2.6013235866092447E-002  0.85519320439562108       0.55080934979223162       0.42796756733717095        0.0000000000000000        0.0000000000000000       0.30438385460338946     
  0.11538461538461539        6.0633038848032318E-002   0.0000000000000000        0.0000000000000000       -2.5960390772664155E-002  0.85498949086284215       0.55058927893189402       0.42796043229499592        0.0000000000000000        0.0000000000000000       0.30440021193094807     
  0.11872909698996656        6.0432551616542644E-002   0.0000000000000000        0.0000000000000000       -2.5880250268233932E-002  0.85471972621634373       0.55029820376079319       0.42795242351407919        0.0000000000000000        0.0000000000000000       0.30442152245555054     
  0.12207357859531773        6.0129295320388000E-002   0.0000000000000000        0.0000000000000000       -2.5759162803978355E-002  0.85434490213708536       0.54989646235696688       0.42794481534366585        0.0000000000000000        0.0000000000000000       0.30444843978011848     
  0.12541806020066890        5.9674597354827490E-002   0.0000000000000000        0.0000000000000000       -2.5577534425380695E-002  0.85380917001049061       0.54932555070814604       0.42793768075231087        0.0000000000000000        0.0000000000000000       0.30448361930234463     
  0.12876254180602006        5.9000715790242804E-002   0.0000000000000000        0.0000000000000000       -2.5307867932871705E-002  0.85303345772797523       0.54850067941871661       0.42792903868498322        0.0000000000000000        0.0000000000000000       0.30453277830925862     
  0.13210702341137123        5.8015400624119993E-002   0.0000000000000000        0.0000000000000000       -2.4912522305107519E-002  0.85190408218208991       0.54729961275211236       0.42791521600732935        0.0000000000000000        0.0000000000000000       0.30460446942997754     
  0.13545150501672240        5.6595971841988273E-002   0.0000000000000000        0.0000000000000000       -2.4341302086027940E-002  0.85025615361210760       0.54554757041133128       0.42789231657560450        0.0000000000000000        0.0000000000000000       0.30470858320077626     
  0.13879598662207357        5.4583604458918834E-002   0.0000000000000000        0.0000000000000000       -2.3529079455243535E-002  0.84785373742134906       0.54299928456773561       0.42785779139442442        0.0000000000000000        0.0000000000000000       0.30485445285361340     
  0.14214046822742474        5.1778892233297610E-002   0.0000000000000000        0.0000000000000000       -2.2393811025224444E-002  0.84436973684206906       0.53932028933248033       0.42781101351516360        0.0000000000000000        0.0000000000000000       0.30504944750958879     
  0.14548494983277591        4.7940112450518893E-002   0.0000000000000000        0.0000000000000000       -2.0835525805057039E-002  0.83936791129666222       0.53407002892820099       0.42775271443123331        0.0000000000000000        0.0000000000000000       0.30529788236846123     
  0.14882943143812710        4.2785920579922303E-002   0.0000000000000000        0.0000000000000000       -1.8737064187778357E-002  0.83228884590368635       0.52669008006096696       0.42768437451281904        0.0000000000000000        0.0000000000000000       0.30559876584271944     
  0.15217391304347827        3.6004421196430700E-002   0.0000000000000000        0.0000000000000000       -1.5967435965702926E-002  0.82244326852264005       0.51650259070109183       0.42760895103991098        0.0000000000000000        0.0000000000000000       0.30594067782154821     
  0.15551839464882944        2.7270481283023579E-002   0.0000000000000000        0.0000000000000000       -1.2388540514519125E-002  0.80902031445989742       0.50272676361127344       0.42753316871605412        0.0000000000000000        0.0000000000000000       0.30629355084862397     
  0.15886287625418061        1.6272360073238394E-002   0.0000000000000000        0.0000000000000000       -7.8655989089286109E-003  0.79112217486544401       0.48452277087661971       0.42746995896049655        0.0000000000000000        0.0000000000000000       0.30659940398882424     
  0.16220735785953178        2.7468453800707573E-003   0.0000000000000000        0.0000000000000000       -2.2809599807279671E-003  0.76783472254554908       0.46106995472313878       0.42743998473760658        0.0000000000000000        0.0000000000000000       0.30676476782241036     
  0.16555183946488294       -1.3480522431787583E-002   0.0000000000000000        0.0000000000000000        4.4501186866818740E-003  0.73833830888295227       0.43168250483661985       0.42747580891135867        0.0000000000000000        0.0000000000000000       0.30665580404633247     
  0.16889632107023411       -3.2453365691547019E-002   0.0000000000000000        0.0000000000000000        1.2362933166858266E-002  0.70199401691367136       0.39587470324215668       0.42762278486065047        0.0000000000000000        0.0000000000000000       0.30611931367151463     
  0.17224080267558528       -5.4068157852661919E-002   0.0000000000000000        0.0000000000000000        2.1426562526253329E-002  0.66065241440223010       0.35569266189205745       0.42795331673535386        0.0000000000000000        0.0000000000000000       0.30495975251017265     
  0.17558528428093645       -7.7073432643481543E-002   0.0000000000000000        0.0000000000000000        3.1332351783510737E-002  0.62186514075187471       0.31887096307378104       0.42837749405500913        0.0000000000000000        0.0000000000000000       0.30299417767809361     
  0.17892976588628762       -9.8287519210107685E-002   0.0000000000000000        0.0000000000000000        4.0717885725985614E-002  0.59047333954467873       0.28980678329303661       0.42885292149025150        0.0000000000000000        0.0000000000000000       0.30066655625164213     
  0.18227424749163879      -0.11620651754772711        0.0000000000000000        0.0000000000000000        4.8706445087958822E-002  0.56581733983919413       0.26753338358331391       0.42937258176833543        0.0000000000000000        0.0000000000000000       0.29828395625588017     
  0.18561872909698995      -0.13099173069279993        0.0000000000000000        0.0000000000000000        5.5341165690441459E-002  0.54692225730249389       0.25093335611328782       0.42983698319508318        0.0000000000000000        0.0000000000000000       0.29598890118920607     
  0.18896321070234115      -0.14289481920659006        0.0000000000000000        0.0000000000000000        6.0705150203291897E-002  0.53276136884903869       0.23889861408610169       0.43016488878760090        0.0000000000000000        0.0000000000000000       0.29386275476293700     
  0.19230769230769232      -0.15226149986260384        0.0000000000000000        0.0000000000000000        6.4939504245647234E-002  0.52245118165765869       0.23043890503966047       0.43039011317287135        0.0000000000000000        0.0000000000000000       0.29201227661799817     
  0.19565217391304349      -0.15949697935639001        0.0000000000000000        0.0000000000000000        6.8233021402882232E-002  0.51526957691763031       0.22471302119881609       0.43063360728744993        0.0000000000000000        0.0000000000000000       0.29055655571881428     
  0.19899665551839466      -0.16498339742197873        0.0000000000000000        0.0000000000000000        7.0760917437210968E-002  0.51050035534380012       0.22099456350779409       0.43093944649689514        0.0000000000000000        0.0000000000000000       0.28950579183600605     
  0.20234113712374582      -0.16903512338229143        0.0000000000000000        0.0000000000000000        7.2645594355657053E-002  0.50739824680000112       0.21866323490558678       0.43121330019014642        0.0000000000000000        0.0000000000000000       0.28873501189441431     
  0.20568561872909699      -0.17194027326871622        0.0000000000000000        0.0000000000000000        7.3995112334256430E-002  0.50538764030688221       0.21725430624842040       0.43135577057306201        0.0000000000000000        0.0000000000000000       0.28813333405846175     
  0.20903010033444816      -0.17396041986650554        0.0000000000000000        0.0000000000000000        7.4927751567206047E-002  0.50405716630621722       0.21643345227237831       0.43139879721093316        0.0000000000000000        0.0000000000000000       0.28762371403383896     
  0.21237458193979933      -0.17534219130532758        0.0000000000000000        0.0000000000000000        7.5557560051200137E-002  0.50325127533338032       0.21599671216781710       0.43137507515542250        0.0000000000000000        0.0000000000000000       0.28725456316556325     
  0.21571906354515050      -0.17628095919660061        0.0000000000000000        0.0000000000000000        7.5990401924072679E-002  0.50281476090132449       0.21579908741057138       0.43138315918284365        0.0000000000000000        0.0000000000000000       0.28701567349075308     
  0.21906354515050167      -0.17690461047545034        0.0000000000000000        0.0000000000000000        7.6283159680561624E-002  0.50260591700621471       0.21573034139499953       0.43141151499956182        0.0000000000000000        0.0000000000000000       0.28687557561121513     
  0.22240802675585283      -0.17730892036198675        0.0000000000000000        0.0000000000000000        7.6474948259916950E-002  0.50250637870831172       0.21571516670115842       0.43143775554148817        0.0000000000000000        0.0000000000000000       0.28679121200715335     
  0.22575250836120400      -0.17756709570171816        0.0000000000000000        0.0000000000000000        7.6600525736580549E-002  0.50246094535881791       0.21572309136989029       0.43147187659567132        0.0000000000000000        0.0000000000000000       0.28673785398892765     
  0.22909698996655517      -0.17773326124123190        0.0000000000000000        0.0000000000000000        7.6683535146488721E-002  0.50248570290115813       0.21576465639536882       0.43150596070742464        0.0000000000000000        0.0000000000000000       0.28672104650578928     
  0.23244147157190637      -0.17784053805416278        0.0000000000000000        0.0000000000000000        7.6741139312169887E-002  0.50257149231329701       0.21584172679585809       0.43154943846871197        0.0000000000000000        0.0000000000000000       0.28672976551743895     
  0.23578595317725753      -0.17790152235186510        0.0000000000000000        0.0000000000000000        7.6772850063468137E-002  0.50264647305337740       0.21591910908194722       0.43156388629592213        0.0000000000000000        0.0000000000000000       0.28672736397143017     
  0.23913043478260870      -0.17793151702395507        0.0000000000000000        0.0000000000000000        7.6787738120500784E-002  0.50267368956610292       0.21596420734185667       0.43156542901833422        0.0000000000000000        0.0000000000000000       0.28670948222424625     
  0.24247491638795987      -0.17794392353945970        0.0000000000000000        0.0000000000000000        7.6791189699454934E-002  0.50269294571587442       0.21598871046421222       0.43155049381702199        0.0000000000000000        0.0000000000000000       0.28670423525166217     
  0.24581939799331104      -0.17795080429748819        0.0000000000000000        0.0000000000000000        7.6791637628721293E-002  0.50269486441440514       0.21600107277608765       0.43153528208735437        0.0000000000000000        0.0000000000000000       0.28669379163831743     
  0.24916387959866221      -0.17795794256648939        0.0000000000000000        0.0000000000000000        7.6799164319631366E-002  0.50268473596732366       0.21600869344306450       0.43151757269472729        0.0000000000000000        0.0000000000000000       0.28667604252425916     
  0.25250836120401338      -0.17797273118081769        0.0000000000000000        0.0000000000000000        7.6819057875700689E-002  0.50267718362262337       0.21601312418903840       0.43150400172612430        0.0000000000000000        0.0000000000000000       0.28666405943358497     
  0.25585284280936454      -0.17800454189987527        0.0000000000000000        0.0000000000000000        7.6863074948810742E-002  0.50267357617516850       0.21601665170467135       0.43149621907662566        0.0000000000000000        0.0000000000000000       0.28665692447049718     
  0.25919732441471571      -0.17806564151882737        0.0000000000000000        0.0000000000000000        7.6948667639714655E-002  0.50266729639958163       0.21601965738994469       0.43148713542022626        0.0000000000000000        0.0000000000000000       0.28664763900963697     
  0.26254180602006688      -0.17817283390705907        0.0000000000000000        0.0000000000000000        7.7097146161358876E-002  0.50265625075034925       0.21602215678168823       0.43146711096811685        0.0000000000000000        0.0000000000000000       0.28663409396866102     
  0.26588628762541805      -0.17834773520561509        0.0000000000000000        0.0000000000000000        7.7338784072907035E-002  0.50262461366876199       0.21601913281127996       0.43143490221946962        0.0000000000000000        0.0000000000000000       0.28660548085748200     
  0.26923076923076922      -0.17862132086084767        0.0000000000000000        0.0000000000000000        7.7716659470559432E-002  0.50256198117626449       0.21600562197176729       0.43137652280264266        0.0000000000000000        0.0000000000000000       0.28655635920449724     
  0.27257525083612039      -0.17903573699501329        0.0000000000000000        0.0000000000000000        7.8290461780501225E-002  0.50244752846364582       0.21597381356694351       0.43127942984318890        0.0000000000000000        0.0000000000000000       0.28647371489670237     
  0.27591973244147155      -0.17964749335636143        0.0000000000000000        0.0000000000000000        7.9138585587654867E-002  0.50225568549469624       0.21591348142952810       0.43112602261536742        0.0000000000000000        0.0000000000000000       0.28634220406516819     
  0.27926421404682272      -0.18052691449750632        0.0000000000000000        0.0000000000000000        8.0358719874809498E-002  0.50195306021238595       0.21580980266633518       0.43089541529772718        0.0000000000000000        0.0000000000000000       0.28614325754605074     
  0.28260869565217389      -0.18175513042033789        0.0000000000000000        0.0000000000000000        8.2065704291221037E-002  0.50150012958672863       0.21564389314439156       0.43056368110014759        0.0000000000000000        0.0000000000000000       0.28585623644233704     
  0.28595317725752506      -0.18341977346628838        0.0000000000000000        0.0000000000000000        8.4379159849698571E-002  0.50085546718324558       0.21539545175667288       0.43010499598580121        0.0000000000000000        0.0000000000000000       0.28546001542657273     
  0.28929765886287623      -0.18560488296843375        0.0000000000000000        0.0000000000000000        8.7415967344223813E-002  0.49997969385780161       0.21504604810052394       0.42949345332643413        0.0000000000000000        0.0000000000000000       0.28493364575727764     
  0.29264214046822745      -0.18837842239071109        0.0000000000000000        0.0000000000000000        9.1268908151521708E-002  0.49883911836807365       0.21458154620788045       0.42870376867036097        0.0000000000000000        0.0000000000000000       0.28425757216019321     
  0.29598662207357862      -0.19177598570955662        0.0000000000000000        0.0000000000000000        9.5985016998080250E-002  0.49740458108595692       0.21399110204782867       0.42770677581225175        0.0000000000000000        0.0000000000000000       0.28341347903812825     
  0.29933110367892979      -0.19565928322052425        0.0000000000000000        0.0000000000000000       0.10144917524194454       0.49571459779369453       0.21328676767424670       0.42651532676120785        0.0000000000000000        0.0000000000000000       0.28242783011944783     
  0.30267558528428096      -0.19908124020753079        0.0000000000000000        0.0000000000000000       0.10620735883808548       0.49424624182744864       0.21265253276604235       0.42551258650395984        0.0000000000000000        0.0000000000000000       0.28159370906140629     
  0.30602006688963213      -0.20164816883990389        0.0000000000000000        0.0000000000000000       0.10976805160172369       0.49321661148925472       0.21220107667577753       0.42482649632524522        0.0000000000000000        0.0000000000000000       0.28101553481347719     
  0.30936454849498329      -0.20353705592525470        0.0000000000000000        0.0000000000000000       0.11237979360258757       0.49251500569016232       0.21188639471861559       0.42436886297949306        0.0000000000000000        0.0000000000000000       0.28062861097154673     
  0.31270903010033446      -0.20488897298242112        0.0000000000000000        0.0000000000000000       0.11424821336105091       0.49202149055562294       0.21166371498379358       0.42404495833726163        0.0000000000000000        0.0000000000000000       0.28035777557182939     
  0.31605351170568563      -0.20582497479689590        0.0000000000000000        0.0000000000000000       0.11554159457060448       0.49164596777838987       0.21150306515852554       0.42380338138313950        0.0000000000000000        0.0000000000000000       0.28014290261986435     
  0.31939799331103680      -0.20644307801772396        0.0000000000000000        0.0000000000000000       0.11640157928768122       0.49135076063282251       0.21138077482148537       0.42359975613130235        0.0000000000000000        0.0000000000000000       0.27996998581133714     
  0.32274247491638797      -0.20682374478048318        0.0000000000000000        0.0000000000000000       0.11693942037146957       0.49110529170610734       0.21128043272161340       0.42340460181658524        0.0000000000000000        0.0000000000000000       0.27982485898449394     
  0.32608695652173914      -0.20703108970697146        0.0000000000000000        0.0000000000000000       0.11724338548893752       0.49086872136501825       0.21119041381644837       0.42319882430687394        0.0000000000000000        0.0000000000000000       0.27967830754856987     
  0.32943143812709030      -0.20711107347134383        0.0000000000000000        0.0000000000000000       0.11739735388095431       0.49060144308681958       0.21110663214896980       0.42294401541537219        0.0000000000000000        0.0000000000000000       0.27949481093784978     
  0.33277591973244147      -0.20713278857198783        0.0000000000000000        0.0000000000000000       0.11745867915008661       0.49023857981533603       0.21100958043750853       0.42258059096188949        0.0000000000000000        0.0000000000000000       0.27922899937782752     
  0.33612040133779264      -0.20707005488977026        0.0000000000000000        0.0000000000000000       0.11743800145868845       0.48969293668936859       0.21086308876000021       0.42203144504549861        0.0000000000000000        0.0000000000000000       0.27882984792936838     
  0.33946488294314381      -0.20681911114628918        0.0000000000000000        0.0000000000000000       0.11720262313698161       0.48885444094713848       0.21062627151434468       0.42119419928152468        0.0000000000000000        0.0000000000000000       0.27822816943279383     
  0.34280936454849498      -0.20624494795894133        0.0000000000000000        0.0000000000000000       0.11659450628133931       0.48755754284067726       0.21025532468359598       0.41989356661805372        0.0000000000000000        0.0000000000000000       0.27730221815708128     
  0.34615384615384615      -0.20520368943047146        0.0000000000000000        0.0000000000000000       0.11545870033204358       0.48551990969333680       0.20967853413745866       0.41782618428353768        0.0000000000000000        0.0000000000000000       0.27584137555587818     
  0.34949832775919731      -0.20352822120734049        0.0000000000000000        0.0000000000000000       0.11362944095470391       0.48226356886852195       0.20876320947163557       0.41449000813070019        0.0000000000000000        0.0000000000000000       0.27350035939688638     
  0.35284280936454848      -0.20098351170425272        0.0000000000000000        0.0000000000000000       0.11088159491145848       0.47702431657310812       0.20728627321948645       0.40907385864749973        0.0000000000000000        0.0000000000000000       0.26973804335362167     
  0.35618729096989965      -0.19718945886108830        0.0000000000000000        0.0000000000000000       0.10684086920308292       0.46862888566083610       0.20490172648820854       0.40026947365241500        0.0000000000000000        0.0000000000000000       0.26372715917262757     
  0.35953177257525082      -0.19151525390356730        0.0000000000000000        0.0000000000000000       0.10085959253874066       0.45530007760429442       0.20108707011738719       0.38591756947706624        0.0000000000000000        0.0000000000000000       0.25421300748690723     
  0.36287625418060199      -0.18295170240883699        0.0000000000000000        0.0000000000000000        9.1876613862398884E-002  0.43433403883478444       0.19504313465269435       0.36227520790955281        0.0000000000000000        0.0000000000000000       0.23929090418209009     
  0.36622073578595316      -0.16998716877925762        0.0000000000000000        0.0000000000000000        7.8251271564149336E-002  0.40152340827347555       0.18551131136336665       0.32222519874421540        0.0000000000000000        0.0000000000000000       0.21601209691010892     
  0.36956521739130432      -0.15040815919248041        0.0000000000000000        0.0000000000000000        5.7555539060981306E-002  0.35066010758703337       0.17031221459339746       0.25123050858676388        0.0000000000000000        0.0000000000000000       0.18034789299363591     
  0.37290969899665549      -0.12831004271737437        0.0000000000000000        0.0000000000000000        3.2489694722624009E-002  0.29599962497292487       0.15193714734515507       0.16240683531405417        0.0000000000000000        0.0000000000000000       0.14406247762776980     
  0.37625418060200672      -0.11460556953895112        0.0000000000000000        0.0000000000000000        1.6944059555345930E-002  0.25971732607528542       0.13950854702120072        9.1166434821177464E-002   0.0000000000000000        0.0000000000000000       0.12020877905408468     
  0.37959866220735788      -0.10709880007366349        0.0000000000000000        0.0000000000000000        8.3305621717028114E-003  0.23906843224274787       0.13215862798401107        4.5505365130336296E-002   0.0000000000000000        0.0000000000000000       0.10690980425873679     
  0.38294314381270905      -0.10328680205945456        0.0000000000000000        0.0000000000000000        3.8907553357749765E-003  0.22866050530616586       0.12830848843665607        2.1041658741971378E-002   0.0000000000000000        0.0000000000000000       0.10035201686950979     
  0.38628762541806022      -0.10147204625881504        0.0000000000000000        0.0000000000000000        1.7521025868556654E-003  0.22381417555252373       0.12647066928591272        9.3370347864062727E-003   0.0000000000000000        0.0000000000000000        9.7343506266611007E-002
  0.38963210702341139      -0.10064579332203077        0.0000000000000000        0.0000000000000000        7.7104479082308901E-004  0.22165396077565760       0.12564053649264340        4.0613540738615918E-003   0.0000000000000000        0.0000000000000000        9.6013424283014209E-002
  0.39297658862876256      -0.10027984668873320        0.0000000000000000        0.0000000000000000        3.3466655326352908E-004  0.22071170999927786       0.12527615644531068        1.7498569393463064E-003   0.0000000000000000        0.0000000000000000        9.5435553553967184E-002
  0.39632107023411373      -0.10012037471473570        0.0000000000000000        0.0000000000000000        1.4406728206110009E-004  0.22030497361791163       0.12511843009620535        7.5023544245117143E-004   0.0000000000000000        0.0000000000000000        9.5186543521706274E-002
  0.39966555183946489      -0.10005153392758374        0.0000000000000000        0.0000000000000000        6.1696314401628050E-005  0.22013032405698629       0.12505062517735924        3.2067389474316600E-004   0.0000000000000000        0.0000000000000000        9.5079698879627042E-002
  0.40301003344481606      -0.10002198730917994        0.0000000000000000        0.0000000000000000        2.6324797360666820E-005  0.22005556548683339       0.12502158771233793        1.3673878254939504E-004   0.0000000000000000        0.0000000000000000        9.5033977774495459E-002
  0.40635451505016723      -0.10000935471032292        0.0000000000000000        0.0000000000000000        1.1199306160360196E-005  0.22002363980983183       0.12500918487717358        5.8177356496815469E-005   0.0000000000000000        0.0000000000000000        9.5014454932658254E-002
  0.40969899665551840      -0.10000396968303654        0.0000000000000000        0.0000000000000000        4.7517207867616660E-006  0.22001003475822356       0.12500389899625194        2.4696190839487956E-005   0.0000000000000000        0.0000000000000000        9.5006135761971616E-002
  0.41304347826086957      -0.10000168014596592        0.0000000000000000        0.0000000000000000        2.0107391272340359E-006  0.22000424939948954       0.12500165114983580        1.0458257639024324E-005   0.0000000000000000        0.0000000000000000        9.5002598249653750E-002
  0.41638795986622074      -0.10000070917937846        0.0000000000000000        0.0000000000000000        8.4852381251678347E-007  0.22000179483679544       0.12500069742309783        4.4173699593903749E-006   0.0000000000000000        0.0000000000000000        9.5001097413697624E-002
  0.41973244147157190      -0.10000029847739171        0.0000000000000000        0.0000000000000000        3.5703202116644477E-007  0.22000075598122049       0.12500029376177321        1.8606142602947104E-006   0.0000000000000000        0.0000000000000000        9.5000462219447274E-002
  0.42307692307692307      -0.10000012523599813        0.0000000000000000        0.0000000000000000        1.4976235912649971E-007  0.22000031746352805       0.12500012336496982        7.8135018902816616E-007   0.0000000000000000        0.0000000000000000        9.5000194098558227E-002
  0.42642140468227424      -0.10000005237444447        0.0000000000000000        0.0000000000000000        6.2612540277349548E-008  0.22000013288614950       0.12500005164073591        3.2706825386831030E-007   0.0000000000000000        0.0000000000000000        9.5000081245413578E-002
  0.42976588628762541      -0.10000002182678215        0.0000000000000000        0.0000000000000000        2.6085009945491592E-008  0.22000005543374951       0.12500002154282266        1.3643948343824063E-007   0.0000000000000000        0.0000000000000000        9.5000033890926844E-002
  0.43311036789297658      -0.10000000906247995        0.0000000000000000        0.0000000000000000        1.0826771877211804E-008  0.22000002304004859       0.12500000895423180        5.6709617865271846E-008   0.0000000000000000        0.0000000000000000        9.5000014085816792E-002
  0.43645484949832775      -0.10000000374799803        0.0000000000000000        0.0000000000000000        4.4760339468631160E-009  0.22000000953925028       0.12500000370746181        2.3479859167299711E-008   0.0000000000000000        0.0000000000000000        9.5000005831788470E-002
  0.43979933110367891      -0.10000000154367684        0.0000000000000000        0.0000000000000000        1.8428254943481091E-009  0.22000000393347019       0.12500000152882101        9.6820075603639827E-009   0.0000000000000000        0.0000000000000000        9.5000002404649161E-002
  0.44314381270903008      -0.10000000063303921        0.0000000000000000        0.0000000000000000        7.5541256462642697E-010  0.22000000161502745       0.12500000062773986        3.9753757089494083E-009   0.0000000000000000        0.0000000000000000        9.5000000987287586E-002
  0.44648829431438125      -0.10000000025842684        0.0000000000000000        0.0000000000000000        3.0825434780961838E-010  0.22000000066014769       0.12500000025660218        1.6249819611250853E-009   0.0000000000000000        0.0000000000000000        9.5000000403545504E-002
  0.44983277591973242      -0.10000000010500178        0.0000000000000000        0.0000000000000000        1.2519263862433397E-010  0.22000000026858271       0.12500000010440379        6.6114271608768703E-010   0.0000000000000000        0.0000000000000000        9.5000000164178922E-002
  0.45317725752508359      -0.10000000004245521        0.0000000000000000        0.0000000000000000        5.0596093111789413E-011  0.22000000010874612       0.12500000004227366        2.6769572371910549E-010   0.0000000000000000        0.0000000000000000        9.5000000066472468E-002
  0.45652173913043476      -0.10000000001707908        0.0000000000000000        0.0000000000000000        2.0344430564230438E-011  0.22000000004381021       0.12500000001703121        1.0784844688251636E-010   0.0000000000000000        0.0000000000000000        9.5000000026778997E-002
  0.45986622073578598      -0.10000000000683480        0.0000000000000000        0.0000000000000000        8.1375517588682235E-012  0.22000000001755896       0.12500000000682610        4.3226124027102716E-011   0.0000000000000000        0.0000000000000000        9.5000000010732860E-002
  0.46321070234113715      -0.10000000000272045        0.0000000000000000        0.0000000000000000        3.2373639199237470E-012  0.22000000000700023       0.12500000000272116        1.7233558253071938E-011   0.0000000000000000        0.0000000000000000        9.5000000004279078E-002
  0.46655518394648832      -0.10000000000107687        0.0000000000000000        0.0000000000000000        1.2807866823090664E-012  0.22000000000277567       0.12500000000107864        6.8343439045075535E-012   0.0000000000000000        0.0000000000000000        9.5000000001697033E-002
  0.46989966555183948      -0.10000000000042382        0.0000000000000000        0.0000000000000000        5.0381184454414348E-013  0.22000000000109460       0.12500000000042497        2.6960537821215822E-012   0.0000000000000000        0.0000000000000000        9.5000000000669632E-002
  0.47324414715719065      -0.10000000000016582        0.0000000000000000        0.0000000000000000        1.9692283966653726E-013  0.22000000000042930       0.12500000000016628        1.0585070169695963E-012   0.0000000000000000        0.0000000000000000        9.5000000000263013E-002
  0.47658862876254182      -0.10000000000006457        0.0000000000000000        0.0000000000000000        7.6503936294957453E-014  0.22000000000016792       0.12500000000006461        4.1452474163556823E-013   0.0000000000000000        0.0000000000000000        9.5000000000103307E-002
  0.47993311036789299      -0.10000000000002507        0.0000000000000000        0.0000000000000000        2.9565186017033327E-014  0.22000000000006587       0.12500000000002492        1.6279076293630672E-013   0.0000000000000000        0.0000000000000000        9.5000000000040941E-002
  0.48327759197324416      -0.10000000000000976        0.0000000000000000        0.0000000000000000        1.1454418411044386E-014  0.22000000000002609       0.12500000000000949        6.4542562616424773E-014   0.0000000000000000        0.0000000000000000        9.5000000000016599E-002
  0.48662207357859533      -0.10000000000000381        0.0000000000000000        0.0000000000000000        4.4100309185879786E-015  0.22000000000001083       0.12500000000000350        2.6678159257438833E-014   0.0000000000000000        0.0000000000000000        9.5000000000007329E-002
  0.48996655518394649      -0.10000000000000166        0.0000000000000000        0.0000000000000000        1.7652618652413195E-015  0.22000000000000539       0.12500000000000130        1.3395534364702729E-014   0.0000000000000000        0.0000000000000000        9.5000000000004081E-002
  0.49331103678929766      -0.10000000000000082        0.0000000000000000        0.0000000000000000        6.0114698199864277E-016  0.22000000000000308       0.12500000000000050        8.1218790530832837E-015   0.0000000000000000        0.0000000000000000        9.5000000000002582E-002
  0.49665551839464883      -0.10000000000000166        0.0000000000000000        0.0000000000000000        1.7652618652413195E-015  0.22000000000000539       0.12500000000000130        1.3395534364702729E-014   0.0000000000000000        0.0000000000000000        9.5000000000004081E-002
  0.50000000000000000      -0.10000000000000166        0.0000000000000000        0.0000000000000000        1.7652618652413195E-015  0.22000000000000539       0.12500000000000130        1.3395534364702729E-014   0.0000000000000000        0.0000000000000000        9.5000000000004081E-002


==> DataFiles/ShockTubeTests/NonUniformSigma/Non-unifromSigma.txt <==
 -0.50000000000000000       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.49799599198396793       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.49599198396793587       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.49398797595190380       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.49198396793587174       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.48997995991983967       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.48797595190380760       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.48597194388777554       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.48396793587174347       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.48196392785571140       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.47995991983967934       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.47795591182364727       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.47595190380761521       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.47394789579158314       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.47194388777555113       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.46993987975951906       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.46793587174348700       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.46593186372745493       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.46392785571142287       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.46192384769539080       0.10000000000000001        0.0000000000000000        0.0000000000000000        1000.0000000000000     
 -0.45991983967935873       0.10000000000000001       -1.2952601953960160E-017  -4.3319738976575183E-019   1000.0000000000000     
 -0.45791583166332667        9.9999999999999867E-002  -1.1102230246251564E-016  -3.7131204836989512E-018   1000.0000000000000     
 -0.45591182364729460        9.9999999999999367E-002  -5.0607666205830055E-016  -1.6925640871505854E-017   1000.0000000000000     
 -0.45390781563126253        9.9999999999997771E-002  -1.7587783081770188E-015   8.0141517109001864E-018   1000.0000000000000     
 -0.45190380761523047        9.9999999999992636E-002  -5.8036908612280057E-015   2.2238497430402946E-016   1000.0000000000000     
 -0.44989979959919840        9.9999999999977565E-002  -2.0736653135363289E-014   9.1053449928230145E-016   999.99999999999739     
 -0.44789579158316634        9.9999999999943176E-002  -5.5544689218460043E-014   1.7366187145657000E-015   999.99999999999602     
 -0.44589178356713427        9.9999999999885875E-002  -1.1452482480874456E-013   2.4671906410778428E-015   999.99999999999534     
 -0.44388777555110220        9.9999999999800804E-002  -2.0204925695506879E-013   3.0667977138721380E-015   999.99999999999329     
 -0.44188376753507014        9.9999999999682593E-002  -3.2352754734491880E-013   3.6583751636357236E-015   999.99999999998931     
 -0.43987975951903807        9.9999999999526745E-002  -4.8383311246347183E-013   4.0931661010025366E-015   999.99999999998136     
 -0.43787575150300601        9.9999999999374534E-002  -6.4044140361356006E-013   6.5372580384647524E-015   999.99999999995737     
 -0.43587174348697394        9.9999999999248607E-002  -7.7003426783110265E-013   1.2123268758548799E-014   999.99999999990871     
 -0.43386773547094187        9.9999999999148381E-002  -8.7271278167063337E-013   2.3376452823876240E-014   999.99999999982083     
 -0.43186372745490981        9.9999999999071151E-002  -9.5208216310815905E-013   4.7028179381658879E-014   999.99999999964496     
 -0.42985971943887774        9.9999999999012379E-002  -1.0119826273265650E-012   9.6749825419335010E-014   999.99999999928389     
 -0.42785571142284567        9.9999999998968692E-002  -1.0568430390082521E-012   1.9908689152931658E-013   999.99999999853719     
 -0.42585170340681361        9.9999999998935621E-002  -1.0934850247501508E-012   4.0884276950068472E-013   999.99999999699639     
 -0.42384769539078154        9.9999999998886896E-002  -1.1266021745387867E-012   8.3785809852335108E-013   999.99999999384829     
 -0.42184368737474948        9.9999999998779870E-002  -1.2055493460257353E-012   1.7075367881612410E-012   999.99999998746466     
 -0.41983967935871741        9.9999999998580003E-002  -1.3823144169498299E-012   3.4586945668007886E-012   999.99999997459167     
 -0.41783567134268534        9.9999999998168776E-002  -1.7259303605234997E-012   6.9600192129094177E-012   999.99999994885695     
 -0.41583166332665333        9.9999999997325256E-002  -2.4311514851062163E-012   1.3907554536715692E-011   999.99999989779315     
 -0.41382765531062127        9.9999999995605229E-002  -3.8650205752111758E-012   2.7588672050394270E-011   999.99999979724748     
 -0.41182364729458920        9.9999999992168701E-002  -6.5299978818177149E-012   5.4328097859345377E-011   999.99999960079867     
 -0.40981963927855714        9.9999999985158683E-002  -1.2284508543515639E-011   1.0615322193677384E-010   999.99999921999256     
 -0.40781563126252507        9.9999999971120940E-002  -2.3852155574636087E-011   2.0581992720625535E-010   999.99999848766436     
 -0.40581162324649300        9.9999999944423379E-002  -4.5849201361837867E-011   3.9597677803908646E-010   999.99999709042413     
 -0.40380761523046094        9.9999999894038197E-002  -8.7354467809303173E-011   7.5584937621657551E-010   999.99999444613661     
 -0.40180360721442887        9.9999999799632533E-002  -1.6510641345801324E-010   1.4313405642117081E-009   999.99998948273299     
 -0.39979959919839680        9.9999999624207372E-002  -3.0956246040163022E-010   2.6887522985469792E-009   999.99998024346110     
 -0.39779559118236474        9.9999999301005449E-002  -5.7566895533836809E-010   5.0097154741375680E-009   999.99996318934541     
 -0.39579158316633267        9.9999998710654903E-002  -1.0616690443363202E-009   9.2572283342275010E-009   999.99993197917559     
 -0.39378757515030061        9.9999997641722335E-002  -1.9415502241799437E-009   1.6963010173080232E-008   999.99987535802506     
 -0.39178356713426854        9.9999995723364654E-002  -3.5204358999909534E-009   3.0819444420092921E-008   999.99977354249859     
 -0.38977955911823647        9.9999992311573430E-002  -6.3281316205631130E-009   5.5512396068371270E-008   999.99959210122927     
 -0.38777555110220441        9.9999986299301818E-002  -1.1275241719736820E-008   9.9114941155027221E-008   999.99927171384854     
 -0.38577154308617234        9.9999975803296073E-002  -1.9910619376569560E-008   1.7539216095424631E-007   999.99871123550679     
 -0.38376753507014028        9.9999957653959332E-002  -3.4840666383586308E-008   3.0756580121958118E-007   999.99774003453501     
 -0.38176352705410821        9.9999926575028847E-002  -6.0403464875969900E-008   5.3438518514583447E-007   999.99607338430349     
 -0.37975951903807614        9.9999873882092444E-002  -1.0373811795559355E-007   9.1978744698662689E-007   999.99324148243477     
 -0.37775551102204408        9.9999785446573286E-002  -1.7645726750554255E-007   1.5680563852063016E-006   999.98847807077038     
 -0.37575150300601201        9.9999638557324758E-002  -2.9722463278351604E-007   2.6472644996357720E-006   999.98054820315713     
 -0.37374749498997994        9.9999397157696110E-002  -4.9566584333406572E-007   4.4249703306480968E-006   999.96748599464729     
 -0.37174348697394788        9.9999004735462804E-002  -8.1820499812540628E-007   7.3216990357847266E-006   999.94620178521734     
 -0.36973947895791581        9.9998373894045423E-002  -1.3366230371792951E-006   1.1989686422567705E-005   999.91190388150596     
 -0.36773547094188375        9.9997371342104499E-002  -2.1603719239314139E-006   1.9426683279975748E-005   999.85726319328853     
 -0.36573146292585168        9.9995796725722577E-002  -3.4539333771587004E-006   3.1137157628073656E-005   999.77123080667923     
 -0.36372745490981961        9.9993353436558144E-002  -5.4607461666891003E-006   4.9355686700015845E-005   999.63740135893408     
 -0.36172344689378755        9.9989609335964791E-002  -8.5353791126675900E-006   7.7349144971732394E-005   999.43180353560854     
 -0.35971943887775554        9.9983945354324727E-002  -1.3185602129741693E-005   1.1981460773987409E-004   999.12000029831313     
 -0.35771543086172347        9.9975490314921672E-002  -2.0125673389054449E-005   1.8338750037312452E-004   998.65340589583263     
 -0.35571142284569141        9.9963041286029841E-002  -3.0341355890871724E-005   2.7726794071075673E-004   997.96478765998381     
 -0.35370741482965934        9.9944970486030654E-002  -4.5165732700972803E-005   4.1396085823710698E-004   996.96303315057810     
 -0.35170340681362727        9.9919122413098249E-002  -6.6362674414881782E-005   6.1010604044795598E-004   995.52744108515844     
 -0.34969939879759521        9.9882708474605467E-002  -9.6211799488352980E-005   8.8734740127385683E-004   993.50204406266732     
 -0.34769539078156314        9.9832210745503150E-002  -1.3758513225485680E-004   1.2731579027336804E-003   990.69078249922643     
 -0.34569138276553107        9.9763311029908888E-002  -1.9400187736210030E-004   1.8015017248916815E-003   986.85468507864641     
 -0.34368737474949901        9.9670865145044973E-002  -2.6964463115187727E-004   2.5131856670184021E-003   981.71249604761067     
 -0.34168336673346694        9.9548943890746061E-002  -3.6931912628170726E-004   3.4557374893213503E-003   974.94630697469165     
 -0.33967935871743488        9.9390959888151387E-002  -4.9834162919144386E-004   4.6826615402336376E-003   966.21355400926382     
 -0.33767535070140281        9.9189891914156128E-002  -6.6234460455001697E-004   6.2519717591267556E-003   955.16609284380604     
 -0.33567134268537074        9.8938604799645474E-002  -8.6700281540684032E-004   8.2239940876612915E-003   941.47589566861086     
 -0.33366733466933868        9.8630243999627401E-002  -1.1176980851800127E-003   1.0658560970689753E-002   924.86530899190814     
 -0.33166332665330661        9.8258661930558544E-002  -1.4191594638527552E-003   1.3611876407713094E-002   905.13805317995889     
 -0.32965931863727455        9.7818812354167575E-002  -1.7751329668917787E-003   1.7133489434904267E-002   882.20570581327945     
 -0.32765531062124248        9.7307035993504543E-002  -2.1881464234513384E-003   2.1263954364239727E-002   856.10382611889713     
 -0.32565130260521041        9.6721167015420259E-002  -2.6594326524876973E-003   2.6033865372002772E-002   826.99254009116248     
 -0.32364729458917835        9.6060447836409504E-002  -3.1890394846115955E-003   3.1465038348034130E-002   795.13858473829987     
 -0.32164328657314628        9.5325462121260418E-002  -3.7760177812126471E-003   3.7574628120148862E-002   760.88231000598387     
 -0.31963927855711421        9.4518969383013754E-002  -4.4182027412762439E-003   4.4384792788455321E-002   724.64218024658169     
 -0.31763527054108215        9.3657374575795801E-002  -5.1031356041891969E-003   5.1838865582384978E-002   687.22512418390761     
 -0.31563126252505008        9.2803022840149019E-002  -5.7750000721698211E-003   5.9405582153922970E-002   651.22009438671432     
 -0.31362725450901802        9.1966963149454878E-002  -6.4271257029778006E-003   6.6906180384019229E-002   617.43744738846340     
 -0.31162324649298595        9.1150113806220567E-002  -7.0606764417882736E-003   7.4319742540110159E-002   585.89024019151952     
 -0.30961923847695388        9.0351929061593061E-002  -7.6761044843767891E-003   8.1646405846543341E-002   556.39476415534705     
 -0.30761523046092182        8.9571893669386865E-002  -8.2739221293448382E-003   8.8885693920596004E-002   528.79815443678763     
 -0.30561122244488975        8.8809515128568897E-002  -8.8546604065743769E-003   9.6037399439941107E-002   502.95922253218862     
 -0.30360721442885774        8.8064292926386498E-002  -9.4188322561495064E-003  0.10310139958220436        478.74787273053926     
 -0.30160320641282568        8.7335732659312520E-002  -9.9669459145288325E-003  0.11007776469593583        456.04453135722946     
 -0.29959919839679361        8.6623346722231875E-002  -1.0499504980928952E-002  0.11696674103323168        434.73919520543473     
 -0.29759519038076154        8.5926649611294842E-002  -1.1017002492839909E-002  0.12376871101711746        414.73052723917482     
 -0.29559118236472948        8.5245161359075297E-002  -1.1519921997560773E-002  0.13048420320672380        395.92522829225084     
 -0.29358717434869741        8.4578410154995565E-002  -1.2008738133404999E-002  0.13711387896456134        378.23738188210308     
 -0.29158316633266534        8.3925931562920969E-002  -1.2483914284490211E-002  0.14365850735805147        361.58781801062594     
 -0.28957915831663328        8.3287269473498321E-002  -1.2945901868494791E-002  0.15011895691819532        345.90358302914427     
 -0.28757515030060121        8.2661977783931168E-002  -1.3395140576431784E-002  0.15649618467564672        331.11743944083383     
 -0.28557114228456915        8.2049620669073883E-002  -1.3832057667980983E-002  0.16279121878255917        317.16738428275124     
 -0.28356713426853708        8.1449772725903827E-002  -1.4257067362927957E-002  0.16900514711167805        303.99622144403349     
 -0.28156312625250501        8.0862019638381202E-002  -1.4670570914139336E-002  0.17513910918047357        291.55117448011407     
 -0.27955911823647295        8.0285958568843005E-002  -1.5072956669663603E-002  0.18119428545735905        279.78352102041032     
 -0.27755511022044088        7.9721198105224447E-002  -1.5464599923389149E-002  0.18717188680268676        268.64825549372244     
 -0.27555110220440882        7.9167358229373055E-002  -1.5845862918748066E-002  0.19307314747154580        258.10378647697667     
 -0.27354709418837675        7.8624070449191438E-002  -1.6217095109127846E-002  0.19889931941334191        248.11165995335659     
 -0.27154308617234468        7.8090977819333926E-002  -1.6578633409011223E-002  0.20465166516248934        238.63630050734156     
 -0.26953907815631262        7.7567734711940145E-002  -1.6930802261000202E-002  0.21033145124828279        229.64477409197940     
 -0.26753507014028055        7.7054006749330675E-002  -1.7273913845352498E-002  0.21593994398671190        221.10657474530180     
 -0.26553106212424848        7.6549470750776047E-002  -1.7608268245855770E-002  0.22147840600468477        212.99342965498309     
 -0.26352705410821642        7.6053814897255323E-002  -1.7934153734866530E-002  0.22694809224605070        205.27911875149516     
 -0.26152304609218435        7.5566738797531979E-002  -1.8251846845501424E-002  0.23235024599085191        197.93930908546983     
 -0.25951903807615229        7.5087953512798442E-002  -1.8561612207192702E-002  0.23768609540967092        190.95140399812254     
 -0.25751503006012022        7.4617182377170979E-002  -1.8863702947131331E-002  0.24295685088818797        184.29440641599055     
 -0.25551102204408815        7.4154160798061738E-002  -1.9158359853221323E-002  0.24816370263558979        177.94879436457896     
 -0.25350701402805609        7.3698637922900795E-002  -1.9445812060955619E-002  0.25330781768754873        171.89640633084528     
 -0.25150300601202402        7.3250377031289088E-002  -1.9726276316837946E-002  0.25839033625440921        166.12033597238337     
 -0.24949899799599198        7.2809156028044678E-002  -1.9999955990549042E-002  0.26341236841747012        160.60483731384568     
 -0.24749498997995992        7.2374770877914121E-002  -2.0267042824230870E-002  0.26837499047813912        155.33523854962658     
 -0.24549098196392785        7.1947033598572602E-002  -2.0527713213105932E-002  0.27327923969342899        150.29786206365094     
 -0.24348697394789579        7.1525776627066204E-002  -2.0782130462001544E-002  0.27812610891802697        145.47995255285650     
 -0.24148296593186372        7.1110854769346393E-002  -2.1030444979983014E-002  0.28291654129912885        140.86961277323266     
 -0.23947895791583165        7.0702140411365841E-002  -2.1272787617748701E-002  0.28765142391548587        136.45574465673337     
 -0.23747494989979959        7.0299536763105547E-002  -2.1509280961993525E-002  0.29233157957388012        132.22799428781457     
 -0.23547094188376755        6.9902967125589049E-002  -2.1740027792542235E-002  0.29695775669252605        128.17669944033167     
 -0.23346693386773548        6.9512378219284104E-002  -2.1965112803332149E-002  0.30153062183480722        124.29284561116984     
 -0.23146292585170342        6.9127756601050763E-002  -2.2184618641752370E-002  0.30605075253951253        120.56802618832796     
 -0.22945891783567135        6.8749096551900660E-002  -2.2398594320932812E-002  0.31051862694540389        116.99440111320015     
 -0.22745490981963928        6.8376433404446019E-002  -2.2607087658288685E-002  0.31493461596795874        113.56466004185837     
 -0.22545090180360722        6.8009836230687876E-002  -2.2810140410365179E-002  0.31929897423135656        110.27198522830950     
 -0.22344689378757515        6.7649367978445271E-002  -2.3007749449855040E-002  0.32361183385103942        107.11001812020535     
 -0.22144288577154309        6.7295160381290187E-002  -2.3199942201961397E-002  0.32787320503648792        104.07283180900440     
 -0.21943887775551102        6.6947347605100210E-002  -2.3386715319657914E-002  0.33208297009974663        101.15489529729474     
 -0.21743486973947895        6.6606057717182254E-002  -2.3568026024058011E-002  0.33624088483052272        98.351043925196691     
 -0.21543086172344689        6.6271517548911474E-002  -2.3743899463938720E-002  0.34034658573795140        95.656453354829722     
 -0.21342685370741482        6.5943896848723982E-002  -2.3914278718396579E-002  0.34439958729261017        93.066603689480360     
 -0.21142284569138275        6.5623392059688826E-002  -2.4079105615348751E-002  0.34839929626174415        90.577259770888858     
 -0.20941883767535069        6.5310311235726282E-002  -2.4238410635261658E-002  0.35234502255152195        88.184448954151406     
 -0.20741482965931865        6.5004832992224731E-002  -2.4392075845955170E-002  0.35623597468851442        85.884430186535297     
 -0.20541082164328658        6.4707231224535824E-002  -2.4540053770106596E-002  0.36007127609608525        83.673687608761810     
 -0.20340681362725452        6.4417876703715835E-002  -2.4682377019236573E-002  0.36384995699995237        81.548913134605570     
 -0.20140280561122245        6.4136939646950594E-002  -2.4818861653499981E-002  0.36757092832112354        79.506990963442078     
 -0.19939879759519039        6.3864782246084481E-002  -2.4949493062250288E-002  0.37123297825845869        77.545019126970274     
 -0.19739478957915832        6.3601815867229725E-002  -2.5074295965657079E-002  0.37483471436936922        75.660310521353168     
 -0.19539078156312625        6.3348190340795446E-002  -2.5193022719188562E-002  0.37837448022511033        73.850404142738242     
 -0.19338677354709419        6.3104352449705664E-002  -2.5305708915528462E-002  0.38185028653047037        72.113116872190972     
 -0.19138276553106212        6.2870720854998841E-002  -2.5412369274701998E-002  0.38525966069480383        70.446566131681436     
 -0.18937875751503006        6.2647396995601470E-002  -2.5512710095980971E-002  0.38859948334282102        68.849215745936846     
 -0.18737474949899799        6.2434864189499964E-002  -2.5606834523791498E-002  0.39186584672233066        67.319958414569342     
 -0.18537074148296592        6.2233485025699024E-002  -2.5694772216290004E-002  0.39505382453787863        65.858146111522416     
 -0.18336673346693386        6.2043236462588233E-002  -2.5776222489342304E-002  0.39815726938301299        64.463635035977958     
 -0.18136272545090179        6.1864522987671589E-002  -2.5851383979622798E-002  0.40116868838770176        63.136848491103571     
 -0.17935871743486975        6.1697539457897965E-002  -2.5920359249781894E-002  0.40407909300247496        61.878757641024478     
 -0.17735470941883769        6.1542009354592343E-002  -2.5982904883626298E-002  0.40687798162231908        60.690851800703221     
 -0.17535070140280562        6.1398078930053460E-002  -2.6039344024910573E-002  0.40955351377167776        59.575092778115476     
 -0.17334669338677355        6.1265640563779006E-002  -2.6089928587317179E-002  0.41209276353662311        58.533752052845564     
 -0.17134268537074149        6.1144032195670356E-002  -2.6134541267786724E-002  0.41448220834185390        57.569214795703132     
 -0.16933867735470942        6.1032975158734883E-002  -2.6173634653977953E-002  0.41670848096165314        56.683765760179064     
 -0.16733466933867736        6.0931979181780963E-002  -2.6207652085892857E-002  0.41875919947804313        55.879277605809534     
 -0.16533066132264529        6.0839978433692432E-002  -2.6236641547412242E-002  0.42062392879484983        55.156901909395039     
 -0.16332665330661322        6.0756235647553267E-002  -2.6261129832211367E-002  0.42229520897211104        54.516812384151280     
 -0.16132264529058116        6.0679944127772528E-002  -2.6281706946242645E-002  0.42376937691583938        53.957950625913298     
 -0.15931863727454909        6.0609815760013640E-002  -2.6298565875517984E-002  0.42504714952311928        53.477868997672452     
 -0.15731462925851702        6.0544828287200800E-002  -2.6312197092598400E-002  0.42613391645272236        53.072723781982923     
 -0.15531062124248496        6.0484062895041234E-002  -2.6323195160352014E-002  0.42703956227336842        52.737358569148356     
 -0.15330661322645289        6.0426325812996819E-002  -2.6331831712225837E-002  0.42777788369125835        52.465506472407689     
 -0.15130260521042085        6.0370618268621778E-002  -2.6338462725161438E-002  0.42836572782237181        52.250111916644897     
 -0.14929859719438879        6.0316125081194112E-002  -2.6343470488969491E-002  0.42882189118771191        52.083681217438084     
 -0.14729458917835672        6.0262097910558622E-002  -2.6347093629673555E-002  0.42916595723371803        51.958646735250156     
 -0.14529058116232466        6.0207600651471772E-002  -2.6349504777131862E-002  0.42941721322533860        51.867713136026126     
 -0.14328657314629259        6.0152044206268150E-002  -2.6351063483243620E-002  0.42959379164790401        51.804132181667242     
 -0.14128256513026052        6.0094939337011433E-002  -2.6351996975225205E-002  0.42971206306347454        51.761873062421827     
 -0.13927855711422846        6.0035815786278757E-002  -2.6352454914552917E-002  0.42978629616513525        51.735646334426370     
 -0.13727454909819639        5.9974153759653051E-002  -2.6352558231447117E-002  0.42982854510223045        51.721061717821030     
 -0.13527054108216433        5.9910028576287189E-002  -2.6352095244888952E-002  0.42984873153358977        51.714873805816978     
 -0.13326653306613226        5.9843069277496982E-002  -2.6351190478421185E-002  0.42985527542121466        51.713799691698853     
 -0.13126252505010019        5.9772751752662757E-002  -2.6350164296253913E-002  0.42985467786210346        51.714866815535537     
 -0.12925851703406813        5.9699353951325862E-002  -2.6348566262983219E-002  0.42984839469299468        51.718104288831356     
 -0.12725450901803606        5.9622563079680203E-002  -2.6346513978126877E-002  0.42983063994928106        51.725642683388408     
 -0.12525050100200399        5.9541881997848711E-002  -2.6344252439304411E-002  0.42979723701975597        51.739018310465489     
 -0.12324649298597194        5.9457379411650656E-002  -2.6341462677185786E-002  0.42974774900621304        51.758343022959856     
 -0.12124248496993988        5.9368612382292886E-002  -2.6338348482242546E-002  0.42969168174035388        51.780102197711265     
 -0.11923847695390781        5.9275236013602906E-002  -2.6335039837763696E-002  0.42964089244065928        51.800068256660140     
 -0.11723446893787576        5.9177474726725368E-002  -2.6331137551614432E-002  0.42959612699359334        51.817958431744479     
 -0.11523046092184369        5.9075004867475384E-002  -2.6326782723947409E-002  0.42955484828769702        51.834681909274316     
 -0.11322645290581163        5.8967541758535150E-002  -2.6322050521108822E-002  0.42951544436744943        51.850837880195009     
 -0.11122244488977956        5.8855206638336342E-002  -2.6316617548227839E-002  0.42947685808798863        51.866835071777814     
 -0.10921843687374749        5.8737604149392990E-002  -2.6310656336451577E-002  0.42943845550600451        51.882883258336214     
 -0.10721442885771543        5.8614484923174379E-002  -2.6304169875849805E-002  0.42939985958966442        51.899096611907474     
 -0.10521042084168336        5.8485875123862871E-002  -2.6296894506100614E-002  0.42936047184039122        51.915706538221421     
 -0.10320641282565131        5.8351338065100317E-002  -2.6289010210857621E-002  0.42931941655326861        51.933020839758782     
 -0.10120240480961924        5.8210651554440725E-002  -2.6280471717392843E-002  0.42927859307508609        51.950375660674105     
  -9.9198396793587176E-002   5.8063761552741115E-002  -2.6271078546422629E-002  0.42924015323269843        51.967045549036712     
  -9.7194388777555110E-002   5.7910279499687418E-002  -2.6260953321084225E-002  0.42920512774347697        51.982603385398974     
  -9.5190380761523044E-002   5.7750056349322745E-002  -2.6249973953208557E-002  0.42917387399299955        51.996920442567607     
  -9.3186372745490978E-002   5.7582993958105386E-002  -2.6237974896284048E-002  0.42914634307931121        52.010024790577035     
  -9.1182364729458912E-002   5.7408709369670644E-002  -2.6225059072267947E-002  0.42912213983520636        52.022062405355442     
  -8.9178356713426860E-002   5.7227082387377504E-002  -2.6211060055538957E-002  0.42910068229131265        52.033246207639088     
  -8.7174348697394793E-002   5.7037938702792904E-002  -2.6195862959083216E-002  0.42908129674219492        52.043827222792657     
  -8.5170340681362727E-002   5.6840888945573348E-002  -2.6179545493962762E-002  0.42906331143818083        52.054062682394097     
  -8.3166332665330661E-002   5.6635805486348327E-002  -2.6161917144233018E-002  0.42904614995202928        52.064184701436908     
  -8.1162324649298595E-002   5.6422432774456022E-002  -2.6142909893303944E-002  0.42902940839067200        52.074331112118060     
  -7.9158316633266529E-002   5.6200387573092758E-002  -2.6122564133149409E-002  0.42901277312281277        52.084593952200564     
  -7.7154308617234463E-002   5.5969516266188034E-002  -2.6100686453130639E-002  0.42899593518816426        52.095089178824523     
  -7.5150300601202411E-002   5.5729506590508883E-002  -2.6077233542673162E-002  0.42897859707707187        52.105931881611674     
  -7.3146292585170344E-002   5.5479976964237877E-002  -2.6052211033412091E-002  0.42896027261116265        52.117308203821743     
  -7.1142284569138278E-002   5.5220737760666244E-002  -2.6025426541447096E-002  0.42894043441849583        52.129397594836611     
  -6.9138276553106212E-002   5.4951414710122368E-002  -2.5996860478955958E-002  0.42891922535319665        52.142137862727573     
  -6.7134268537074146E-002   5.4671633001758903E-002  -2.5966484046685397E-002  0.42889853804470129        52.154893629633975     
  -6.5130260521042080E-002   5.4381192130818767E-002  -2.5934098496709940E-002  0.42887934310500375        52.167317637289365     
  -6.3126252505010014E-002   5.4079721910822130E-002  -2.5899667158333379E-002  0.42886159974323967        52.179338568620139     
  -6.1122244488977955E-002   5.3766884676997022E-002  -2.5863107264650940E-002  0.42884500492968552        52.191284908588912     
  -5.9118236472945888E-002   5.3442431282048133E-002  -2.5824242335520359E-002  0.42882917403287890        52.203124678871703     
  -5.7114228456913829E-002   5.3105966383597152E-002  -2.5783030686748778E-002  0.42881413675112257        52.214763620407979     
  -5.5110220440881763E-002   5.2757160113957091E-002  -2.5739354336484322E-002  0.42879983049343601        52.226345993741482     
  -5.3106212424849697E-002   5.2395715126919373E-002  -2.5693054475855570E-002  0.42878521524259033        52.238224650439690     
  -5.1102204408817638E-002   5.2021205890228274E-002  -2.5644081945905794E-002  0.42876933181689514        52.250770155767661     
  -4.9098196392785572E-002   5.1633277710841037E-002  -2.5592302688421310E-002  0.42875179675705760        52.263962319102305     
  -4.7094188376753505E-002   5.1231567435105582E-002  -2.5537582778618579E-002  0.42873292578260791        52.277930555295598     
  -4.5090180360721446E-002   5.0815630541685274E-002  -2.5479852916019844E-002  0.42871194535015567        52.292773034841908     
  -4.3086172344689380E-002   5.0385097346306362E-002  -2.5418957631575676E-002  0.42868872619653714        52.308601605467601     
  -4.1082164328657314E-002   4.9939539155125424E-002  -2.5354787535069340E-002  0.42866293847926207        52.325523611027386     
  -3.9078156312625248E-002   4.9478491317637700E-002  -2.5287258374145423E-002  0.42863617611014337        52.342938240408671     
  -3.7074148296593189E-002   4.9001580403922142E-002  -2.5216198415617740E-002  0.42861080369669385        52.359942538917913     
  -3.5070140280561123E-002   4.8508399265798564E-002  -2.5141468448792371E-002  0.42858746533834746        52.376402091240827     
  -3.3066132264529056E-002   4.7998524895233631E-002  -2.5062933680206272E-002  0.42856563671228221        52.392551835010522     
  -3.1062124248496994E-002   4.7471572586569227E-002  -2.4980416821665255E-002  0.42854576017901402        52.407977436372981     
  -2.9058116232464931E-002   4.6927108932133775E-002  -2.4893781003958712E-002  0.42852759530541457        52.422731528203379     
  -2.7054108216432865E-002   4.6364722240423366E-002  -2.4802858195834485E-002  0.42851081413118702        52.436990952037455     
  -2.5050100200400802E-002   4.5784006941349223E-002  -2.4707464244108052E-002  0.42849451005748534        52.451136345239078     
  -2.3046092184368736E-002   4.5184487760621471E-002  -2.4607467390285083E-002  0.42847762303826853        52.465556122149913     
  -2.1042084168336674E-002   4.4565718074859977E-002  -2.4502693929721937E-002  0.42845965304407546        52.480371418533728     
  -1.9038076152304611E-002   4.3927242416906827E-002  -2.4392969168710442E-002  0.42844028992042421        52.495600948478263     
  -1.7034068136272545E-002   4.3268551270785126E-002  -2.4278160347225176E-002  0.42841972873485434        52.511183202114275     
  -1.5030060120240480E-002   4.2589188664726649E-002  -2.4158074570460455E-002  0.42839842685267276        52.526963509222256     
  -1.3026052104208416E-002   4.1888682814478946E-002  -2.4032529688632877E-002  0.42837674703280065        52.542807382229995     
  -1.1022044088176353E-002   4.1166520659393940E-002  -2.3901378507364724E-002  0.42835549465541356        52.558311434601038     
  -9.0180360721442889E-003   4.0422258349000137E-002  -2.3764404767100414E-002  0.42833582620523791        52.573099455831482     
  -7.0140280561122245E-003   3.9655442371263554E-002  -2.3621402678466446E-002  0.42831792492885828        52.586834632388545     
  -5.0100200400801601E-003   3.8865573696279916E-002  -2.3472208145731921E-002  0.42830230722392743        52.599392127484336     
  -3.0060120240480962E-003   3.8052229534804645E-002  -2.3316575080926348E-002  0.42828767606261775        52.611241476706660     
  -1.0020040080160320E-003   3.7214943987889888E-002  -2.3154295967612346E-002  0.42827311480323971        52.622251476538842     
   1.0020040080160320E-003   3.6353200233174766E-002  -2.2985204094889571E-002  0.42825848183232973        52.632640658005300     
   3.0060120240480962E-003   3.5466534941153392E-002  -2.2809070447860080E-002  0.42824356942987163        52.642733039962039     
   5.0100200400801601E-003   3.4554449654221241E-002  -2.2625691461908407E-002  0.42822816576634004        52.652839345926225     
   7.0140280561122245E-003   3.3616418382978491E-002  -2.2434878019080506E-002  0.42821140955677139        52.663268804268675     
   9.0180360721442889E-003   3.2651943576146696E-002  -2.2236415956553669E-002  0.42819408430615807        52.673256023048765     
   1.1022044088176353E-002   3.1660538597929631E-002  -2.2030099951351644E-002  0.42817768934268491        52.681349838670378     
   1.3026052104208416E-002   3.0641746353828200E-002  -2.1815718638839871E-002  0.42816290631409432        52.686382604685384     
   1.5030060120240480E-002   2.9595149334985481E-002  -2.1593036677026969E-002  0.42815055667874929        52.688160306813337     
   1.7034068136272545E-002   2.8520311565909739E-002  -2.1361830424446400E-002  0.42814091719406994        52.687741761647061     
   1.9038076152304611E-002   2.7416790563603043E-002  -2.1121868887763438E-002  0.42813349592489680        52.685923346255649     
   2.1042084168336674E-002   2.6284151769387316E-002  -2.0872912431346820E-002  0.42812775425431654        52.682462647555013     
   2.3046092184368736E-002   2.5121935208713912E-002  -2.0614741530618375E-002  0.42812359074590617        52.677514384222427     
   2.5050100200400802E-002   2.3929714950015384E-002  -2.0347096192946397E-002  0.42812010457862110        52.671393430402489     
   2.7054108216432865E-002   2.2707046128220089E-002  -2.0069754933433864E-002  0.42811786615670822        52.663260186605292     
   2.9058116232464931E-002   2.1453523627505917E-002  -1.9782492443979869E-002  0.42811745488837805        52.652290117838412     
   3.1062124248496994E-002   2.0168765852257818E-002  -1.9485077267217595E-002  0.42811671997921535        52.638868875010601     
   3.3066132264529056E-002   1.8852366603130506E-002  -1.9177310401674662E-002  0.42811482363973991        52.623105792782034     
   3.5070140280561123E-002   1.7503945988297649E-002  -1.8858981182310882E-002  0.42811307931222115        52.604492740767903     
   3.7074148296593189E-002   1.6123152120644198E-002  -1.8529870177091144E-002  0.42811303946216561        52.582469887041356     
   3.9078156312625248E-002   1.4709657825165813E-002  -1.8189755208464078E-002  0.42811562124149333        52.556615818766801     
   4.1082164328657314E-002   1.3263155452772131E-002  -1.7838419942653953E-002  0.42812127349020346        52.526561536644671     
   4.3086172344689380E-002   1.1783384065776057E-002  -1.7475632347082170E-002  0.42813024136189581        52.491960846300465     
   4.5090180360721446E-002   1.0270088007070511E-002  -1.7101185723552206E-002  0.42814256449477012        52.452563986804968     
   4.7094188376753505E-002   8.7230501078238692E-003  -1.6714864253207652E-002  0.42815797984687493        52.408273352809246     
   4.9098196392785572E-002   7.1420751161481947E-003  -1.6316458967180633E-002  0.42817593330635229        52.359108190738972     
   5.1102204408817638E-002   5.5269721396778090E-003  -1.5905785747700203E-002  0.42819573360928570        52.305097823381381     
   5.3106212424849697E-002   3.8775935513267645E-003  -1.5482653134572024E-002  0.42821679609014079        52.246154204596330     
   5.5110220440881763E-002   2.1938093689405271E-003  -1.5046895322244526E-002  0.42823888978507402        52.181976260760983     
   5.7114228456913829E-002   4.7552456069102666E-004  -1.4598361630016146E-002  0.42826227651018817        52.112032958033083     
   5.9118236472945888E-002  -1.2772968800428973E-003  -1.4136898340204066E-002  0.42828765674634467        52.035644366187114     
   6.1122244488977955E-002  -3.0646542171033704E-003  -1.3662371320726186E-002  0.42831592478280611        51.952131991538813     
   6.3126252505010014E-002  -4.8864921927946831E-003  -1.3174646097956162E-002  0.42834783781806535        51.860969633532328     
   6.5130260521042080E-002  -6.7427084716919321E-003  -1.2673592229332349E-002  0.42838375803873324        51.761862019676535     
   6.7134268537074146E-002  -8.6331654404991649E-003  -1.2159092970075260E-002  0.42842359237766708        51.654715618302610     
   6.9138276553106212E-002  -1.0557688033288055E-002  -1.1631044281439776E-002  0.42846695259761930        51.539520886504434     
   7.1142284569138278E-002  -1.2516055957423869E-002  -1.1089352623997822E-002  0.42851344631713156        51.416206293813346     
   7.3146292585170344E-002  -1.4508013685302544E-002  -1.0533951667712278E-002  0.42856294792056288        51.284532122731981     
   7.5150300601202411E-002  -1.6533244562267874E-002  -9.9647845948496201E-003  0.42861571444666674        51.144067288458366     
   7.7154308617234463E-002  -1.8591371651875754E-002  -9.3818119684020811E-003  0.42867229390692091        50.994250854866536     
   7.9158316633266529E-002  -2.0681963047409251E-002  -8.7850207917010061E-003  0.42873327202977324        50.834503460609938     
   8.1162324649298595E-002  -2.2804510578129981E-002  -8.1744062168266560E-003  0.42879897507773512        50.664336613126785     
   8.3166332665330661E-002  -2.4958445850147896E-002  -7.5499886156578551E-003  0.42886926494673377        50.483413628398807     
   8.5170340681362727E-002  -2.7143141530736367E-002  -6.9118151452355683E-003  0.42894352263717067        50.291539942275094     
   8.7174348697394793E-002  -2.9357905934268898E-002  -6.2599556419199488E-003  0.42902084251881445        50.088589935694039     
   8.9178356713426860E-002  -3.1601994093580631E-002  -5.5945150936150909E-003  0.42910037625515562        49.874402023100828     
   9.1182364729458912E-002  -3.3874603128448207E-002  -4.9156307032824677E-003  0.42918169977423642        49.648686106303636     
   9.3186372745490978E-002  -3.6174863230019866E-002  -4.2234648203050857E-003  0.42926505699643008        49.410983524018732     
   9.5190380761523044E-002  -3.8501839786486712E-002  -3.5182074507080557E-003  0.42935137042937693        49.160700708292609     
   9.7194388777555110E-002  -4.0854519085804550E-002  -2.8000612015659891E-003  0.42944199355637064        48.897209452568198     
   9.9198396793587176E-002  -4.3231808190068409E-002  -2.0692391527636633E-003  0.42953828478662848        48.619978595855272     
  0.10120240480961924       -4.5632553633263670E-002  -1.3259794147123347E-003  0.42964115790638968        48.328687027040338     
  0.10320641282565131       -4.8055535417445214E-002  -5.7053577065006075E-004  0.42975077472771389        48.023273731654811     
  0.10521042084168336       -5.0499475617091324E-002   1.9681512638670734E-004  0.42986649015350042        47.703904479897325     
  0.10721442885771543       -5.2963052114543226E-002   9.7575947191068683E-004  0.42998706068010789        47.370866528304759     
  0.10921843687374749       -5.5444893073844273E-002   1.7659483525842262E-003  0.43011103461810113        47.024426995603420     
  0.11122244488977956       -5.7943574751806733E-002   2.5669944540081813E-003  0.43023719139575578        46.664698551585182     
  0.11322645290581163       -6.0457615436433632E-002   3.3784721136101326E-003  0.43036489260530297        46.291549325425677     
  0.11523046092184369       -6.2985460590377199E-002   4.1999259042172048E-003  0.43049424077397891        45.904578306176710     
  0.11723446893787576       -6.5525489942845613E-002   5.0308591184635267E-003  0.43062599897755538        45.503158481269594     
  0.11923847695390781       -6.8076000499631334E-002   5.8707469739397670E-003  0.43076129263199703        45.086530338094306     
  0.12124248496993988       -7.0635195797659603E-002   6.7190423921751046E-003  0.43090119131271498        44.653908530932981     
  0.12324649298597194       -7.3201208477974830E-002   7.5751485475748998E-003  0.43104631875029642        44.204552842998481     
  0.12525050100200399       -7.5772041736176354E-002   8.4384661323728301E-003  0.43119662817721222        43.737759781708036     
  0.12725450901803606       -7.8345697789698951E-002   9.3082863750827884E-003  0.43135143023464528        43.252746221647051     
  0.12925851703406813       -8.0919895236717360E-002   1.0184619096530415E-002  0.43150954680570652        42.748409106546923     
  0.13126252505010019       -8.3492469469116884E-002   1.1066463938517349E-002  0.43166982916341301        42.222996253376941     
  0.13326653306613226       -8.6060651217930023E-002   1.1952489230224187E-002  0.43183138219212680        41.673827373012813     
  0.13527054108216433       -8.8622006921873636E-002   1.2841114254148899E-002  0.43199373135018726        41.096933080321740     
  0.13727454909819639       -9.1173427050926001E-002   1.3731045726830430E-002  0.43215688269225105        40.486645554115050     
  0.13927855711422846       -9.3711695678256227E-002   1.4625158334292438E-002  0.43232099973192850        39.835105011750379     
  0.14128256513026052       -9.6229710325287390E-002   1.5514600895930965E-002  0.43248718460002322        39.131643972541369     
  0.14328657314629259       -9.8723167482918192E-002   1.6396927866872441E-002  0.43265563227833331        38.362455641589669     
  0.14529058116232466      -0.10119664179522266        1.7288404423214443E-002  0.43282546823403018        37.509501617986885     
  0.14729458917835672      -0.10361619427221432        1.8155382193870188E-002  0.43299743093535392        36.550025396749774     
  0.14929859719438879      -0.10598764941271455        1.9005494564512216E-002  0.43316888251170677        35.456482848184919     
  0.15130260521042085      -0.10832669321279235        1.9869155488167575E-002  0.43333800945992418        34.195120190113123     
  0.15330661322645289      -0.11054911559772185        2.0668647447297170E-002  0.43350638278942588        32.728085222054069     
  0.15531062124248496      -0.11268036994028324        2.1438291947245933E-002  0.43366844460865883        31.016091767665610     
  0.15731462925851702      -0.11474434167318918        2.2216223603349960E-002  0.43382369578701563        29.020364390655480     
  0.15931863727454909      -0.11660352613977878        2.2878793559479960E-002  0.43397349013798331        26.712307980728976     
  0.16132264529058116      -0.11829893105490147        2.3478934420749081E-002  0.43410881112062549        24.082466556218783     
  0.16332665330661322      -0.11985782023243985        2.4058484827734209E-002  0.43423121861337044        21.149215938055328     
  0.16533066132264529      -0.12113718440358467        2.4490477177241732E-002  0.43434265532063310        17.973565457677992     
  0.16733466933867736      -0.12216348556175470        2.4811770136069000E-002  0.43443527544411320        14.665382147471338     
  0.16933867735470942      -0.12300317662689268        2.5089042629346095E-002  0.43451137138284918        11.379559625013600     
  0.17134268537074149      -0.12355239854108306        2.5211718719339728E-002  0.43457557701532162        8.3019446892766950     
  0.17334669338677355      -0.12384929487441551        2.5207278997657324E-002  0.43462329275889500        5.6149797932825143     
  0.17535070140280562      -0.12398571913960529        2.5139434568391700E-002  0.43465520687267739        3.4947526470231121     
  0.17735470941883769      -0.12398960104576680        2.4995490193399021E-002  0.43470166197809879        2.0915185852552955     
  0.17935871743486975      -0.12390977873688129        2.4849794741729374E-002  0.43475861804207627        1.3116617160829400     
  0.18136272545090179      -0.12378660903004997        2.4682647829087519E-002  0.43477389618262974       0.87144386395622286     
  0.18336673346693386      -0.12363410032410779        2.4500671350323501E-002  0.43473473811134089       0.61560487934573405     
  0.18537074148296592      -0.12346188166127114        2.4307779919613366E-002  0.43470824833652882       0.46246001494604921     
  0.18737474949899799      -0.12327747027200596        2.4104830565047017E-002  0.43476521639972232       0.36826098422235931     
  0.18937875751503006      -0.12308144594557346        2.3896915038854792E-002  0.43488479257511070       0.30877750634574536     
  0.19138276553106212      -0.12287837649485847        2.3683229442557966E-002  0.43496727121804796       0.27020080055169082     
  0.19338677354709419      -0.12267076213086807        2.3463483454378164E-002  0.43494518687172190       0.24462090954766644     
  0.19539078156312625      -0.12245552164499038        2.3242034668731006E-002  0.43486006366443170       0.22752851770440732     
  0.19739478957915832      -0.12223778264385057        2.3014584601439431E-002  0.43481090993873128       0.21624764040029990     
  0.19939879759519039      -0.12201599809781231        2.2783159335650879E-002  0.43484624130961907       0.20899619476342163     
  0.20140280561122245      -0.12178724155682681        2.2551141354005325E-002  0.43493126181789116       0.20439704565952668     
  0.20340681362725452      -0.12155889566074884        2.2311337333689365E-002  0.43500320608201304       0.20147852346187733     
  0.20541082164328658      -0.12132524607182626        2.2069175379621081E-002  0.43505883194571271       0.19966756211058281     
  0.20741482965931865      -0.12108497626730040        2.1826171493333418E-002  0.43506673292041576       0.19854380656890819     
  0.20941883767535069      -0.12084482611260644        2.1575577527004248E-002  0.43505626935174702       0.19790402946930602     
  0.21142284569138275      -0.12060062550712371        2.1321308177996143E-002  0.43507071653271245       0.19757029416891783     
  0.21342685370741482      -0.12034878884651565        2.1066908570786014E-002  0.43509235296094384       0.19744193798909021     
  0.21543086172344689      -0.12009619089520293        2.0805209098042999E-002  0.43510671707680737       0.19740418014771149     
  0.21743486973947895      -0.11984057182095133        2.0538220180024658E-002  0.43512046533229248       0.19739678003907418     
  0.21943887775551102      -0.11957647570278974        2.0271383126691210E-002  0.43514256618949981       0.19743047769896033     
  0.22144288577154309      -0.11931090167813327        1.9997321247238322E-002  0.43517425539988586       0.19754711923562771     
  0.22344689378757515      -0.11904266464122192        1.9717006298993315E-002  0.43521189132065569       0.19777251652593855     
  0.22545090180360722      -0.11876517569969575        1.9436986975796506E-002  0.43525521041193138       0.19810838361166191     
  0.22745490981963928      -0.11848596725024932        1.9149182492414308E-002  0.43528619501281518       0.19850379634019968     
  0.22945891783567135      -0.11820388442548738        1.8854486229521600E-002  0.43530739943366842       0.19884531567055536     
  0.23146292585170342      -0.11791170066709301        1.8560088986554712E-002  0.43532297221898164       0.19913855814523138     
  0.23346693386773548      -0.11761774060734416        1.8257135006064105E-002  0.43533883389663097       0.19938698001174368     
  0.23547094188376755      -0.11732053074738437        1.7946863955930249E-002  0.43536291659903703       0.19961324156294905     
  0.23747494989979959      -0.11701243698052989        1.7636939680879347E-002  0.43538762210403043       0.19982950699695623     
  0.23947895791583165      -0.11670246342282084        1.7317747541291537E-002  0.43541646171725246       0.20003803267581879     
  0.24148296593186372      -0.11638898978005131        1.6990637725799732E-002  0.43545182696549711       0.20024301428387825     
  0.24348697394789579      -0.11606373145045012        1.6663860148066995E-002  0.43549192290432748       0.20045009097687794     
  0.24549098196392785      -0.11573644724102758        1.6327000882550274E-002  0.43553645429607468       0.20065237972082131     
  0.24749498997995992      -0.11540513672387730        1.5981711178407826E-002  0.43557418708383067       0.20083892996473782     
  0.24949899799599198      -0.11506103559351519        1.5636618296869194E-002  0.43560255585080798       0.20100898750483320     
  0.25150300601202402      -0.11471526542068906        1.5279925360108594E-002  0.43562866337120965       0.20116699805596777     
  0.25350701402805609      -0.11436389256139888        1.4915123559707345E-002  0.43565402125109592       0.20132267999882136     
  0.25551102204408815      -0.11399887723165446        1.4550045563756088E-002  0.43567771179405107       0.20147601855872255     
  0.25751503006012022      -0.11363328756711229        1.4171037776824347E-002  0.43570421796552611       0.20162714427512113     
  0.25951903807615229      -0.11325948199212574        1.3785189688900214E-002  0.43573349767759922       0.20177877258182225     
  0.26152304609218435      -0.11287181859110958        1.3397856214662858E-002  0.43576594774034738       0.20193425027398490     
  0.26352705410821642      -0.11248444261483556        1.2994483269697991E-002  0.43580498831666425       0.20209446417021126     
  0.26553106212424848      -0.11208572542302722        1.2586017522040147E-002  0.43584842176271549       0.20226432579200732     
  0.26753507014028055      -0.11167372520880804        1.2173824114234056E-002  0.43589392099574553       0.20243798829669310     
  0.26953907815631262      -0.11126233154592209        1.1743827274611443E-002  0.43594005424701154       0.20260090465479386     
  0.27154308617234468      -0.11083573457792673        1.1310762314821549E-002  0.43598034509916417       0.20275697734053838     
  0.27354709418837675      -0.11039743067425054        1.0870489119418158E-002  0.43601769585656741       0.20290582746920613     
  0.27555110220440882      -0.10995890414477226        1.0411210537287066E-002  0.43605623648136432       0.20305405252593864     
  0.27755511022044088      -0.10950106522342368        9.9510387989717487E-003  0.43609158325329644       0.20320362877689505     
  0.27955911823647295      -0.10903440923260099        9.4785869124935293E-003  0.43612680316043700       0.20335497783228873     
  0.28156312625250501      -0.10856457802865466        8.9875683556412313E-003  0.43616367618939106       0.20350832278229711     
  0.28356713426853708      -0.10807189866757617        8.4971468325187264E-003  0.43620064359447569       0.20366816203637556     
  0.28557114228456915      -0.10757478865804412        7.9877659940892458E-003  0.43624245018858282       0.20383289917046604     
  0.28757515030060121      -0.10706862143991022        7.4632538066146011E-003  0.43629011848919125       0.20400460541592783     
  0.28957915831663328      -0.10653847855174392        6.9380147475340236E-003  0.43633967549007191       0.20418172480069613     
  0.29158316633266534      -0.10600790238740736        6.3875134389933669E-003  0.43639189087012142       0.20434938964518939     
  0.29358717434869741      -0.10545969214822191        5.8278399395422925E-003  0.43644068481680959       0.20451290235103070     
  0.29559118236472948      -0.10489027377127162        5.2615228385719318E-003  0.43648657293523996       0.20466789856975931     
  0.29759519038076154      -0.10432137800895519        4.6664172690339262E-003  0.43653600895087052       0.20481873687851157     
  0.29959919839679361      -0.10372505156572362        4.0687274557758618E-003  0.43658275855780126       0.20497240433727404     
  0.30160320641282568      -0.10311490971266087        3.4536287547490430E-003  0.43662928532471273       0.20512683873220267     
  0.30360721442885774      -0.10249964641972829        2.8112031133060798E-003  0.43667730922493081       0.20528142078063968     
  0.30561122244488975      -0.10185015619719257        2.1697108651718131E-003  0.43672246705987494       0.20544089642685809     
  0.30761523046092182      -0.10119605429225964        1.4973273948545376E-003  0.43676926504525460       0.20560282617321141     
  0.30961923847695388      -0.10052373812502573        8.0610064403465365E-004  0.43681696409395099       0.20576997481396270     
  0.31162324649298595       -9.9817576481443709E-002   1.1007554689223310E-004  0.43686106062806696       0.20594113279576587     
  0.31362725450901802       -9.9112548828058256E-002  -6.2696242578435288E-004  0.43691090474364996       0.20611025947572381     
  0.31563126252505008       -9.8371274009430701E-002  -1.3702447960978242E-003  0.43696162599272914       0.20628496772273081     
  0.31763527054108215       -9.7607424572755327E-002  -2.1353811069346499E-003  0.43701659039741159       0.20646160456468546     
  0.31963927855711421       -9.6837315599333978E-002  -2.9407016616693469E-003  0.43707319985839505       0.20664247541899147     
  0.32164328657314628       -9.6018156869555324E-002  -3.7449902744723326E-003  0.43711065095687585       0.20678029975116777     
  0.32364729458917835       -9.5193407920840772E-002  -4.5947562579989878E-003  0.43714113408514288       0.20686295888410117     
  0.32565130260521041       -9.4338283216669469E-002  -5.4675524526009486E-003  0.43716924272642393       0.20696074094466868     
  0.32765531062124248       -9.3439905321887465E-002  -6.3531292725170470E-003  0.43717098137839122       0.20700913408995378     
  0.32965931863727455       -9.2540806383035912E-002  -7.2962618821050332E-003  0.43718758999301516       0.20704040055846390     
  0.33166332665330661       -9.1581501146131297E-002  -8.2406098989785386E-003  0.43717887968832597       0.20705920488028262     
  0.33366733466933868       -9.0608452923813559E-002  -9.2359282595381870E-003  0.43715734788130001       0.20705216695141260     
  0.33567134268537074       -8.9601068065249423E-002  -1.0265036249295714E-002  0.43709779873014748       0.20696782279216189     
  0.33767535070140281       -8.8539586696189304E-002  -1.1312013964684543E-002  0.43697368799654734       0.20672658147466838     
  0.33967935871743488       -8.7471422011862740E-002  -1.2428599499854672E-002  0.43675748086193011       0.20623291249622042     
  0.34168336673346694       -8.6325900918759899E-002  -1.3549093015452049E-002  0.43638141649524920       0.20536755941715840     
  0.34368737474949901       -8.5171578922033420E-002  -1.4747855648377916E-002  0.43576680837731896       0.20390938527707483     
  0.34569138276553107       -8.3943023211652062E-002  -1.5966439454252319E-002  0.43475961207495140       0.20153329157949484     
  0.34769539078156314       -8.2679847129562667E-002  -1.7253028216798597E-002  0.43313653975695510       0.19772916323618206     
  0.34969939879759521       -8.1354677332475409E-002  -1.8590979633664420E-002  0.43052366638954176       0.19176104113604711     
  0.35170340681362727       -7.9959627878052442E-002  -1.9985989509975297E-002  0.42632028809933736       0.18258259640421640     
  0.35370741482965934       -7.8509226483163205E-002  -2.1469753759950524E-002  0.41953797718844676       0.16880559112378499     
  0.35571142284569141       -7.6948784412306029E-002  -2.3009023360207336E-002  0.40847597079597742       0.14884512373058342     
  0.35771543086172347       -7.5326335718637435E-002  -2.4677908874056301E-002  0.39011178887551762       0.12144204021604262     
  0.35971943887775554       -7.3551751134579804E-002  -2.6417069671127533E-002  0.35858354621465255        8.6971617696705680E-002
  0.36172344689378755       -7.1688457686146553E-002  -2.8325607089123534E-002  0.30065646965332327        4.9248980054759230E-002
  0.36372745490981961       -6.9634227457255629E-002  -3.0343875636254125E-002  0.20616980375545380        2.0418629749415784E-002
  0.36573146292585168       -6.7434838303130240E-002  -3.2574119984952694E-002  0.11994333603580437        9.6209171428277927E-003
  0.36773547094188375       -6.4991314392238361E-002  -3.4996409202759322E-002   6.0764015093537418E-002   6.0594079202030008E-003
  0.36973947895791581       -6.2292652241876384E-002  -3.7708265902503500E-002   2.7975110092390284E-002   4.7227834532574328E-003
  0.37174348697394788       -5.9239380612673510E-002  -4.0755351729406156E-002   1.2316644186750899E-002   4.1916615106801372E-003
  0.37374749498997994       -5.5750886320623701E-002  -4.4246211608124121E-002   5.4286989076219204E-003   3.9756087895481546E-003
  0.37575150300601201       -5.2295640378428238E-002  -4.7701928450991436E-002   2.4991006520947109E-003   3.8866447818026078E-003
  0.37775551102204408       -4.9779984615973605E-002  -5.0217110092216868E-002   1.2536327569498953E-003   3.8495487124094114E-003
  0.37975951903807614       -4.8168348853575113E-002  -5.1828051117779592E-002   7.2465275742613689E-004   3.8339527809400915E-003
  0.38176352705410821       -4.7299295504024903E-002  -5.2697619027387732E-002   4.9771593924554226E-004   3.8272657009537181E-003
  0.38376753507014028       -4.6956445973171779E-002  -5.3042372808112283E-002   4.0128962890093116E-004   3.8244262249573129E-003
  0.38577154308617234       -4.6900710280842833E-002  -5.3099052628537750E-002   3.5555465692794737E-004   3.8231210741005027E-003
  0.38777555110220441       -4.6955095701604922E-002  -5.3038043583228181E-002   3.3116688431157414E-004   3.8223899915404806E-003
  0.38977955911823647       -4.7204580183360621E-002  -5.2799984814239885E-002   3.1815636828078688E-004   3.8220784228950909E-003
  0.39178356713426854       -4.7764584865747153E-002  -5.2227801065804338E-002   3.0795000809147750E-004   3.8218192034549657E-003
  0.39378757515030061       -4.8800890664314360E-002  -5.1203083004867096E-002   3.0760228124165006E-004   3.8217025770415059E-003
  0.39579158316633267       -5.0437065832167713E-002  -4.9557870463512982E-002   3.0397006860695224E-004   3.8216519001792377E-003
  0.39779559118236474       -5.2834212403193158E-002  -4.7167576944097976E-002   2.8081542358878055E-004   3.8212589766690821E-003
  0.39979959919839680       -5.6109722421514734E-002  -4.3887992094455971E-002   2.1920492222159504E-004   3.8199480525837218E-003
  0.40180360721442887       -6.0379760699950200E-002  -3.9620415391555364E-002   1.1730136220271142E-004   3.8175676126800109E-003
  0.40380761523046094       -6.5710339400027976E-002  -3.4289004995318575E-002  -2.1538670409321230E-005   3.8143337212947622E-003
  0.40581162324649300       -7.2124207540656793E-002  -2.7875517168110167E-002  -1.9574854497694195E-004   3.8103307316539291E-003
  0.40781563126252507       -7.9269935095943891E-002  -2.0729846328817060E-002  -3.6298381561840131E-004   3.8074743609805540E-003
  0.40981963927855714       -8.5141790142848325E-002  -1.4858058068953565E-002  -1.8995317696210323E-004   3.8089197037595979E-003
  0.41182364729458920       -8.9488548381518179E-002  -1.0511347487771544E-002   8.9523808502755441E-007   3.8138044908807315E-003
  0.41382765531062127       -9.2661300648324979E-002  -7.3386287816857472E-003   2.9593845601590983E-005   3.8151654249940856E-003
  0.41583166332665333       -9.4941892005449752E-002  -5.0580607203900632E-003   2.2381015294085776E-005   3.8152570559925824E-003
  0.41783567134268534       -9.6557171684606286E-002  -3.4427970013664903E-003   1.3560806106891986E-005   3.8150439314997803E-003
  0.41983967935871741       -9.7685073342096793E-002  -2.3149061428321795E-003   7.5773761342251588E-006   3.8148781507357128E-003
  0.42184368737474948       -9.8461907028417020E-002  -1.5380796756978270E-003   3.9379994028972853E-006   3.8147915918001953E-003
  0.42384769539078154       -9.8989878880056836E-002  -1.0101125936811677E-003   1.9345119643400842E-006   3.8147441705816422E-003
  0.42585170340681361       -9.9344118353642624E-002  -6.5587623531920478E-004   9.1144019551787857E-007   3.8147195978479476E-003
  0.42785571142284567       -9.9578838788758450E-002  -4.2115781214918321E-004   4.1495079685074986E-007   3.8147075221232102E-003
  0.42985971943887774       -9.9732486156525274E-002  -2.6751172958271505E-004   1.8327056794908413E-007   3.8147018308319464E-003
  0.43186372745490981       -9.9831880484779992E-002  -1.6811821350944423E-004   7.8678595805693239E-008   3.8146992398898822E-003
  0.43386773547094187       -9.9895441798548770E-002  -1.0455740761732208E-004   3.2847137951935387E-008   3.8146980959329084E-003
  0.43587174348697394       -9.9935634104706308E-002  -6.4365415783643773E-005   1.3323206353479959E-008   3.8146976050586383E-003
  0.43787575150300601       -9.9960771953320496E-002  -3.9227759743212287E-005   5.2356858222555744E-009   3.8146974002138596E-003
  0.43987975951903807       -9.9976326514210234E-002  -2.3673315668920238E-005   1.9817782080512971E-009   3.8146973171393956E-003
  0.44188376753507014       -9.9985850854017386E-002  -1.4149046034100744E-005   7.1417096780193348E-010   3.8146972844782913E-003
  0.44388777555110220       -9.9991623257969744E-002  -8.3766838330416493E-006   2.3909202417135546E-010   3.8146972720950749E-003
  0.44589178356713427       -9.9995086758059723E-002  -4.9132083516259897E-006   6.9991088547232466E-011   3.8146972676147313E-003
  0.44789579158316634       -9.9997144530990303E-002  -2.8554497918936241E-006   1.4385513360067143E-011   3.8146972661019288E-003
  0.44989979959919840       -9.9998355369182293E-002  -1.6446199161569401E-006  -1.3499078763606148E-012   3.8146972656480527E-003
  0.45190380761523047       -9.9999061133576914E-002  -9.3886029111600145E-007  -4.1374295537543690E-012   3.8146972655514655E-003
  0.45390781563126253       -9.9999468695053884E-002  -5.3130152562150272E-007  -3.3751762322316871E-012   3.8146972655448107E-003
  0.45591182364729460       -9.9999701910621241E-002  -2.9808748637526151E-007  -2.2779301740396836E-012   3.8146972655704477E-003
  0.45791583166332667       -9.9999834168334273E-002  -1.6583062723371044E-007  -1.4258577613738967E-012   3.8146972655928296E-003
  0.45991983967935873       -9.9999908512786631E-002  -9.1486648039006765E-008  -8.3888436955545506E-013   3.8146972656060460E-003
  0.46192384769539080       -9.9999949941593946E-002  -5.0058100702892711E-008  -4.7358522660086214E-013   3.8146972656142308E-003
  0.46392785571142287       -9.9999972831405257E-002  -2.7168431143476202E-008  -2.5999217479027067E-013   3.8146972656190512E-003
  0.46593186372745493       -9.9999985372200506E-002  -1.4627712531191945E-008  -1.4037598122741629E-013   3.8146972656217778E-003
  0.46793587174348700       -9.9999992186259989E-002  -7.8136941829764359E-009  -7.4655687574332285E-014   3.8146972656232722E-003
  0.46993987975951906       -9.9999995858554361E-002  -4.1414216723044339E-009  -3.9282610743005457E-014   3.8146972656240802E-003
  0.47194388777555113       -9.9999997821781442E-002  -2.1782061303534799E-009  -2.0360757087188726E-014   3.8146972656245199E-003
  0.47394789579158314       -9.9999998863028794E-002  -1.1369648060774484E-009  -1.0237253779407546E-014   3.8146972656247537E-003
  0.47595190380761521       -9.9999999410971027E-002  -5.8902570494761566E-010  -4.7446981082214542E-015   3.8146972656248881E-003
  0.47795591182364727       -9.9999999697097691E-002  -3.0290063024711692E-010  -2.0379844185287851E-015   3.8146972656249696E-003
  0.47995991983967934       -9.9999999845373222E-002  -1.5462594641024386E-010  -1.2306869312238884E-015   3.8146972656249948E-003
  0.48196392785571140       -9.9999999921634553E-002  -7.8365068876104164E-011  -5.9263850395129302E-016   3.8146972656250000E-003
  0.48396793587174347       -9.9999999960569116E-002  -3.9430718323413746E-011  -3.3691838813807779E-016   3.8146972656250000E-003
  0.48597194388777554       -9.9999999980296309E-002  -1.9703616682139986E-011   3.6733556012731059E-016   3.8146972656250000E-003
  0.48797595190380760       -9.9999999990230085E-002  -9.7698853428741208E-012   2.6550674568781028E-016   3.8146972656250000E-003
  0.48997995991983967       -9.9999999995173616E-002  -4.8263734709204694E-012   4.9061383803592330E-016   3.8146972656250000E-003
  0.49198396793587174       -9.9999999997664749E-002  -2.3352547120505599E-012   6.2047374367135986E-016   3.8146972656250000E-003
  0.49398797595190380       -9.9999999998809583E-002  -1.1904503441296085E-012   7.5404535018297515E-016   3.8146972656250000E-003
  0.49599198396793587       -9.9999999999540914E-002  -4.5910682662982564E-013   8.1489782520978177E-016   3.8146972656250000E-003
  0.49799599198396793       -9.9999999998809583E-002  -1.1904503441296085E-012   7.5404535018297515E-016   3.8146972656250000E-003
  0.50000000000000000       -9.9999999998809583E-002  -1.1904503441296085E-012   7.5404535018297515E-016   3.8146972656250000E-003


==> DataFiles/ShockTubeTests/ShockTube_finiteRelaxation/data_points.txt <==
 -0.50000000000000000        9.9999999999911215E-002  -9.2098214311190784E-014  -4.3283085085707667E-013   0.0000000000000000        1.9950000000015933        1.5793095115967943E-013   1.0000000000005285     
 -0.49665551839464883        9.9999999999911215E-002  -9.2098214311190784E-014  -4.3283085085707667E-013   0.0000000000000000        1.9950000000015933        0.0000000000000000        1.0000000000005285     
 -0.49331103678929766        9.9999999999911215E-002  -9.2098214311190784E-014  -4.3283085085707667E-013   0.0000000000000000        1.9950000000015933        0.0000000000000000        1.0000000000005285     
 -0.48996655518394649        9.9999999999800512E-002  -2.0323933765554287E-013  -4.5461453500542629E-013   0.0000000000000000        1.9950000000016661        4.7576666029357649E-013   1.0000000000005547     
 -0.48662207357859533        9.9999999999710140E-002  -2.9385445664242546E-013  -3.0610074223864863E-013   0.0000000000000000        1.9950000000011225        4.2071587628735818E-013   1.0000000000003757     
 -0.48327759197324416        9.9999999999651146E-002  -3.5266442965783693E-013   2.0094704596946955E-014   0.0000000000000000        1.9949999999999255        1.6545560565663657E-013  0.99999999999998024     
 -0.47993311036789299        9.9999999999629552E-002  -3.7451648797237935E-013   4.6131267498748123E-013   0.0000000000000000        1.9949999999983064       -2.5971462493197889E-013  0.99999999999944089     
 -0.47658862876254182        9.9999999999644443E-002  -3.5932302741008463E-013   8.9224713596489538E-013   0.0000000000000000        1.9949999999967263       -7.4034369784337270E-013  0.99999999999891021     
 -0.47324414715719065        9.9999999999690406E-002  -3.1324145613535654E-013   1.1522949647401333E-012   0.0000000000000000        1.9949999999957733       -1.1315133629696789E-012  0.99999999999858424     
 -0.46989966555183948        9.9999999999757672E-002  -2.4586295407533633E-013   1.0932404358720917E-012   0.0000000000000000        1.9949999999959913       -1.2451153816503195E-012  0.99999999999864564     
 -0.46655518394648832        9.9999999999834416E-002  -1.6851758001649300E-013   6.3217356845576984E-013   0.0000000000000000        1.9949999999976840       -9.6889032616913792E-013  0.99999999999919975     
 -0.46321070234113715        9.9999999999909564E-002  -9.3074447828062675E-014  -2.0472743459023108E-013   0.0000000000000000        1.9950000000007522       -2.4872216326955021E-013   1.0000000000002176     
 -0.45986622073578598        9.9999999999973596E-002  -2.9411636859619658E-014  -1.2617726800520293E-012   0.0000000000000000        1.9950000000046246        8.0869749764135703E-013   1.0000000000015128     
 -0.45652173913043476       0.10000000000001814        1.7221478877590992E-014  -2.2704005291450521E-012   0.0000000000000000        1.9950000000083172        1.9690914734819815E-012   1.0000000000027558     
 -0.45317725752508359       0.10000000000004304        4.0530363924730858E-014  -2.9040423811226863E-012   0.0000000000000000        1.9950000000106409        2.8985725191003557E-012   1.0000000000035478     
 -0.44983277591973242       0.10000000000004498        4.4758246456216396E-014  -2.8634246477151310E-012   0.0000000000000000        1.9950000000105044        3.2473201542379084E-012   1.0000000000035205     
 -0.44648829431438125       0.10000000000003263        2.9784031677184884E-014  -1.9693656438960311E-012   0.0000000000000000        1.9950000000072439        2.7294120897576079E-012   1.0000000000024489     
 -0.44314381270903008       0.10000000000000794        8.4866341544071439E-015  -2.3630063108631247E-013   0.0000000000000000        1.9950000000008976        1.2468114390280260E-012   1.0000000000003455     
 -0.43979933110367891        9.9999999999987224E-002  -1.6106657228064897E-014   2.0975594198210006E-012   0.0000000000000000        1.9949999999923280       -1.0556798131219456E-012  0.99999999999749656     
 -0.43645484949832775        9.9999999999974387E-002  -2.4390889444727989E-014   4.5951793099242373E-012   0.0000000000000000        1.9949999999831480       -3.8059316757402005E-012  0.99999999999443223     
 -0.43311036789297658        9.9999999999993566E-002  -1.0224004485029258E-014   6.6862313859621802E-012   0.0000000000000000        1.9949999999754717       -6.4236413389709019E-012  0.99999999999184841     
 -0.42976588628762541       0.10000000000005450        5.9939383950266010E-014   7.7641620071749334E-012   0.0000000000000000        1.9949999999715435       -8.2423457945349509E-012  0.99999999999049194     
 -0.42642140468227424       0.10000000000020440        2.1306996353785514E-013   7.3046680991775384E-012   0.0000000000000000        1.9949999999732888       -8.5998051165771667E-012  0.99999999999101363     
 -0.42307692307692307       0.10000000000057063        4.9138047630031292E-013   4.9911344024085868E-012   0.0000000000000000        1.9949999999818269       -7.0115003169738095E-012  0.99999999999380129     
 -0.41973244147157190       0.10000000000119899        8.9188803981220895E-013   8.2788515750831079E-013   0.0000000000000000        1.9949999999970922       -3.2865889501703736E-012  0.99999999999884948     
 -0.41638795986622074       0.10000000000165285        1.3613562056035202E-012  -4.8039841669685164E-012   0.0000000000000000        1.9950000000176860        2.3609480204321592E-012   1.0000000000057123     
 -0.41304347826086957       0.10000000000192973        1.5783448606630139E-012  -1.1148689442999087E-011   0.0000000000000000        1.9950000000408190        9.2791574657270614E-012   1.0000000000134781     
 -0.40969899665551840       0.10000000000196908        1.7523836714329154E-012  -1.7120067247682068E-011   0.0000000000000000        1.9950000000625914        1.6399080751825000E-011   1.0000000000208371     
 -0.40635451505016723       0.10000000000207479        1.6138329533699666E-012  -2.1443888394945495E-011   0.0000000000000000        1.9950000000784689        2.2363991465304873E-011   1.0000000000262175     
 -0.40301003344481606       0.10000000000178050        1.5268967769820046E-012  -2.2875597371708459E-011   0.0000000000000000        1.9950000000839139        2.5712691914168774E-011   1.0000000000280431     
 -0.39966555183946489       0.10000000000130128        1.0804391861513274E-012  -2.0478468365745092E-011   0.0000000000000000        1.9950000000754351        2.5111473286160365E-011   1.0000000000251679     
 -0.39632107023411373       0.10000000000032490        4.1658399142230221E-013  -1.3907540201636118E-011   0.0000000000000000        1.9950000000516943        1.9813484531497069E-011   1.0000000000171729     
 -0.39297658862876256        9.9999999999017486E-002  -6.0432690925511611E-013  -3.5697264140264422E-012   0.0000000000000000        1.9950000000139365        9.8041817668653949E-012   1.0000000000043039     
 -0.38963210702341139        9.9999999998078015E-002  -1.5502329012289973E-012   9.6122343888673980E-012   0.0000000000000000        1.9949999999655761       -4.0875817497536452E-012  0.99999999998785150     
 -0.38628762541806022        9.9999999997325700E-002  -2.3028551215174757E-012   2.4508767954845029E-011   0.0000000000000000        1.9949999999109771       -2.0670849229462342E-011  0.99999999997071509     
 -0.38294314381270905        9.9999999996445030E-002  -3.1396441429894764E-012   3.9894481231888516E-011   0.0000000000000000        1.9949999998538521       -3.8531135591264686E-011  0.99999999995429800     
 -0.37959866220735788        9.9999999995275896E-002  -4.4442347438166123E-012   5.4539352773369083E-011   0.0000000000000000        1.9949999997982015       -5.6182845097543304E-011  0.99999999993342237     
 -0.37625418060200672        9.9999999993158867E-002  -6.4888034651286059E-012   6.7152108908056295E-011   0.0000000000000000        1.9949999997525838       -7.2284538901290959E-011  0.99999999990786437     
 -0.37290969899665549        9.9999999989419219E-002  -9.9034082386078124E-012   7.5529465188163483E-011   0.0000000000000000        1.9949999997289476       -8.5073734093744424E-011  0.99999999990612176     
 -0.36956521739130432        9.9999999981168958E-002  -1.3089551605315900E-011   7.7306315155956039E-011   0.0000000000000000        1.9949999997218328       -8.8185577007765992E-011  0.99999999994905087     
 -0.36622073578595316        9.9999999972099393E-002  -1.4184077239264234E-011   7.4199345386376726E-011   0.0000000000000000        1.9949999997150418       -3.2304140112183643E-011  0.99999999995236211     
 -0.36287625418060199        9.9999999974654225E-002   4.8948933240331336E-012   5.9003526142176201E-011   0.0000000000000000        1.9949999997432206       -2.4043961145586291E-012  0.99999999995607347     
 -0.35953177257525082       0.10000000004706214        3.6503399082942894E-011  -2.9886148213461104E-010   0.0000000000000000        1.9950000009650111        5.8945972132716465E-011   1.0000000006250664     
 -0.35618729096989965       0.10000000032622906        2.9603220412871475E-010  -2.7473344814749420E-009   0.0000000000000000        1.9950000099575302        1.2944219294783126E-009   1.0000000023953164     
 -0.35284280936454848       0.10000000057400993        5.5432396155529856E-010  -6.0710404982231845E-009   0.0000000000000000        1.9950000225434752        2.6437928835817103E-009   1.0000000030045884     
 -0.34949832775919731       0.10000000080409492        8.5641492044198167E-010  -9.2579864107851447E-009   0.0000000000000000        1.9950000342897447        2.9381837732349304E-009   1.0000000027568288     
 -0.34615384615384615       0.10000000912391079        7.9736493870400467E-009  -1.1192689711312138E-008   0.0000000000000000        1.9950000401473589        2.5120375444128797E-009   1.0000000011713241     
 -0.34280936454849498       0.10000010351044644        6.7401910762401863E-008  -9.9997776581781441E-009   0.0000000000000000        1.9950000327957023        5.6441873209082073E-010   1.0000000002788016     
 -0.33946488294314381       0.10000026286635817        5.5247008161410394E-008  -1.0649685039157622E-008   0.0000000000000000        1.9950000172472870       -1.2366428533398355E-009   1.0000000032365115     
 -0.33612040133779264        9.9947257882424881E-002  -4.4258869764779183E-005   1.8816461149496688E-004   0.0000000000000000        1.9943280864932986       -1.0564703054853841E-005  0.99947768494603284     
 -0.33277591973244147        9.9143302640217465E-002  -7.2289030247482710E-004   5.8783298275563731E-003   0.0000000000000000        1.9736506668818623       -1.9196306666209922E-003  0.99515909201194763     
 -0.32943143812709030        9.7866971988723045E-002  -1.7519926232415874E-003   1.6280146208444465E-002   0.0000000000000000        1.9363296515855599       -7.0253239696836528E-003  0.99067784926485247     
 -0.32608695652173914        9.6475228553724049E-002  -2.8731385349710032E-003   2.7953856307307332E-002   0.0000000000000000        1.8952519305411832       -1.0838917704033004E-002  0.98769432708846283     
 -0.32274247491638797        9.5080247196184450E-002  -3.9857796978444524E-003   3.9864988066558874E-002   0.0000000000000000        1.8542088487406660       -1.3521895686450984E-002  0.98530843820323721     
 -0.31939799331103680        9.3716250608100127E-002  -5.0643257733167992E-003   5.1754069475228710E-002   0.0000000000000000        1.8140867757662595       -1.5816209629863791E-002  0.98308300416431194     
 -0.31605351170568563        9.2389018091078356E-002  -6.1049648832564229E-003   6.3546586582982512E-002   0.0000000000000000        1.7750964461683085       -1.8053689536815437E-002  0.98082737034098788     
 -0.31270903010033446        9.1099753201535169E-002  -7.1065332741219612E-003   7.5213519451898608E-002   0.0000000000000000        1.7372849993882027       -2.0353869649870085E-002  0.97848018637713186     
 -0.30936454849498329        8.9848724509814654E-002  -8.0692974467197493E-003   8.6737162908184437E-002   0.0000000000000000        1.7006596612310763       -2.2753879754487377E-002  0.97602567286486108     
 -0.30602006688963213        8.8635692963972210E-002  -8.9938836205267839E-003   9.8103848402323168E-002   0.0000000000000000        1.6652138037020463       -2.5262911263684219E-002  0.97346145328251310     
 -0.30267558528428096        8.7460098336852435E-002  -9.8811089338976723E-003  0.10930263080605615        0.0000000000000000        1.6309321831637766       -2.7879952241889543E-002  0.97078963816840114     
 -0.29933110367892979        8.6321158869746090E-002  -1.0731991260874643E-002  0.12032504747139008        0.0000000000000000        1.5977926243502822       -3.0600361396233865E-002  0.96801626035756894     
 -0.29598662207357862        8.5217907011364349E-002  -1.1547695043316288E-002  0.13116493981170860        0.0000000000000000        1.5657673443613482       -3.3419646304929142E-002  0.96515466936534400     
 -0.29264214046822745        8.4149223817923668E-002  -1.2329485732014806E-002  0.14181821379265203        0.0000000000000000        1.5348242046512608       -3.6330161706591951E-002  0.96219665673474408     
 -0.28929765886287623        8.3113881948397250E-002  -1.3078696256051030E-002  0.15228255813727265        0.0000000000000000        1.5049278381742517       -3.9327573889759389E-002  0.95915671196510621     
 -0.28595317725752506        8.2110581820332554E-002  -1.3796695339933936E-002  0.16255715595570935        0.0000000000000000        1.4760406827694561       -4.2406958490899579E-002  0.95603742465372954     
 -0.28260869565217389        8.1137981263463860E-002  -1.4484861024914229E-002  0.17264241875769823        0.0000000000000000        1.4481239229544456       -4.5563686913808278E-002  0.95284297506256643     
 -0.27926421404682272        8.0194720067268008E-002  -1.5144560946106630E-002  0.18253975506720832        0.0000000000000000        1.4211382832212589       -4.8793443520697609E-002  0.94957753787662735     
 -0.27591973244147155        7.9279439185795941E-002  -1.5777137729984188E-002  0.19225137259906036        0.0000000000000000        1.3950446320417342       -5.2092335214378935E-002  0.94624481520576387     
 -0.27257525083612039        7.8390795170220462E-002  -1.6383898241152123E-002  0.20178010913727149        0.0000000000000000        1.3698044164808416       -5.5456870836454064E-002  0.94284819170604373     
 -0.26923076923076922        7.7527470799685333E-002  -1.6966105775143153E-002  0.21112928851766236        0.0000000000000000        1.3453799794031056       -5.8883870844197619E-002  0.93939069115090801     
 -0.26588628762541805        7.6688182867337223E-002  -1.7524974331146342E-002  0.22030259851219625        0.0000000000000000        1.3217347948551770       -6.2370431630606904E-002  0.93587503498239610     
 -0.26254180602006688        7.5871688102813736E-002  -1.8061664182359379E-002  0.22930398725816342        0.0000000000000000        1.2988336303782169       -6.5913877298324125E-002  0.93230371484048657     
 -0.25919732441471571        7.5076788352944096E-002  -1.8577278134573147E-002  0.23813757668403046        0.0000000000000000        1.2766426419517947       -6.9511771135699826E-002  0.92867901438797584     
 -0.25585284280936454        7.4302336309684192E-002  -1.9072858102799441E-002  0.24680759354648893        0.0000000000000000        1.2551294210443471       -7.3161925511108686E-002  0.92500302468364970     
 -0.25250836120401338        7.3547243002139592E-002  -1.9549381752115756E-002  0.25531831793835641        0.0000000000000000        1.2342630184952501       -7.6862420770892670E-002  0.92127768558480838     
 -0.24916387959866221        7.2810487882580516E-002  -2.0007758853932533E-002  0.26367404585848669        0.0000000000000000        1.2140139585219099       -8.0611544737101040E-002  0.91750481471373402     
 -0.24581939799331104        7.2091131877134451E-002  -2.0448826876386602E-002  0.27187905999706313        0.0000000000000000        1.1943542404289011       -8.4407676013527971E-002  0.91368607394217072     
 -0.24247491638795987        7.1388333486687730E-002  -2.0873345355666546E-002  0.27993760317227301        0.0000000000000000        1.1752573189587894       -8.8249192108637811E-002  0.90982289544971340     
 -0.23913043478260870        7.0701367946351776E-002  -2.1281988798202821E-002  0.28785385133933267        0.0000000000000000        1.1566980591413123       -9.2134522145335088E-002  0.90591644980801767     
 -0.23578595317725753        7.0029649480519554E-002  -2.1675338147269785E-002  0.29563188565399728        0.0000000000000000        1.1386526717693437       -9.6062288608070659E-002  0.90196771502305162     
 -0.23244147157190637        6.9372756688395806E-002  -2.2053871165189989E-002  0.30327566621571667        0.0000000000000000        1.1210986474994449      -0.10003140076915691       0.89797762680709847     
 -0.22909698996655517        6.8730460984368871E-002  -2.2417952348914836E-002  0.31078900924964559        0.0000000000000000        1.1040147049187383      -0.10404099433586558       0.89394722802863469     
 -0.22575250836120400        6.8102757846292314E-002  -2.2767822968535717E-002  0.31817556425464300        0.0000000000000000        1.0873807805639824      -0.10809023274987589       0.88987773859022579     
 -0.22240802675585283        6.7489900048897156E-002  -2.3103591697729384E-002  0.32543877984243802        0.0000000000000000        1.0711780729631286      -0.11217805172529247       0.88577054866956817     
 -0.21906354515050167        6.6892429576690601E-002  -2.3425226511250910E-002  0.33258183536273822        0.0000000000000000        1.0553891665917690      -0.11630294980175016       0.88162724626707756     
 -0.21571906354515050        6.6311211276835383E-002  -2.3732557555870594E-002  0.33960750755767877        0.0000000000000000        1.0399982728280301      -0.12046285360805134       0.87744983326679904     
 -0.21237458193979933        6.5747426709717574E-002  -2.4025240924065626E-002  0.34651793409853004        0.0000000000000000        1.0249916459393464      -0.12465486918683083       0.87324124380031165     
 -0.20903010033444816        6.5202696851576813E-002  -2.4302833259512706E-002  0.35331423350709912        0.0000000000000000        1.0103582538466167      -0.12887466853164894       0.86900625242626506     
 -0.20568561872909699        6.4678883355791819E-002  -2.4564693693979452E-002  0.35999592198232427        0.0000000000000000       0.99609085728054336      -0.13311531633239670       0.86475286298557930     
 -0.20234113712374582        6.4178204597682004E-002  -2.4810131495235022E-002  0.36656006080079367        0.0000000000000000       0.98218760621471679      -0.13736543280413963       0.86049429336672401     
 -0.19899665551839466        6.3703196286643532E-002  -2.5038320402596837E-002  0.37300005468315983        0.0000000000000000       0.96865436481998879      -0.14160665939014980       0.85625182876689410     
 -0.19565217391304349        6.3256520821168144E-002  -2.5248413155572472E-002  0.37930397733596355        0.0000000000000000       0.95550795907870612      -0.14581020274305570       0.85205889782392707     
 -0.19230769230769232        6.2840885487653486E-002  -2.5439587388951995E-002  0.38545237473831673        0.0000000000000000       0.94278039845931327      -0.14993221732055842       0.84796660811901159     
 -0.18896321070234115        6.2458850209199078E-002  -2.5611132173831732E-002  0.39141560511140094        0.0000000000000000       0.93052388763428584      -0.15390777338606021       0.84405031439683842     
 -0.18561872909698995        6.2112580122310190E-002  -2.5762544635667902E-002  0.39715106509335862        0.0000000000000000       0.91881588296018024      -0.15764353414370219       0.84041753138167774     
 -0.18227424749163879        6.1803565865452478E-002  -2.5893640699891734E-002  0.40260111077316513        0.0000000000000000       0.90776260842051049      -0.16101244614189611       0.83721746851998124     
 -0.17892976588628762        6.1532328443380989E-002  -2.6004663556303736E-002  0.40769303750553237        0.0000000000000000       0.89749845394697059      -0.16385314567344267       0.83464032180857128     
 -0.17558528428093645        6.1298152390149636E-002  -2.6096370178062663E-002  0.41234287894156324        0.0000000000000000       0.88817801233785465      -0.16596053625145893       0.83289819443576829     
 -0.17224080267558528        6.1098910047563751E-002  -2.6170075557068753E-002  0.41646456197858156        0.0000000000000000       0.87995802144598123      -0.16715707090173837       0.83234904997641113     
 -0.16889632107023411        6.0931042855126794E-002  -2.6227629776659152E-002  0.41998460488051875        0.0000000000000000       0.87296907338375607      -0.16720532291086310       0.83306015175712023     
 -0.16555183946488294        6.0789748639950111E-002  -2.6271310689480815E-002  0.42285994929313642        0.0000000000000000       0.86728184309894618      -0.16573577745906570       0.83505644404123536     
 -0.16220735785953178        6.0669381227622110E-002  -2.6303641140887929E-002  0.42509349491743637        0.0000000000000000       0.86287816360187808      -0.16289369452719882       0.83866312730704640     
 -0.15886287625418061        6.0563996172237185E-002  -2.6327149333801075E-002  0.42674048305128648        0.0000000000000000       0.85963979614965669      -0.15865214933461888       0.84366256036422360     
 -0.15551839464882944        6.0467974591941497E-002  -2.6344136426927581E-002  0.42790093095893494        0.0000000000000000       0.85736378775299049      -0.15319168488174914       0.84975624358704205     
 -0.15217391304347827        6.0376550675789155E-002  -2.6356467812975421E-002  0.42869885320858431        0.0000000000000000       0.85580289224426231      -0.14679718997603999       0.85659310808158029     
 -0.14882943143812710        6.0286103261972382E-002  -2.6365427902310556E-002  0.42925524291117029        0.0000000000000000       0.85471771983715339      -0.13982526799924747       0.86379008702129234     
 -0.14548494983277591        6.0194219801440532E-002  -2.6371686481161095E-002  0.42966487656847779        0.0000000000000000       0.85392141333035620      -0.13262545832452599       0.87102584792455540     
 -0.14214046822742474        6.0099448094622997E-002  -2.6375709258700065E-002  0.42998494424559225        0.0000000000000000       0.85330139645409930      -0.12546458275430222       0.87809909882394743     
 -0.13879598662207357        6.0000953005215921E-002  -2.6377749549199830E-002  0.43023769663866579        0.0000000000000000       0.85281386489901045      -0.11849135654940292       0.88493247796992536     
 -0.13545150501672240        5.9896944612473309E-002  -2.6377267821843953E-002  0.43042303588710790        0.0000000000000000       0.85245912880818275      -0.11175483403081456       0.89155008376223277     
 -0.13210702341137123        5.9788586684840890E-002  -2.6375030263807230E-002  0.43053467491086217        0.0000000000000000       0.85224905493792558      -0.10524902050972097       0.89800602222191650     
 -0.12876254180602006        5.9673002422382479E-002  -2.6370770899702706E-002  0.43057609249044609        0.0000000000000000       0.85217708810960746       -9.8897981612695515E-002  0.90420757540936314     
 -0.12541806020066890        5.9549538824806354E-002  -2.6364650618237402E-002  0.43057829081150900        0.0000000000000000       0.85218278714091267       -9.2636398694178126E-002  0.91016534881425659     
 -0.12207357859531773        5.9417110839976847E-002  -2.6357225253671131E-002  0.43043370977114620        0.0000000000000000       0.85247759092014619       -8.6683887449125543E-002  0.91636640495472588     
 -0.11872909698996656        5.9273044728219385E-002  -2.6348649964042584E-002  0.43011420489728663        0.0000000000000000       0.85311813375926160       -8.0475012099160553E-002  0.92284378641392195     
 -0.11538461538461539        5.9114440388836495E-002  -2.6339611398163779E-002  0.42976486468451236        0.0000000000000000       0.85381378736374303       -7.4156751505398411E-002  0.92912420866177481     
 -0.11204013377926421        5.8939841370073937E-002  -2.6330423869499433E-002  0.42948252465402992        0.0000000000000000       0.85437903354432732       -6.8120762489807044E-002  0.93486414911890814     
 -0.10869565217391304        5.8748862350816160E-002  -2.6320749723347418E-002  0.42929819740567743        0.0000000000000000       0.85475559103423659       -6.2736778685852299E-002  0.93989603421469048     
 -0.10535117056856187        5.8541546628852997E-002  -2.6309975457011095E-002  0.42920448131848210        0.0000000000000000       0.85495763771771860       -5.8009724717770696E-002  0.94421478471873588     
 -0.10200668896321070        5.8317978581593655E-002  -2.6297489083441945E-002  0.42917132157657861        0.0000000000000000       0.85503994648740345       -5.3904112991190814E-002  0.94797421032262830     
  -9.8662207357859535E-002   5.8077948001235072E-002  -2.6282764558155244E-002  0.42916869082909159        0.0000000000000000       0.85506329087582045       -5.0238910793323419E-002  0.95135000382373414     
  -9.5317725752508367E-002   5.7820898644745787E-002  -2.6265446526069259E-002  0.42917268157878358        0.0000000000000000       0.85507143881653858       -4.7008335447248917E-002  0.95447826189437002     
  -9.1973244147157185E-002   5.7545900272014276E-002  -2.6245270965569681E-002  0.42916060664188643        0.0000000000000000       0.85511263613867139       -4.4027519058722348E-002  0.95747083151157408     
  -8.8628762541806017E-002   5.7251661539100919E-002  -2.6222129419987247E-002  0.42909767594860421        0.0000000000000000       0.85526114444110324       -4.1168348955875761E-002  0.96045807510921732     
  -8.5284280936454848E-002   5.6936408678896912E-002  -2.6195929718816562E-002  0.42899372739272584        0.0000000000000000       0.85549429333344007       -3.8069104237478321E-002  0.96340448599867712     
  -8.1939799331103680E-002   5.6598389088970101E-002  -2.6166647055142041E-002  0.42889438036636357        0.0000000000000000       0.85571182307491211       -3.5116416087677474E-002  0.96620322816239657     
  -7.8595317725752512E-002   5.6236372450747862E-002  -2.6134000747453461E-002  0.42883043068311949        0.0000000000000000       0.85585988799435064       -3.2472399642135760E-002  0.96880158776176317     
  -7.5250836120401343E-002   5.5849473291426241E-002  -2.6097468025224991E-002  0.42880184283373979        0.0000000000000000       0.85594870177936211       -3.0114096384387109E-002  0.97107532818537157     
  -7.1906354515050161E-002   5.5436892998918005E-002  -2.6056473494221410E-002  0.42881182510938187        0.0000000000000000       0.85596003459137826       -2.8014983913268728E-002  0.97298219317627055     
  -6.8561872909698993E-002   5.4997825136232886E-002  -2.6010450072983964E-002  0.42883821370602437        0.0000000000000000       0.85594289956139447       -2.6242241863740773E-002  0.97465389808361214     
  -6.5217391304347824E-002   5.4531187025794271E-002  -2.5958873485728881E-002  0.42885810268513458        0.0000000000000000       0.85593833109557216       -2.4482860158669614E-002  0.97620380936526829     
  -6.1872909698996656E-002   5.4035538414172406E-002  -2.5901387185222526E-002  0.42885640039379685        0.0000000000000000       0.85597200300859499       -2.2900008540171005E-002  0.97772874365326012     
  -5.8528428093645488E-002   5.3509127765174455E-002  -2.5837752147040104E-002  0.42881133362538221        0.0000000000000000       0.85609537936261026       -2.1479415438897809E-002  0.97947767152081577     
  -5.5183946488294312E-002   5.2949628616021420E-002  -2.5767691490512643E-002  0.42869270179257107        0.0000000000000000       0.85636732857775932       -1.9888819728429430E-002  0.98143809945188487     
  -5.1839464882943144E-002   5.2354517343817915E-002  -2.5691086662656671E-002  0.42856821008214702        0.0000000000000000       0.85665562547044383       -1.7684447807058204E-002  0.98323800148619023     
  -4.8494983277591976E-002   5.1721849672661295E-002  -2.5607539380320600E-002  0.42847995414448159        0.0000000000000000       0.85687626508107095       -1.5248884304790848E-002  0.98461954442310951     
  -4.5150501672240800E-002   5.1050323343779999E-002  -2.5516348680238513E-002  0.42843700451625499        0.0000000000000000       0.85701112166341820       -1.3606920834689088E-002  0.98572543954035141     
  -4.1806020066889632E-002   5.0338844043636852E-002  -2.5416645307920545E-002  0.42844386530207462        0.0000000000000000       0.85704564583591281       -1.4073989059747853E-002  0.98692695007380815     
  -3.8461538461538464E-002   4.9586345622277275E-002  -2.5307571455442719E-002  0.42847492716637609        0.0000000000000000       0.85703422341783653       -1.5792969421675115E-002  0.98834994182922498     
  -3.5117056856187288E-002   4.8791439555669280E-002  -2.5188315618142346E-002  0.42849978465813571        0.0000000000000000       0.85703436522277543       -1.4743448514136641E-002  0.98950688444381496     
  -3.1772575250836120E-002   4.7952252245276689E-002  -2.5058284375191978E-002  0.42849666173006534        0.0000000000000000       0.85708931468589733       -8.7530494864342806E-003  0.98988248115468003     
  -2.8428093645484948E-002   4.7066421606496558E-002  -2.4917007490568320E-002  0.42844206530765339        0.0000000000000000       0.85725355253960056       -2.1213993430111572E-003  0.98988958567479612     
  -2.5083612040133780E-002   4.6130965662851423E-002  -2.4764057484840223E-002  0.42831630180453972        0.0000000000000000       0.85756430202706491       -5.6768272352278326E-004  0.99019979169530958     
  -2.1739130434782608E-002   4.5142889664409200E-002  -2.4599148781515489E-002  0.42819425316200399        0.0000000000000000       0.85786555982572954       -1.4172986536733696E-002  0.99245078214550919     
  -1.8394648829431440E-002   4.4099923534721357E-002  -2.4421560659686720E-002  0.42811750935639759        0.0000000000000000       0.85809006875059535       -2.6686910941067093E-002  0.99605096038773722     
  -1.5050167224080268E-002   4.3000460745934423E-002  -2.4230216552755347E-002  0.42808886693071962        0.0000000000000000       0.85821031199506037       -1.7134637571956934E-002  0.99760522478381719     
  -1.1705685618729096E-002   4.1843321104141740E-002  -2.4023946699391157E-002  0.42813435129119226        0.0000000000000000       0.85817934165179155       -9.5986395620036014E-004  0.99710341861558516     
  -8.3612040133779261E-003   4.0627489750178533E-002  -2.3801531251674956E-002  0.42820036325679844        0.0000000000000000       0.85811581559682049       -5.6275772672489954E-004  0.99693326052990527     
  -5.0167224080267560E-003   3.9351330233635455E-002  -2.3561938633991749E-002  0.42824143972385997        0.0000000000000000       0.85809644410790553       -7.4211428927738179E-003  0.99749656707790302     
  -1.6722408026755853E-003   3.8012291061746285E-002  -2.3304450396711567E-002  0.42823983088544448        0.0000000000000000       0.85815193762477771       0.21445128299651359       0.97050884531432757     
   1.6722408026755853E-003   3.6607348043025068E-002  -2.3028610530991877E-002  0.42816930806616915        0.0000000000000000       0.85833573047651168       0.52911999505789176       0.90109754803952025     
   5.0167224080267560E-003   3.5133112442176075E-002  -2.2733931040671961E-002  0.42804809377946290        0.0000000000000000       0.85861724426670916       0.59794425147173946       0.81753675481115362     
   8.3612040133779261E-003   3.3586313669331645E-002  -2.2419799523045646E-002  0.42793665603438780        0.0000000000000000       0.85888036513770349       0.58135830376517950       0.73449130115286054     
   1.1705685618729096E-002   3.1964807451113512E-002  -2.2085199164384946E-002  0.42789676992117198        0.0000000000000000       0.85899801725634983       0.53428563312095978       0.65785148891999001     
   1.5050167224080268E-002   3.0267540515485056E-002  -2.1728491836168675E-002  0.42792856444319222        0.0000000000000000       0.85898161932542982       0.47079611275202249       0.58939950426610077     
   1.8394648829431440E-002   2.8494023593507025E-002  -2.1348067564278417E-002  0.42806628427245602        0.0000000000000000       0.85875679874498489       0.41338776076409889       0.52885650376155890     
   2.1739130434782608E-002   2.6643644608574359E-002  -2.0942066889688051E-002  0.42822689379160600        0.0000000000000000       0.85849068393530303       0.36169103560847266       0.47586796127595610     
   2.5083612040133780E-002   2.4715049364670300E-002  -2.0509382052223239E-002  0.42831475612873299        0.0000000000000000       0.85834455394115516       0.31232167727733207       0.42989809256643480     
   2.8428093645484948E-002   2.2705820434167440E-002  -2.0049831555858894E-002  0.42831726344359278        0.0000000000000000       0.85835164537788611       0.27099008870540270       0.39011124220569915     
   3.1772575250836120E-002   2.0611991703818968E-002  -1.9563210610320542E-002  0.42816444819222454        0.0000000000000000       0.85866880854554728       0.23684106317009843       0.35556459680457392     
   3.5117056856187288E-002   1.8428842581322262E-002  -1.9049280568477791E-002  0.42795334877463076        0.0000000000000000       0.85908580804890566       0.20749587492794397       0.32547738740751686     
   3.8461538461538464E-002   1.6153328521258978E-002  -1.8507342455541104E-002  0.42781419563790296        0.0000000000000000       0.85934952295354239       0.17983543659797249       0.29917023194101261     
   4.1806020066889632E-002   1.3784627109038515E-002  -1.7936077957250086E-002  0.42777778940375927        0.0000000000000000       0.85939720122839780       0.15698722040432345       0.27599863192477919     
   4.5150501672240800E-002   1.1323368365584055E-002  -1.7333896702681702E-002  0.42788005800269041        0.0000000000000000       0.85915872070484212       0.13746629057148838       0.25550035994413506     
   4.8494983277591976E-002   8.7712101299038930E-003  -1.6698701088170849E-002  0.42816064941053072        0.0000000000000000       0.85855388564033475       0.11968634770318014       0.23750745816409513     
   5.1839464882943144E-002   6.1292154473076687E-003  -1.6027906633592378E-002  0.42842216750507606        0.0000000000000000       0.85796951572757285       0.10259499387172150       0.22186354849912679     
   5.5183946488294312E-002   3.3972505111776160E-003  -1.5320582199765702E-002  0.42859020159681727        0.0000000000000000       0.85754701018853563        8.7932252781113246E-002  0.20834752485053151     
   5.8528428093645488E-002   5.7310344437104131E-004  -1.4576519823564281E-002  0.42856885741143064        0.0000000000000000       0.85748437888868501        7.6210802034378911E-002  0.19662606455485196     
   6.1872909698996656E-002  -2.3466314908343168E-003  -1.3796921763000349E-002  0.42840414004315136        0.0000000000000000       0.85765321049545939        6.6878145111382445E-002  0.18638727554543255     
   6.5217391304347824E-002  -5.3649710678190313E-003  -1.2982386382652486E-002  0.42818294550762914        0.0000000000000000       0.85789141151081039        5.8233180078556733E-002  0.17747048656875747     
   6.8561872909698993E-002  -8.4831585713277206E-003  -1.2132787815928216E-002  0.42801908096962199        0.0000000000000000       0.85797978264213681        4.9275328593641976E-002  0.16969471258954613     
   7.1906354515050161E-002  -1.1699151315417577E-002  -1.1247189043020330E-002  0.42806976857667800        0.0000000000000000       0.85759669919532999        4.1351022919354233E-002  0.16280211020273655     
   7.5250836120401343E-002  -1.5008821919665023E-002  -1.0323450964552719E-002  0.42835888366311725        0.0000000000000000       0.85674176699439430        3.5366199912237106E-002  0.15657726567939922     
   7.8595317725752512E-002  -1.8407177460735953E-002  -9.3602674045335302E-003  0.42871756836931341        0.0000000000000000       0.85567659005623486        3.0388843203063606E-002  0.15099430554710128     
   8.1939799331103680E-002  -2.1889397877965115E-002  -8.3571794289286315E-003  0.42907941529105414        0.0000000000000000       0.85453719707784637        2.4674722758445893E-002  0.14615390855818466     
   8.5284280936454848E-002  -2.5452524220078088E-002  -7.3142962198609477E-003  0.42932294991171910        0.0000000000000000       0.85357051986483401        1.9174271836957600E-002  0.14202044997980576     
   8.8628762541806017E-002  -2.9095774109725990E-002  -6.2326977860242628E-003  0.42937305764162037        0.0000000000000000       0.85292404019071588        1.5448376389486485E-002  0.13838547411116287     
   9.1973244147157185E-002  -3.2819506531612981E-002  -5.1142183908136699E-003  0.42924858308574187        0.0000000000000000       0.85255847574749999        1.3244926940532984E-002  0.13519578401601923     
   9.5317725752508367E-002  -3.6623776928776969E-002  -3.9606558166985460E-003  0.42906052923590754        0.0000000000000000       0.85225887220292984        1.0489878579183912E-002  0.13252317692980450     
   9.8662207357859535E-002  -4.0506679116129082E-002  -2.7731665158342443E-003  0.42896579297562876        0.0000000000000000       0.85171837980132747        6.8880606844520702E-003  0.13031918379881091     
  0.10200668896321070       -4.4463377380197448E-002  -1.5518607408370035E-003  0.42908872955959254        0.0000000000000000       0.85070105644235239        4.0619541027965902E-003  0.12827400951723275     
  0.10535117056856187       -4.8486115469054410E-002  -2.9623401243803843E-004  0.42945139911548480        0.0000000000000000       0.84915316255436646        2.8336438761224301E-003  0.12606375648432711     
  0.10869565217391304       -5.2565409217682796E-002   9.9427597981359851E-004  0.42997119977208276        0.0000000000000000       0.84721747237540090        1.2054914399936469E-003  0.12354803547347484     
  0.11204013377926421       -5.6691806955205273E-002   2.3193597091188847E-003  0.43048899255013795        0.0000000000000000       0.84517745432375602       -1.3138401771652184E-003  0.12081206776316970     
  0.11538461538461539       -6.0856845887032322E-002   3.6769418212002857E-003  0.43084950068017713        0.0000000000000000       0.84329927936406057       -5.6528448282970340E-003  0.11792670462459159     
  0.11872909698996656       -6.5052349038950255E-002   5.0628970941902210E-003  0.43097836424348385        0.0000000000000000       0.84168801549707728       -8.9428658471007658E-003  0.11491002119196850     
  0.12207357859531773       -6.9268722916384515E-002   6.4712305263597385E-003  0.43091585968694363        0.0000000000000000       0.84023532864411976       -1.0677958429106474E-002  0.11207332586875557     
  0.12541806020066890       -7.3496080276718570E-002   7.8960753634381500E-003  0.43079020201212087        0.0000000000000000       0.83869202002144283       -1.2672154395986174E-002  0.10995113912514796     
  0.12876254180602006       -7.7723582061653890E-002   9.3306553422057847E-003  0.43075938222477128        0.0000000000000000       0.83680771666023324       -1.5394277622816702E-002  0.10922238459607138     
  0.13210702341137123       -8.1942623141019119E-002   1.0771567352690756E-002  0.43096850927970876        0.0000000000000000       0.83443578303725530       -1.5724435509699170E-002  0.10907557015220207     
  0.13545150501672240       -8.6150223618280647E-002   1.2219818211947897E-002  0.43146995004736699        0.0000000000000000       0.83157576985149939       -1.5359191556266930E-002  0.10999738717462651     
  0.13879598662207357       -9.0350207901138041E-002   1.3682198492106263E-002  0.43214778521399760        0.0000000000000000       0.82863877720766643       -1.1079563364673308E-002  0.11334437424842758     
  0.14214046822742474       -9.4555884125831283E-002   1.5166333339669096E-002  0.43278764338523484        0.0000000000000000       0.82630519946277792       -8.6490598657733026E-003  0.11756272719773080     
  0.14548494983277591       -9.8794101736329298E-002   1.6685101739884772E-002  0.43323967323758789        0.0000000000000000       0.82483223264143701       -4.5619335222118508E-003  0.12028403782873259     
  0.14882943143812710      -0.10308769864272276        1.8250392545910810E-002  0.43335319983284348        0.0000000000000000       0.82413995118627859       -5.1373239212264971E-003  0.12045771605128985     
  0.15217391304347827      -0.10742157478499328        1.9849365912048906E-002  0.43331380554215942        0.0000000000000000       0.82377421195178202       -5.4879968717902634E-003  0.11459037899363211     
  0.15551839464882944      -0.11180629539516733        2.1509993336997119E-002  0.43280944236819041        0.0000000000000000       0.82383957333267699       -3.3155847852767886E-002   5.9958408864467620E-002
  0.15886287625418061      -0.11617056429320546        2.3225389951368816E-002  0.43366148429363216        0.0000000000000000       0.81752658773954501      -0.15466621838358752      -0.12043343218123082     
  0.16220735785953178      -0.11998987933958950        2.4676418718539025E-002  0.43429104865191898        0.0000000000000000       0.79946268675827592      -0.39829042844424950      -0.38203791950692717     
  0.16555183946488294      -0.12271562187951482        2.5637632518515741E-002  0.43444303797328904        0.0000000000000000       0.76555958542640123      -0.65922780832422845      -0.61282557109496427     
  0.16889632107023411      -0.12429818781811727        2.6147436393791402E-002  0.43458095691509518        0.0000000000000000       0.72170835552592882      -0.81195360852388976      -0.70309374961995208     
  0.17224080267558528      -0.12491387215865771        2.6250538754763311E-002  0.43463234546277929        0.0000000000000000       0.67435382701234836      -0.83183783842327730      -0.70980072604176081     
  0.17558528428093645      -0.12510932664740679        2.6107261218862206E-002  0.43464416411816220        0.0000000000000000       0.62879079583329323      -0.78204668633416530      -0.61790414185959808     
  0.17892976588628762      -0.12500112243722225        2.5906801710540866E-002  0.43462168500024884        0.0000000000000000       0.58902117704737655      -0.60900379080086398      -0.38960929522467969     
  0.18227424749163879      -0.12478075323125991        2.5625550915047587E-002  0.43458423136421021        0.0000000000000000       0.55744490353637244      -0.37024017485252875      -0.14340352969801926     
  0.18561872909698995      -0.12449253194075606        2.5307381412643382E-002  0.43462734162178185        0.0000000000000000       0.53493031417103210      -0.15328892061100655        5.0183687606245836E-002
  0.18896321070234115      -0.12416864151790956        2.4965782540625418E-002  0.43466571185030267        0.0000000000000000       0.52082638780104451       -1.6314529128876043E-003  0.17102238717100504     
  0.19230769230769232      -0.12382404130256544        2.4609438266200809E-002  0.43454937799930382        0.0000000000000000       0.51367154652745883        7.8570016027473821E-002  0.22686239017062473     
  0.19565217391304349      -0.12346798792212707        2.4243601103827277E-002  0.43473661029335103        0.0000000000000000       0.51177854780784016       0.11236863931080517       0.23884551548131416     
  0.19899665551839466      -0.12310502190005548        2.3870143063287837E-002  0.43488688793494157        0.0000000000000000       0.51166382435690438       0.11224691665463712       0.23890207602871205     
  0.20234113712374582      -0.12273530442555768        2.3488449579930740E-002  0.43492757478728039        0.0000000000000000       0.51184386743583432       0.11527046338802407       0.23886493631776989     
  0.20568561872909699      -0.12235681559301630        2.3096743275822451E-002  0.43495086181020259        0.0000000000000000       0.51227708659444238       0.11261005120109072       0.23880296370051834     
  0.20903010033444816      -0.12196763842044321        2.2693829407313949E-002  0.43494997250039191        0.0000000000000000       0.51281855235594620       0.11465461547373738       0.23875681058864270     
  0.21237458193979933      -0.12156735426312516        2.2279837218327121E-002  0.43493640300594644        0.0000000000000000       0.51334219127084613       0.11317957394862790       0.23874013708643715     
  0.21571906354515050      -0.12115675193666493        2.1855740409885034E-002  0.43494170074941485        0.0000000000000000       0.51375725491730961       0.11363886736343169       0.23873964036153211     
  0.21906354515050167      -0.12073654501263309        2.1422345072524027E-002  0.43498609056946203        0.0000000000000000       0.51402786307736903       0.11474610942646712       0.23881831356042421     
  0.22240802675585283      -0.12030643478121993        2.0979504934655811E-002  0.43506373472280174        0.0000000000000000       0.51417062592854901       0.11274492058982072       0.23902900778334882     
  0.22575250836120400      -0.11986511930247876        2.0525939930547382E-002  0.43514458361488095        0.0000000000000000       0.51424129471817992       0.11504635020620628       0.23928258779470640     
  0.22909698996655517      -0.11941082873985384        2.0059633952884976E-002  0.43519286021371856        0.0000000000000000       0.51431261980373777       0.11387020975038400       0.23952318663344235     
  0.23244147157190637      -0.11894178055977890        1.9578459871814058E-002  0.43519508184234246        0.0000000000000000       0.51442731157387134       0.11445618742309104       0.23972957534605488     
  0.23578595317725753      -0.11845648317377108        1.9080626541175788E-002  0.43518033161672653        0.0000000000000000       0.51456426696300206       0.11600350967981096       0.23989578260489750     
  0.23913043478260870      -0.11795406133950920        1.8564884980930941E-002  0.43520070233852415        0.0000000000000000       0.51466614418715895       0.11346723292712974       0.24001880702606793     
  0.24247491638795987      -0.11743439485470299        1.8030768366575561E-002  0.43528655416344686        0.0000000000000000       0.51469834725527441       0.11626560832730687       0.24010240518183454     
  0.24581939799331104      -0.11689776354333518        1.7478866750508054E-002  0.43541653958553916        0.0000000000000000       0.51468665591098695       0.11424115078035503       0.24015954148167312     
  0.24916387959866221      -0.11634428383118839        1.6910490396011071E-002  0.43553975404810386        0.0000000000000000       0.51469197442165104       0.11546409851056708       0.24020765639817562     
  0.25250836120401338      -0.11577372611880746        1.6326336730160755E-002  0.43562497697997077        0.0000000000000000       0.51475414137935893       0.11597149482712175       0.24026094444679319     
  0.25585284280936454      -0.11518559579695667        1.5725169944157406E-002  0.43566978584110039        0.0000000000000000       0.51487549015568923       0.11390028144918438       0.24032472954485926     
  0.25919732441471571      -0.11457879400474529        1.5104151224239949E-002  0.43567853324373623        0.0000000000000000       0.51505012864021427       0.11689156515702954       0.24040333137807707     
  0.26254180602006688      -0.11395108974474770        1.4460749529082972E-002  0.43564847325292327        0.0000000000000000       0.51528422897909720       0.11391551372543200       0.24050153075822292     
  0.26588628762541805      -0.11329970498598457        1.3794012543414834E-002  0.43559957081100537        0.0000000000000000       0.51555590998536593       0.11684286129177572       0.24061742714178452     
  0.26923076923076922      -0.11262312770783274        1.3103753051241496E-002  0.43560773680830239        0.0000000000000000       0.51577424983976095       0.11461430042541322       0.24073366218904091     
  0.27257525083612039      -0.11192189529963004        1.2389173894176399E-002  0.43575231917245083        0.0000000000000000       0.51584321197884009       0.11647923937497962       0.24082964533017975     
  0.27591973244147155      -0.11119671446477748        1.1649020543077137E-002  0.43600701977940631        0.0000000000000000       0.51579164286419821       0.11568449856664829       0.24090669773786000     
  0.27926421404682272      -0.11044613949066552        1.0882313137266513E-002  0.43622410999072353        0.0000000000000000       0.51578472020304567       0.11529452997646807       0.24099119484300008     
  0.28260869565217389      -0.10966717367125867        1.0087441157880244E-002  0.43629148952275271        0.0000000000000000       0.51595671132537757       0.11742651008465678       0.24111074810257724     
  0.28595317725752506      -0.10885758873067101        9.2609949880073077E-003  0.43626036595352402        0.0000000000000000       0.51625459992368916       0.11478828771503932       0.24125875900895735     
  0.28929765886287623      -0.10801554902516414        8.3998325805379123E-003  0.43625628275232609        0.0000000000000000       0.51651962502296078       0.11736726700657082       0.24140226167734322     
  0.29264214046822745      -0.10713717822547439        7.5045087700141089E-003  0.43629899330542710        0.0000000000000000       0.51671020527582168       0.11571922385760455       0.24152782346535598     
  0.29598662207357862      -0.10621827046640947        6.5770545003066118E-003  0.43631601347023363        0.0000000000000000       0.51690492142888056       0.11667714983616874       0.24165028582878040     
  0.29933110367892979      -0.10525991850417811        5.6133296960755802E-003  0.43633806963068328        0.0000000000000000       0.51707530515429512       0.11763303555099866       0.24176675452295437     
  0.30267558528428096      -0.10426698358814976        4.6018976572735609E-003  0.43650803264701521        0.0000000000000000       0.51707073170726703       0.11546274636959836       0.24184376511319383     
  0.30602006688963213      -0.10323532751536388        3.5350889428220665E-003  0.43682763977618433        0.0000000000000000       0.51692502253907180       0.11806700315505832       0.24189747420860599     
  0.30936454849498329      -0.10214549307977873        2.4164629149340403E-003  0.43693427038082622        0.0000000000000000       0.51708513177948245       0.11609560764355066       0.24200484046063822     
  0.31270903010033446      -0.10098007955346698        1.2487111971091209E-003  0.43670910101078331        0.0000000000000000       0.51771553542691384       0.11731733310260550       0.24219869168955480     
  0.31605351170568563       -9.9746766400749684E-002   1.8909563475326042E-005  0.43648046075797226        0.0000000000000000       0.51837209030224829       0.11808554536759766       0.24240542663606887     
  0.31939799331103680       -9.8470029634760342E-002  -1.2870201362060298E-003  0.43677642516040177        0.0000000000000000       0.51840405855611515       0.11603064773910163       0.24249461282789708     
  0.32274247491638797       -9.7155995762356090E-002  -2.6534562719481435E-003  0.43755348759798568        0.0000000000000000       0.51774983723148882       0.11896163443966692       0.24243333692093108     
  0.32608695652173914       -9.5782448472561399E-002  -4.0451738977663777E-003  0.43800540682961980        0.0000000000000000       0.51737524213729802       0.11621697912716178       0.24244172840697789     
  0.32943143812709030       -9.4330111107892425E-002  -5.4693307065126779E-003  0.43716627776791311        0.0000000000000000       0.51842892064877921       0.11839088027470987       0.24268185674755208     
  0.33277591973244147       -9.2793797355014820E-002  -7.0057885988575258E-003  0.43610408461154410        0.0000000000000000       0.51956968463064235       0.11718614940888107       0.24294162998683044     
  0.33612040133779264       -9.1136963949543487E-002  -8.7393276003386883E-003  0.43690340721388382        0.0000000000000000       0.51851857048919270       0.11779266800018956       0.24276451252409156     
  0.33946488294314381       -8.9275015657214421E-002  -1.0669805467532554E-002  0.43852955294941293        0.0000000000000000       0.51639659722420017       0.11884220627122460       0.24245864770542688     
  0.34280936454849498       -8.7177216866172566E-002  -1.2725711212905649E-002  0.43720460394812605        0.0000000000000000       0.51755264009003432       0.11609881422960437       0.24271374894254064     
  0.34615384615384615       -8.4979959605991029E-002  -1.4849036762840530E-002  0.43419784719669474        0.0000000000000000       0.52034862387823477       0.11874581113551347       0.24305539933279438     
  0.34949832775919731       -8.2898229129185666E-002  -1.7001686121390549E-002  0.43601339495756536        0.0000000000000000       0.51698851894453624       0.11744370934804854       0.24238461362397307     
  0.35284280936454848       -8.0970576981468936E-002  -1.9106710488440475E-002  0.43361997078835490        0.0000000000000000       0.51329422337148134       0.11677096597158355       0.24109317708531200     
  0.35618729096989965       -7.8965695901159566E-002  -2.1126679899277242E-002  0.41939213956544785        0.0000000000000000       0.49866984269312309       0.11354762600402878       0.23500017781072471     
  0.35953177257525082       -7.6590343503619290E-002  -2.3290037712856881E-002  0.36207420109807659        0.0000000000000000       0.43991039744595994        9.8582078277174967E-002  0.21062232981083878     
  0.36287625418060199       -7.3652093223729051E-002  -2.6137867168074900E-002  0.23319453522287728        0.0000000000000000       0.33874266479094828        6.3689364132183013E-002  0.16977798901418109     
  0.36622073578595316       -6.9924769820634156E-002  -3.0137577389982163E-002   5.7592740256507360E-002   0.0000000000000000       0.24520236697551107        2.3666854010149660E-002  0.13480888323154011     
  0.36956521739130432       -6.5091110759187942E-002  -3.5223136241185685E-002  -2.7136490097957552E-004   0.0000000000000000       0.21987324082555809        1.8616585035816351E-003  0.12497712940426690     
  0.37290969899665549       -5.9182531979592674E-002  -4.0863110073680979E-002   1.2920933302920559E-004   0.0000000000000000       0.22002526445578158       -2.0564066688029107E-005  0.12499329352083964     
  0.37625418060200672       -5.3083301003861175E-002  -4.6490669317375964E-002   2.5109717196237754E-004   0.0000000000000000       0.22012691302483672        3.2869457664041464E-005  0.12503559013819018     
  0.37959866220735788       -4.8166419267730416E-002  -5.1570652721172811E-002   2.2363906539725681E-004   0.0000000000000000       0.22012928678159016        3.4181766845820178E-005  0.12504619126184774     
  0.38294314381270905       -4.5166903215430779E-002  -5.5268791896215065E-002   2.4018210916492411E-004   0.0000000000000000       0.22006115488180533        4.9564153341265529E-005  0.12502372518691685     
  0.38628762541806022       -4.3850436234175907E-002  -5.6660699636607234E-002   2.8774337953179691E-004   0.0000000000000000       0.22002006700380622        7.7779925090687362E-007  0.12500522578145837     
  0.38963210702341139       -4.3451598634227720E-002  -5.6261269925028140E-002   1.6332941288616705E-004   0.0000000000000000       0.22009252842160271        2.6349049002729596E-005  0.12503924792175397     
  0.39297658862876256       -4.3851719222274724E-002  -5.5195691532874409E-002  -3.3164913292448480E-005   0.0000000000000000       0.22016974280659107        2.6552763005780898E-005  0.12504386958066799     
  0.39632107023411373       -4.6063992572847275E-002  -5.4702389415787846E-002   3.6935879260037051E-004   0.0000000000000000       0.22001484283820116        7.4494037448509444E-005  0.12500885011990048     
  0.39966555183946489       -4.9907977541426854E-002  -5.0039537324451530E-002   3.4140791028055303E-004   0.0000000000000000       0.22000600975931781       -4.9432923651503206E-005  0.12501409389866136     
  0.40301003344481606       -6.0281443045798702E-002  -3.9720557906995871E-002  -2.0857260900905973E-004   0.0000000000000000       0.22004578139649111        5.6471830842578285E-005  0.12500745225748833     
  0.40635451505016723       -7.3914105228893551E-002  -2.6085661918605757E-002  -5.4530541173547443E-004   0.0000000000000000       0.21979420060168306       -5.0117288439781244E-005  0.12494277762258021     
  0.40969899665551840       -8.6961003064469730E-002  -1.3038957741967422E-002  -4.8769421558120740E-004   0.0000000000000000       0.21980769936082786       -7.1655751894545490E-005  0.12493309810834667     
  0.41304347826086957       -9.6190661219548931E-002  -3.8093328130313171E-003  -2.8810174734384845E-004   0.0000000000000000       0.21988872674515744       -4.7856243699610585E-005  0.12496013742070855     
  0.41638795986622074       -9.9850692982934350E-002  -1.4930698782919871E-004  -6.8211823899009971E-005   0.0000000000000000       0.21997340022963613       -2.1631219156261464E-005  0.12499081834738565     
  0.41973244147157190      -0.10000000004551131        4.6769428411640735E-011   2.8197741368443151E-006   0.0000000000000000       0.22000088005911736       -1.1483283631733042E-006  0.12500031706975290     
  0.42307692307692307      -0.10000000003906848        3.6816234012527391E-011   1.4361536501987473E-006   0.0000000000000000       0.22000062672540338        2.9556839010497203E-007  0.12500025170199702     
  0.42642140468227424      -0.10000000002833428        2.8359500064865308E-011   2.3106512281034967E-007   0.0000000000000000       0.22000010273752416        8.5145317152420228E-008  0.12500004063361009     
  0.42976588628762541      -0.10000000002022963        2.0250184736247876E-011  -2.0332381147265973E-011   0.0000000000000000       0.21999999999205958        5.3552814524479974E-009  0.12499999999787262     
  0.43311036789297658      -0.10000000001392320        1.3939320101847208E-011  -1.7108204584644242E-011   0.0000000000000000       0.21999999999342962       -2.9480080337382380E-012  0.12499999999767980     
  0.43645484949832775      -0.10000000000927393        9.2842115177194694E-012  -7.6789935006918156E-012   0.0000000000000000       0.21999999999693642       -1.6935578844885532E-012  0.12499999999883829     
  0.43979933110367891      -0.10000000000599552        6.0012362917327109E-012  -2.7708139660804758E-012   0.0000000000000000       0.21999999999888178       -6.2529523133615941E-013  0.12499999999957001     
  0.44314381270903008      -0.10000000000377110        3.7739640190415896E-012  -9.0388352934984062E-013   0.0000000000000000       0.21999999999963424       -2.0489923944032606E-013  0.12499999999985950     
  0.44648829431438125      -0.10000000000231224        2.3135758902043559E-012  -2.7994697096609441E-013   0.0000000000000000       0.21999999999988673       -6.3480369297560947E-014  0.12499999999995674     
  0.44983277591973242      -0.10000000000138429        1.3848754996024835E-012  -8.5047933832286803E-014   0.0000000000000000       0.21999999999996567       -1.9179746155025662E-014  0.12499999999998712     
  0.45317725752508359      -0.10000000000081041        8.1065528403051745E-013  -2.6579594193805602E-014   0.0000000000000000       0.21999999999998940       -5.8742704628443033E-015  0.12499999999999627     
  0.45652173913043476      -0.10000000000046450        4.6461537624158502E-013  -9.7002404022947632E-015   0.0000000000000000       0.21999999999999631       -1.8213674742739209E-015  0.12499999999999892     
  0.45986622073578598      -0.10000000000026085        2.6089593352593677E-013  -4.5337774847095341E-015   0.0000000000000000       0.21999999999999836       -7.9278504899798436E-016  0.12499999999999968     
  0.46321070234113715      -0.10000000000014367        1.4369292734859004E-013  -3.0833652340247769E-015   0.0000000000000000       0.21999999999999889       -4.0502486262172413E-016  0.12499999999999993     
  0.46655518394648832      -0.10000000000007761        7.7659174998991796E-014  -2.4861798566841744E-015   0.0000000000000000       0.21999999999999914       -3.4505024809452207E-016  0.12500000000000000     
  0.46989966555183948      -0.10000000000004118        4.1211709712802783E-014  -2.0638252143516596E-015   0.0000000000000000       0.21999999999999928       -2.4254829004325110E-016  0.12500000000000000     
  0.47324414715719065      -0.10000000000002150        2.1508720573990427E-014  -1.7866366289718074E-015   0.0000000000000000       0.21999999999999933       -2.3166818216622699E-016  0.12500000000000000     
  0.47658862876254182      -0.10000000000001098        1.1006936019493103E-014  -1.6155139839081660E-015   0.0000000000000000       0.21999999999999945       -1.9177780589294071E-016  0.12500000000000000     
  0.47993311036789299      -0.10000000000000546        5.4865833729707321E-015  -1.3194178128887592E-015   0.0000000000000000       0.21999999999999953       -1.7335027214255470E-016  0.12500000000000000     
  0.48327759197324416      -0.10000000000000263        2.6319224442011560E-015  -7.8971220600573313E-016   0.0000000000000000       0.21999999999999970       -1.2084322279883739E-016  0.12500000000000000     
  0.48662207357859533      -0.10000000000000119        1.1874760397233209E-015  -3.8475982985571038E-016   0.0000000000000000       0.21999999999999986       -6.6351795857854279E-017  0.12500000000000000     
  0.48996655518394649      -0.10000000000000049        5.0191332529958768E-016  -1.5474834795797004E-016   0.0000000000000000       0.21999999999999992       -2.7932719261425035E-017  0.12500000000000000     
  0.49331103678929766      -0.10000000000000001        8.7892656116158176E-018   6.6451841090347689E-018   0.0000000000000000       0.21999999999999997       -1.2702030781565267E-017  0.12500000000000000     
  0.49665551839464883      -0.10000000000000049        5.0191332529958768E-016  -1.5474834795797004E-016   0.0000000000000000       0.21999999999999992        1.2702030781565267E-017  0.12500000000000000     
  0.50000000000000000      -0.10000000000000049        5.0191332529958768E-016  -1.5474834795797004E-016   0.0000000000000000       0.21999999999999992        0.0000000000000000       0.12500000000000000     


==> DataFiles/ShockTubeTests/ShockTube_finiteRelaxation/data_points_10e1.txt <==
 -0.50000000000000000       0.10000000106008292       -2.7034135616938829E-010   6.3250295840574409E-011   0.0000000000000000        1.9950000001724406       -8.9991582618523840E-010   1.0000000000468237     
 -0.49665551839464883       0.10000000106008292       -2.7034135616938829E-010   6.3250295840574409E-011   0.0000000000000000        1.9950000001724406        0.0000000000000000        1.0000000000468237     
 -0.49331103678929766       0.10000000106008292       -2.7034135616938829E-010   6.3250295840574409E-011   0.0000000000000000        1.9950000001724406        0.0000000000000000        1.0000000000468237     
 -0.48996655518394649       0.10000000092116729       -1.7584689294978820E-010   5.9014962768178524E-011   0.0000000000000000        1.9950000001737584        7.9240868879616560E-011   1.0000000000452138     
 -0.48662207357859533       0.10000000089054492       -1.4905347497771776E-010   5.8931262441011630E-011   0.0000000000000000        1.9950000001685599        2.4237047908913078E-012   1.0000000000417333     
 -0.48327759197324416       0.10000000089466561       -1.8297709485741989E-010   5.6712790365032845E-011   0.0000000000000000        1.9950000001496522        7.4856992557758797E-011   1.0000000000357667     
 -0.47993311036789299       0.10000000088658789       -2.3932101979252460E-010   5.7679271026044183E-011   0.0000000000000000        1.9950000001460373       -4.3973979655040213E-013   1.0000000000344769     
 -0.47658862876254182       0.10000000081962304       -2.6415411505651002E-010   5.6316586325093024E-011   0.0000000000000000        1.9950000001454855        7.1835095301268368E-011   1.0000000000339824     
 -0.47324414715719065       0.10000000075803862       -3.1357740265040168E-010   5.2526359929112913E-011   0.0000000000000000        1.9950000001461241        3.2677979073683830E-012   1.0000000000329303     
 -0.46989966555183948       0.10000000067933557       -3.4737651404113604E-010   4.9758377339701252E-011   0.0000000000000000        1.9950000001515860        5.0239346800472240E-011   1.0000000000345912     
 -0.46655518394648832       0.10000000059208933       -3.7216463759343689E-010   4.9329827737790024E-011   0.0000000000000000        1.9950000001538510        2.0942613877145621E-011   1.0000000000372902     
 -0.46321070234113715       0.10000000049999216       -3.9269398303820018E-010   5.0423216909479055E-011   0.0000000000000000        1.9950000001392787        6.2641329204613439E-011   1.0000000000347158     
 -0.45986622073578598       0.10000000044633008       -4.2160168358262528E-010   5.3225066994616743E-011   0.0000000000000000        1.9950000001067227        1.4443666220525090E-012   1.0000000000261320     
 -0.45652173913043476       0.10000000033993854       -4.1004584205230771E-010   5.6153372446575150E-011   0.0000000000000000        1.9950000000717618        4.5241924011960601E-011   1.0000000000156468     
 -0.45317725752508359       0.10000000032009215       -4.8872252258471566E-010   5.6591657412567551E-011   0.0000000000000000        1.9950000000468395        2.1152787238210015E-013   1.0000000000049596     
 -0.44983277591973242       0.10000000019400698       -4.5367655927043146E-010   5.4707471030245567E-011   0.0000000000000000        1.9950000000606767        2.7654444561051041E-011   1.0000000000098785     
 -0.44648829431438125       0.10000000024087764       -5.7356009149748531E-010   4.3411895641206614E-011   0.0000000000000000        1.9950000001330497        4.2585015843362730E-012   1.0000000000760592     
 -0.44314381270903008       0.10000000014265373       -4.9081336022478484E-010   7.0048012614533983E-013   0.0000000000000000        1.9950000002589439        7.2039802073116038E-011   1.0000000000980203     
 -0.43979933110367891       0.10000000201123582        1.4489790868101070E-009   2.9126494959362497E-011   0.0000000000000000        1.9950000001049430        7.9342312588891021E-011  0.99999999998945210     
 -0.43645484949832775       0.10000000630918755        5.7333865286916694E-009   1.2328085109055474E-010   0.0000000000000000        1.9949999997338803        2.5508328096357158E-012  0.99999999996159872     
 -0.43311036789297658       0.10000000986750572        9.2716654746354258E-009  -3.9344814130567328E-009   0.0000000000000000        1.9950000151141447        8.7246593115052443E-010   1.0000000051983204     
 -0.42976588628762541       0.10000001181544985        1.1242723337182124E-008  -1.6614823853246897E-008   0.0000000000000000        1.9950000582794318        9.6484820132004753E-009   1.0000000174010648     
 -0.42642140468227424       0.10000001231357666        1.1655283567077788E-008  -2.2956986435193339E-008   0.0000000000000000        1.9950000813867772        2.2130048211372799E-008   1.0000000161396461     
 -0.42307692307692307        9.9920973673610677E-002  -7.9020650880724994E-005  -1.1099971217899236E-007   0.0000000000000000        1.9950009529344941        1.3668323602568829E-008   1.0000008226302093     
 -0.41973244147157190        9.8201835907985216E-002  -1.7971324089856714E-003  -6.0994047436132116E-006   0.0000000000000000        1.9950219290174518        2.1213582119051812E-006   1.0000070628956272     
 -0.41638795986622074        9.5529981296525068E-002  -4.4591450054351986E-003  -1.0718345042863806E-005   0.0000000000000000        1.9950395978159938        8.6109602341630341E-006   1.0000098602556009     
 -0.41304347826086957        9.3268610290927215E-002  -6.6872744518969010E-003  -3.4959241127577532E-006   0.0000000000000000        1.9950176098882992        8.5039778161147935E-006   1.0000047061233126     
 -0.40969899665551840        9.1817913662469330E-002  -8.0703443536663672E-003   1.8004549764684053E-005   0.0000000000000000        1.9949480680040992       -4.8299018034208644E-006  0.99998104252091513     
 -0.40635451505016723        9.1160660164211968E-002  -8.6268107572089019E-003   4.7197993020275237E-005   0.0000000000000000        1.9948631734638353       -3.0312237501066926E-005  0.99995676175517212     
 -0.40301003344481606        9.0952610615398805E-002  -8.6536023727839737E-003   6.4452272859311086E-005   0.0000000000000000        1.9948145730109932       -5.4704883145477379E-005  0.99994278807048764     
 -0.39966555183946489        9.1623883726960745E-002  -7.8322793294783866E-003   8.9171312686639213E-005   0.0000000000000000        1.9947496054386167       -7.0525292051398453E-005  0.99991238515794933     
 -0.39632107023411373        9.7050399172004462E-002  -2.1169656576341647E-003   1.3964165665073194E-004   0.0000000000000000        1.9946027612511441       -1.1155516080251246E-004  0.99986720686983210     
 -0.39297658862876256       0.10397494163919760        5.0396476649270340E-003   1.8458043211337896E-004   0.0000000000000000        1.9944646750480073       -1.5722046053406215E-004  0.99982060285051055     
 -0.38963210702341139       0.10977922312214194        1.1070918292408742E-002   2.3975848593540456E-004   0.0000000000000000        1.9942917504575617       -2.0704804714064288E-004  0.99976306860361108     
 -0.38628762541806022       0.11368888455387650        1.5151024049260128E-002   2.9778768746371355E-004   0.0000000000000000        1.9941037075900994       -2.6472414509348229E-004  0.99970124934965565     
 -0.38294314381270905       0.11571347968389892        1.7256901443737996E-002   3.4597546523391687E-004   0.0000000000000000        1.9939442005186749       -3.1977292820902582E-004  0.99965355475165318     
 -0.37959866220735788       0.11628293806708716        1.7937414909214685E-002   3.6328085788599207E-004   0.0000000000000000        1.9938604481170810       -3.5557550723159197E-004  0.99963235178911025     
 -0.37625418060200672       0.11647605981384870        1.7867383168510689E-002   3.6623392461066986E-004   0.0000000000000000        1.9938455811438742       -3.7359595742296247E-004  0.99962703082908544     
 -0.37290969899665549       0.11628657703580603        1.7581211884543136E-002   3.6404151091753040E-004   0.0000000000000000        1.9938450822647549       -3.6444506062267634E-004  0.99963575203937205     
 -0.36956521739130432       0.11348382986434374        1.4620729336715529E-002   3.3827164172259234E-004   0.0000000000000000        1.9939014806578801       -3.5693587458903998E-004  0.99966093166944836     
 -0.36622073578595316       0.10918434686716882        1.0014411458903801E-002   3.0273628111903632E-004   0.0000000000000000        1.9939693453756036       -3.2310057943108264E-004  0.99969157511706186     
 -0.36287625418060199       0.10470957115741834        5.1027568576156312E-003   2.7578258955117131E-004   0.0000000000000000        1.9940263102785925       -2.9488556626943596E-004  0.99971979328352401     
 -0.35953177257525082       0.10046500358362957        4.9926094884732771E-004   2.5268814873158541E-004   0.0000000000000000        1.9940687975834119       -2.6244410142510434E-004  0.99974482189747038     
 -0.35618729096989965        9.6646063667760282E-002  -3.6177370509894525E-003   2.2236309543271338E-004   0.0000000000000000        1.9941282211923275       -2.3714878328853797E-004  0.99977818585238787     
 -0.35284280936454848        9.3398563274965152E-002  -7.2044185309849259E-003   1.7723460614920732E-004   0.0000000000000000        1.9942453844896322       -1.9237142207599250E-004  0.99983272092369102     
 -0.34949832775919731        9.0705495046614806E-002  -1.0218513628428549E-002   1.1931562100244907E-004   0.0000000000000000        1.9944294060998988       -1.3095958264636615E-004  0.99990435056342775     
 -0.34615384615384615        8.8493724194879358E-002  -1.2650273277151432E-002   5.6363331599826789E-005   0.0000000000000000        1.9946216044200509       -5.1331509206936599E-005  0.99998639079969209     
 -0.34280936454849498        8.6721113930922217E-002  -1.4568280161163035E-002  -3.5142526175937946E-006   0.0000000000000000        1.9948344675932288        2.5993585471320649E-005   1.0000843510176520     
 -0.33946488294314381        8.5339298526544677E-002  -1.6053548258597873E-002  -5.4132075306689361E-005   0.0000000000000000        1.9950080401870296        1.0988195929242428E-004   1.0001604981479084     
 -0.33612040133779264        8.4264189283918919E-002  -1.7155995317304263E-002   9.7932094987882235E-006   0.0000000000000000        1.9947726499182981        1.6614144313072886E-004   1.0001092337692004     
 -0.33277591973244147        8.3421521064179979E-002  -1.7924025500062807E-002   5.1679432644425151E-003   0.0000000000000000        1.9760190533459832       -2.0002219492069573E-003  0.99406810395814960     
 -0.32943143812709030        8.2776706647193637E-002  -1.8415654681865262E-002   1.5390974095738875E-002   0.0000000000000000        1.9392630861751103       -1.1706026567084074E-002  0.98186807422601918     
 -0.32608695652173914        8.2306144728944153E-002  -1.8671415238595255E-002   2.7010096090796871E-002   0.0000000000000000        1.8983005084378450       -2.4768378140513487E-002  0.96830701717004419     
 -0.32274247491638797        8.1961887851229071E-002  -1.8739505827899326E-002   3.8906136544958010E-002   0.0000000000000000        1.8572362390326471       -3.8326468160067358E-002  0.95486997503334659     
 -0.31939799331103680        8.1679736700008762E-002  -1.8651472123374098E-002   5.0803565226401504E-002   0.0000000000000000        1.8170243103937387       -5.1515615329203589E-002  0.94192560675169490     
 -0.31605351170568563        8.1518502389718361E-002  -1.8427454621457784E-002   6.2624366677858978E-002   0.0000000000000000        1.7778877806603097       -6.4162775053246399E-002  0.92959106436672256     
 -0.31270903010033446        8.1419634083695264E-002  -1.8088053079101024E-002   7.4335976437671994E-002   0.0000000000000000        1.7398917416836734       -7.6151368591232824E-002  0.91791974807535670     
 -0.30936454849498329        8.1364197978316302E-002  -1.7665803982895800E-002   8.5915320475325976E-002   0.0000000000000000        1.7030596717992366       -8.7490590538430113E-002  0.90694504636341677     
 -0.30602006688963213        8.1332756063015751E-002  -1.7184361438078315E-002   9.7343843417848255E-002   0.0000000000000000        1.6674000592259559       -9.8087807111077008E-002  0.89668888663725010     
 -0.30267558528428096        8.1311949062515265E-002  -1.6669449326908534E-002  0.10860703420143314        0.0000000000000000        1.6329089763999849      -0.10798838473464754       0.88716365936117669     
 -0.29933110367892979        8.1289190847429138E-002  -1.6142796973507231E-002  0.11969421094496459        0.0000000000000000        1.5995707645962014      -0.11713913105820295       0.87837311800248530     
 -0.29598662207357862        8.1250687914711628E-002  -1.5620184759682436E-002  0.13059793435464434        0.0000000000000000        1.5673598893905196      -0.12558021499043648       0.87031370310760081     
 -0.29264214046822745        8.1185225503528149E-002  -1.5114996134423866E-002  0.14131345569757087        0.0000000000000000        1.5362438678980057      -0.13326144061220493       0.86297628644014501     
 -0.28929765886287623        8.1086884339890544E-002  -1.4639401071823984E-002  0.15183827146035450        0.0000000000000000        1.5061860678404655      -0.14026097962118905       0.85634736444844295     
 -0.28595317725752506        8.0952316864491586E-002  -1.4203011147480845E-002  0.16217159366449105        0.0000000000000000        1.4771477467297007      -0.14653693990392450       0.85041018588823725     
 -0.28260869565217389        8.0777971459146766E-002  -1.3812837998485598E-002  0.17231382131398731        0.0000000000000000        1.4490892844419216      -0.15215414625962326       0.84514570228336428     
 -0.27926421404682272        8.0561239026723838E-002  -1.3473687278265980E-002  0.18226625864609633        0.0000000000000000        1.4219708831322087      -0.15707112681804358       0.84053332881045528     
 -0.27591973244147155        8.0301537917577201E-002  -1.3188751177442368E-002  0.19203096660943800        0.0000000000000000        1.3957530908606057      -0.16139579686359501       0.83655110217825124     
 -0.27257525083612039        7.9999632333295614E-002  -1.2960147776058110E-002  0.20161061609164960        0.0000000000000000        1.3703971204272485      -0.16506141388212953       0.83317563599501743     
 -0.26923076923076922        7.9655970293451603E-002  -1.2789602188440692E-002  0.21100831222974897        0.0000000000000000        1.3458650724183816      -0.16815708391264039       0.83038011389218569     
 -0.26588628762541805        7.9269769937898749E-002  -1.2679725728947969E-002  0.22022740347968739        0.0000000000000000        1.3221202717323233      -0.17065587560854506       0.82814037926983519     
 -0.26254180602006688        7.8839634473908474E-002  -1.2631948894951041E-002  0.22927148148295348        0.0000000000000000        1.2991274272769155      -0.17263927967953285       0.82648367810394052     
 -0.25919732441471571        7.8385477990078639E-002  -1.2634274009761757E-002  0.23814516481998799        0.0000000000000000        1.2768506158377031      -0.17408288645756487       0.82523531416066409     
 -0.25585284280936454        7.7892254034868283E-002  -1.2689546399407453E-002  0.24685232371664820        0.0000000000000000        1.2552586811657447      -0.17501723612457601       0.82454800825520780     
 -0.25250836120401338        7.7365787573154765E-002  -1.2801513282724291E-002  0.25539707802359884        0.0000000000000000        1.2343202613445987      -0.17549863044210490       0.82434767556381450     
 -0.24916387959866221        7.6810939090075497E-002  -1.2963250633980357E-002  0.26378394908838809        0.0000000000000000        1.2140055572512214      -0.17553101673443722       0.82455368981785282     
 -0.24581939799331104        7.6232025459223349E-002  -1.3171385855131404E-002  0.27201730801886009        0.0000000000000000        1.1942862910564531      -0.17510834601458505       0.82513259414795659     
 -0.24247491638795987        7.5632637203390293E-002  -1.3421458126225187E-002  0.28010149769505227        0.0000000000000000        1.1751355736371678      -0.17428973610080273       0.82614342922579420     
 -0.23913043478260870        7.5016794091185904E-002  -1.3709182706775094E-002  0.28804080047115505        0.0000000000000000        1.1565277823543296      -0.17308931239479219       0.82752176613439987     
 -0.23578595317725753        7.4388288818209955E-002  -1.4030187118168053E-002  0.29583945957723712        0.0000000000000000        1.1384386019591237      -0.17154177769432113       0.82924907167816631     
 -0.23244147157190637        7.3750688157926264E-002  -1.4380324557672680E-002  0.30350168170446373        0.0000000000000000        1.1208450455041135      -0.16965811829794691       0.83130553243078320     
 -0.22909698996655517        7.3107281675782454E-002  -1.4755799661212411E-002  0.31103160583332490        0.0000000000000000        1.1037254207842579      -0.16745756836643935       0.83367044691424064     
 -0.22575250836120400        7.2461014950729832E-002  -1.5153151569393352E-002  0.31843323557735875        0.0000000000000000        1.0870592433399628      -0.16494701939497919       0.83632395728587994     
 -0.22240802675585283        7.1814474945141565E-002  -1.5569168742175423E-002  0.32571036252838031        0.0000000000000000        1.0708271603568655      -0.16215960846355010       0.83924656371893747     
 -0.21906354515050167        7.1169951856581648E-002  -1.6000806068337318E-002  0.33286650279892099        0.0000000000000000        1.0550109682970652      -0.15911463973699580       0.84241933804728963     
 -0.21571906354515050        7.0529562530965262E-002  -1.6445141014404401E-002  0.33990483180903286        0.0000000000000000        1.0395937764983065      -0.15582922485740494       0.84582412892514935     
 -0.21237458193979933        6.9895377904076975E-002  -1.6899352085306123E-002  0.34682805909664355        0.0000000000000000        1.0245603523976454      -0.15230939823371209       0.84944387320918724     
 -0.20903010033444816        6.9269494724836914E-002  -1.7360687328085322E-002  0.35363815483788702        0.0000000000000000        1.0098977033052599      -0.14859763836370526       0.85326280836393442     
 -0.20568561872909699        6.8654035282182363E-002  -1.7826420314847349E-002  0.36033584087389997        0.0000000000000000       0.99559601680364573      -0.14466340042188219       0.85726717129074959     
 -0.20234113712374582        6.8051109837472742E-002  -1.8293828309955483E-002  0.36691976074187832        0.0000000000000000       0.98165015807687961      -0.14058094214385239       0.86144584936638668     
 -0.19899665551839466        6.7462785308621875E-002  -1.8760224650044476E-002  0.37338526575843400        0.0000000000000000       0.96806195349402524      -0.13629469421546253       0.86579176496508159     
 -0.19565217391304349        6.6891069377368009E-002  -1.9223035281955823E-002  0.37972275090793012        0.0000000000000000       0.95484344536178001      -0.13187986135750826       0.87030375276813976     
 -0.19230769230769232        6.6337887911961199E-002  -1.9679875320594922E-002  0.38591551667932172        0.0000000000000000       0.94202112934857030      -0.12726034284806023       0.87498921603585544     
 -0.18896321070234115        6.5805038831311100E-002  -2.0128589637607035E-002  0.39193722248406476        0.0000000000000000       0.92964088946943324      -0.12250834208859805       0.87986661594873061     
 -0.18561872909698995        6.5294132539213026E-002  -2.0567256269467576E-002  0.39774924093830188        0.0000000000000000       0.91777288240837063      -0.11747864518605529       0.88496894601397924     
 -0.18227424749163879        6.4806544481115738E-002  -2.0994176977382921E-002  0.40329857196979024        0.0000000000000000       0.90651501334347806      -0.11222894481608124       0.89034700712980908     
 -0.17892976588628762        6.4343396100259229E-002  -2.1407878581975532E-002  0.40851743423540432        0.0000000000000000       0.89599292045918189      -0.10663837926650002       0.89607094594332148     
 -0.17558528428093645        6.3905557526471854E-002  -2.1807129807104357E-002  0.41332596909100372        0.0000000000000000       0.88635391741448610      -0.10069145245106929       0.90222798120664638     
 -0.17224080267558528        6.3493646956119462E-002  -2.2190958164562961E-002  0.41763938344521201        0.0000000000000000       0.87775265847802197       -9.4234270230642361E-002  0.90891487958133099     
 -0.16889632107023411        6.3108003252756825E-002  -2.2558646650826894E-002  0.42137991214839982        0.0000000000000000       0.87032807071226181       -8.7239950289780960E-002  0.91622393018415926     
 -0.16555183946488294        6.2748632783569042E-002  -2.2909706307729861E-002  0.42449209535109700        0.0000000000000000       0.86417457935034780       -7.9552585663322101E-002  0.92422435603157549     
 -0.16220735785953178        6.2415160892227754E-002  -2.3243843489981268E-002  0.42695748829952707        0.0000000000000000       0.85931492637641926       -7.1231788823973921E-002  0.93294234130481113     
 -0.15886287625418061        6.2106824396113987E-002  -2.3560944375907323E-002  0.42880342720443598        0.0000000000000000       0.85568454178279618       -6.2168582809930810E-002  0.94234719641425602     
 -0.15551839464882944        6.1822516047919655E-002  -2.3861077479177366E-002  0.43010131251960365        0.0000000000000000       0.85313575511748674       -5.2522191722778611E-002  0.95234941191404943     
 -0.15217391304347827        6.1560858946701963E-002  -2.4144490941778125E-002  0.43095360621667206        0.0000000000000000       0.85146320550226118       -4.2297598021171293E-002  0.96281378633639614     
 -0.14882943143812710        6.1320279819508189E-002  -2.4411583110359680E-002  0.43147372297070313        0.0000000000000000       0.85044248229239516       -3.1706306633725798E-002  0.97358294020053526     
 -0.14548494983277591        6.1099069872387404E-002  -2.4662849843036402E-002  0.43176623477724146        0.0000000000000000       0.84986768773855181       -2.0874006281439844E-002  0.98450160753989890     
 -0.14214046822742474        6.0895447421229203E-002  -2.4898830907390757E-002  0.43191404154541713        0.0000000000000000       0.84957549107218622       -9.9574267737826544E-003  0.99544021728758902     
 -0.13879598662207357        6.0707642956054651E-002  -2.5120071276633481E-002  0.43197573477956180        0.0000000000000000       0.84945428020601632        9.2210496447746304E-004   1.0063089088054979     
 -0.13545150501672240        6.0534001356505586E-002  -2.5327095078610657E-002  0.43198781508983947        0.0000000000000000       0.84942830034785566        1.1694055621799121E-002   1.0170022492771211     
 -0.13210702341137123        6.0373029482943229E-002  -2.5520395519261840E-002  0.43198153583625210        0.0000000000000000       0.84943737118638540        2.2298181237029313E-002   1.0273727359861065     
 -0.12876254180602006        6.0223322742324656E-002  -2.5700508564538149E-002  0.43196736446415801        0.0000000000000000       0.84946170576745672        3.2625868377265249E-002   1.0375252051644608     
 -0.12541806020066890        6.0083562875243628E-002  -2.5868094883067207E-002  0.43172568078560514        0.0000000000000000       0.84993220321707552        4.2684185997764537E-002   1.0477292110179379     
 -0.12207357859531773        5.9952469323693351E-002  -2.6023615603749967E-002  0.43124882223017347        0.0000000000000000       0.85086492955164017        5.2828064767151614E-002   1.0579072845463626     
 -0.11872909698996656        5.9828663672211839E-002  -2.6167524199419690E-002  0.43070757677374860        0.0000000000000000       0.85192327448328264        6.2841631577569348E-002   1.0677782967941514     
 -0.11538461538461539        5.9710754565231658E-002  -2.6300309472853261E-002  0.43022185450179024        0.0000000000000000       0.85287079556080303        7.2472549433115138E-002   1.0771633434200480     
 -0.11204013377926421        5.9597464740779559E-002  -2.6422468592365272E-002  0.42983962456600455        0.0000000000000000       0.85361479234989845        8.1573633757989900E-002   1.0859748519188308     
 -0.10869565217391304        5.9487658476207295E-002  -2.6534512472996964E-002  0.42956255160631368        0.0000000000000000       0.85415380284156772        9.0086036389409180E-002   1.0941842573402962     
 -0.10535117056856187        5.9380322713694707E-002  -2.6636957642706269E-002  0.42936309664986422        0.0000000000000000       0.85454209406650394        9.8013427776271964E-002   1.1018096995347633     
 -0.10200668896321070        5.9274528130017066E-002  -2.6730281864279348E-002  0.42920290715995985        0.0000000000000000       0.85485416874168996       0.10537384015442859        1.1088892536459054     
  -9.8662207357859535E-002   5.9169409693348260E-002  -2.6814881254338032E-002  0.42905003511154632        0.0000000000000000       0.85515223303072485       0.11220372158294785        1.1154543438168354     
  -9.5317725752508367E-002   5.9064165832347824E-002  -2.6891060566206836E-002  0.42888926854920462        0.0000000000000000       0.85546634743906802       0.11851998429496453        1.1215140071200680     
  -9.1973244147157185E-002   5.8958054351625717E-002  -2.6959060064232539E-002  0.42872309712978063        0.0000000000000000       0.85579213423043532       0.12431088411354040        1.1270536250834944     
  -8.8628762541806017E-002   5.8850374605809060E-002  -2.7019096363380860E-002  0.42856470559768628        0.0000000000000000       0.85610391308704759       0.12954684842137359        1.1320449474735195     
  -8.5284280936454848E-002   5.8740440127744604E-002  -2.7071390653219774E-002  0.42842768555578314        0.0000000000000000       0.85637467786079657       0.13425880725917300        1.1364606491818490     
  -8.1939799331103680E-002   5.8627551533052873E-002  -2.7116178721713232E-002  0.42831801208572456        0.0000000000000000       0.85659216566434471       0.13837632739762198        1.1402859675580554     
  -7.8595317725752512E-002   5.8510979941174324E-002  -2.7153714516489045E-002  0.42823187334208757        0.0000000000000000       0.85676360996311729       0.14202473740387611        1.1435230778689089     
  -7.5250836120401343E-002   5.8389971663342317E-002  -2.7184273752485878E-002  0.42815938752136029        0.0000000000000000       0.85690860137027114       0.14487547575812859        1.1461907194687391     
  -7.1906354515050161E-002   5.8263775567260964E-002  -2.7208143734619491E-002  0.42809123539876642        0.0000000000000000       0.85704585001815725       0.14724993251269552        1.1483309276821068     
  -6.8561872909698993E-002   5.8131672590694801E-002  -2.7225608656355864E-002  0.42802408517050783        0.0000000000000000       0.85718223573137131       0.14915599548796649        1.1498700314402543     
  -6.5217391304347824E-002   5.7992929631146939E-002  -2.7236981148371333E-002  0.42796188502449029        0.0000000000000000       0.85731009930523916       0.15059553957527064        1.1509400442180509     
  -6.1872909698996656E-002   5.7846976584740258E-002  -2.7242492057542197E-002  0.42791253193625345        0.0000000000000000       0.85741386754345406       0.15126564138975890        1.1513304319321338     
  -5.8528428093645488E-002   5.7691786308477926E-002  -2.7242583032970554E-002  0.42788219569532637        0.0000000000000000       0.85748230989519914       0.15157762368596028        1.1512854659022891     
  -5.5183946488294312E-002   5.7531066064725411E-002  -2.7235505502616893E-002  0.42787040283466260        0.0000000000000000       0.85751503139236385       0.15115160191235336        1.1507389671076793     
  -5.1839464882943144E-002   5.7361149162794139E-002  -2.7221717367428042E-002  0.42787582463004692        0.0000000000000000       0.85751549834216534       0.15036762286765487        1.1496276593390671     
  -4.8494983277591976E-002   5.7181928907244516E-002  -2.7202118308513219E-002  0.42789070314650673        0.0000000000000000       0.85749893358436302       0.14898698533734756        1.1480234352323453     
  -4.5150501672240800E-002   5.6992959581591965E-002  -2.7175756110470725E-002  0.42790382202483979        0.0000000000000000       0.85748719435855325       0.14746159545153714        1.1459479437677440     
  -4.1806020066889632E-002   5.6793457693514592E-002  -2.7142783087168693E-002  0.42790705862162104        0.0000000000000000       0.85749428203405187       0.14497246073592004        1.1434585377655746     
  -3.8461538461538464E-002   5.6582360322668453E-002  -2.7103500298547779E-002  0.42789800541574491        0.0000000000000000       0.85752703361530747       0.14202584527651088        1.1406077341108838     
  -3.5117056856187288E-002   5.6358654807080730E-002  -2.7058284038921014E-002  0.42787640077067324        0.0000000000000000       0.85758837208173777       0.13909565322686981        1.1373524413769629     
  -3.1772575250836120E-002   5.6121199283635938E-002  -2.7007174465068329E-002  0.42785986854510333        0.0000000000000000       0.85764176794085256       0.13742516819294484        1.1335645001740500     
  -2.8428093645484948E-002   5.5868913225066007E-002  -2.6949777059876650E-002  0.42786477770375514        0.0000000000000000       0.85765294373457213       0.13447162341667007        1.1292766128884575     
  -2.5083612040133780E-002   5.5601230061652351E-002  -2.6885627171108900E-002  0.42791292049741708        0.0000000000000000       0.85758128081936280       0.12575455047814219        1.1248953026655215     
  -2.1739130434782608E-002   5.5317957296975806E-002  -2.6814234012943122E-002  0.42798425327264100        0.0000000000000000       0.85746788207863156       0.11442160446562820        1.1206729670607118     
  -1.8394648829431440E-002   5.5018730870800496E-002  -2.6734943034914464E-002  0.42804477461296980        0.0000000000000000       0.85737710181437410       0.11743336132187808        1.1158260730041969     
  -1.5050167224080268E-002   5.4702690763557736E-002  -2.6647066974585073E-002  0.42807624598984440        0.0000000000000000       0.85734573535309067       0.13906968453890575        1.1092677752680964     
  -1.1705685618729096E-002   5.4368500988524381E-002  -2.6550188616917238E-002  0.42807502707208650        0.0000000000000000       0.85737700486599433       0.13541995143958735        1.1020322969558378     
  -8.3612040133779261E-003   5.4014504668187677E-002  -2.6444314887398269E-002  0.42804084393090963        0.0000000000000000       0.85747270931690778        4.9621757129154030E-002   1.0969723395471018     
  -5.0167224080267560E-003   5.3638868897180329E-002  -2.6329793837470094E-002  0.42799565949621898        0.0000000000000000       0.85759823468352780       -1.8292153073074661E-003   1.0945835699128290     
  -1.6722408026755853E-003   5.3239703861241071E-002  -2.6207068712551213E-002  0.42797189298440913        0.0000000000000000       0.85767523456989880       0.15195583763315212        1.0929030964639688     
   1.6722408026755853E-003   5.2815100456335098E-002  -2.6076318812464864E-002  0.42799895697821655        0.0000000000000000       0.85765186854187547       0.54853528042624378        1.0836446302339520     
   5.0167224080267560E-003   5.2363214558913240E-002  -2.5937250102382608E-002  0.42808382649740540        0.0000000000000000       0.85751853476873552       0.94408271521492781        1.0597175019469753     
   8.3612040133779261E-003   5.1882424542751007E-002  -2.5789110211419840E-002  0.42818305902235831        0.0000000000000000       0.85736621141250957       0.86304175759216928        1.0211818675584281     
   1.1705685618729096E-002   5.1371280083945141E-002  -2.5630863569258405E-002  0.42824057689035872        0.0000000000000000       0.85730517506374837       0.86030193631774099       0.96849641877040882     
   1.5050167224080268E-002   5.0828385654716569E-002  -2.5461515548049936E-002  0.42823888186068149        0.0000000000000000       0.85736875829052517       0.84342179192325006       0.90292529571515090     
   1.8394648829431440E-002   5.0252264912404650E-002  -2.5280262907870853E-002  0.42815917240013501        0.0000000000000000       0.85758085324859001       0.75547453656988395       0.82657795946160861     
   2.1739130434782608E-002   4.9641188016371192E-002  -2.5086494169442017E-002  0.42804234371954619        0.0000000000000000       0.85787265667907464       0.68022204676666209       0.74194694765398017     
   2.5083612040133780E-002   4.8993127615932781E-002  -2.4879673487426250E-002  0.42795196473757696        0.0000000000000000       0.85812289096915539       0.58473289334125522       0.65156875219103005     
   2.8428093645484948E-002   4.8305859927791690E-002  -2.4659166622190101E-002  0.42792839419750589        0.0000000000000000       0.85824274555425739       0.50267457588774922       0.55779488906641828     
   3.1772575250836120E-002   4.7577138410693567E-002  -2.4424119768954523E-002  0.42797269738807520        0.0000000000000000       0.85821971903901595       0.39223382434917170       0.46238970107192245     
   3.5117056856187288E-002   4.6804820087547022E-002  -2.4173412961494636E-002  0.42804799200910482        0.0000000000000000       0.85814234519593435       0.30750501874149266       0.36671764626990089     
   3.8461538461538464E-002   4.5986865459249501E-002  -2.3905715284935646E-002  0.42811126350342366        0.0000000000000000       0.85809195046217801       0.20644782766349457       0.27219560970376566     
   4.1806020066889632E-002   4.5121227224517696E-002  -2.3619602029183586E-002  0.42812463560513914        0.0000000000000000       0.85813092309879724       0.10667705701256740       0.18041334523317018     
   4.5150501672240800E-002   4.4205686415930541E-002  -2.3313679328572423E-002  0.42807210804623597        0.0000000000000000       0.85830818234390716        1.4206121832908284E-002   9.3083668583408705E-002
   4.8494983277591976E-002   4.3237710678916706E-002  -2.2986674008299676E-002  0.42792510666265016        0.0000000000000000       0.85867333963400383       -6.9945399199768457E-002   1.1868038713029690E-002
   5.1839464882943144E-002   4.2214437510079535E-002  -2.2637448263405646E-002  0.42780400623396631        0.0000000000000000       0.85898762025670128      -0.14764878847949059       -6.1810040796378446E-002
   5.5183946488294312E-002   4.1132772753515928E-002  -2.2264924362491466E-002  0.42775078588578530        0.0000000000000000       0.85916149384365759      -0.22150366792815301      -0.12691808862548587     
   5.8528428093645488E-002   3.9989536024132306E-002  -2.1868008357636935E-002  0.42779900864203552        0.0000000000000000       0.85913325572821198      -0.28336972525563903      -0.18269868029434250     
   6.1872909698996656E-002   3.8781594890510300E-002  -2.1445511775296758E-002  0.42796885907119636        0.0000000000000000       0.85886952024914631      -0.33942731443349150      -0.22861932637434981     
   6.5217391304347824E-002   3.7505890646164115E-002  -2.0996118217635629E-002  0.42815301527175631        0.0000000000000000       0.85856697815818017      -0.38116468531857856      -0.26476352424542704     
   6.8561872909698993E-002   3.6159365185760274E-002  -2.0518417147273545E-002  0.42823660763909854        0.0000000000000000       0.85846247738759118      -0.40764998774699152      -0.29214412582366200     
   7.1906354515050161E-002   3.4738885851093901E-002  -2.0010939326309256E-002  0.42822536315001908        0.0000000000000000       0.85852723004068388      -0.42441662456833179      -0.31112430792418466     
   7.5250836120401343E-002   3.3241136634878606E-002  -1.9472168237887794E-002  0.42803636932248340        0.0000000000000000       0.85895191559111228      -0.46642037038438894      -0.31864025751620406     
   7.8595317725752512E-002   3.1662628256814151E-002  -1.8900570108810598E-002  0.42778525067345879        0.0000000000000000       0.85948722010498679      -0.47096126395811316      -0.31735017965577239     
   8.1939799331103680E-002   2.9999859190666354E-002  -1.8294555618034527E-002  0.42764444727129292        0.0000000000000000       0.85978546846582904      -0.42260435460011769      -0.31000920567724055     
   8.5284280936454848E-002   2.8249386442200937E-002  -1.7652421459127415E-002  0.42762973663291115        0.0000000000000000       0.85982914974773350      -0.41795447401100905      -0.29435824762078167     
   8.8628762541806017E-002   2.6407916463693261E-002  -1.6972381816344598E-002  0.42781077423595137        0.0000000000000000       0.85949417215948909      -0.41689010538795374      -0.27264819503300514     
   9.1973244147157185E-002   2.4472327824802922E-002  -1.6252536042458129E-002  0.42811460885771691        0.0000000000000000       0.85889879886370801      -0.39177967712607270      -0.24700218473132110     
   9.5317725752508367E-002   2.2439493158843086E-002  -1.5490923733285634E-002  0.42833079010550218        0.0000000000000000       0.85843649310734027      -0.36142736162077005      -0.21781816578152235     
   9.8662207357859535E-002   2.0306110073416248E-002  -1.4685578391545669E-002  0.42836127673166091        0.0000000000000000       0.85832005113029775      -0.33099582199174737      -0.18484180651873361     
  0.10200668896321070        1.8068667414048979E-002  -1.3834548505272276E-002  0.42814991759019894        0.0000000000000000       0.85869781498158582      -0.29505662743235395      -0.14847307627614331     
  0.10535117056856187        1.5723534322399455E-002  -1.2935875275562990E-002  0.42781646783388888        0.0000000000000000       0.85926140225930059      -0.25566332772321593      -0.10995494281930551     
  0.10869565217391304        1.3267082301252587E-002  -1.1987523747220979E-002  0.42751980510642462        0.0000000000000000       0.85970269412478340      -0.21971657989912360       -7.0776454615862766E-002
  0.11204013377926421        1.0695959493709882E-002  -1.0987405705323982E-002  0.42741477427430641        0.0000000000000000       0.85977355375505304      -0.17624315555090225       -3.2084633754991515E-002
  0.11538461538461539        8.0073437135167007E-003  -9.9333501749688906E-003  0.42760216660292732        0.0000000000000000       0.85926068862380944      -0.14113086925656879        5.3466118934243226E-003
  0.11872909698996656        5.1990140240120416E-003  -8.8232789826701401E-003  0.42800578549701074        0.0000000000000000       0.85812889815233651       -9.8580273901571758E-002   4.0935863049166590E-002
  0.12207357859531773        2.2691178069298083E-003  -7.6552940517057751E-003  0.42834643664003519        0.0000000000000000       0.85692357759525406       -6.9220454825657904E-002   7.4326595863450085E-002
  0.12541806020066890       -7.8408881487362079E-004  -6.4277570189786460E-003  0.42849260528048777        0.0000000000000000       0.85599018185483899       -3.2781042105328034E-002  0.10514066498388777     
  0.12876254180602006       -3.9623778256560284E-003  -5.1392610525630711E-003  0.42837002973687111        0.0000000000000000       0.85549531638301923       -7.3595598917207570E-003  0.13308656319965176     
  0.13210702341137123       -7.2674892144746310E-003  -3.7885567449202945E-003  0.42803428526434761        0.0000000000000000       0.85533630916615788        2.5477770351174395E-002  0.15795826196149521     
  0.13545150501672240       -1.0701646016623404E-002  -2.3739068266033702E-003  0.42766563905683380        0.0000000000000000       0.85534909303070483        4.3222202076109627E-002  0.17960457874143482     
  0.13879598662207357       -1.4267674589725070E-002  -8.9305516119353662E-004  0.42745555478632935        0.0000000000000000       0.85525342761112388        6.8099678187467316E-002  0.19773603214556432     
  0.14214046822742474       -1.7968976817733011E-002   6.5686755339638189E-004  0.42750680765599358        0.0000000000000000       0.85482082286223737        8.0789832936585357E-002  0.21180049851273250     
  0.14548494983277591       -2.1808407987409316E-002   2.2786619051436432E-003  0.42785012434497255        0.0000000000000000       0.85403272529828000        9.6773655075101536E-002  0.22102284302550088     
  0.14882943143812710       -2.5785677407787196E-002   3.9733442781859762E-003  0.42843828214634483        0.0000000000000000       0.85286838121610353        9.9078495175493886E-002  0.22434580141709565     
  0.15217391304347827       -2.9901780118335067E-002   5.7442144957133160E-003  0.42915070353624035        0.0000000000000000       0.85107892585081391        9.9111717532025842E-002  0.22441306513699041     
  0.15551839464882944       -3.4154861402234740E-002   7.5908496493945063E-003  0.42842974565707120        0.0000000000000000       0.85031453581617633        9.9346925320695084E-002  0.22158598705618329     
  0.15886287625418061       -3.8535569215839997E-002   9.5110821191689461E-003  0.42819547486177517        0.0000000000000000       0.83901382644252520        9.2131939670501373E-002  0.21462979316212785     
  0.16220735785953178       -4.3031651660892123E-002   1.1502265942266308E-002  0.42840567938308594        0.0000000000000000       0.80667994217165684        8.6309575911958786E-002  0.20515149497025012     
  0.16555183946488294       -4.7629299916234033E-002   1.3559848888183479E-002  0.42853676311734301        0.0000000000000000       0.76018436377115428        7.4260954103629859E-002  0.19409079176913827     
  0.16889632107023411       -5.2311804684503270E-002   1.5677795133919842E-002  0.42864291358997419        0.0000000000000000       0.70762360874464814        6.3114736360537202E-002  0.18254972131176114     
  0.17224080267558528       -5.7058928280841130E-002   1.7848404355301408E-002  0.42875724098691820        0.0000000000000000       0.65566425367991643        5.2000261669965041E-002  0.17162704883289318     
  0.17558528428093645       -6.1846392265401867E-002   2.0060468329508946E-002  0.42886807861594806        0.0000000000000000       0.60935120887117011        4.0997618653323964E-002  0.16216527192213126     
  0.17892976588628762       -6.6655461672795610E-002   2.2305202887781150E-002  0.42897112254287667        0.0000000000000000       0.57189259617127763        3.2934261094096626E-002  0.15464628905658201     
  0.18227424749163879       -7.1475087510976712E-002   2.4577817778931654E-002  0.42903940396854140        0.0000000000000000       0.54455172253852635        2.6942205258240180E-002  0.14924621256710710     
  0.18561872909698995       -7.6285977600255600E-002   2.6866394195392104E-002  0.42910397525030702        0.0000000000000000       0.52689895722607005        2.1329811718957922E-002  0.14584278964500655     
  0.18896321070234115       -8.1063415083876100E-002   2.9159772323253827E-002  0.42936897976774874        0.0000000000000000       0.51770408580490601        2.0696221973131059E-002  0.14424183603757709     
  0.19230769230769232       -8.5786512423823708E-002   3.1447388970281133E-002  0.42953362646526161        0.0000000000000000       0.51463744959803936        1.8570622930473655E-002  0.14389028187759953     
  0.19565217391304349       -9.0438635018194186E-002   3.3719663869188010E-002  0.42953859349661994        0.0000000000000000       0.51393656262182941        1.8529092241264002E-002  0.14402389776949939     
  0.19899665551839466       -9.5008153348330598E-002   3.5969376701944340E-002  0.42955673438225578        0.0000000000000000       0.51340717920806134        2.0352464603950036E-002  0.14417592173913371     
  0.20234113712374582       -9.9488299084653287E-002   3.8191077622705433E-002  0.42960417613501606        0.0000000000000000       0.51292532895205878        1.7877852876234900E-002  0.14422471843960644     
  0.20568561872909699      -0.10387479736821401        4.0380129263418531E-002  0.42979602425265861        0.0000000000000000       0.51244321889965272        2.0010309056062072E-002  0.14353633987493153     
  0.20903010033444816      -0.10816327047418597        4.2531624426109901E-002  0.42994993486964656        0.0000000000000000       0.51229378731375119        1.7224441716434169E-002  0.14223582604901025     
  0.21237458193979933      -0.11234863580132783        4.4640505886921616E-002  0.43004822916827712        0.0000000000000000       0.51230380403759601        1.6441963691768119E-002  0.14048282117632374     
  0.21571906354515050      -0.11642566452754015        4.6701787851075191E-002  0.43018172048416375        0.0000000000000000       0.51219555114862814        1.4748172246527009E-002  0.13825861494282349     
  0.21906354515050167      -0.12038921827162688        4.8710396186368132E-002  0.43031685569920397        0.0000000000000000       0.51194066411197869        1.1561018489825430E-002  0.13559828805856372     
  0.22240802675585283      -0.12423428513969628        5.0660986197642685E-002  0.43043943056135431        0.0000000000000000       0.51155031129326345        8.8733451260713386E-003  0.13254360118566164     
  0.22575250836120400      -0.12795619970927294        5.2548069756894966E-002  0.43055641814656209        0.0000000000000000       0.51107197343421429        6.6862438639845798E-003  0.12915383305326097     
  0.22909698996655517      -0.13155081141810085        5.4366179530942686E-002  0.43064986101847386        0.0000000000000000       0.51058246530890417        1.1697715882109201E-003  0.12547113337958946     
  0.23244147157190637      -0.13501434559990935        5.6109957600366502E-002  0.43071514809455796        0.0000000000000000       0.51010857384967079       -6.5231344547029375E-004  0.12153205230346172     
  0.23578595317725753      -0.13834318951691474        5.7774232352552773E-002  0.43078299939574261        0.0000000000000000       0.50962635761280861       -5.8339721202427990E-003  0.11738009264156872     
  0.23913043478260870      -0.14153379889986858        5.9353874010092171E-002  0.43086940409073149        0.0000000000000000       0.50912535518302438       -1.0249240726313905E-002  0.11305849873988305     
  0.24247491638795987      -0.14458274442752667        6.0843645525286504E-002  0.43095668607615950        0.0000000000000000       0.50863305049745922       -1.3344108603506967E-002  0.10864285102579625     
  0.24581939799331104      -0.14748660646085374        6.2238124667492296E-002  0.43102586941436077        0.0000000000000000       0.50817576527813757       -1.9182834293318369E-002  0.10421206452597208     
  0.24916387959866221      -0.15024149166290121        6.3531436969965230E-002  0.43108983683929936        0.0000000000000000       0.50774057931053496       -2.3321051572892697E-002   9.9828286697756577E-002
  0.25250836120401338      -0.15284327616748059        6.4717597305410046E-002  0.43118553104880603        0.0000000000000000       0.50728766050147533       -2.6284387110551779E-002   9.5576969508911272E-002
  0.25585284280936454      -0.15528900595486247        6.5791585631493427E-002  0.43130793693902475        0.0000000000000000       0.50681023043512963       -3.2630484821280621E-002   9.1534257913624920E-002
  0.25919732441471571      -0.15757591985780497        6.6748121716727657E-002  0.43144802270601956        0.0000000000000000       0.50633431746573987       -3.4890166700393903E-002   8.7781938646354724E-002
  0.26254180602006688      -0.15969873139560220        6.7580071372043984E-002  0.43154199733022197        0.0000000000000000       0.50592598721122573       -3.8535444904158764E-002   8.4420720321631726E-002
  0.26588628762541805      -0.16165369771359589        6.8283205471087294E-002  0.43162680884509497        0.0000000000000000       0.50554401063235432       -4.3265074356548597E-002   8.1512393154670279E-002
  0.26923076923076922      -0.16344597396388924        6.8860568676730863E-002  0.43176345851306158        0.0000000000000000       0.50512346784615103       -4.3592152158676241E-002   7.9120553954510800E-002
  0.27257525083612039      -0.16507540351236941        6.9309388019207815E-002  0.43195818877925762        0.0000000000000000       0.50465588083478130       -4.7364149683427760E-002   7.7331490100684158E-002
  0.27591973244147155      -0.16652135294751336        6.9609455482035565E-002  0.43211631244148596        0.0000000000000000       0.50425081794425441       -4.8949093546028360E-002   7.6184814649224691E-002
  0.27926421404682272      -0.16776516972136432        6.9726349865830831E-002  0.43209780523591323        0.0000000000000000       0.50404221550226180       -4.7808655635032359E-002   7.5753036042672167E-002
  0.28260869565217389      -0.16884349420313408        6.9726865875885266E-002  0.43194949673043986        0.0000000000000000       0.50393311301730237       -5.0304450546718914E-002   7.5808094123129485E-002
  0.28595317725752506      -0.16980081165634039        6.9621982956955347E-002  0.43186104718400914        0.0000000000000000       0.50371636283681309       -4.8651244055381536E-002   7.6763020179884400E-002
  0.28929765886287623      -0.17053847589834117        6.9352272432407991E-002  0.43192740050623629        0.0000000000000000       0.50329324829099353       -4.5934539955842568E-002   7.9319574622249978E-002
  0.29264214046822745      -0.17108151962773463        6.8918407418851302E-002  0.43200653163094516        0.0000000000000000       0.50280049254472736       -4.5433141347251106E-002   8.2547348144617436E-002
  0.29598662207357862      -0.17145869143589834        6.8356416599041792E-002  0.43187841328487264        0.0000000000000000       0.50250188428811304       -3.9715213902265449E-002   8.6476696148384768E-002
  0.29933110367892979      -0.17166730583620884        6.7685579712137012E-002  0.43152414024894842        0.0000000000000000       0.50245001679778800       -3.6071037810535493E-002   9.1316551571366728E-002
  0.30267558528428096      -0.17169193563430640        6.6840495350658988E-002  0.43125801096872934        0.0000000000000000       0.50231895904216117       -3.2093249975042364E-002   9.7060926604785241E-002
  0.30602006688963213      -0.17159583623754054        6.6002873359019235E-002  0.43133688841387879        0.0000000000000000       0.50181492845555808       -2.3214732008119920E-002  0.10363782284474211     
  0.30936454849498329      -0.17137875753744494        6.5058470223020554E-002  0.43162156597090062        0.0000000000000000       0.50116826444923923       -1.8637110129905102E-002  0.11100832224246041     
  0.31270903010033446      -0.17105279078443550        6.4045060070599555E-002  0.43163279557530326        0.0000000000000000       0.50093216238556915       -1.0174132753117690E-002  0.11913424382726746     
  0.31605351170568563      -0.17061866840328987        6.3017871084585675E-002  0.43123276521346887        0.0000000000000000       0.50122462614871433       -3.7609792348206224E-004  0.12795219159765905     
  0.31939799331103680      -0.17008571130540417        6.2014323615773616E-002  0.43091142147342287        0.0000000000000000       0.50151465250914962        6.3097470088852199E-003  0.13732856596305337     
  0.32274247491638797      -0.16950736713980921        6.1018143120883314E-002  0.43119320376525067        0.0000000000000000       0.50115158127761195        1.7872307785791151E-002  0.14706392720081926     
  0.32608695652173914      -0.16893165905313101        6.0024296898474501E-002  0.43184226968716061        0.0000000000000000       0.50043844591210696        2.7250601106453168E-002  0.15699909600466744     
  0.32943143812709030      -0.16837074876535352        5.9135911813218839E-002  0.43211132108250050        0.0000000000000000       0.50028522289338462        3.6105318960129654E-002  0.16719785776135471     
  0.33277591973244147      -0.16785870483729770        5.8521336554296012E-002  0.43134306632591646        0.0000000000000000       0.50135862164737799        4.8848457063712818E-002  0.17765234442660396     
  0.33612040133779264      -0.16746841648329178        5.8252461659490232E-002  0.43014400775591527        0.0000000000000000       0.50302232133472402        5.6671778596823749E-002  0.18789177871474672     
  0.33946488294314381      -0.16723189899840751        5.8141050220130337E-002  0.43174718998154638        0.0000000000000000       0.50213147123575252        6.7855149234005319E-002  0.19750225664523285     
  0.34280936454849498      -0.16702771405036212        5.7916371122467114E-002  0.43432712135422669        0.0000000000000000       0.50146587220860994        7.8177437343103978E-002  0.20644323846477636     
  0.34615384615384615      -0.16643250264488677        5.7774847174209651E-002  0.43455215320689489        0.0000000000000000       0.50315223286503485        8.4710182503525286E-002  0.21557507057902139     
  0.34949832775919731      -0.16519817642194543        5.7556298017048715E-002  0.43173674234620218        0.0000000000000000       0.50672568073877522        9.5339266614946863E-002  0.22292871334754860     
  0.35284280936454848      -0.16351040348005577        5.6330739717208235E-002  0.43312242671418938        0.0000000000000000       0.50349563898939953       0.10064448449907536       0.22832286661274079     
  0.35618729096989965      -0.16045670205731402        5.3935032993190787E-002  0.42850695281182893        0.0000000000000000       0.49919478865227429       0.10498907401516627       0.23045088377210274     
  0.35953177257525082      -0.15627697240459026        5.1051148256521912E-002  0.40629463675343686        0.0000000000000000       0.47634520592355389       0.10422961778818744       0.22775650622479862     
  0.36287625418060199      -0.15269480764155247        4.9452732481584681E-002  0.32816470626071947        0.0000000000000000       0.40425030822143659        8.7821556406049842E-002  0.20057721143601956     
  0.36622073578595316      -0.15103555850452088        4.9002356604610532E-002  0.17970374409574899        0.0000000000000000       0.30406146759069774        5.0144957722278470E-002  0.15708788749583397     
  0.36956521739130432      -0.15130361461227998        4.9536292952434308E-002   2.2068247037143749E-002   0.0000000000000000       0.22945339460210618        1.3814966616030487E-002  0.12878082714106626     
  0.37290969899665549      -0.15142135799263318        5.0325719387404863E-002  -1.9353512112487595E-003   0.0000000000000000       0.21888975617184586        7.9017137361771635E-005  0.12450277102974382     
  0.37625418060200672      -0.14981590401936076        5.1722133683415022E-002  -2.2992753657284687E-003   0.0000000000000000       0.21890173281466357       -5.3041635985257821E-004  0.12459065095196946     
  0.37959866220735788      -0.14781842922573937        4.8681087698848699E-002  -1.9727139979026117E-003   0.0000000000000000       0.21955522028847813       -2.2547530107440514E-004  0.12478464617360020     
  0.38294314381270905      -0.13923471177973962        4.0502307140671434E-002  -3.3001295745087306E-004   0.0000000000000000       0.22000848200772016       -1.2853069205553014E-004  0.12492864457044976     
  0.38628762541806022      -0.12686415930031814        2.8030314635999011E-002  -8.5625774329483304E-004   0.0000000000000000       0.21980899365879508       -4.1204298838629583E-005  0.12492004362113196     
  0.38963210702341139      -0.11411557023937285        1.5311208911750557E-002  -1.6065383645667069E-003   0.0000000000000000       0.21952555579248056       -1.7292573764239521E-004  0.12481781284284685     
  0.39297658862876256      -0.10325634434736408        4.4702664880376655E-003  -1.6219057053117162E-003   0.0000000000000000       0.21950889692420383       -1.8736795325472483E-004  0.12480812629244950     
  0.39632107023411373       -9.5629054220381177E-002  -3.5343773938805957E-003  -1.1775994961829427E-003   0.0000000000000000       0.21964842244515650       -1.7914572322225546E-004  0.12485290563697046     
  0.39966555183946489       -9.1778266933330702E-002  -8.0032781521475384E-003  -5.9763809121391083E-004   0.0000000000000000       0.21979590147264710       -8.9580259694138474E-005  0.12491519977461038     
  0.40301003344481606       -9.0770043579147058E-002  -9.1079483913290068E-003  -3.0744194569872320E-004   0.0000000000000000       0.21989539929039659       -7.6174949826886000E-005  0.12496078508505921     
  0.40635451505016723       -9.0637100670017831E-002  -8.8061039484685216E-003  -2.8123146763288961E-004   0.0000000000000000       0.21995888147591902       -2.0085445013944973E-005  0.12497982408116301     
  0.40969899665551840       -9.1650112465310463E-002  -8.3595104285731064E-003   2.2105202375282306E-005   0.0000000000000000       0.22000794543805408       -1.6233821041224891E-005  0.12499834151110290     
  0.41304347826086957       -9.3914265571447414E-002  -6.0518754505947108E-003   9.2251783462265626E-005   0.0000000000000000       0.22003770290909330        9.9203183988722463E-006  0.12500995328845835     
  0.41638795986622074       -9.6893442457642656E-002  -3.0997235048898200E-003   2.8842955151797738E-005   0.0000000000000000       0.22001287679279291        7.3022364540630333E-006  0.12500554159531355     
  0.41973244147157190       -9.9126842288544140E-002  -8.7258161836020677E-004  -1.4293705632236310E-005   0.0000000000000000       0.21999546037399115        7.6005222697306847E-008  0.12499902538701352     
  0.42307692307692307       -9.9974359600397938E-002  -2.5638102876691010E-005  -4.0697519461422883E-006   0.0000000000000000       0.21999820108189178       -1.4530610102039411E-006  0.12499907826423312     
  0.42642140468227424      -0.10000004387536410        4.3561304251479946E-008   1.8228963972020065E-006   0.0000000000000000       0.22000056423449549        1.3972446430955963E-007  0.12500010484372032     
  0.42976588628762541      -0.10000004033844592        4.0129773284482957E-008   8.4397346641198039E-007   0.0000000000000000       0.22000035585015887        1.7500832992465878E-007  0.12500013624939135     
  0.43311036789297658      -0.10000002749920976        2.7391717177525540E-008   8.2373684665141978E-008   0.0000000000000000       0.22000004145573288        4.2203779781139162E-008  0.12500002073199742     
  0.43645484949832775      -0.10000001227130953        1.2241465741008202E-008  -2.5593763853147445E-009   0.0000000000000000       0.21999999907990545        9.9858386419208135E-010  0.12499999976512821     
  0.43979933110367891      -0.10000000237312812        2.3596167175087558E-009   7.3329350704279183E-011   0.0000000000000000       0.22000000001195313       -1.3698022176339480E-010  0.12499999992835062     
  0.44314381270903008      -0.10000000003062187        3.2458035977417156E-011   4.0998796549170436E-010   0.0000000000000000       0.22000000014773649        6.7210944456855867E-011  0.12500000003721490     
  0.44648829431438125      -0.10000000001924614        2.3932762414518283E-011   2.6470183177112440E-010   0.0000000000000000       0.22000000009869664        3.8021728686351437E-011  0.12500000002936262     
  0.44983277591973242      -0.10000000001237164        1.2335832261183303E-011   1.0347110664587028E-010   0.0000000000000000       0.22000000004005260        2.1582245504049429E-011  0.12500000001428380     
  0.45317725752508359      -0.10000000000676743        6.7557500217324485E-012   3.8385216638450244E-011   0.0000000000000000       0.22000000001530182        8.0377329053245054E-012  0.12500000000555586     
  0.45652173913043476      -0.10000000000366939        3.6623772233185357E-012   1.2834672492550135E-011   0.0000000000000000       0.22000000000515454        2.8032663226520813E-012  0.12500000000192504     
  0.45986622073578598      -0.10000000000197626        1.9744951120353149E-012   4.0958685505794283E-012   0.0000000000000000       0.22000000000165285        9.1285702587313448E-013  0.12500000000062661     
  0.46321070234113715      -0.10000000000105468        1.0551018749589840E-012   1.2820148029917219E-012   0.0000000000000000       0.22000000000051870        2.8820578089163514E-013  0.12500000000019804     
  0.46655518394648832      -0.10000000000055616        5.5637050649869053E-013   3.9867868601424344E-013   0.0000000000000000       0.22000000000016137        8.9885528855298524E-014  0.12500000000006178     
  0.46989966555183948      -0.10000000000028979        2.8987482080152314E-013   1.2343173969565686E-013   0.0000000000000000       0.22000000000004988        2.7933278195463343E-014  0.12500000000001912     
  0.47324414715719065      -0.10000000000014936        1.4939978359973886E-013   3.8126603393019032E-014   0.0000000000000000       0.22000000000001538        8.5990930655068819E-015  0.12500000000000586     
  0.47658862876254182      -0.10000000000007619        7.6215412708183048E-014   1.1878546011683359E-014   0.0000000000000000       0.22000000000000475        2.6662894811893284E-015  0.12500000000000178     
  0.47993311036789299      -0.10000000000003847        3.8495363568079484E-014   3.5675463118595030E-015   0.0000000000000000       0.22000000000000133        8.4428913559511432E-016  0.12500000000000050     
  0.48327759197324416      -0.10000000000001937        1.9392589275307465E-014   1.0995393702807227E-015   0.0000000000000000       0.22000000000000036        2.5136878581930423E-016  0.12500000000000011     
  0.48662207357859533      -0.10000000000000914        9.1669726875035134E-015   1.0973733887377892E-016   0.0000000000000000       0.22000000000000000        6.1952576941944936E-017  0.12500000000000000     
  0.48996655518394649      -0.10000000000000550        5.5171145163685776E-015  -7.9525597385622827E-016   0.0000000000000000       0.21999999999999970       -8.9122432442213970E-019  0.12499999999999997     
  0.49331103678929766      -0.10000000000000001        2.0816681902712876E-017   6.3624884191934024E-017   0.0000000000000000       0.21999999999999997       -1.7872699844923696E-016  0.12500000000000000     
  0.49665551839464883      -0.10000000000000550        5.5171145163685776E-015  -7.9525597385622827E-016   0.0000000000000000       0.21999999999999970        1.7872699844923696E-016  0.12499999999999997     
  0.50000000000000000      -0.10000000000000550        5.5171145163685776E-015  -7.9525597385622827E-016   0.0000000000000000       0.21999999999999970        0.0000000000000000       0.12499999999999997     


==> DataFiles/ShockTubeTests/ShockTube_finiteRelaxation/data_points_10e2.txt <==
 -0.50000000000000000       0.10000000036251573       -1.8034703655910572E-010   4.7599603517205915E-011   0.0000000000000000        1.9950000001551795       -2.5470478847800266E-010   1.0000000000561897     
 -0.49665551839464883       0.10000000036251573       -1.8034703655910572E-010   4.7599603517205915E-011   0.0000000000000000        1.9950000001551795        0.0000000000000000        1.0000000000561897     
 -0.49331103678929766       0.10000000036251573       -1.8034703655910572E-010   4.7599603517205915E-011   0.0000000000000000        1.9950000001551795        0.0000000000000000        1.0000000000561897     
 -0.48996655518394649       0.10000000041891542       -2.3596200330733635E-010   3.2295701771704712E-011   0.0000000000000000        1.9950000001157837        7.2288645505116396E-011   1.0000000000430402     
 -0.48662207357859533       0.10000000031967048       -1.6907995559018128E-010   3.1657899597397857E-011   0.0000000000000000        1.9950000001396970        3.3262172356366420E-011   1.0000000000454390     
 -0.48327759197324416       0.10000000025520975       -5.9578417944968172E-011   2.2080016509323966E-011   0.0000000000000000        1.9950000001163151        5.1862777170191813E-011   1.0000000000414586     
 -0.47993311036789299       0.10000000026248886       -1.2178101489882621E-010   1.9676126413294835E-011   0.0000000000000000        1.9950000000923045        3.4288209617112098E-011   1.0000000000327351     
 -0.47658862876254182       0.10000000011826271       -4.2062452413619123E-011   2.1991250844615891E-011   0.0000000000000000        1.9950000000478623        2.4298279072896491E-011   1.0000000000168709     
 -0.47324414715719065       0.10000000014763248       -9.5509654034789765E-011   2.9506471383442554E-011   0.0000000000000000        1.9949999999988421        9.9717052472685069E-012   1.0000000000019356     
 -0.46989966555183948       0.10000000004156612       -2.8125345920791387E-011   2.7073459416891817E-011   0.0000000000000000        1.9949999999556334       -1.7786384472013924E-012  0.99999999998814937     
 -0.46655518394648832       0.10000000007687897       -1.2788647210666855E-010   1.6704126163260862E-011   0.0000000000000000        1.9949999999893733       -1.4105410599279172E-012  0.99999999999230871     
 -0.46321070234113715       0.10000000001144022       -1.4000513138837085E-011  -6.2540760102557440E-012   0.0000000000000000        1.9950000000376518       -1.0390689640832129E-012   1.0000000000226543     
 -0.45986622073578598       0.10000000009061585        1.7292520909693539E-011  -4.0101591696441288E-011   0.0000000000000000        1.9950000001341919        1.9998381583925175E-011   1.0000000000354026     
 -0.45652173913043476       0.10000000007661303        8.2283141199990927E-012  -5.5365096418653335E-011   0.0000000000000000        1.9950000001861339        4.7822321431142993E-011   1.0000000000071620     
 -0.45317725752508359        9.9999999941859735E-002  -1.1769368260608428E-010  -5.4348387688562252E-011   0.0000000000000000        1.9950000001460795        5.5581352360710920E-011   1.0000000001618543     
 -0.44983277591973242        9.9999946803152717E-002  -5.3080155647230914E-008  -1.5153048941443672E-009   0.0000000000000000        1.9950000053281050        3.1912101715740724E-010   1.0000000020666153     
 -0.44648829431438125        9.9999729920183758E-002  -2.6722129077640888E-007  -3.4927488888788888E-009   0.0000000000000000        1.9950000123036262        2.8077697140002155E-009   1.0000000030760534     
 -0.44314381270903008        9.9999523893752565E-002  -4.5845661211534978E-007   2.9190106501283557E-009   0.0000000000000000        1.9949999919965538        1.4435573617809444E-009  0.99999999715784871     
 -0.43979933110367891        9.9999424630603850E-002  -5.3282577978866626E-007   1.3390080693139672E-008   0.0000000000000000        1.9949999603321285       -6.8162174461015014E-009  0.99999998987357996     
 -0.43645484949832775        9.9999392582242191E-002  -4.9366786112869006E-007   1.9472563287091889E-008   0.0000000000000000        1.9949999455306953       -1.5316190461876588E-008  0.99999998348555241     
 -0.43311036789297658       0.10000002006093366        1.7402653064984213E-007   3.5705575548653755E-008   0.0000000000000000        1.9949998911268265       -2.4718633583953629E-008  0.99999996601807795     
 -0.42976588628762541       0.10000118445652767        1.3928194459967134E-006   6.1670030869183149E-008   0.0000000000000000        1.9949998033701848       -4.6615891693213617E-008  0.99999993767384476     
 -0.42642140468227424       0.10000206005978587        2.2458867894490386E-006   8.3400948544279778E-008   0.0000000000000000        1.9949997172325629       -7.2797437326065145E-008  0.99999991324029480     
 -0.42307692307692307       0.10000238246626740        2.4841839770894247E-006   9.1945533584190162E-008   0.0000000000000000        1.9949996761087443       -9.1621083800283578E-008  0.99999990283153606     
 -0.41973244147157190       0.10000231719723580        2.1764983579422302E-006   8.5417347331757889E-008   0.0000000000000000        1.9949996672737202       -9.7146575825795816E-008  0.99999992126591952     
 -0.41638795986622074        9.9999239981886603E-002  -1.1176844015737763E-006   1.1000554637918422E-008   0.0000000000000000        1.9949998921283394       -6.8926522580964988E-008  0.99999997094692816     
 -0.41304347826086957        9.9994743248366977E-002  -5.7691346980746023E-006   2.4150388835827051E-008   0.0000000000000000        1.9949998202704622       -2.0789633198451903E-008  0.99999996391838497     
 -0.40969899665551840        9.9991690151151946E-002  -8.7060790907824930E-006   2.2422514247580958E-007   0.0000000000000000        1.9949991328189045       -1.2173132360647670E-007  0.99999976369689747     
 -0.40635451505016723        9.9990698612089340E-002  -9.2765826254103758E-006   5.5812248728959034E-007   0.0000000000000000        1.9949980000470686       -3.9623668871676861E-007  0.99999944395704998     
 -0.40301003344481606        9.9991480560980089E-002  -7.7406652345367565E-006   9.3407836090375540E-007   0.0000000000000000        1.9949967004460052       -7.6141879364271093E-007  0.99999902696398502     
 -0.39966555183946489        9.9997705413443105E-002  -4.7784525530855319E-007   1.4430482127396082E-006   0.0000000000000000        1.9949949715406956       -1.1950787971566537E-006  0.99999852134006617     
 -0.39632107023411373       0.10000458991312926        7.1370135108965629E-006   1.9337837879840454E-006   0.0000000000000000        1.9949932786599054       -1.6834273575007308E-006  0.99999806714877160     
 -0.39297658862876256       0.10000862934491193        1.1594943946709353E-005   2.3065081638725781E-006   0.0000000000000000        1.9949919620567196       -2.0701549605208111E-006  0.99999777654206301     
 -0.38963210702341139       0.10000973302219132        1.2731515590349527E-005   2.5829275110322574E-006   0.0000000000000000        1.9949908763375608       -2.3000303215737291E-006  0.99999758368194913     
 -0.38628762541806022       0.10000999871998104        1.2152364825760249E-005   2.9040048862700601E-006   0.0000000000000000        1.9949896222997738       -2.4453303733517305E-006  0.99999747710625575     
 -0.38294314381270905       0.10000349377252817        4.9532619042176125E-006   3.0661010786182850E-006   0.0000000000000000        1.9949889927829232       -2.5387797188598516E-006  0.99999752979663981     
 -0.37959866220735788        9.9983419242121410E-002  -1.6085965415028630E-005   2.7180433132766079E-006   0.0000000000000000        1.9949901745120204       -2.2081820489009834E-006  0.99999823247419795     
 -0.37625418060200672        9.9963467071230466E-002  -3.6023520688230492E-005   2.2078817367492331E-006   0.0000000000000000        1.9949919885168683       -1.4783563639589718E-006  0.99999915698865094     
 -0.37290969899665549        9.9951027821035793E-002  -4.6841029454124138E-005   1.9515941968933883E-006   0.0000000000000000        1.9949931089212070       -7.3252395874224646E-007  0.99999949931375576     
 -0.36956521739130432        9.9945957701614643E-002  -4.8854170927679247E-005   7.9470953312503048E-006   0.0000000000000000        1.9949715472898299       -1.4853736602241249E-006  0.99999270990515776     
 -0.36622073578595316        9.9942790016119401E-002  -4.6775933876348308E-005   4.7815205494056330E-005   0.0000000000000000        1.9948259514741729       -2.7194531459739319E-005  0.99994485480778961     
 -0.36287625418060199        9.9938315885186507E-002  -4.5847121965695142E-005   1.0131041882554445E-004   0.0000000000000000        1.9946306762818997       -8.3718275461659220E-005  0.99988293637840675     
 -0.35953177257525082        9.9914428043529208E-002  -6.3994531379244992E-005   1.5442993151187827E-004   0.0000000000000000        1.9944372352192010       -1.4333719851574101E-004  0.99982645920802971     
 -0.35618729096989965        9.9844292776617799E-002  -1.2494819306539147E-004   2.0076012584797331E-004   0.0000000000000000        1.9942688388260901       -1.9277815660429665E-004  0.99978266532861526     
 -0.35284280936454848        9.9745141756083538E-002  -2.1153650917562475E-004   2.3755418060979585E-004   0.0000000000000000        1.9941350043770316       -2.2701118116264153E-004  0.99975824646278433     
 -0.34949832775919731        9.9598454987869692E-002  -3.3749314305395986E-004   2.6264531852700473E-004   0.0000000000000000        1.9940459856314747       -2.4344583979897064E-004  0.99975534754475170     
 -0.34615384615384615        9.9381661801297538E-002  -5.2098812776912374E-004   2.7436539351095949E-004   0.0000000000000000        1.9940096376227747       -2.4071623471807872E-004  0.99976783701449357     
 -0.34280936454849498        9.9064309173674453E-002  -7.8587828376183440E-004   2.7381790332771220E-004   0.0000000000000000        1.9940204750933546       -2.1948006620343993E-004  0.99980452030459699     
 -0.33946488294314381        9.8603496070130664E-002  -1.1642741169845287E-003   2.6701750685679870E-004   0.0000000000000000        1.9940531756291473       -1.8689883317718454E-004  0.99983576296695098     
 -0.33612040133779264        9.7946146671501935E-002  -1.6917406650040579E-003   4.2078923693438777E-004   0.0000000000000000        1.9935177261902364       -1.6440001007976193E-004  0.99969609671230752     
 -0.33277591973244147        9.7052553921299967E-002  -2.3943892795147228E-003   5.9193815363238087E-003   0.0000000000000000        1.9735549891898665       -2.6132119412204126E-003  0.99319387680773186     
 -0.32943143812709030        9.5945819495449031E-002  -3.2639309747925622E-003   1.6200909787705740E-002   0.0000000000000000        1.9366620298646007       -1.2352575508685617E-002  0.98127273301380735     
 -0.32608695652173914        9.4706791018264375E-002  -4.2382196986236777E-003   2.7801910163808993E-002   0.0000000000000000        1.8958302957800435       -2.4723455253311523E-002  0.96881524592441226     
 -0.32274247491638797        9.3416267495113864E-002  -5.2502531429026982E-003   3.9668334192074259E-002   0.0000000000000000        1.8549263816877861       -3.6735913376309159E-002  0.95735257418954633     
 -0.31939799331103680        9.2124097077403919E-002  -6.2575430894503377E-003   5.1529596884676752E-002   0.0000000000000000        1.8148810829602446       -4.7536162783120138E-002  0.94725767592384680     
 -0.31605351170568563        9.0854327913555299E-002  -7.2398620563467837E-003   6.3305044131202345E-002   0.0000000000000000        1.7759298647888431       -5.6938759716854297E-002  0.93858637522866273     
 -0.31270903010033446        8.9617132826523685E-002  -8.1887983860501681E-003   7.4962072932488258E-002   0.0000000000000000        1.7381332569929526       -6.4936880648846701E-002  0.93128304911277993     
 -0.30936454849498329        8.8416261193001236E-002  -9.1013591375373130E-003   8.6480807427590331E-002   0.0000000000000000        1.7015064414429084       -7.1617810150910469E-002  0.92524715058553508     
 -0.30602006688963213        8.7253043376644621E-002  -9.9768196717081453E-003   9.7846173298753988E-002   0.0000000000000000        1.6660481098173288       -7.7092257864552108E-002  0.92035834926982363     
 -0.30267558528428096        8.6127692913052042E-002  -1.0815282791570438E-002  0.10904625757335550        0.0000000000000000        1.6317467518413014       -8.1485088333335107E-002  0.91649052174572976     
 -0.29933110367892979        8.5039671852007004E-002  -1.1617507835935912E-002  0.12007189259883158        0.0000000000000000        1.5985827462476316       -8.4911608147894752E-002  0.91351889338423609     
 -0.29598662207357862        8.3988033625539638E-002  -1.2384641177809153E-002  0.13091639608094918        0.0000000000000000        1.5665299905473198       -8.7498723495240543E-002  0.91132539015350222     
 -0.29264214046822745        8.2971598552646658E-002  -1.3118019143837478E-002  0.14157527866627204        0.0000000000000000        1.5355575051100800       -8.9358160704323689E-002  0.90981841079867753     
 -0.28929765886287623        8.1989056548939648E-002  -1.3819076584586254E-002  0.15204592879037035        0.0000000000000000        1.5056308113069310       -9.0597034300587562E-002  0.90889491722504645     
 -0.28595317725752506        8.1039028111870443E-002  -1.4489292133236114E-002  0.16232730620251337        0.0000000000000000        1.4767130499184566       -9.1284829776073134E-002  0.90840188095220420     
 -0.28260869565217389        8.0120106186105780E-002  -1.5130148510074052E-002  0.17241965954533550        0.0000000000000000        1.4487659218455082       -9.1531607791555350E-002  0.90842764788622776     
 -0.27926421404682272        7.9230888715961387E-002  -1.5743102554241432E-002  0.18232427544282007        0.0000000000000000        1.4217504931072344       -9.1396030488771665E-002  0.90872324938138405     
 -0.27591973244147155        7.8370003587553555E-002  -1.6329561055313607E-002  0.19204326349230724        0.0000000000000000        1.3956278459646962       -9.0934091486889176E-002  0.90933092240508195     
 -0.27257525083612039        7.7536127993419121E-002  -1.6890862132891305E-002  0.20157937716693297        0.0000000000000000        1.3703595611128894       -9.0205677323306865E-002  0.91017808558917224     
 -0.26923076923076922        7.6728002844629051E-002  -1.7428263458907862E-002  0.21093586730644742        0.0000000000000000        1.3459080575836928       -8.9258871705556131E-002  0.91122527528365793     
 -0.26588628762541805        7.5944441157372450E-002  -1.7942938209187954E-002  0.22011636281919347        0.0000000000000000        1.3222368380846343       -8.8133104506501761E-002  0.91243334194458880     
 -0.26254180602006688        7.5184329314529993E-002  -1.8435978587513994E-002  0.22912477196271308        0.0000000000000000        1.2993106698629078       -8.6863755378935315E-002  0.91377074279357107     
 -0.25919732441471571        7.4446621787941730E-002  -1.8908405320548435E-002  0.23796519851686967        0.0000000000000000        1.2770957044646276       -8.5475510756930800E-002  0.91521042421229515     
 -0.25585284280936454        7.3730332289065517E-002  -1.9361179996282504E-002  0.24664187003869781        0.0000000000000000        1.2555595344994139       -8.3995899427659934E-002  0.91672965679435303     
 -0.25250836120401338        7.3034525756247790E-002  -1.9795216079235352E-002  0.25515907873181437        0.0000000000000000        1.2346711998812947       -8.2447638587967734E-002  0.91830935253516255     
 -0.24916387959866221        7.2358315162443843E-002  -2.0211384724801312E-002  0.26352113656935583        0.0000000000000000        1.2144011686178415       -8.0848335036894786E-002  0.91993301604980382     
 -0.24581939799331104        7.1700865015124252E-002  -2.0610513600619915E-002  0.27173234430402188        0.0000000000000000        1.1947213137619059       -7.9209999420309318E-002  0.92158653211164709     
 -0.24247491638795987        7.1061400560497423E-002  -2.0993380094741915E-002  0.27979697060340158        0.0000000000000000        1.1756048934202250       -7.7546146111852593E-002  0.92325837032716396     
 -0.23913043478260870        7.0439219399893852E-002  -2.1360702832560967E-002  0.28771923545161593        0.0000000000000000        1.1570265289021568       -7.5870493153836094E-002  0.92493908330744856     
 -0.23578595317725753        6.9833701677494864E-002  -2.1713135776126120E-002  0.29550329145529236        0.0000000000000000        1.1389621747622942       -7.4191332538940835E-002  0.92662042045511706     
 -0.23244147157190637        6.9244316622110891E-002  -2.2051267079781573E-002  0.30315319884134939        0.0000000000000000        1.1213890842718151       -7.2512611873058741E-002  0.92829530716342190     
 -0.22909698996655517        6.8670626255778758E-002  -2.2375621547035096E-002  0.31067289112041013        0.0000000000000000        1.1042857765282954       -7.0840963699601411E-002  0.92995839985809614     
 -0.22575250836120400        6.8112290095844102E-002  -2.2686662877525934E-002  0.31806612885360569        0.0000000000000000        1.0876320326829791       -6.9186572377899228E-002  0.93160567336309064     
 -0.22240802675585283        6.7569076009407314E-002  -2.2984791810549566E-002  0.32533643841846038        0.0000000000000000        1.0714089406222271       -6.7550412603615925E-002  0.93323350053940812     
 -0.21906354515050167        6.7040878197105955E-002  -2.3270339066370570E-002  0.33248702446757444        0.0000000000000000        1.0555990238068742       -6.5931997481813609E-002  0.93483872138072666     
 -0.21571906354515050        6.6527738091839192E-002  -2.3543559358650032E-002  0.33952063312890796        0.0000000000000000        1.0401864981868369       -6.4333950554994010E-002  0.93641957863284064     
 -0.21237458193979933        6.6029842174079589E-002  -2.3804590065909514E-002  0.34643932504738606        0.0000000000000000        1.0251577149982882       -6.2763512339008079E-002  0.93797595874947326     
 -0.20903010033444816        6.5547695622763635E-002  -2.4053528363129836E-002  0.35324410496681330        0.0000000000000000        1.0105018694898056       -6.1218147719451457E-002  0.93950894137406649     
 -0.20568561872909699        6.5081900998074996E-002  -2.4290269174309868E-002  0.35993432660744468        0.0000000000000000       0.99621214711436734       -5.9693358877761254E-002  0.94102086836100107     
 -0.20234113712374582        6.4633320784139636E-002  -2.4514710500581949E-002  0.36650678587094865        0.0000000000000000       0.98228741137243125       -5.8182456456749500E-002  0.94251669206630018     
 -0.19899665551839466        6.4203158108989078E-002  -2.4726588198472413E-002  0.37295444712861664        0.0000000000000000       0.96873460901684871       -5.6682660871569528E-002  0.94400577663876439     
 -0.19565217391304349        6.3792854758810622E-002  -2.4925525737873482E-002  0.37926472312746645        0.0000000000000000       0.95557201829446581       -5.5184886419440062E-002  0.94550301568139805     
 -0.19230769230769232        6.3404142417503709E-002  -2.5111043146997261E-002  0.38541735823350276        0.0000000000000000       0.94283323395236551       -5.3666650818919893E-002  0.94702986611384377     
 -0.18896321070234115        6.3039016370505935E-002  -2.5282566782643595E-002  0.39138209890280518        0.0000000000000000       0.93057150086881735       -5.2098185205324242E-002  0.94861630066432134     
 -0.18561872909698995        6.2699651248547400E-002  -2.5439459726937695E-002  0.39711658175291198        0.0000000000000000       0.91886350792130456       -5.0444489654434370E-002  0.95030318312034345     
 -0.18227424749163879        6.2388270670524514E-002  -2.5581090488047267E-002  0.40256518957057169        0.0000000000000000       0.90781116031941012       -4.8666256891820130E-002  0.95214280187617750     
 -0.17892976588628762        6.2106953953469414E-002  -2.5706924718584327E-002  0.40765992953678087        0.0000000000000000       0.89753932880771203       -4.6706715016007865E-002  0.95419615901884502     
 -0.17558528428093645        6.1857390118361444E-002  -2.5816627718809285E-002  0.41232448705983482        0.0000000000000000       0.88818747895062344       -4.4504607156043742E-002  0.95652654223509281     
 -0.17224080267558528        6.1640611113016774E-002  -2.5910166853621800E-002  0.41648223015894476        0.0000000000000000       0.87989389748849223       -4.2001179620738960E-002  0.95918951625246629     
 -0.16889632107023411        6.1456745660686291E-002  -2.5987896159250255E-002  0.42006785465435648        0.0000000000000000       0.87277332943349761       -3.9158179480400408E-002  0.96221963334349481     
 -0.16555183946488294        6.1304846719276489E-002  -2.6050603496388741E-002  0.42304064972614619        0.0000000000000000       0.86689201621136014       -3.5965897413731129E-002  0.96561520486411545     
 -0.16220735785953178        6.1182848323932941E-002  -2.6099502968266301E-002  0.42539567122212768        0.0000000000000000       0.86224716556981262       -3.2442050060227726E-002  0.96932653394649582     
 -0.15886287625418061        6.1087683054673547E-002  -2.6136167555251843E-002  0.42716856092767230        0.0000000000000000       0.85875873852754347       -2.8652690543882506E-002  0.97325433480357537     
 -0.15551839464882944        6.1015545831520301E-002  -2.6162415894707539E-002  0.42843127582135232        0.0000000000000000       0.85627846157899301       -2.4710341674951362E-002  0.97726183542127376     
 -0.15217391304347827        6.0962269492365787E-002  -2.6180165252790454E-002  0.42927936428061608        0.0000000000000000       0.85461464435865497       -2.0762235123916728E-002  0.98119721155394335     
 -0.14882943143812710        6.0923753456886678E-002  -2.6191226148360166E-002  0.42981493547677152        0.0000000000000000       0.85356486762514738       -1.6957495023820629E-002  0.98491775678386861     
 -0.14548494983277591        6.0896324314922756E-002  -2.6197133288464378E-002  0.43013098052984955        0.0000000000000000       0.85294587887100171       -1.3412776483125687E-002  0.98831132262069921     
 -0.14214046822742474        6.0877186006744660E-002  -2.6199494753783800E-002  0.43030158612334801        0.0000000000000000       0.85261208566136526       -1.0215356234637846E-002  0.99131034516369387     
 -0.13879598662207357        6.0862657253807635E-002  -2.6198462538313278E-002  0.43038017053987787        0.0000000000000000       0.85245867370953921       -7.4224021275917989E-003  0.99387074932171415     
 -0.13545150501672240        6.0853405271561918E-002  -2.6195630211142771E-002  0.43040372348646494        0.0000000000000000       0.85241377489725811       -5.0427165608244590E-003  0.99594760038381280     
 -0.13210702341137123        6.0846616982245326E-002  -2.6191096650388681E-002  0.43040134813004943        0.0000000000000000       0.85241714944993796       -3.0973003235705218E-003  0.99766136778897185     
 -0.12876254180602006        6.0841657036085836E-002  -2.6184816894302975E-002  0.43023669572860102        0.0000000000000000       0.85273988869502615       -1.5346773517775289E-003  0.99920245308493361     
 -0.12541806020066890        6.0837371003649096E-002  -2.6177514974037024E-002  0.42992781714053224        0.0000000000000000       0.85334575709722116       -1.0835194350911069E-004   1.0005646578110643     
 -0.12207357859531773        6.0832172053123849E-002  -2.6170091829513742E-002  0.42959158658816926        0.0000000000000000       0.85400582316896212        1.1043154761969376E-003   1.0016279024447650     
 -0.11872909698996656        6.0824261806012844E-002  -2.6162698791670932E-002  0.42930685638730931        0.0000000000000000       0.85456525081702472        2.0315288471966716E-003   1.0023335312511814     
 -0.11538461538461539        6.0812573500463672E-002  -2.6155831580316757E-002  0.42910589384809555        0.0000000000000000       0.85496015127761593        2.5762233017498012E-003   1.0027045718902097     
 -0.11204013377926421        6.0796916154398403E-002  -2.6149674372240608E-002  0.42899016734833423        0.0000000000000000       0.85518750924425568        2.8714906617717528E-003   1.0027966189354094     
 -0.10869565217391304        6.0777387480328654E-002  -2.6144041926823517E-002  0.42894241468003613        0.0000000000000000       0.85528161446298689        2.8929849866058191E-003   1.0027103166593272     
 -0.10535117056856187        6.0754296203764054E-002  -2.6138641022759118E-002  0.42893294867411563        0.0000000000000000       0.85530262434960047        2.7339840982444630E-003   1.0025181023411622     
 -0.10200668896321070        6.0727997260687241E-002  -2.6133210611696992E-002  0.42893602240788825        0.0000000000000000       0.85529819783690009        2.4942448214342397E-003   1.0022565246296220     
  -9.8662207357859535E-002   6.0698692821967243E-002  -2.6127532043471867E-002  0.42894009298704000        0.0000000000000000       0.85529094599226729        2.2166996543795947E-003   1.0019654769604622     
  -9.5317725752508367E-002   6.0666411558780747E-002  -2.6121423471342414E-002  0.42894099464437585        0.0000000000000000       0.85528876026155010        1.9487802268319807E-003   1.0016755711262353     
  -9.1973244147157185E-002   6.0631049712440918E-002  -2.6114766034902561E-002  0.42892704575964480        0.0000000000000000       0.85531763785987747        1.6988037550466973E-003   1.0014188476233381     
  -8.8628762541806017E-002   6.0592323124342061E-002  -2.6107474975221590E-002  0.42889399663991828        0.0000000000000000       0.85538462889788702        1.4597691670953025E-003   1.0012005249227625     
  -8.5284280936454848E-002   6.0549794324130490E-002  -2.6099508987780393E-002  0.42886161410543444        0.0000000000000000       0.85545123361918396        1.2180769969708308E-003   1.0010030169386461     
  -8.1939799331103680E-002   6.0503018766886775E-002  -2.6090820460484873E-002  0.42884235539738230        0.0000000000000000       0.85549239020009904        1.0203887630380951E-003   1.0008068733352198     
  -7.8595317725752512E-002   6.0451627532585830E-002  -2.6081330304036913E-002  0.42883548803314375        0.0000000000000000       0.85550751477878706        9.1699121754842950E-004   1.0005961440931566     
  -7.5250836120401343E-002   6.0395292996776470E-002  -2.6070929368292407E-002  0.42883624535754744        0.0000000000000000       0.85550886318227148        8.1535597952955147E-004   1.0003840602216918     
  -7.1906354515050161E-002   6.0333673947494504E-002  -2.6059492432638678E-002  0.42883969207555189        0.0000000000000000       0.85550576094360020        5.0807799467124382E-004   1.0002280986155332     
  -6.8561872909698993E-002   6.0266373204044127E-002  -2.6046871238077775E-002  0.42884021587634841        0.0000000000000000       0.85550926670217220        6.5416222330694218E-005   1.0001568613377669     
  -6.5217391304347824E-002   6.0192926241716120E-002  -2.6032923642640884E-002  0.42883239742827695        0.0000000000000000       0.85552991215036234        2.9126398040819897E-005   1.0001191609384099     
  -6.1872909698996656E-002   6.0112754750046689E-002  -2.6017501647722770E-002  0.42880415924667115        0.0000000000000000       0.85559145012711302        6.4873104029319895E-004  0.99997217998250676     
  -5.8528428093645488E-002   6.0025142873467920E-002  -2.6000476131956822E-002  0.42877304829904633        0.0000000000000000       0.85565866423273884        1.0816637645650121E-003  0.99978580853030141     
  -5.5183946488294312E-002   5.9929332875361438E-002  -2.5981712561929843E-002  0.42875211527816831        0.0000000000000000       0.85570682087125738        1.9287420746985640E-004  0.99974302461876319     
  -5.1839464882943144E-002   5.9824602014830808E-002  -2.5961049523530764E-002  0.42874233361838832        0.0000000000000000       0.85573390464246035       -1.4573249854439585E-003  0.99988840176454674     
  -4.8494983277591976E-002   5.9710247068918344E-002  -2.5938314787807452E-002  0.42873821335631962        0.0000000000000000       0.85575072452587453       -1.5928295890109412E-003   1.0000241774522181     
  -4.5150501672240800E-002   5.9585539126246041E-002  -2.5913337811977140E-002  0.42873344860806073        0.0000000000000000       0.85576904821023825        1.9638536567877576E-003  0.99973750743498979     
  -4.1806020066889632E-002   5.9449666867194231E-002  -2.5885939121578785E-002  0.42870988265344723        0.0000000000000000       0.85582691346715234        4.8550426002408331E-003  0.99922384790118379     
  -3.8461538461538464E-002   5.9301597320883061E-002  -2.5855884639333998E-002  0.42865099516667643        0.0000000000000000       0.85595653028346663        8.2647069837796933E-004  0.99904786280493629     
  -3.5117056856187288E-002   5.9140066810614532E-002  -2.5822938334199946E-002  0.42858170955516456        0.0000000000000000       0.85610640184245690       -7.5063542717589823E-003   1.0000202172797708     
  -3.1772575250836120E-002   5.8963764039022100E-002  -2.5786808658675883E-002  0.42852560740735962        0.0000000000000000       0.85623162500215955       -8.8441249008246181E-003   1.0011450171497387     
  -2.8428093645484948E-002   5.8771480539292417E-002  -2.5747128382647456E-002  0.42849496086026129        0.0000000000000000       0.85630926570020305        2.1086980635954405E-003   1.0007131366436035     
  -2.5083612040133780E-002   5.8562117337926364E-002  -2.5703474498850767E-002  0.42848930174015337        0.0000000000000000       0.85634018895907627        2.6117764065223571E-002  0.99755242418700896     
  -2.1739130434782608E-002   5.8334624414715118E-002  -2.5655414458199577E-002  0.42850478803988934        0.0000000000000000       0.85632994987299915        1.8194078356466824E-002  0.99445776607451264     
  -1.8394648829431440E-002   5.8087892892061316E-002  -2.5602499838851898E-002  0.42851982829331908        0.0000000000000000       0.85632751011523855       -3.2909479387856731E-002  0.99967371538168892     
  -1.5050167224080268E-002   5.7820625350510808E-002  -2.5544291455088523E-002  0.42851635608651001        0.0000000000000000       0.85636099720950132       -9.4877378798666021E-002   1.0114215143655183     
  -1.1705685618729096E-002   5.7531244628168533E-002  -2.5480355676828544E-002  0.42847284300132393        0.0000000000000000       0.85647420457325596       -1.5172035565897550E-002   1.0167397530673947     
  -8.3612040133779261E-003   5.7217859303771691E-002  -2.5410249051993711E-002  0.42838813100660944        0.0000000000000000       0.85667008983884085        6.7624954938237489E-002   1.0146047607984481     
  -5.0167224080267560E-003   5.6878426770337685E-002  -2.5333562537948238E-002  0.42831000656087548        0.0000000000000000       0.85686219868886782        5.0185084160375183E-002   1.0116370817643852     
  -1.6722408026755853E-003   5.6510942134875022E-002  -2.5249803212581089E-002  0.42826151740640489        0.0000000000000000       0.85698846651946137        2.4040362986326239E-003   1.0058348603323666     
   1.6722408026755853E-003   5.6113306819663526E-002  -2.5158288165332651E-002  0.42825596639265040        0.0000000000000000       0.85701660054887752       0.76098787116635824       0.92767886878503958     
   5.0167224080267560E-003   5.5683572008487121E-002  -2.5058397177158465E-002  0.42830542612842853        0.0000000000000000       0.85693837493530933       0.93712837789538228       0.76816298999520549     
   8.3612040133779261E-003   5.5220047853741565E-002  -2.4949435733133043E-002  0.42836926103484929        0.0000000000000000       0.85684255149399946       0.47643907808254954       0.60490763117561785     
   1.1705685618729096E-002   5.4720950415209281E-002  -2.4830619104967592E-002  0.42840880124355452        0.0000000000000000       0.85680403337649857       0.30784877073418349       0.46802162899787292     
   1.5050167224080268E-002   5.4184263271959146E-002  -2.4701102698088149E-002  0.42841144462015041        0.0000000000000000       0.85684504695839925       0.19886286163910610       0.36456611743578787     
   1.8394648829431440E-002   5.3607729573025530E-002  -2.4559928684669882E-002  0.42834985115097063        0.0000000000000000       0.85701862916064742       0.11275971833338508       0.29125357908508304     
   2.1739130434782608E-002   5.2988712108609511E-002  -2.4406082796430119E-002  0.42822271908215004        0.0000000000000000       0.85732917257968144        7.5793574063972691E-002  0.24009424717069380     
   2.5083612040133780E-002   5.2324310232623239E-002  -2.4238690337330712E-002  0.42812009266584994        0.0000000000000000       0.85758905737001268        5.5672349292821909E-002  0.20437892742147681     
   2.8428093645484948E-002   5.1611630804624761E-002  -2.4056855574499113E-002  0.42806802639390185        0.0000000000000000       0.85776010027747862        4.4112022726755559E-002  0.17863381471689782     
   3.1772575250836120E-002   5.0847898950488697E-002  -2.3859627066354746E-002  0.42807937438788951        0.0000000000000000       0.85779392330166415        3.3356424305987530E-002  0.15973002159562122     
   3.5117056856187288E-002   5.0030573121382198E-002  -2.3646061761494867E-002  0.42814685125801893        0.0000000000000000       0.85772015766692389        2.3625890322621433E-002  0.14668767718915673     
   3.8461538461538464E-002   4.9157210522555506E-002  -2.3415041367048760E-002  0.42820657156772884        0.0000000000000000       0.85766935083755957        6.5712619710975567E-003  0.13849869433120854     
   4.1806020066889632E-002   4.8225283238539703E-002  -2.3165335519245985E-002  0.42822471201135998        0.0000000000000000       0.85769981323372635        3.1985365359369711E-003  0.13328463757190023     
   4.5150501672240800E-002   4.7232092819031034E-002  -2.2895587561830497E-002  0.42817176283730390        0.0000000000000000       0.85787744328600912        6.7311069684222388E-003  0.12975471639805042     
   4.8494983277591976E-002   4.6174614885789673E-002  -2.2604377185708638E-002  0.42800972539577747        0.0000000000000000       0.85828021673832700        3.7574258183514131E-003  0.12747393783178351     
   5.1839464882943144E-002   4.5049512322334388E-002  -2.2290378800678093E-002  0.42785278438617136        0.0000000000000000       0.85866738948827459        1.2096031717094297E-003  0.12611535094168461     
   5.5183946488294312E-002   4.3853464188118446E-002  -2.1952336193679856E-002  0.42776657807511520        0.0000000000000000       0.85892966066809029        6.3853800341452400E-004  0.12525635610395397     
   5.8528428093645488E-002   4.2583343295874897E-002  -2.1589054687376135E-002  0.42776133724596943        0.0000000000000000       0.85901839589676043        9.9692893340090887E-004  0.12463666877754534     
   6.1872909698996656E-002   4.1236262526761283E-002  -2.1199455929974079E-002  0.42787720948361724        0.0000000000000000       0.85886757531285829        6.9159838089183617E-004  0.12436486711986817     
   6.5217391304347824E-002   3.9809559978759401E-002  -2.0782376159185805E-002  0.42800384922238216        0.0000000000000000       0.85870306248130701       -8.1289792630953508E-004  0.12440129405547977     
   6.8561872909698993E-002   3.8300662150418489E-002  -2.0336459824524949E-002  0.42807068768064310        0.0000000000000000       0.85865657323541511       -1.2631714539936261E-003  0.12448269242155678     
   7.1906354515050161E-002   3.6707078817663205E-002  -1.9860048562476845E-002  0.42805785753474290        0.0000000000000000       0.85876441964527539        2.2690383699557057E-007  0.12454469917169374     
   7.5250836120401343E-002   3.5026378789358659E-002  -1.9351193400200226E-002  0.42788389120175185        0.0000000000000000       0.85918057685867522        4.0409203919697465E-004  0.12463482449128963     
   7.8595317725752512E-002   3.3255914099288825E-002  -1.8807902499346704E-002  0.42763858762870421        0.0000000000000000       0.85972137148026939       -5.0096148616401645E-004  0.12481717325777693     
   8.1939799331103680E-002   3.1392985710463624E-002  -1.8228577374779155E-002  0.42748397635134749        0.0000000000000000       0.86007980969503794       -7.9913192356517466E-004  0.12501042149066594     
   8.5284280936454848E-002   2.9435044904457811E-002  -1.7611992670461842E-002  0.42744595801003910        0.0000000000000000       0.86019784426187029        1.0004340173232987E-004  0.12507884939546188     
   8.8628762541806017E-002   2.7379743442378011E-002  -1.6957243005297617E-002  0.42757388885285180        0.0000000000000000       0.85997743250965031        6.8008655752689606E-004  0.12505996693914156     
   9.1973244147157185E-002   2.5225259537194709E-002  -1.6263436061669530E-002  0.42783232143149730        0.0000000000000000       0.85949272452135683        8.4581515565214892E-005  0.12506466141823225     
   9.5317725752508367E-002   2.2970259695219625E-002  -1.5529236422541363E-002  0.42801636070393217        0.0000000000000000       0.85913730692606882       -5.6747269193157569E-004  0.12513439501779100     
   9.8662207357859535E-002   2.0613617014626988E-002  -1.4752976324583418E-002  0.42805124820022655        0.0000000000000000       0.85905414996827179        7.7754586620855382E-006  0.12517978819253506     
  0.10200668896321070        1.8154227456579519E-002  -1.3932931209709509E-002  0.42784498867454079        0.0000000000000000       0.85945508549626770        7.0522515818595248E-004  0.12518006857324288     
  0.10535117056856187        1.5590968073343425E-002  -1.3067716191133822E-002  0.42752988894164706        0.0000000000000000       0.86000148839122881        2.9386255114022958E-004  0.12523174844532217     
  0.10869565217391304        1.2922846195377759E-002  -1.2156449746102254E-002  0.42727029167664282        0.0000000000000000       0.86038540280222464       -3.2507775413973677E-004  0.12533714744383143     
  0.11204013377926421        1.0149189926706490E-002  -1.1198598517618777E-002  0.42719179292442028        0.0000000000000000       0.86043649029452385        8.3022254927225467E-005  0.12537777857765461     
  0.11538461538461539        7.2698939932996452E-003  -1.0193743825704189E-002  0.42734555046476763        0.0000000000000000       0.86002398794300028        8.4086517933880389E-004  0.12531529823496482     
  0.11872909698996656        4.2855270927802573E-003  -9.1413974528978970E-003  0.42776196699385294        0.0000000000000000       0.85898680212218792        5.3072452052252330E-004  0.12524498842679110     
  0.12207357859531773        1.1969742795435786E-003  -8.0408886955386349E-003  0.42811341471438574        0.0000000000000000       0.85787606136813332       -2.3967896937793305E-004  0.12525113930499349     
  0.12541806020066890       -1.9946992686604580E-003  -6.8913382665305098E-003  0.42824637720859804        0.0000000000000000       0.85701961456022446       -8.9086752760110695E-005  0.12527920337163362     
  0.12876254180602006       -5.2879539482755707E-003  -5.6917009054289480E-003  0.42814109865922739        0.0000000000000000       0.85653567222046556        6.6612443781709479E-004  0.12530720758009259     
  0.13210702341137123       -8.6803420901457127E-003  -4.4412616706308167E-003  0.42784537107871690        0.0000000000000000       0.85636872074342774        6.4033299707110056E-004  0.12535887696595804     
  0.13545150501672240       -1.2169036512214199E-002  -3.1396645871437901E-003  0.42751512593003804        0.0000000000000000       0.85636110911355356        1.0347324166373392E-005  0.12544847485573246     
  0.13879598662207357       -1.5750966437670884E-002  -1.7874751674699120E-003  0.42733280306816629        0.0000000000000000       0.85623860945177910        1.2053569396464589E-004  0.12552951660869591     
  0.14214046822742474       -1.9423286368028331E-002  -3.8582943321130160E-004  0.42739606567954019        0.0000000000000000       0.85580200895250225        8.2153549647099710E-004  0.12554585655155323     
  0.14548494983277591       -2.3182980855210186E-002   1.0635712526688439E-003  0.42771319374980749        0.0000000000000000       0.85506800374708725        8.9529302580916993E-004  0.12548438185398311     
  0.14882943143812710       -2.7025932398377427E-002   2.5584784677995364E-003  0.42824597889000787        0.0000000000000000       0.85400679273463331        9.2210330389147152E-005  0.12537869302704072     
  0.15217391304347827       -3.0951837524742225E-002   4.1013527991845917E-003  0.42897322096114088        0.0000000000000000       0.85217678719276169        2.9763172345537506E-004  0.12551379977150723     
  0.15551839464882944       -3.4954655046921163E-002   5.6896421233103732E-003  0.42830434454020466        0.0000000000000000       0.85109573437198449        7.2642776784196360E-004  0.12575137779998707     
  0.15886287625418061       -3.9023114031913053E-002   7.3230786013063851E-003  0.42809342166248260        0.0000000000000000       0.83890647416141795        9.6902737896735730E-004  0.12587477760713708     
  0.16220735785953178       -4.3150622367761016E-002   9.0014355269840921E-003  0.42829592362681301        0.0000000000000000       0.80542175924098469        7.7557559859478022E-004  0.12599907463740323     
  0.16555183946488294       -4.7333692094838578E-002   1.0722168263134648E-002  0.42843685564125239        0.0000000000000000       0.75814363693636311        1.1741493850546403E-003  0.12612862207595413     
  0.16889632107023411       -5.1568371645489310E-002   1.2481693368687947E-002  0.42856608824943027        0.0000000000000000       0.70511397679643639        1.0695017914050687E-003  0.12620021648048696     
  0.17224080267558528       -5.5848948831237810E-002   1.4276294869738370E-002  0.42869613155069780        0.0000000000000000       0.65304673283158832        1.3026808145829086E-003  0.12620188225615558     
  0.17558528428093645       -6.0167454242544688E-002   1.6103005580916215E-002  0.42881607371024877        0.0000000000000000       0.60693929054742357        1.0248592312778930E-003  0.12608318576496766     
  0.17892976588628762       -6.4514968204058984E-002   1.7959730834554037E-002  0.42893492933957306        0.0000000000000000       0.56989923059537384        9.6969146157533683E-004  0.12569964571756614     
  0.18227424749163879       -6.8884567028408755E-002   1.9844831241704313E-002  0.42902715171753197        0.0000000000000000       0.54308444185174420        2.2708506407071412E-004  0.12522995208773882     
  0.18561872909698995       -7.3269890917803462E-002   2.1755858842015165E-002  0.42910029090359059        0.0000000000000000       0.52597685463548072        1.1985658028177899E-004  0.12486167892958808     
  0.18896321070234115       -7.7664589715425877E-002   2.3690609655661596E-002  0.42937218150095124        0.0000000000000000       0.51729540439189758       -4.4399493995454868E-004  0.12473252545846178     
  0.19230769230769232       -8.2059974930824273E-002   2.5645791675382962E-002  0.42953403148869024        0.0000000000000000       0.51460490407724024       -6.2900664128976921E-005  0.12473618449910623     
  0.19565217391304349       -8.6443285954858839E-002   2.7616028149706290E-002  0.42953941590482630        0.0000000000000000       0.51400831621725473       -4.5350662949477852E-004  0.12473818949061101     
  0.19899665551839466       -9.0803730876686875E-002   2.9596880196771844E-002  0.42960632181390529        0.0000000000000000       0.51347246942606495       -1.3305329777386736E-004  0.12471109531595866     
  0.20234113712374582       -9.5135559103572742E-002   3.1584117145908620E-002  0.42971373304908478        0.0000000000000000       0.51299729309726272       -4.2116379525571589E-004  0.12468701562235746     
  0.20568561872909699       -9.9433294798352459E-002   3.3573765970518615E-002  0.42989627405595698        0.0000000000000000       0.51265839867503948       -2.6382053445893252E-004  0.12468012910061879     
  0.20903010033444816      -0.10368767325345916        3.5562248488670962E-002  0.43002372351936868        0.0000000000000000       0.51270663793723104       -3.3365456092340588E-004  0.12468080779335454     
  0.21237458193979933      -0.10788818537244259        3.7546971747032261E-002  0.43012053864866456        0.0000000000000000       0.51283978408726638       -4.2759754926469275E-004  0.12466034275463277     
  0.21571906354515050      -0.11202676076055991        3.9524045801514029E-002  0.43022676247459773        0.0000000000000000       0.51285155539528271       -3.4603170644992732E-004  0.12462168913453947     
  0.21906354515050167      -0.11609771180463462        4.1487529055121597E-002  0.43033961806261173        0.0000000000000000       0.51269582410034154       -1.8480814125770243E-004  0.12460271971785214     
  0.22240802675585283      -0.12009488733449460        4.3431364799426983E-002  0.43044827263009655        0.0000000000000000       0.51236007972179909       -8.1347149811651209E-004  0.12457253328917219     
  0.22575250836120400      -0.12401010353083690        4.5351932973034498E-002  0.43059715710347674        0.0000000000000000       0.51183186212475662        3.2798340389309302E-005  0.12453930137215766     
  0.22909698996655517      -0.12783532892611904        4.7247166605444681E-002  0.43076594478966385        0.0000000000000000       0.51121544155468590       -9.7072898491022588E-004  0.12450832125967430     
  0.23244147157190637      -0.13156458629280987        4.9112948541904726E-002  0.43087766414597523        0.0000000000000000       0.51062587542178373       -6.9280889058347464E-005  0.12448955637657165     
  0.23578595317725753      -0.13519333269287365        5.0943833597792351E-002  0.43096539437910403        0.0000000000000000       0.51003689766545990       -7.2062048069522662E-004  0.12450663252982909     
  0.23913043478260870      -0.13871545869404162        5.2736125198477528E-002  0.43104416062397566        0.0000000000000000       0.50943775955714243       -7.1707896836944399E-004  0.12451328643460438     
  0.24247491638795987      -0.14212258115883877        5.4488960745143866E-002  0.43113391366793635        0.0000000000000000       0.50880979989805175        1.5789415972514674E-004  0.12450484703286026     
  0.24581939799331104      -0.14540858096944731        5.6200095141568755E-002  0.43123414956604811        0.0000000000000000       0.50817086788038879       -9.7935985536696472E-004  0.12452804925435979     
  0.24916387959866221      -0.14857291609047088        5.7862482384325641E-002  0.43131153681926748        0.0000000000000000       0.50756627071881544       -7.0600687735295452E-004  0.12454070585668459     
  0.25250836120401338      -0.15161592348865349        5.9468890195407791E-002  0.43133757126135652        0.0000000000000000       0.50702635528393392        4.1152680615289851E-004  0.12455919159835185     
  0.25585284280936454      -0.15453148828928837        6.1019331932800375E-002  0.43133082231310232        0.0000000000000000       0.50654355656546746       -1.4767626595295564E-003  0.12458728465312732     
  0.25919732441471571      -0.15730968339210702        6.2518461326585228E-002  0.43133992056868670        0.0000000000000000       0.50606806212271105        5.9638773891223986E-004  0.12461661058643773     
  0.26254180602006688      -0.15994906662052230        6.3963643456404928E-002  0.43140673414225039        0.0000000000000000       0.50554469179856976       -1.2002427999430057E-003  0.12463925126561801     
  0.26588628762541805      -0.16246027905370949        6.5342160317159448E-002  0.43151376606421044        0.0000000000000000       0.50499212002570226        1.4610330097452381E-004  0.12462465404936972     
  0.26923076923076922      -0.16485023879790220        6.6647115353404673E-002  0.43158187824014155        0.0000000000000000       0.50449355681078023       -3.3020062697758801E-004  0.12465126321575862     
  0.27257525083612039      -0.16710736668845477        6.7891555122820857E-002  0.43156466550828698        0.0000000000000000       0.50409898994085811       -9.3884170640837195E-004  0.12467016841373596     
  0.27591973244147155      -0.16921479817080967        6.9093875220406137E-002  0.43151554010517984        0.0000000000000000       0.50376255576532636        5.7039544145666074E-004  0.12469426725840049     
  0.27926421404682272      -0.17117923248674960        7.0247358514693464E-002  0.43152128331288975        0.0000000000000000       0.50337845404908799       -7.8972982108422869E-004  0.12476005990966497     
  0.28260869565217389      -0.17303121673462013        7.1320861776398320E-002  0.43160538287012540        0.0000000000000000       0.50292438076070378       -7.2108692250976141E-004  0.12477738485287578     
  0.28595317725752506      -0.17478390296719867        7.2300203110508054E-002  0.43168664301945919        0.0000000000000000       0.50246872554020916        1.0106201780974702E-003  0.12477555202639229     
  0.28929765886287623      -0.17640670412183809        7.3215597274629104E-002  0.43170266370693383        0.0000000000000000       0.50204289013896986       -1.6082620041765706E-003  0.12477807930540570     
  0.29264214046822745      -0.17786507564976339        7.4102964378322062E-002  0.43166056866184277        0.0000000000000000       0.50162647209938105        9.5053702028346794E-004  0.12474929688483800     
  0.29598662207357862      -0.17918232930939176        7.4944099530662139E-002  0.43160128158017969        0.0000000000000000       0.50120434145901427       -1.1662426540406468E-003  0.12469908091767012     
  0.29933110367892979      -0.18042773577401647        7.5682955997462970E-002  0.43150649149646392        0.0000000000000000       0.50082642616077677        1.0618272613905840E-004  0.12458711578967376     
  0.30267558528428096      -0.18162466966525620        7.6316018236977326E-002  0.43136882974175661        0.0000000000000000       0.50055769899676128       -2.9936834094776259E-004  0.12448331320205074     
  0.30602006688963213      -0.18270759866250705        7.6926685188502902E-002  0.43130330696720326        0.0000000000000000       0.50032270596741146       -1.3832617747697477E-003  0.12430518541421755     
  0.30936454849498329      -0.18361570234631483        7.7580403937855688E-002  0.43135621517743361        0.0000000000000000       0.50005271907463311        1.2463469325262131E-004  0.12406542956019019     
  0.31270903010033446      -0.18441285500983626        7.8211324384736020E-002  0.43166544510572002        0.0000000000000000       0.49954419105380532       -1.3646506590717046E-003  0.12390771210075330     
  0.31605351170568563      -0.18522742130366907        7.8684668757148024E-002  0.43177870655979717        0.0000000000000000       0.49932621934290816       -1.8977767598344359E-003  0.12376893935292868     
  0.31939799331103680      -0.18606080478836406        7.9010112424947321E-002  0.43149856845040868        0.0000000000000000       0.49954941663685959        8.8060821064328554E-005  0.12366404764372835     
  0.32274247491638797      -0.18673157877309468        7.9369084674632620E-002  0.43105067543497250        0.0000000000000000       0.49998403280325543       -2.6875852633317888E-003  0.12381655138148430     
  0.32608695652173914      -0.18714416662198141        7.9872237557297804E-002  0.43112168596858358        0.0000000000000000       0.49970314802054661        1.4307528000149974E-004  0.12418367308149691     
  0.32943143812709030      -0.18751051981169004        8.0346620367736057E-002  0.43195106833456665        0.0000000000000000       0.49856918424923846       -1.0125486997526007E-003  0.12542328467225153     
  0.33277591973244147      -0.18808818584321549        8.0546812427033848E-002  0.43226526603287230        0.0000000000000000       0.49789743977156187        1.8140482386798729E-003  0.12773376259854932     
  0.33612040133779264      -0.18867541942061855        8.0527462213152420E-002  0.43125497057227147        0.0000000000000000       0.49877311409337843        4.7732641854949165E-003  0.13158839036236700     
  0.33946488294314381      -0.18897251387147826        8.0770279453054539E-002  0.43002088624204471        0.0000000000000000       0.49970018172811859        8.3297950236693331E-003  0.13736193505355104     
  0.34280936454849498      -0.18874627958263840        8.1256602845291223E-002  0.43011849167785832        0.0000000000000000       0.49910124564858316        1.6659722510795016E-002  0.14516379157126569     
  0.34615384615384615      -0.18863406494139609        8.1466541878800952E-002  0.43146144867927971        0.0000000000000000       0.49714929218565740        2.5170872391059921E-002  0.15541841349286470     
  0.34949832775919731      -0.18920930155359145        8.0500931508766915E-002  0.43306710040873325        0.0000000000000000       0.49491639183501190        3.6541325503963239E-002  0.16931020230859506     
  0.35284280936454848      -0.18827071022653027        7.9224923393277108E-002  0.42833555781314120        0.0000000000000000       0.49886691341832334        5.2685041316401025E-002  0.18499383632466945     
  0.35618729096989965      -0.18486841138923821        7.8033360162675772E-002  0.42603209504940370        0.0000000000000000       0.49402657808012457        6.8112323767201999E-002  0.20012453512513606     
  0.35953177257525082      -0.17854687124842702        7.1360878391504512E-002  0.40922875342480841        0.0000000000000000       0.47654419911514223        8.0580839085043279E-002  0.20715501984670681     
  0.36287625418060199      -0.16296750330376714        5.7092854945285224E-002  0.34162207328310390        0.0000000000000000       0.41474291967500632        7.9533231364582166E-002  0.20142681990153233     
  0.36622073578595316      -0.14348157719013629        3.9305735079932798E-002  0.20407143780229378        0.0000000000000000       0.31792129610599928        5.4285508002548194E-002  0.16495706825676976     
  0.36956521739130432      -0.12641528636662794        2.4035674152151531E-002   3.8467017092099307E-002   0.0000000000000000       0.23628107733950113        1.8237257610540625E-002  0.13187506301911267     
  0.37290969899665549      -0.11469642832889006        1.3575344281043690E-002  -1.1975610350418639E-003   0.0000000000000000       0.21943911898699131        8.3704507528432426E-004  0.12487544712292514     
  0.37625418060200672      -0.10769203337043355        7.1995426499546003E-003   3.1368836119294232E-004   0.0000000000000000       0.22004728885766942       -5.6586403647103545E-005  0.12497073980204308     
  0.37959866220735788      -0.10380981226641832        3.6094141020118664E-003   8.2263892600869029E-004   0.0000000000000000       0.22028281481575149        8.8022455258443498E-005  0.12509275860740976     
  0.38294314381270905      -0.10177833137240107        1.7084922309910093E-003   4.8801335216980154E-004   0.0000000000000000       0.22019042604670178        8.9851954051480034E-005  0.12507967080100391     
  0.38628762541806022      -0.10074953076339334        7.3208831656629313E-004   1.1087518271553896E-004   0.0000000000000000       0.22004600672862351        3.6881814673793223E-005  0.12502078573038899     
  0.38963210702341139      -0.10022652925078608        2.2499258276015543E-004  -3.2319532572132750E-005   0.0000000000000000       0.21998782434555073        2.2232542139387558E-006  0.12499713708029790     
  0.39297658862876256      -0.10001356513881692        1.4154955640422065E-005  -1.0058607928960987E-005   0.0000000000000000       0.21999553168649805       -3.0827592013762161E-006  0.12499761792994279     
  0.39632107023411373       -9.9998429140944783E-002  -9.8307321622151584E-007  -7.5655465438544764E-006   0.0000000000000000       0.21999702368347923       -9.2987275003056574E-007  0.12499895818848121     
  0.39966555183946489       -9.9998483369958896E-002  -1.0093198872808595E-006  -7.1584345251562493E-006   0.0000000000000000       0.21999723431791135       -9.6124087848807421E-007  0.12499910340130982     
  0.40301003344481606       -9.9998612848045329E-002  -9.0679703348695488E-007  -5.3838769712359603E-006   0.0000000000000000       0.21999791930063034       -8.4669372687433058E-007  0.12499925574505535     
  0.40635451505016723       -9.9999005925765688E-002  -5.4591985961763872E-007  -3.0901835918575035E-006   0.0000000000000000       0.21999880963204577       -5.4432863022156202E-007  0.12499957868554472     
  0.40969899665551840       -9.9999526613012063E-002  -3.9983610098017876E-008  -1.6662062013233008E-006   0.0000000000000000       0.21999938713394410       -2.9342327810776056E-007  0.12499979074706431     
  0.41304347826086957       -9.9999920449448498E-002   3.2054305164174878E-007  -1.0395801193132774E-006   0.0000000000000000       0.21999963778166964       -1.6251836687632671E-007  0.12499987708661180     
  0.41638795986622074      -0.10000001632345312        3.9621374959819655E-007  -7.9457924338556640E-007   0.0000000000000000       0.21999973333400669       -1.1090123070050511E-007  0.12499990559210199     
  0.41973244147157190       -9.9999978965235034E-002   3.0074164978555972E-007  -6.6096911072097663E-007   0.0000000000000000       0.21999978070318760       -8.8868015575422383E-008  0.12499992061427692     
  0.42307692307692307       -9.9999695052193541E-002  -4.8855125361219099E-008  -4.8788633665298258E-007   0.0000000000000000       0.21999984121850724       -7.0543848686988299E-008  0.12499994077935052     
  0.42642140468227424       -9.9999361120775773E-002  -4.8054235992733349E-007  -2.8672077559155587E-007   0.0000000000000000       0.21999990828038915       -4.6134427095087325E-008  0.12499996497163023     
  0.42976588628762541       -9.9999223274221380E-002  -6.6576855249653251E-007  -1.4174433900706710E-007   0.0000000000000000       0.21999995925393426       -2.4431177148738720E-008  0.12499998402680834     
  0.43311036789297658       -9.9999292824202932E-002  -6.7706983995651546E-007  -3.3956660246601223E-008   0.0000000000000000       0.21999999118938063       -9.2555500420184284E-009  0.12499999652347120     
  0.43645484949832775       -9.9999505351709359E-002  -4.8132477667597278E-007   1.4311564286466665E-008   0.0000000000000000       0.22000000694392435       -2.0943691415021017E-012  0.12500000157010038     
  0.43979933110367891       -9.9999812873005356E-002  -1.8536990131468106E-007   9.8985326186410823E-009   0.0000000000000000       0.22000000412538617        1.6244406513380381E-009  0.12500000142405504     
  0.44314381270903008       -9.9999981409447908E-002  -1.8569986774285254E-008   1.1582281049055413E-009   0.0000000000000000       0.22000000054931779        5.3236748913164118E-010  0.12500000026441893     
  0.44648829431438125      -0.10000000000420632        3.0423350085385990E-012  -2.7045267687667588E-011   0.0000000000000000       0.21999999999642880        1.5705511568668693E-011  0.12500000001582626     
  0.44983277591973242      -0.10000000000363217        2.6283349827531978E-012  -4.1139449672812701E-012   0.0000000000000000       0.21999999999909228       -1.0834501463635384E-012  0.12500000000152861     
  0.45317725752508359      -0.10000000000270022        2.2032914062726164E-012  -8.3891645167907859E-013   0.0000000000000000       0.21999999999976835       -2.2330726990482123E-013  0.12500000000003708     
  0.45652173913043476      -0.10000000000203012        1.7399504789843357E-012   2.7138503821798038E-013   0.0000000000000000       0.22000000000007824        1.5718793155700719E-014  0.12500000000004058     
  0.45986622073578598      -0.10000000000159262        1.4458344642548655E-012   3.1305262180226123E-013   0.0000000000000000       0.22000000000010445        5.0511194599261144E-014  0.12500000000004177     
  0.46321070234113715      -0.10000000000131118        1.2566993354142289E-012   1.7768153411465299E-013   0.0000000000000000       0.22000000000006295        3.3661406971430649E-014  0.12500000000002451     
  0.46655518394648832      -0.10000000000105670        1.0493458265889826E-012   7.3009269989386919E-014   0.0000000000000000       0.22000000000002792        1.5796571018418045E-014  0.12500000000001069     
  0.46989966555183948      -0.10000000000078081        7.8028084861407925E-013   2.7247375847981136E-014   0.0000000000000000       0.22000000000001074        5.8651800628810032E-015  0.12500000000000400     
  0.47324414715719065      -0.10000000000052853        5.2850532290639937E-013   1.0321720988992760E-014   0.0000000000000000       0.22000000000000397        2.1818189903807948E-015  0.12500000000000142     
  0.47658862876254182      -0.10000000000033400        3.3401305807994082E-013   3.9884849808553922E-015   0.0000000000000000       0.22000000000000142        8.8933639867661151E-016  0.12500000000000042     
  0.47993311036789299      -0.10000000000019842        1.9845160846960826E-013   1.8258503139107813E-015   0.0000000000000000       0.22000000000000061        3.0017934034532603E-016  0.12500000000000011     
  0.48327759197324416      -0.10000000000011491        1.1494414478368974E-013   7.2690293533287870E-016   0.0000000000000000       0.22000000000000031        2.0108383459419144E-016  0.12500000000000000     
  0.48662207357859533      -0.10000000000005792        5.7940225121926260E-014   4.2422768120088563E-016   0.0000000000000000       0.22000000000000020        6.1585759309607109E-017  0.12500000000000000     
  0.48996655518394649      -0.10000000000004058        4.0612651865204913E-014  -1.0597048461009865E-015   0.0000000000000000       0.21999999999999967        2.0750783094494597E-016  0.12499999999999993     
  0.49331103678929766      -0.10000000000000001        1.8966289724439006E-017  -1.9814396248381263E-016   0.0000000000000000       0.21999999999999997       -5.3988631940785227E-016  0.12500000000000000     
  0.49665551839464883      -0.10000000000004058        4.0612651865204913E-014  -1.0597048461009865E-015   0.0000000000000000       0.21999999999999967        5.3988631940785227E-016  0.12499999999999993     
  0.50000000000000000      -0.10000000000004058        4.0612651865204913E-014  -1.0597048461009865E-015   0.0000000000000000       0.21999999999999967        0.0000000000000000       0.12499999999999993     


==> DataFiles/ShockTubeTests/ShockTube_finiteRelaxation/data_points_10e3.txt <==
 -0.50000000000000000       0.10000000000058591        5.8478552226327276E-013   1.5305026218419923E-012   0.0000000000000000        1.9949999999946206        1.5931171528584197E-012  0.99999999999823375     
 -0.49665551839464883       0.10000000000058591        5.8478552226327276E-013   1.5305026218419923E-012   0.0000000000000000        1.9949999999946206        0.0000000000000000       0.99999999999823375     
 -0.49331103678929766       0.10000000000058591        5.8478552226327276E-013   1.5305026218419923E-012   0.0000000000000000        1.9949999999946206        0.0000000000000000       0.99999999999823375     
 -0.48996655518394649       0.10000000000047914        4.7813323968114608E-013   2.3648603175526287E-012   0.0000000000000000        1.9949999999914050       -1.9819529414373370E-012  0.99999999999714917     
 -0.48662207357859533       0.10000000000033371        3.3219903921707987E-013   2.4915493648366530E-012   0.0000000000000000        1.9949999999909305       -2.6153099111199453E-012  0.99999999999695266     
 -0.48327759197324416       0.10000000000016881        1.6762031754002674E-013   1.5676182440506231E-012   0.0000000000000000        1.9949999999943178       -2.2422713412804459E-012  0.99999999999804601     
 -0.47993311036789299       0.10000000000000268        1.6027498576069191E-015  -3.3238178297056325E-013   0.0000000000000000        1.9950000000012622       -7.5508637347690300E-013   1.0000000000003479     
 -0.47658862876254182        9.9999999999847003E-002  -1.5450740559342269E-013  -2.6965473025739053E-012   0.0000000000000000        1.9950000000098900        1.5584864674084523E-012   1.0000000000032450     
 -0.47324414715719065        9.9999999999705838E-002  -2.9978875215115539E-013  -4.6823420104620228E-012   0.0000000000000000        1.9950000000171424        3.9706447049814602E-012   1.0000000000057028     
 -0.46989966555183948        9.9999999999562758E-002  -4.4735685985418984E-013  -5.3830509559780306E-012   0.0000000000000000        1.9950000000197372        5.5204980917740837E-012   1.0000000000066007     
 -0.46655518394648832        9.9999999999346029E-002  -5.7109394172421125E-013  -4.1908429848788468E-012   0.0000000000000000        1.9950000000154486        5.3438898613241334E-012   1.0000000000051938     
 -0.46321070234113715        9.9999999999208875E-002  -7.2184584457359918E-013  -1.1103935774090389E-012   0.0000000000000000        1.9950000000041910        3.0678558529591541E-012   1.0000000000014759     
 -0.45986622073578598        9.9999999999194580E-002  -7.3418499885018438E-013   3.1645579234617514E-012   0.0000000000000000        1.9949999999884578       -9.5445060953499956E-013  0.99999999999626532     
 -0.45652173913043476        9.9999999999278152E-002  -6.2647503169234385E-013   7.4077896867324597E-012   0.0000000000000000        1.9949999999728023       -5.7036794305066397E-012  0.99999999999103395     
 -0.45317725752508359        9.9999999999471331E-002  -4.3546635921860014E-013   1.0184313925786371E-011   0.0000000000000000        1.9949999999626378       -9.6969266949617827E-012  0.99999999998756128     
 -0.44983277591973242        9.9999999999782402E-002  -1.3554522496222584E-013   1.0247090554785974E-011   0.0000000000000000        1.9949999999625858       -1.1439038107371587E-011  0.99999999998741207     
 -0.44648829431438125       0.10000000000027541        3.3154348567850640E-013   6.9851018430905382E-012   0.0000000000000000        1.9949999999747252       -9.8156189586767150E-012  0.99999999999132594     
 -0.44314381270903008       0.10000000000110182        9.5112366874336699E-013   7.5205350640747372E-013   0.0000000000000000        1.9949999999975325       -4.6331119371803477E-012  0.99999999999887168     
 -0.43979933110367891       0.10000000000194403        1.6585782559199882E-012  -7.1302627521181748E-012   0.0000000000000000        1.9950000000261823        3.2357285176335240E-012   1.0000000000085236     
 -0.43645484949832775       0.10000000000242465        2.2105519546239352E-012  -1.4640912641466384E-011   0.0000000000000000        1.9950000000534895        1.1925278487514569E-011   1.0000000000178342     
 -0.43311036789297658       0.10000000000279242        2.4812051846180225E-012  -1.9391379940749068E-011   0.0000000000000000        1.9950000000709209        1.8947154833272916E-011   1.0000000000237088     
 -0.42976588628762541       0.10000000000303680        2.9845249307153728E-012  -1.9174564639706681E-011   0.0000000000000000        1.9950000000705497        2.1716904092264146E-011   1.0000000000233678     
 -0.42642140468227424       0.10000000000389421        3.3809165968061734E-012  -1.3012854225396920E-011   0.0000000000000000        1.9950000000486525        1.8399355318454582E-011   1.0000000000159639     
 -0.42307692307692307       0.10000000000479230        4.4062086194960312E-012  -2.1460527552959610E-012   0.0000000000000000        1.9950000000088490        9.0781740428230565E-012   1.0000000000030576     
 -0.41973244147157190       0.10000000000698615        4.7060850922015312E-012   1.0480851539450185E-011   0.0000000000000000        1.9949999999612469       -3.9834762394663733E-012  0.99999999998744127     
 -0.41638795986622074       0.10000000000761584        5.9453433776096762E-012   2.1612722809486051E-011   0.0000000000000000        1.9949999999190611       -1.7440614670643880E-011  0.99999999997304601     
 -0.41304347826086957       0.10000000000781553        1.2049486004174928E-012   2.8206683314143396E-011   0.0000000000000000        1.9949999998960397       -2.7836433502406395E-011  0.99999999996555355     
 -0.40969899665551840        9.9999999997005110E-002  -8.3704634508452932E-012   2.7818757347084850E-011   0.0000000000000000        1.9949999999031118       -3.1716740918398181E-011  0.99999999996908062     
 -0.40635451505016723        9.9999999954789059E-002  -1.5844106394083617E-012   1.8370835273003660E-011   0.0000000000000000        1.9949999999290891       -2.5818135727669292E-011  0.99999999997672739     
 -0.40301003344481606        9.9999999996715661E-002  -7.2007266441436983E-011   8.3288981259159700E-012   0.0000000000000000        1.9949999999865193       -1.6610152228918750E-011  0.99999999998720834     
 -0.39966555183946489        9.9999999890435481E-002  -3.5491741006252285E-011  -1.2242581511735428E-011   0.0000000000000000        1.9950000000246753        1.1451624235461191E-011   1.0000000000078040     
 -0.39632107023411373        9.9999999931022959E-002  -1.3000948988820530E-010  -3.9369299758734963E-011   0.0000000000000000        1.9950000001710835        1.2908686991952502E-011   1.0000000000730469     
 -0.39297658862876256        9.9999999959036440E-002   5.2405674379229723E-012  -6.8749845262864598E-011   0.0000000000000000        1.9950000002413710        7.3239115741006962E-011   1.0000000000927063     
 -0.38963210702341139       0.10000000071491183        7.7904395922815156E-010  -6.0572797388773243E-011   0.0000000000000000        1.9950000002039845        6.9356088129464568E-011   1.0000000000424394     
 -0.38628762541806022       0.10000000186003108        1.7139298128344691E-009  -6.6357897314859513E-011   0.0000000000000000        1.9950000001028347        1.0858919513109742E-010   1.0000000000190561     
 -0.38294314381270905       0.10000000348777693        2.9421308844630611E-009  -3.3137960128511142E-009   0.0000000000000000        1.9950000119936424        6.6389820503103553E-010   1.0000000039322527     
 -0.37959866220735788       0.10000000551723895        4.5237744359484469E-009  -2.1657787289178239E-008   0.0000000000000000        1.9950000794895895        1.2215379337384976E-008   1.0000000250273335     
 -0.37625418060200672       0.10000000732396490        5.9389359132231750E-009  -4.3937341166482365E-008   0.0000000000000000        1.9950001608532559        3.4511400304172157E-008   1.0000000481453837     
 -0.37290969899665549       0.10000000829370591        6.7200827077924474E-009  -6.1254313048242177E-008   0.0000000000000000        1.9950002218281204        5.3553139688994484E-008   1.0000000604100288     
 -0.36956521739130432       0.10000000860254443        6.7967493842571630E-009  -6.9445958147384413E-008   0.0000000000000000        1.9950002542261116        6.2689164328728470E-008   1.0000000622103382     
 -0.36622073578595316        9.9999906910952577E-002  -9.1526145599747057E-008  -7.5750039185067603E-008   0.0000000000000000        1.9950002837121288        6.2429098029045998E-008   1.0000000673848766     
 -0.36287625418060199        9.9999378770665406E-002  -5.8037571972148625E-007  -9.3437283491720929E-008   0.0000000000000000        1.9950003442455597        6.9359026477256354E-008   1.0000000713230697     
 -0.35953177257525082        9.9998631732048482E-002  -1.2025293383395218E-006   5.1759553808862247E-006   0.0000000000000000        1.9949811832279065       -1.3376890051729687E-006  0.99999383805440867     
 -0.35618729096989965        9.9997776424512769E-002  -1.9978727141842528E-006   2.4255953231000651E-005   0.0000000000000000        1.9949116087596475       -1.5445086324402262E-005  0.99997259654264570     
 -0.35284280936454848        9.9996933541600760E-002  -2.9766029075098368E-006   4.6158068935999989E-005   0.0000000000000000        1.9948302116744727       -3.7589700422496961E-005  0.99994951794024489     
 -0.34949832775919731        9.9995562602546439E-002  -4.6344189085172149E-006   6.6010302091831286E-005   0.0000000000000000        1.9947550605851121       -5.7096106204340038E-005  0.99993122208498675     
 -0.34615384615384615        9.9977476039904201E-002  -2.2810433832831787E-005   8.0670915376168838E-005   0.0000000000000000        1.9947040784214489       -7.0587910758296085E-005  0.99992724328646687     
 -0.34280936454849498        9.9723384401487661E-002  -2.6433932594223538E-004   8.1321869892931426E-005   0.0000000000000000        1.9947050816323100       -7.1657092008301201E-005  0.99993803645369361     
 -0.33946488294314381        9.9269690438128250E-002  -6.5764917975930743E-004   7.6092695706334653E-005   0.0000000000000000        1.9947296904587666       -5.8933418725289989E-005  0.99994956288492565     
 -0.33612040133779264        9.8547728586651340E-002  -1.2352527229665190E-003   3.3142352373425628E-004   0.0000000000000000        1.9938315431586640       -6.5368460473418471E-005  0.99963822425236315     
 -0.33277591973244147        9.7479578911094933E-002  -2.0674908727160296E-003   6.2317938840799544E-003   0.0000000000000000        1.9724084138814781       -2.8220197295840506E-003  0.99287495886615140     
 -0.32943143812709030        9.6174968743594907E-002  -3.1026505779708931E-003   1.6578797466874715E-002   0.0000000000000000        1.9353070522585656       -1.2167845906080494E-002  0.98201548047254017     
 -0.32608695652173914        9.4800639066155989E-002  -4.1952327717578149E-003   2.8147931299147839E-002   0.0000000000000000        1.8946167601971258       -2.3103997300550506E-002  0.97137595659247145     
 -0.32274247491638797        9.3441964624331880E-002  -5.2672730240682234E-003   3.9966487440958293E-002   0.0000000000000000        1.8539035256618441       -3.3191132432052781E-002  0.96195872974377450     
 -0.31939799331103680        9.2119810168284258E-002  -6.3010401091239425E-003   5.1783948037712510E-002   0.0000000000000000        1.8140265495791927       -4.1975468369804030E-002  0.95385587204516431     
 -0.31605351170568563        9.0836757866298995E-002  -7.2949373329487819E-003   6.3522717915938762E-002   0.0000000000000000        1.7752126052600961       -4.9490937226815350E-002  0.94695587219743438     
 -0.31270903010033446        8.9593355821394979E-002  -8.2490610366501137E-003   7.5149260603597598E-002   0.0000000000000000        1.7375277168369241       -5.5875379187459683E-002  0.94111368107466331     
 -0.30936454849498329        8.8389748036827198E-002  -9.1637486665163397E-003   8.6642369583811815E-002   0.0000000000000000        1.7009930831525606       -6.1264413668309405E-002  0.93619308081707209     
 -0.30602006688963213        8.7225546368323345E-002  -1.0039742024098628E-002   9.7985892516398360E-002   0.0000000000000000        1.6656117868272093       -6.5787038535091782E-002  0.93207884572663191     
 -0.30267558528428096        8.6099993642785796E-002  -1.0878082916008183E-002  0.10916712670475524        0.0000000000000000        1.6313754592191114       -6.9556440813247356E-002  0.92868014725798576     
 -0.29933110367892979        8.5012114135558370E-002  -1.1679986666812905E-002  0.12017634926844015        0.0000000000000000        1.5982669311439488       -7.2668451679645432E-002  0.92586366775441087     
 -0.29598662207357862        8.3960767257909311E-002  -1.2446783210916187E-002  0.13100646091648757        0.0000000000000000        1.5662619731315104       -7.5202640981507946E-002  0.92360798566764712     
 -0.29264214046822745        8.2944693049903609E-002  -1.3179877441370488E-002  0.14165262656606897        0.0000000000000000        1.5353308818479792       -7.7236555925181527E-002  0.92181060278915572     
 -0.28929765886287623        8.1962555507157489E-002  -1.3880712691896438E-002  0.15211194508213213        0.0000000000000000        1.5054400685851586       -7.8832989871392603E-002  0.92042191212731161     
 -0.28595317725752506        8.1012978467526336E-002  -1.4550741005487170E-002  0.16238314711716320        0.0000000000000000        1.4765534683589667       -8.0049603006101949E-002  0.91938744822581486     
 -0.28260869565217389        8.0094573603659777E-002  -1.5191400584878459E-002  0.17246630649362138        0.0000000000000000        1.4486336014523431       -8.0933215551761029E-002  0.91865964398610322     
 -0.27926421404682272        7.9205961389511748E-002  -1.5804098781442295E-002  0.18236257198798247        0.0000000000000000        1.4216423187227472       -8.1526410682810885E-002  0.91819402162378583     
 -0.27591973244147155        7.8345787095537439E-002  -1.6390200393094283E-002  0.19207393356686811        0.0000000000000000        1.3955413589170851       -8.1869048871277592E-002  0.91798328476075586     
 -0.27257525083612039        7.7512732634522838E-002  -1.6951020126533340E-002  0.20160302581350178        0.0000000000000000        1.3702927989805067       -8.2003040820822354E-002  0.91797060192617197     
 -0.26923076923076922        7.6705524154705829E-002  -1.7487817257106728E-002  0.21095296834241434        0.0000000000000000        1.3458594197879319       -8.1937298731921071E-002  0.91811668155096504     
 -0.26588628762541805        7.5922936492372889E-002  -1.8001791862307437E-002  0.22012724682861681        0.0000000000000000        1.3222049987194082       -8.1708145704921339E-002  0.91840999213339791     
 -0.26254180602006688        7.5163796402365937E-002  -1.8494083122732083E-002  0.22912963147393642        0.0000000000000000        1.2992945369837341       -8.1340955995490460E-002  0.91884291126339557     
 -0.25919732441471571        7.4426985547703620E-002  -1.8965769783034905E-002  0.23796411636280551        0.0000000000000000        1.2770944164296223       -8.0853395776577047E-002  0.91938765779121034     
 -0.25585284280936454        7.3711442908064279E-002  -1.9417871779988563E-002  0.24663486093073825        0.0000000000000000        1.2555724786444986       -8.0261497225826178E-002  0.92002763649333230     
 -0.25250836120401338        7.3016165994973112E-002  -1.9851351895248122E-002  0.25514612569620893        0.0000000000000000        1.2346980311856135       -7.9580164237160508E-002  0.92074924916313472     
 -0.24916387959866221        7.2340210854717202E-002  -2.0267116850053567E-002  0.26350220613508768        0.0000000000000000        1.2144417990823475       -7.8824335512366575E-002  0.92154023652517636     
 -0.24581939799331104        7.1682691419304820E-002  -2.0666017718387438E-002  0.27170737497614272        0.0000000000000000        1.1947758523662402       -7.8004498244815118E-002  0.92238971207231013     
 -0.24247491638795987        7.1042779198591116E-002  -2.1048849837321446E-002  0.27976584452239062        0.0000000000000000        1.1756735495436370       -7.7130476497832501E-002  0.92328796339643404     
 -0.23913043478260870        7.0419704671781519E-002  -2.1416352673487540E-002  0.28768175487374070        0.0000000000000000        1.1571095266732874       -7.6211094840757276E-002  0.92422663493278612     
 -0.23578595317725753        6.9812761653642780E-002  -2.1769210035268084E-002  0.29545917971606012        0.0000000000000000        1.1390597269855463       -7.5255445323305428E-002  0.92519854736509699     
 -0.23244147157190637        6.9221315130846284E-002  -2.2108050312697365E-002  0.30310212924864355        0.0000000000000000        1.1215014359502709       -7.4270112735273439E-002  0.92619729886660640     
 -0.22909698996655517        6.8644812174505437E-002  -2.2433445549000140E-002  0.31061452821340796        0.0000000000000000        1.1044132811268741       -7.3260448698651143E-002  0.92721717954899874     
 -0.22575250836120400        6.8082795476115079E-002  -2.2745907840891529E-002  0.31800015791523045        0.0000000000000000        1.0877752058798915       -7.2231252765827647E-002  0.92825340747569740     
 -0.22240802675585283        6.7534920174352989E-002  -2.3045882054293435E-002  0.32526256569488549        0.0000000000000000        1.0715684562169148       -7.1187599309625690E-002  0.92930218849033264     
 -0.21906354515050167        6.7000975957787631E-002  -2.3333734873604434E-002  0.33240494795007819        0.0000000000000000        1.0557756561728993       -7.0133729932038855E-002  0.93036032487239806     
 -0.21571906354515050        6.6480915941491803E-002  -2.3609740822882048E-002  0.33943000147888602        0.0000000000000000        1.0403810461402141       -6.9071477748542692E-002  0.93142510723546090     
 -0.21237458193979933        6.5974899736039150E-002  -2.3874072430481119E-002  0.34633971166504829        0.0000000000000000        1.0253709485472129       -6.8002647996597512E-002  0.93249473746141043     
 -0.20903010033444816        6.5483325715966323E-002  -2.4126760151842765E-002  0.35313501288022192        0.0000000000000000        1.0107345219163864       -6.6928838102216920E-002  0.93356877871276311     
 -0.20568561872909699        6.5006960884145787E-002  -2.4367718578603832E-002  0.35981523341305371        0.0000000000000000       0.99646488848815640       -6.5850095994931551E-002  0.93464838551673080     
 -0.20234113712374582        6.4546879955084957E-002  -2.4596664120700003E-002  0.36637722107560972        0.0000000000000000       0.98256079956319631       -6.4763249874057877E-002  0.93573678471746924     
 -0.19899665551839466        6.4104616153970867E-002  -2.4813168032696137E-002  0.37281406706935843        0.0000000000000000       0.96902898979393082       -6.3662577907607446E-002  0.93684036124640457     
 -0.19565217391304349        6.3682213999467219E-002  -2.5016581323730431E-002  0.37911338467900785        0.0000000000000000       0.95588738365002679       -6.2539323144040343E-002  0.93797017956188489     
 -0.19230769230769232        6.3282173185381707E-002  -2.5206083362665249E-002  0.38525515800876503        0.0000000000000000       0.94316912938391329       -6.1380014455525080E-002  0.93914346237422830     
 -0.18896321070234115        6.2907432531275148E-002  -2.5380701628948121E-002  0.39120935321739853        0.0000000000000000       0.93092705196792469       -6.0163460192698234E-002  0.94038487161512885     
 -0.18561872909698995        6.2561234431534732E-002  -2.5539387925321677E-002  0.39693372342280309        0.0000000000000000       0.91923761583299224       -5.8859485529772798E-002  0.94172777586446432     
 -0.18227424749163879        6.2246881627135799E-002  -2.5681128281691432E-002  0.40237258726648256        0.0000000000000000       0.90820284146355101       -5.7430738352217188E-002  0.94321478022580918     
 -0.17892976588628762        6.1967389084582963E-002  -2.5805092653086170E-002  0.40745769735268067        0.0000000000000000       0.89794806476981637       -5.5833630184218268E-002  0.94489595004100091     
 -0.17558528428093645        6.1725051003000173E-002  -2.5910808204949856E-002  0.41211242710863344        0.0000000000000000       0.88861332139243421       -5.4020249301380344E-002  0.94682345834379622     
 -0.17224080267558528        6.1520985209099377E-002  -2.5998325258362376E-002  0.41626008984837087        0.0000000000000000       0.88033700529642955       -5.1943881347688188E-002  0.94904252964544178     
 -0.16889632107023411        6.1354757795225728E-002  -2.6068337682874816E-002  0.41983602009121879        0.0000000000000000       0.87323270862741520       -4.9569081140375323E-002  0.95158008624328361     
 -0.16555183946488294        6.1224207094121762E-002  -2.6122215872129356E-002  0.42280120097209772        0.0000000000000000       0.86736357150624821       -4.6884244960978053E-002  0.95443369927153998     
 -0.16220735785953178        6.1125562425030852E-002  -2.6161920480141893E-002  0.42515344022690321        0.0000000000000000       0.86272169606942817       -4.3910299944710691E-002  0.95756430253414848     
 -0.15886287625418061        6.1053877042571938E-002  -2.6189797738993832E-002  0.42693161611509323        0.0000000000000000       0.85922094356677725       -4.0702066244923361E-002  0.96089639284454531     
 -0.15551839464882944        6.1003679561002527E-002  -2.6208307917188395E-002  0.42821030276724803        0.0000000000000000       0.85670799301838074       -3.7342829193594967E-002  0.96432782101689962     
 -0.15217391304347827        6.0969657132672446E-002  -2.6219757256396577E-002  0.42908579307722550        0.0000000000000000       0.85498957220057070       -3.3933434885224587E-002  0.96774740144153260     
 -0.14882943143812710        6.0947253638870706E-002  -2.6226101826238392E-002  0.42965826725288814        0.0000000000000000       0.85386679925910802       -3.0577301499585225E-002  0.97105435490171677     
 -0.14548494983277591        6.0933062423977113E-002  -2.6228747604890745E-002  0.43001634471510491        0.0000000000000000       0.85316474278708476       -2.7364233755214521E-002  0.97417290864651629     
 -0.14214046822742474        6.0923872649760742E-002  -2.6228667421677877E-002  0.43022859072865244        0.0000000000000000       0.85274855446142139       -2.4359036722131078E-002  0.97705989007989336     
 -0.13879598662207357        6.0919832340166201E-002  -2.6226743035820357E-002  0.43034285862028171        0.0000000000000000       0.85252438496550886       -2.1599181534703166E-002  0.97969929365933850     
 -0.13545150501672240        6.0918078034801773E-002  -2.6222814181282795E-002  0.43039090083732867        0.0000000000000000       0.85243004984359438       -1.9087625540651146E-002  0.98206754795829243     
 -0.13210702341137123        6.0919746499292535E-002  -2.6217758361698547E-002  0.43040073955120461        0.0000000000000000       0.85241011911467535       -1.6799778735606882E-002  0.98416164953685037     
 -0.12876254180602006        6.0924137801746645E-002  -2.6210690359298162E-002  0.43034287401849225        0.0000000000000000       0.85252350379233843       -1.4783939718777428E-002  0.98614209644962114     
 -0.12541806020066890        6.0929352063537320E-002  -2.6202880350453352E-002  0.43010441606649591        0.0000000000000000       0.85299094439063627       -1.2870358534586984E-002  0.98805478810971448     
 -0.12207357859531773        6.0933213782975511E-002  -2.6195852146453289E-002  0.42978657723775715        0.0000000000000000       0.85361429123751309       -1.1045887918133268E-002  0.98979186119291640     
 -0.11872909698996656        6.0931842131718636E-002  -2.6188023406143054E-002  0.42949398706900110        0.0000000000000000       0.85418814873600646       -9.4185074019478149E-003  0.99128795980152395     
 -0.11538461538461539        6.0926209960763533E-002  -2.6183978740034128E-002  0.42926928065827707        0.0000000000000000       0.85462881219048537       -8.0374666481338244E-003  0.99253022352361653     
 -0.11204013377926421        6.0916225174885201E-002  -2.6180177183380830E-002  0.42912354896465710        0.0000000000000000       0.85491485814150170       -6.8978011189135468E-003  0.99354047727366079     
 -0.10869565217391304        6.0902149314796677E-002  -2.6176716359414379E-002  0.42904551613688130        0.0000000000000000       0.85506786018980230       -5.9698906003137486E-003  0.99436012439365062     
 -0.10535117056856187        6.0885217207671219E-002  -2.6173372698321058E-002  0.42901415693222200        0.0000000000000000       0.85513035145798955       -5.2122552807577424E-003  0.99503665150818699     
 -0.10200668896321070        6.0866184170336984E-002  -2.6169948795225575E-002  0.42900513991240175        0.0000000000000000       0.85514781920073368       -4.5829891537951806E-003  0.99561075676785149     
  -9.8662207357859535E-002   6.0845229280700790E-002  -2.6166153855425606E-002  0.42900224376384360        0.0000000000000000       0.85515484015470977       -4.0416757387133628E-003  0.99610774264571023     
  -9.5317725752508367E-002   6.0822220563744374E-002  -2.6161811772790866E-002  0.42899381317655122        0.0000000000000000       0.85517330975065731       -3.5565509024603269E-003  0.99655760015741635     
  -9.1973244147157185E-002   6.0796726913044635E-002  -2.6156876635606688E-002  0.42895900487066546        0.0000000000000000       0.85524390909732395       -3.0990826106431363E-003  0.99697065491161940     
  -8.8628762541806017E-002   6.0768032669582916E-002  -2.6151520075516944E-002  0.42891041111968464        0.0000000000000000       0.85534048935047102       -2.6800966244003646E-003  0.99734011091749963     
  -8.5284280936454848E-002   6.0735466305958143E-002  -2.6145849241278395E-002  0.42886645094213471        0.0000000000000000       0.85542745284107047       -2.3531444980604693E-003  0.99767630695385900     
  -8.1939799331103680E-002   6.0698621608325391E-002  -2.6139783181127491E-002  0.42883691653283573        0.0000000000000000       0.85548641185092422       -2.1378753942376261E-003  0.99799119037021444     
  -7.8595317725752512E-002   6.0657314628450684E-002  -2.6133143639599479E-002  0.42882296645426499        0.0000000000000000       0.85551682807675267       -1.9124488446943184E-003  0.99825442198378400     
  -7.5250836120401343E-002   6.0611410492111072E-002  -2.6125725258197233E-002  0.42881840651180092        0.0000000000000000       0.85552907629901087       -1.5047125392228522E-003  0.99840684363933596     
  -7.1906354515050161E-002   6.0560686505188331E-002  -2.6117350488063528E-002  0.42881777015892647        0.0000000000000000       0.85553375174405666       -1.0212473446527537E-003  0.99846096540161489     
  -6.8561872909698993E-002   6.0504796680819616E-002  -2.6107885503907965E-002  0.42881655022645848        0.0000000000000000       0.85553901803237609       -8.6179916017978936E-004  0.99851027646349944     
  -6.5217391304347824E-002   6.0443208484840492E-002  -2.6097236367505453E-002  0.42879959243469457        0.0000000000000000       0.85557662894722175       -1.4109328754091655E-003  0.99877728631994944     
  -6.1872909698996656E-002   6.0375037352998324E-002  -2.6085315107522392E-002  0.42876548118930052        0.0000000000000000       0.85564942869721383       -1.9894765044220150E-003  0.99921928803392590     
  -5.8528428093645488E-002   6.0299317952570493E-002  -2.6072107804024684E-002  0.42873198571921295        0.0000000000000000       0.85572113648480153       -1.3314969498925966E-003  0.99945540264336263     
  -5.5183946488294312E-002   6.0215325279390670E-002  -2.6057465677277774E-002  0.42870967588969344        0.0000000000000000       0.85577024480460806       -7.0693539197530519E-005  0.99931905768623053     
  -5.1839464882943144E-002   6.0122540981701750E-002  -2.6041113566295591E-002  0.42869988720870755        0.0000000000000000       0.85579543557013649        1.1048824965864332E-003  0.99893430085354473     
  -4.8494983277591976E-002   6.0020464321992879E-002  -2.6022713626676929E-002  0.42869701343997607        0.0000000000000000       0.85580875169968773        8.7749519671800186E-004  0.99872141855766650     
  -4.5150501672240800E-002   5.9908493666108481E-002  -2.6001967308728401E-002  0.42869441325882823        0.0000000000000000       0.85582173278858842       -2.0628355349643773E-003  0.99927304358389146     
  -4.1806020066889632E-002   5.9785820380450258E-002  -2.5978656736982443E-002  0.42867870622860377        0.0000000000000000       0.85586253174569604       -4.4421403275174756E-003   1.0003355127114937     
  -3.8461538461538464E-002   5.9651063020541066E-002  -2.5952575744047770E-002  0.42861740260254994        0.0000000000000000       0.85599448055398342       -2.5677188557227115E-003   1.0009635359372473     
  -3.5117056856187288E-002   5.9502348384414032E-002  -2.5923777678555752E-002  0.42853817999175453        0.0000000000000000       0.85616213524424722        1.6064093204752605E-003   1.0004016703967307     
  -3.1772575250836120E-002   5.9337993541243438E-002  -2.5892202607062542E-002  0.42847300013446704        0.0000000000000000       0.85630377906001187        6.7735566982888773E-003  0.99871382737514158     
  -2.8428093645484948E-002   5.9156828295837335E-002  -2.5857480570257385E-002  0.42843831339775801        0.0000000000000000       0.85638884610612320        6.7088252298706103E-003  0.99707593249533244     
  -2.5083612040133780E-002   5.8958001659698049E-002  -2.5819031265209982E-002  0.42842861083244760        0.0000000000000000       0.85642588274753484        2.3327139669399380E-003  0.99641647430661040     
  -2.1739130434782608E-002   5.8740688135587249E-002  -2.5776220475646240E-002  0.42844316098665375        0.0000000000000000       0.85641373956313027       -7.7337779388017896E-003  0.99833928722292120     
  -1.8394648829431440E-002   5.8503930331919557E-002  -2.5728400723430508E-002  0.42846034813960659        0.0000000000000000       0.85640124011221941       -1.8362728677827692E-002   1.0028088674909934     
  -1.5050167224080268E-002   5.8246448183863972E-002  -2.5675048388694860E-002  0.42846599065273727        0.0000000000000000       0.85640950339488919       -1.6980408828900541E-002   1.0074090149798176     
  -1.1705685618729096E-002   5.7966476244245835E-002  -2.5615769657393053E-002  0.42844530201778835        0.0000000000000000       0.85647692087990068       -1.2248088025188821E-002   1.0110615697483472     
  -8.3612040133779261E-003   5.7661574680053222E-002  -2.5550213562437821E-002  0.42836566503334655        0.0000000000000000       0.85666495711396473       -5.6116828074917816E-003   1.0128452441815721     
  -5.0167224080267560E-003   5.7328924279217347E-002  -2.5478241651621176E-002  0.42828061212923840        0.0000000000000000       0.85685902483403553        8.9481371675160376E-002  0.99094604925602059     
  -1.6722408026755853E-003   5.6966122224645178E-002  -2.5399432476669155E-002  0.42823060787177569        0.0000000000000000       0.85698461047821750       0.31920748871647681       0.91487895111118445     
   1.6722408026755853E-003   5.6571438701108458E-002  -2.5312974688174960E-002  0.42822024738623937        0.0000000000000000       0.85703220887908027       0.43116424208640386       0.80200146065633227     
   5.0167224080267560E-003   5.6143555111472003E-002  -2.5217858464885154E-002  0.42826192284426218        0.0000000000000000       0.85697514507523420       0.43905855212156958       0.68409305999230963     
   8.3612040133779261E-003   5.5681256867873202E-002  -2.5112938969319008E-002  0.42832641941672517        0.0000000000000000       0.85688361347881570       0.39730399508577918       0.57616795893727446     
   1.1705685618729096E-002   5.5182974302476380E-002  -2.4997156307565344E-002  0.42837389519705799        0.0000000000000000       0.85683340380089945       0.33621437270764765       0.48394963640902078     
   1.5050167224080268E-002   5.4646396623478651E-002  -2.4869693219703799E-002  0.42838269864358414        0.0000000000000000       0.85685610835063153       0.27487612134355588       0.40806187617622680     
   1.8394648829431440E-002   5.4068525737077024E-002  -2.4729978369089616E-002  0.42833455290493921        0.0000000000000000       0.85699765328894784       0.22049740287649350       0.34692914593833896     
   2.1739130434782608E-002   5.3445642389320390E-002  -2.4577397412392923E-002  0.42821744900803371        0.0000000000000000       0.85728727826108342       0.17486499402143546       0.29826791767729405     
   2.5083612040133780E-002   5.2774078621192405E-002  -2.4411495076429594E-002  0.42811768457952731        0.0000000000000000       0.85754458431402525       0.13773803027175069       0.25983770166732162     
   2.8428093645484948E-002   5.2051105537962716E-002  -2.4231281609779748E-002  0.42806623724926601        0.0000000000000000       0.85771453525909536       0.10776535273578289       0.22970792179565760     
   3.1772575250836120E-002   5.1274792862594183E-002  -2.4035337747869770E-002  0.42808571761639008        0.0000000000000000       0.85773666169418328        8.3822538592274662E-002  0.20618580174965792     
   3.5117056856187288E-002   5.0443603422308900E-002  -2.3822099601149515E-002  0.42815087006869834        0.0000000000000000       0.85768018945242996        6.5241312211901117E-002  0.18780146486386032     
   3.8461538461538464E-002   4.9555632311054094E-002  -2.3589933750687676E-002  0.42820819736648191        0.0000000000000000       0.85764160951138468        5.0983285957306376E-002  0.17341487399297881     
   4.1806020066889632E-002   4.8608255005309721E-002  -2.3337641424164546E-002  0.42822543136172364        0.0000000000000000       0.85767459213801178        3.9681394029000269E-002  0.16223456813239370     
   4.5150501672240800E-002   4.7598122083662792E-002  -2.3064256428305042E-002  0.42817379823284357        0.0000000000000000       0.85785163989095869        3.0495290235081799E-002  0.15364873198303761     
   4.8494983277591976E-002   4.6520963666738142E-002  -2.2768848775119099E-002  0.42800925528803641        0.0000000000000000       0.85825868594915011        2.3344598880234001E-002  0.14705389549806588     
   5.1839464882943144E-002   4.5372401877760579E-002  -2.2450815628584034E-002  0.42785009318149736        0.0000000000000000       0.85865192414333480        1.8110718072658800E-002  0.14192222317353120     
   5.5183946488294312E-002   4.4149219190861407E-002  -2.2109006489530028E-002  0.42776134703213975        0.0000000000000000       0.85891994141061345        1.4145699372407164E-002  0.13793678334588477     
   5.8528428093645488E-002   4.2849319763013628E-002  -2.1741639351423935E-002  0.42776034470615432        0.0000000000000000       0.85900471270672030        1.0762408078176036E-002  0.13491626651103591     
   6.1872909698996656E-002   4.1471364971021663E-002  -2.1346877681094896E-002  0.42787305371702694        0.0000000000000000       0.85886733398476811        7.9569245281841967E-003  0.13264789094273136     
   6.5217391304347824E-002   4.0014038596963501E-002  -2.0922653440629126E-002  0.42799531891662873        0.0000000000000000       0.85871476394105883        6.0946199772445855E-003  0.13087278252984350     
   6.8561872909698993E-002   3.8475179904961465E-002  -2.0467371076357859E-002  0.42806337655466314        0.0000000000000000       0.85867246607817149        4.9850698984013836E-003  0.12944541093745285     
   7.1906354515050161E-002   3.6851692573630149E-002  -1.9979840059772769E-002  0.42804812955240928        0.0000000000000000       0.85879484206288970        3.9195615906039176E-003  0.12837985118259332     
   7.5250836120401343E-002   3.5139984569193754E-002  -1.9459151687358400E-002  0.42787178579152058        0.0000000000000000       0.85922544306454740        2.7355946372935921E-003  0.12766392085482897     
   7.8595317725752512E-002   3.3335962584400886E-002  -1.8904442787592329E-002  0.42762924228244154        0.0000000000000000       0.85977283161730134        1.9618480488432571E-003  0.12714229011228304     
   8.1939799331103680E-002   3.1436519596546371E-002  -1.8314848575085921E-002  0.42747826605354722        0.0000000000000000       0.86013567365562671        1.7794529970566358E-003  0.12666743165316627     
   8.5284280936454848E-002   2.9440282116514407E-002  -1.7688803410428069E-002  0.42743909723390522        0.0000000000000000       0.86025934463920284        1.6627048221036283E-003  0.12626226634018833     
   8.8628762541806017E-002   2.7346564241884339E-002  -1.7024410423322665E-002  0.42757950359780356        0.0000000000000000       0.86002152562368450        1.1730550416080496E-003  0.12598028695610305     
   9.1973244147157185E-002   2.5155317558168775E-002  -1.6319936742456360E-002  0.42784832269630002        0.0000000000000000       0.85952413934369409        5.9863501825122532E-004  0.12581282081766651     
   9.5317725752508367E-002   2.2866109629846695E-002  -1.5573521451741162E-002  0.42804169322036834        0.0000000000000000       0.85914784845895320        4.9697292895697735E-004  0.12565752126750698     
   9.8662207357859535E-002   2.0477387561716198E-002  -1.4783950017684297E-002  0.42808118708246229        0.0000000000000000       0.85905185302619524        6.7680499718774257E-004  0.12551105982322097     
  0.10200668896321070        1.7987094511785179E-002  -1.3950396347836784E-002  0.42786668382146742        0.0000000000000000       0.85946851894824938        6.2376192784719016E-004  0.12545238363939304     
  0.10535117056856187        1.5393541691548485E-002  -1.3072319274440315E-002  0.42753291637167351        0.0000000000000000       0.86005085845517959        2.9441545348510116E-004  0.12549154241212188     
  0.10869565217391304        1.2696110685598163E-002  -1.2149173309128432E-002  0.42725876795764106        0.0000000000000000       0.86046136372920190        2.1180224062905363E-004  0.12553098508177432     
  0.11204013377926421        9.8952458560553624E-003  -1.1180274709216812E-002  0.42717437256635987        0.0000000000000000       0.86052041169453064        5.0141355307097187E-004  0.12548329936878458     
  0.11538461538461539        6.9918662962898904E-003  -1.0164893156440494E-002  0.42733406959246023        0.0000000000000000       0.86009504989629848        6.6385683948123365E-004  0.12538083975536224     
  0.11872909698996656        3.9867800393772286E-003  -9.1024193052792850E-003  0.42776921584699101        0.0000000000000000       0.85902044260851507        3.5874996150606856E-004  0.12533568872155626     
  0.12207357859531773        8.8036021754785295E-004  -7.9924049960742333E-003  0.42813734731724157        0.0000000000000000       0.85786967539401371        6.6965939236407826E-005  0.12535124852992355     
  0.12541806020066890       -2.3268858123066164E-003  -6.8345044591518016E-003  0.42825385808547783        0.0000000000000000       0.85703093653301088        2.3991218030877320E-004  0.12534279535432963     
  0.12876254180602006       -5.6334201273241435E-003  -5.6280927839884413E-003  0.42811813143842842        0.0000000000000000       0.85658129720186293        5.6433047458854819E-004  0.12532797850536101     
  0.13210702341137123       -9.0359902716225637E-003  -4.3726040190431451E-003  0.42779807874840825        0.0000000000000000       0.85643482646518510        4.4988715656643896E-004  0.12539387293174348     
  0.13545150501672240       -1.2530468779055013E-002  -3.0674758860133188E-003  0.42746633800977102        0.0000000000000000       0.85640295445120529        2.3661403728914354E-004  0.12553184745372026     
  0.13879598662207357       -1.6112460565324300E-002  -1.7130148295472836E-003  0.42730292412866722        0.0000000000000000       0.85622646061750762        3.1768504188155796E-004  0.12560800093163166     
  0.14214046822742474       -1.9778942025457338E-002  -3.0996325724955224E-004  0.42739361805354292        0.0000000000000000       0.85573034861089681        8.1545340644341869E-004  0.12557863319808510     
  0.14548494983277591       -2.3528306607583482E-002   1.1405061759266781E-003  0.42777532607241575        0.0000000000000000       0.85487076706289833        8.0603760413832000E-004  0.12554775365184850     
  0.14882943143812710       -2.7357911444595977E-002   2.6352911581018707E-003  0.42837753306132470        0.0000000000000000       0.85368966039466543        3.3573345597905178E-004  0.12549431322477550     
  0.15217391304347827       -3.1272493172581059E-002   4.1785167888546961E-003  0.42912441198383461        0.0000000000000000       0.85181754021824951        3.4477091973726583E-004  0.12560011198871263     
  0.15551839464882944       -3.5260301506050522E-002   5.7615376811907286E-003  0.42829357508984700        0.0000000000000000       0.85104931758955704        8.3552969571481454E-004  0.12579164852577440     
  0.15886287625418061       -3.9306849508574111E-002   7.3876867801617296E-003  0.42807940678631912        0.0000000000000000       0.83888771003014662        8.6588648287773135E-004  0.12588478242646936     
  0.16220735785953178       -4.3410426060665933E-002   9.0563457999608514E-003  0.42829448690644245        0.0000000000000000       0.80540837267728238        8.9815045611735765E-004  0.12598094197107021     
  0.16555183946488294       -4.7568050305692264E-002   1.0764484749866200E-002  0.42840820169620858        0.0000000000000000       0.75817577256282376        1.0399904628165908E-003  0.12606976885257168     
  0.16889632107023411       -5.1774106586200866E-002   1.2510749852910726E-002  0.42851721418617944        0.0000000000000000       0.70515203974469598        1.0760183076072381E-003  0.12610004209342535     
  0.17224080267558528       -5.6022331260842426E-002   1.4292927616183698E-002  0.42865573118654504        0.0000000000000000       0.65303905354003600        1.0535142994923079E-003  0.12603848482090019     
  0.17558528428093645       -6.0305670069026818E-002   1.6107737289495643E-002  0.42880140102995401        0.0000000000000000       0.60687005613807821        8.6209739391372188E-004  0.12578814918949063     
  0.17892976588628762       -6.4618137518867039E-002   1.7952535534278960E-002  0.42893918381249169        0.0000000000000000       0.56979357638547778        5.9356874959376645E-004  0.12546078940943570     
  0.18227424749163879       -6.8952481339596958E-002   1.9823824996622958E-002  0.42902698601862771        0.0000000000000000       0.54297753244241453        2.8008640929875518E-004  0.12517102162890950     
  0.18561872909698995       -7.3299816909405874E-002   2.1718804905134018E-002  0.42910036381080091        0.0000000000000000       0.52590444385437096        1.5820647519056326E-005  0.12493613064581388     
  0.18896321070234115       -7.7656684600349149E-002   2.3638689361650693E-002  0.42939893529375273        0.0000000000000000       0.51724346806554977       -1.5764008374932834E-004  0.12485167162586820     
  0.19230769230769232       -8.2017841378787315E-002   2.5578925543806443E-002  0.42959371875596503        0.0000000000000000       0.51454509662147874       -1.5504614310169959E-004  0.12485695022284683     
  0.19565217391304349       -8.6369266540060149E-002   2.7532022867427008E-002  0.42958851243439061        0.0000000000000000       0.51395517998359463       -1.3943306250813973E-004  0.12486740669292075     
  0.19899665551839466       -9.0699503676484439E-002   2.9495595807083774E-002  0.42961331999198421        0.0000000000000000       0.51347278503339777       -1.6618109529460950E-004  0.12482961044976727     
  0.20234113712374582       -9.5002579690300237E-002   3.1467291046174538E-002  0.42968055951851464        0.0000000000000000       0.51305466219422535       -2.3082853454624468E-004  0.12475022511061232     
  0.20568561872909699       -9.9273371991106821E-002   3.3445540164199081E-002  0.42986386078027305        0.0000000000000000       0.51272689980532249       -2.8138397917751301E-004  0.12468812496584625     
  0.20903010033444816      -0.10350389283412087        3.5424349936464664E-002  0.43000896812816675        0.0000000000000000       0.51277630307757849       -3.5691492263989575E-004  0.12463908884025016     
  0.21237458193979933      -0.10768652819960935        3.7398861142015717E-002  0.43014963720339328        0.0000000000000000       0.51289000259324813       -3.8261882015274556E-004  0.12459154846482144     
  0.21571906354515050      -0.11181479058528958        3.9364878515589924E-002  0.43028984792643732        0.0000000000000000       0.51288334284535042       -4.4889718711484198E-004  0.12454896323593435     
  0.21906354515050167      -0.11588088229749699        4.1319255394340983E-002  0.43042673623472222        0.0000000000000000       0.51271910691770994       -4.5569663305725956E-004  0.12451789653900013     
  0.22240802675585283      -0.11987638600785927        4.3258102886111920E-002  0.43051545558032134        0.0000000000000000       0.51238157587834743       -5.0797045027207652E-004  0.12450009460004512     
  0.22575250836120400      -0.12379243350639187        4.5177073861989950E-002  0.43056881018442539        0.0000000000000000       0.51195607218340056       -5.2837833555954752E-004  0.12447772535679540     
  0.22909698996655517      -0.12762197763099448        4.7073621088000769E-002  0.43067619846230804        0.0000000000000000       0.51138745904262861       -5.2292880062451957E-004  0.12445772912750966     
  0.23244147157190637      -0.13135964653811696        4.8943915828401061E-002  0.43081037743399153        0.0000000000000000       0.51074660834323082       -5.4829595156546604E-004  0.12444668062519644     
  0.23578595317725753      -0.13500028547388310        5.0783821359748328E-002  0.43094218859290156        0.0000000000000000       0.51008313850374809       -5.7956334754603010E-004  0.12443982236296677     
  0.23913043478260870      -0.13853921001428937        5.2588722159912477E-002  0.43106117393731425        0.0000000000000000       0.50941089968470499       -5.3338667251369171E-004  0.12444097779893165     
  0.24247491638795987      -0.14197225026188406        5.4354096348749645E-002  0.43116013507541284        0.0000000000000000       0.50875934670805600       -5.8589056224872364E-004  0.12444854831395002     
  0.24581939799331104      -0.14529446312843344        5.6076440290066421E-002  0.43123637689585709        0.0000000000000000       0.50814803282902077       -5.0506106349696052E-004  0.12447318985590705     
  0.24916387959866221      -0.14849939919819793        5.7753692056687581E-002  0.43129733645582125        0.0000000000000000       0.50756688565811536       -5.6346599386033515E-004  0.12450674487126530     
  0.25250836120401338      -0.15158093241394649        5.9383812777729861E-002  0.43135829427370875        0.0000000000000000       0.50700181797497113       -4.8303506930350964E-004  0.12453205467921689     
  0.25585284280936454      -0.15453580696617955        6.0962572458561293E-002  0.43142131849887483        0.0000000000000000       0.50645367963881083       -4.1316980885820493E-004  0.12456229791645571     
  0.25919732441471571      -0.15736349222776996        6.2484221269799280E-002  0.43147106596454715        0.0000000000000000       0.50593278917248530       -4.4353980724770066E-004  0.12460013337817273     
  0.26254180602006688      -0.16006257778377408        6.3945810381746321E-002  0.43148723426856422        0.0000000000000000       0.50545627644733326       -3.9203113033673374E-004  0.12463794683310997     
  0.26588628762541805      -0.16262784784634426        6.5349852258095822E-002  0.43146630302889510        0.0000000000000000       0.50502812206185166       -2.9016568253666976E-004  0.12469572640147923     
  0.26923076923076922      -0.16505361280207015        6.6700033256401767E-002  0.43144567444129650        0.0000000000000000       0.50461221435550474       -3.7631559629861758E-004  0.12475085849304107     
  0.27257525083612039      -0.16734111446674951        6.7993383871301008E-002  0.43147919051227612        0.0000000000000000       0.50414832957884304       -1.1645110382261721E-004  0.12481107385691176     
  0.27591973244147155      -0.16949973242769717        6.9220503149153095E-002  0.43158030380121959        0.0000000000000000       0.50361936935475660       -2.4471484504830655E-004  0.12487033334243357     
  0.27926421404682272      -0.17153690160084478        7.0377115084595834E-002  0.43169147669105978        0.0000000000000000       0.50310152968849886       -2.5471871944950271E-005  0.12494059866649511     
  0.28260869565217389      -0.17344693454089180        7.1471426577709871E-002  0.43172400195310900        0.0000000000000000       0.50269016823106727       -4.6109213642543667E-006  0.12506363311941202     
  0.28595317725752506      -0.17521642182719996        7.2512671875499271E-002  0.43165926602782934        0.0000000000000000       0.50237812895380696        9.3815503345679938E-006  0.12519638232553812     
  0.28929765886287623      -0.17684508073178068        7.3492608119474168E-002  0.43157807375728802        0.0000000000000000       0.50204990136709082        3.4268044651051578E-004  0.12532767267531780     
  0.29264214046822745      -0.17835252747516417        7.4388202899851971E-002  0.43157039481323345        0.0000000000000000       0.50159329760465576        4.6974542708575964E-004  0.12550075247443626     
  0.29598662207357862      -0.17975530549098606        7.5193356059112842E-002  0.43162109301092821        0.0000000000000000       0.50105292053000272        4.0515664552324710E-004  0.12567234427645343     
  0.29933110367892979      -0.18104070941589140        7.5939469748586202E-002  0.43160418527043370        0.0000000000000000       0.50060591091207152        1.0370999842102555E-003  0.12592135435080315     
  0.30267558528428096      -0.18218462015840040        7.6665214933854392E-002  0.43148033092659421        0.0000000000000000       0.50032805819565263        8.0618754971732015E-004  0.12622885353329047     
  0.30602006688963213      -0.18320364501783643        7.7358478645431897E-002  0.43137896087832134        0.0000000000000000       0.50011729386344639        1.6356866894531993E-003  0.12662251935523605     
  0.30936454849498329      -0.18416306029118271        7.7957752750336506E-002  0.43141009800267205        0.0000000000000000       0.49984189311153099        1.7348326750741842E-003  0.12712837531245919     
  0.31270903010033446      -0.18510200998142787        7.8446394078652504E-002  0.43153073302953199        0.0000000000000000       0.49953528015263615        2.3646684956971564E-003  0.12772552482055971     
  0.31605351170568563      -0.18595711732595699        7.8908499377978600E-002  0.43146450577538770        0.0000000000000000       0.49949716791985643        3.2809891365918106E-003  0.12853481020016239     
  0.31939799331103680      -0.18662083097565865        7.9436469280189645E-002  0.43132264404236925        0.0000000000000000       0.49956281806030223        3.9202323899226134E-003  0.12961304121667097     
  0.32274247491638797      -0.18712264728395173        7.9979350875997862E-002  0.43145067066698661        0.0000000000000000       0.49933698553995221        5.0053733965172917E-003  0.13083268423543545     
  0.32608695652173914      -0.18765173579198580        8.0360499309699310E-002  0.43191517145621533        0.0000000000000000       0.49874633884811076        7.0679067981134092E-003  0.13240852793289243     
  0.32943143812709030      -0.18832804696822783        8.0540934300690536E-002  0.43193401797330511        0.0000000000000000       0.49852800393696373        7.8153224866775017E-003  0.13444385083792534     
  0.33277591973244147      -0.18888457535097605        8.0658864220928911E-002  0.43125935298118340        0.0000000000000000       0.49908613343677732        1.1216837792029375E-002  0.13711805414765563     
  0.33612040133779264      -0.18905397608728408        8.1030982576377739E-002  0.43071329583639306        0.0000000000000000       0.49939139810457178        1.3236132641984156E-002  0.14043533263851551     
  0.33946488294314381      -0.18895606227431172        8.1466875798149790E-002  0.43092867589842021        0.0000000000000000       0.49869785036797099        1.7560845517365684E-002  0.14442018862790343     
  0.34280936454849498      -0.18903069373914605        8.1575937189647965E-002  0.43147581836230936        0.0000000000000000       0.49741664889337373        2.1943169034637573E-002  0.14947406765153418     
  0.34615384615384615      -0.18976219959285479        8.0929542067093102E-002  0.43154687761686394        0.0000000000000000       0.49674675638831750        2.7311569378893164E-002  0.15616110098070227     
  0.34949832775919731      -0.19035009250847751        8.0799690874471766E-002  0.43015740241719624        0.0000000000000000       0.49758219227640121        3.5385956817188279E-002  0.16462894585385679     
  0.35284280936454848      -0.18911370632754418        8.1615306039433830E-002  0.42859243016529486        0.0000000000000000       0.49737105366464351        4.4566896662664134E-002  0.17474002293767255     
  0.35618729096989965      -0.18657503760649313        8.0753968344740190E-002  0.42586027457812192        0.0000000000000000       0.49261235480821625        5.5661943587067234E-002  0.18618089718784245     
  0.35953177257525082      -0.18532535771030234        7.5461187437817365E-002  0.40894136646215812        0.0000000000000000       0.47492671548563803        6.6242090794577949E-002  0.19326643122988182     
  0.36287625418060199      -0.17264297040584886        6.5648169907747300E-002  0.34233019714765667        0.0000000000000000       0.41426980416797426        6.7825298746798213E-002  0.19111367633760240     
  0.36622073578595316      -0.14864540520632946        4.3503313490161843E-002  0.20755681285683436        0.0000000000000000       0.31963198220612976        4.9534608776154641E-002  0.16337228870263376     
  0.36956521739130432      -0.12463110243072915        2.2087331289060527E-002   4.2054050596733401E-002   0.0000000000000000       0.23774823788153582        1.8159777725762195E-002  0.13252212391445170     
  0.37290969899665549      -0.10872839536937029        8.1690257741615126E-003  -1.9090399831793422E-003   0.0000000000000000       0.21924086005405419        9.4914522494550751E-004  0.12483341451875664     
  0.37625418060200672      -0.10117705664615624        1.1419745025698278E-003  -1.3525697510881148E-004   0.0000000000000000       0.21991972266702509       -1.0329443997835890E-004  0.12491817389314584     
  0.37959866220735788       -9.9998388953619746E-002  -1.4530173903686595E-006   1.0441845548860033E-005   0.0000000000000000       0.21999884560200572        4.2450210593166102E-006  0.12499714842415741     
  0.38294314381270905       -9.9998396235891823E-002  -1.4421396732536759E-006  -1.7614603279170215E-005   0.0000000000000000       0.21999397457640213       -1.4913464221669202E-006  0.12499890574584670     
  0.38628762541806022       -9.9998592362953331E-002  -1.2466000797486541E-006  -1.1870165172151845E-005   0.0000000000000000       0.21999520213689655       -1.8916502930451820E-006  0.12499839212734282     
  0.38963210702341139       -9.9999111637901317E-002  -7.8162214695185003E-007  -3.5718836228215154E-006   0.0000000000000000       0.21999848681204165       -9.1183789317171573E-007  0.12499934301752515     
  0.39297658862876256       -9.9999587306336193E-002  -3.7262029175537838E-007  -7.7568276608631983E-008   0.0000000000000000       0.21999995624622687       -1.6218369919913320E-007  0.12499996843945388     
  0.39632107023411373       -9.9999873662881406E-002  -1.1987221463867577E-007   2.2354725072940799E-008   0.0000000000000000       0.22000000965724356        4.2776427838250264E-009  0.12500000363292246     
  0.39966555183946489       -9.9999991011430922E-002  -8.8658319835741543E-009  -1.3319819501099420E-009   0.0000000000000000       0.22000000007179180        9.6898298719013858E-010  0.12500000080972737     
  0.40301003344481606       -9.9999999992779254E-002  -3.7801196978624563E-012  -5.2954822671260189E-011   0.0000000000000000       0.21999999994305963       -1.6896890169665019E-010  0.12499999992261078     
  0.40635451505016723       -9.9999999997531466E-002  -3.6262277621619866E-013   4.1360603192429487E-011   0.0000000000000000       0.22000000001135764        8.9353585647470644E-012  0.12499999999098733     
  0.40969899665551840       -9.9999999999811670E-002   2.2109821317981375E-014   2.2219919618009118E-011   0.0000000000000000       0.22000000000735828        4.0428160376545556E-012  0.12500000000194461     
  0.41304347826086957       -9.9999999999851596E-002  -1.3756883325450583E-013   8.9393501751000557E-012   0.0000000000000000       0.22000000000348072        1.9224774208489834E-012  0.12500000000127232     
  0.41638795986622074       -9.9999999999650979E-002  -3.4878863309649406E-013   3.6119345042919741E-012   0.0000000000000000       0.22000000000145198        7.7868995323658796E-013  0.12500000000055508     
  0.41973244147157190       -9.9999999999532033E-002  -4.6793185496805470E-013   1.4559507216162263E-012   0.0000000000000000       0.22000000000058867        3.1439499457039983E-013  0.12500000000022682     
  0.42307692307692307       -9.9999999999536626E-002  -4.6336264594239200E-013   5.8666441223774757E-013   0.0000000000000000       0.22000000000023726        1.2640778584773707E-013  0.12500000000009115     
  0.42642140468227424       -9.9999999999639363E-002  -3.6065800376183598E-013   2.3765879465196420E-013   0.0000000000000000       0.22000000000009573        5.1026829935635123E-014  0.12500000000003628     
  0.42976588628762541       -9.9999999999791284E-002  -2.0873903723249020E-013   9.8306611669103575E-014   0.0000000000000000       0.22000000000003916        2.0687077087394698E-014  0.12500000000001435     
  0.43311036789297658       -9.9999999999945438E-002  -5.4570695478390486E-014   4.2852184198740864E-014   0.0000000000000000       0.22000000000001668        8.6643037837070476E-015  0.12500000000000566     
  0.43645484949832775      -0.10000000000007027        7.0279895842740097E-014   2.0884527732793756E-014   0.0000000000000000       0.22000000000000786        3.9283004273824738E-015  0.12500000000000228     
  0.43979933110367891      -0.10000000000015226        1.5228466826242974E-013   1.2265283684197951E-014   0.0000000000000000       0.22000000000000444        2.0482402395380895E-015  0.12500000000000100     
  0.44314381270903008      -0.10000000000019199        1.9202810753296098E-013   8.3953269599955820E-015   0.0000000000000000       0.22000000000000292        1.4492943935162301E-015  0.12500000000000039     
  0.44648829431438125      -0.10000000000019785        1.9788707777545443E-013   6.7052842422904608E-015   0.0000000000000000       0.22000000000000219        9.0837001761492737E-016  0.12500000000000006     
  0.44983277591973242      -0.10000000000018146        1.8147867496880836E-013   5.7691211136286552E-015   0.0000000000000000       0.22000000000000181        7.2496019189054827E-016  0.12500000000000000     
  0.45317725752508359      -0.10000000000015337        1.5338101158578536E-013   5.1027671151221532E-015   0.0000000000000000       0.22000000000000167        6.8066234343918572E-016  0.12500000000000000     
  0.45652173913043476      -0.10000000000012178        1.2176902986673492E-013   4.6042682224051972E-015   0.0000000000000000       0.22000000000000147        5.5185409268037594E-016  0.12500000000000000     
  0.45986622073578598      -0.10000000000009174        9.1747905263241513E-014   3.5845078584463226E-015   0.0000000000000000       0.22000000000000111        5.2158179195227973E-016  0.12500000000000000     
  0.46321070234113715      -0.10000000000006620        6.6215551227859980E-014   2.6817173870330273E-015   0.0000000000000000       0.22000000000000086        3.5492351927257249E-016  0.12500000000000000     
  0.46655518394648832      -0.10000000000004609        4.6091139833214817E-014   1.9635235121439667E-015   0.0000000000000000       0.22000000000000056        2.7058475010311347E-016  0.12500000000000000     
  0.46989966555183948      -0.10000000000003099        3.0987249500842651E-014   1.0510405993087880E-015   0.0000000000000000       0.22000000000000028        2.2082204913978895E-016  0.12500000000000000     
  0.47324414715719065      -0.10000000000002016        2.0179459721655426E-014   2.4943312023182741E-016   0.0000000000000000       0.22000000000000003        7.4143377274637246E-017  0.12500000000000000     
  0.47658862876254182      -0.10000000000001273        1.2736570893970749E-014  -3.7220368292305032E-016   0.0000000000000000       0.21999999999999986       -1.3638223074280144E-017  0.12500000000000000     
  0.47993311036789299      -0.10000000000000783        7.8356301913552227E-015  -1.0555195407319059E-015   0.0000000000000000       0.21999999999999961       -8.2314000630239572E-017  0.12500000000000000     
  0.48327759197324416      -0.10000000000000470        4.6835220401841332E-015  -1.2063762517470660E-015   0.0000000000000000       0.21999999999999956       -1.5152946927153862E-016  0.12500000000000000     
  0.48662207357859533      -0.10000000000000259        2.5747922098939059E-015  -8.1306213203142949E-016   0.0000000000000000       0.21999999999999972       -1.1665510431316610E-016  0.12500000000000000     
  0.48996655518394649      -0.10000000000000170        1.6917023261404604E-015  -5.2298700066381195E-016   0.0000000000000000       0.21999999999999981       -7.2047012118185433E-017  0.12500000000000000     
  0.49331103678929766      -0.10000000000000001        8.0953762212250957E-018   2.0192548397652027E-017   0.0000000000000000       0.21999999999999997       -6.8555537289953237E-017  0.12500000000000000     
  0.49665551839464883      -0.10000000000000170        1.6917023261404604E-015  -5.2298700066381195E-016   0.0000000000000000       0.21999999999999981        6.8555537289953237E-017  0.12500000000000000     
  0.50000000000000000      -0.10000000000000170        1.6917023261404604E-015  -5.2298700066381195E-016   0.0000000000000000       0.21999999999999981        0.0000000000000000       0.12500000000000000     

